A positivity-preserving and conservative high-order flux reconstruction method for the polyatomic Boltzmann--BGK equation

In this work, we present a positivity-preserving high-order flux reconstruction method for the polyatomic Boltzmann--BGK equation augmented with a discrete velocity model that ensures the scheme is discretely conservative. Through modeling the internal degrees of freedom, the approach is further extended to polyatomic molecules and can encompass arbitrary constitutive laws. The approach is validated on a series of large-scale complex numerical experiments, ranging from shock-dominated flows computed on unstructured grids to direct numerical simulation of three-dimensional compressible turbulent flows, the latter of which is the first instance of such a flow computed by directly solving the Boltzmann equation. The results show the ability of the scheme to directly resolve shock structures without any ad hoc numerical shock capturing method and correctly approximate turbulent flow phenomena in a consistent manner with the hydrodynamic equations.

==> figs/data/enst_ke_bgk.csv <==
t,enst,k
0,1994.766264,0.187332537
0.1,329.8690758,0.186574874
0.2,235.2014038,0.186255949
0.3,210.0065503,0.185985443
0.4,179.4678005,0.185744887
0.5,165.8987333,0.185483131
0.6,166.9950312,0.185259632
0.7,155.2374656,0.185034076
0.8,150.6002397,0.184770585
0.9,139.3150925,0.18453864
1,135.6060125,0.184370533
1.1,131.7614212,0.184249536
1.2,126.6314426,0.184055655
1.3,121.7207061,0.183932923
1.4,117.4679469,0.183611633
1.5,116.2900446,0.183443914
1.6,112.912697,0.183200954
1.7,111.3059768,0.183121888
1.8,106.2150719,0.18291153
1.9,101.0986491,0.182629084
2,98.16450192,0.182393629
2.1,100.1959328,0.182184488
2.2,98.67162392,0.18219483
2.3,97.0413513,0.181993445
2.4,93.804408,0.181791896
2.5,92.82285432,0.181699139
2.6,91.52538186,0.181620786
2.7,90.5821453,0.181469561
2.8,89.16669446,0.181219064
2.9,88.36491158,0.181314484
3,87.93989508,0.181040762
3.1,89.93292211,0.180668239
3.2,92.98578834,0.18096151
3.3,93.39472879,0.18071145
3.4,94.24518903,0.180646575
3.5,92.30211876,0.180488284
3.6,91.82643533,0.180169542
3.7,92.36844911,0.180591247
3.8,92.28889575,0.180110078
3.9,94.07393176,0.180387722
4,92.71193443,0.180100972
4.1,92.84593881,0.180030636
4.2,91.55473765,0.180326703
4.3,90.48780377,0.179848587
4.4,88.38106393,0.18023383
4.5,83.2005031,0.180132583
4.6,79.65391458,0.179920981
4.7,76.27987122,0.179918776
4.8,74.17742636,0.179693578
4.9,73.28914474,0.180004955


==> figs/data/enst_ke_ns.csv <==
t,enst,ke
0,1994.766473,0.18733253
0.1,257.7990696,0.186289214
0.2,190.4583512,0.185926458
0.3,171.4147825,0.185654782
0.4,160.0167249,0.185394427
0.5,159.488673,0.185160956
0.6,149.3997381,0.184954983
0.7,144.8845635,0.184700893
0.8,139.5853201,0.18449649
0.9,135.8446172,0.184323157
1,125.808841,0.184112255
1.1,120.1388515,0.18368086
1.2,121.3137994,0.183496343
1.3,120.3386666,0.183290558
1.4,114.5478207,0.183121053
1.5,108.8827067,0.182996661
1.6,110.3042129,0.182764377
1.7,108.7179598,0.182743702
1.8,103.3082315,0.182569748
1.9,101.1742529,0.182367366
2,100.4744965,0.182150994
2.1,102.91151,0.181892009
2.2,109.654304,0.181811769
2.3,111.5072566,0.181658378
2.4,109.1679364,0.181842322
2.5,104.7738334,0.18154692
2.6,98.51197147,0.181231752
2.7,93.56274477,0.181219796
2.8,91.87655125,0.181098234
2.9,89.76632517,0.180606417
3,88.0348482,0.180481482
3.1,86.49229494,0.180920315
3.2,85.53191549,0.180326194
3.3,86.05921036,0.180354424
3.4,86.38075138,0.180645712
3.5,86.76796865,0.180445189
3.6,87.0250444,0.180313273
3.7,86.72680714,0.180485549
3.8,85.04826829,0.180706712
3.9,82.60477948,0.18030292
4,80.22944884,0.180571757
4.1,77.03190492,0.180624667
4.2,74.8190243,0.180342806
4.3,72.87236017,0.180450482
4.4,70.76727275,0.180282856
4.5,67.81889268,0.180446795
4.6,65.01947942,0.180104877
4.7,64.11893025,0.18032075
4.8,62.63168682,0.18035503
4.9,62.09376615,0.17995236


==> figs/data/expansion_exact.csv <==
x,r,p,u,e,cs,s
0.005,1,0.4,-2,1,0.748331477,0.4
0.015,1,0.4,-2,1,0.748331477,0.4
0.025,1,0.4,-2,1,0.748331477,0.4
0.035,1,0.4,-2,1,0.748331477,0.4
0.045,1,0.4,-2,1,0.748331477,0.4
0.055,1,0.4,-2,1,0.748331477,0.4
0.065,1,0.4,-2,1,0.748331477,0.4
0.075,1,0.4,-2,1,0.748331477,0.4
0.085,1,0.4,-2,1,0.748331477,0.4
0.095,0.947324913,0.370816059,-1.959723769,0.978587319,0.740276231,0.4
0.105,0.878333326,0.333567014,-1.904168213,0.949431736,0.72916512,0.4
0.115,0.813421203,0.299572315,-1.848612658,0.920717071,0.718054009,0.4
0.125,0.752404893,0.268591489,-1.793057102,0.892443323,0.706942898,0.4
0.135,0.695106345,0.240398496,-1.737501547,0.864610492,0.695831787,0.4
0.145,0.641353017,0.214781064,-1.681945991,0.837218578,0.684720676,0.4
0.155,0.590977787,0.191540057,-1.626390436,0.810267581,0.673609565,0.4
0.165,0.543818874,0.170488849,-1.57083488,0.783757501,0.662498453,0.4
0.175,0.499719743,0.151452729,-1.515279324,0.757688339,0.651387342,0.4
0.185,0.458529025,0.13426832,-1.459723769,0.732060093,0.640276231,0.4
0.195,0.420100426,0.11878302,-1.404168213,0.706872765,0.62916512,0.4
0.205,0.384292644,0.104854456,-1.348612658,0.682126353,0.618054009,0.4
0.215,0.350969278,0.092349965,-1.293057102,0.657820859,0.606942898,0.4
0.225,0.319998745,0.081146086,-1.237501547,0.633956282,0.595831787,0.4
0.235,0.291254193,0.071128074,-1.181945991,0.610532622,0.584720676,0.4
0.245,0.264613413,0.062189431,-1.126390436,0.587549879,0.573609565,0.4
0.255,0.239958753,0.054231451,-1.07083488,0.565008054,0.562498453,0.4
0.265,0.217177032,0.047162785,-1.015279324,0.542907145,0.551387342,0.4
0.275,0.196159453,0.040899023,-0.959723769,0.521247153,0.540276231,0.4
0.285,0.176801515,0.035362289,-0.904168213,0.500028079,0.52916512,0.400000001
0.295,0.15900293,0.030480857,-0.848612658,0.479249922,0.518054009,0.399999999
0.305,0.142667532,0.026188776,-0.793057102,0.458912682,0.506942898,0.4
0.315,0.127703193,0.022425516,-0.737501547,0.439016358,0.495831787,0.400000001
0.325,0.114021738,0.019135628,-0.681945991,0.419560952,0.484720676,0.4
0.335,0.101538853,0.016268411,-0.626390436,0.400546464,0.473609565,0.399999999
0.345,0.090174004,0.01377761,-0.57083488,0.381972892,0.462498453,0.4
0.355,0.079850348,0.011621108,-0.515279324,0.363840237,0.451387342,0.400000001
0.365,0.070494646,0.009760646,-0.459723769,0.3461485,0.440276231,0.400000002
0.375,0.062037176,0.008161553,-0.404168213,0.328897679,0.42916512,0.399999999
0.385,0.05441165,0.006792484,-0.348612658,0.312087776,0.418054009,0.399999999
0.395,0.047555122,0.005625177,-0.293057102,0.295718789,0.406942898,0.399999998
0.405,0.041407906,0.004634219,-0.237501547,0.27979072,0.395831787,0.4
0.415,0.035913486,0.003796825,-0.181945991,0.264303568,0.384720676,0.399999997
0.425,0.031018434,0.003092629,-0.126390436,0.249257333,0.373609565,0.399999999
0.435,0.026672316,0.002503485,-0.07083488,0.234652016,0.362498453,0.400000007
0.445,0.022827613,0.002013282,-0.015279324,0.220487615,0.351387342,0.400000006
0.455,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.465,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.475,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.485,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.495,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.505,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.515,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.525,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.535,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.545,0.021852118,0.001893873,0,0.216669318,0.348331477,0.399999996
0.555,0.022827613,0.002013282,0.015279324,0.220487615,0.351387342,0.400000006
0.565,0.026672316,0.002503485,0.07083488,0.234652016,0.362498453,0.400000007
0.575,0.031018434,0.003092629,0.126390436,0.249257333,0.373609565,0.399999999
0.585,0.035913486,0.003796825,0.181945991,0.264303568,0.384720676,0.399999997
0.595,0.041407906,0.004634219,0.237501547,0.27979072,0.395831787,0.4
0.605,0.047555122,0.005625177,0.293057102,0.295718789,0.406942898,0.399999998
0.615,0.05441165,0.006792484,0.348612658,0.312087776,0.418054009,0.399999999
0.625,0.062037176,0.008161553,0.404168213,0.328897679,0.42916512,0.399999999
0.635,0.070494646,0.009760646,0.459723769,0.3461485,0.440276231,0.400000002
0.645,0.079850348,0.011621108,0.515279324,0.363840237,0.451387342,0.400000001
0.655,0.090174004,0.01377761,0.57083488,0.381972892,0.462498453,0.4
0.665,0.101538853,0.016268411,0.626390436,0.400546464,0.473609565,0.399999999
0.675,0.114021738,0.019135628,0.681945991,0.419560952,0.484720676,0.4
0.685,0.127703193,0.022425516,0.737501547,0.439016358,0.495831787,0.400000001
0.695,0.142667532,0.026188776,0.793057102,0.458912682,0.506942898,0.4
0.705,0.15900293,0.030480857,0.848612658,0.479249922,0.518054009,0.399999999
0.715,0.176801515,0.035362289,0.904168213,0.500028079,0.52916512,0.400000001
0.725,0.196159453,0.040899023,0.959723769,0.521247153,0.540276231,0.4
0.735,0.217177032,0.047162785,1.015279324,0.542907145,0.551387342,0.4
0.745,0.239958753,0.054231451,1.07083488,0.565008054,0.562498453,0.4
0.755,0.264613413,0.062189431,1.126390436,0.587549879,0.573609565,0.4
0.765,0.291254193,0.071128074,1.181945991,0.610532622,0.584720676,0.4
0.775,0.319998745,0.081146086,1.237501547,0.633956282,0.595831787,0.4
0.785,0.350969278,0.092349965,1.293057102,0.657820859,0.606942898,0.4
0.795,0.384292644,0.104854456,1.348612658,0.682126353,0.618054009,0.4
0.805,0.420100426,0.11878302,1.404168213,0.706872765,0.62916512,0.4
0.815,0.458529025,0.13426832,1.459723769,0.732060093,0.640276231,0.4
0.825,0.499719743,0.151452729,1.515279324,0.757688339,0.651387342,0.4
0.835,0.543818874,0.170488849,1.57083488,0.783757501,0.662498453,0.4
0.845,0.590977787,0.191540057,1.626390436,0.810267581,0.673609565,0.4
0.855,0.641353017,0.214781064,1.681945991,0.837218578,0.684720676,0.4
0.865,0.695106345,0.240398496,1.737501547,0.864610492,0.695831787,0.4
0.875,0.752404893,0.268591489,1.793057102,0.892443323,0.706942898,0.4
0.885,0.813421203,0.299572315,1.848612658,0.920717071,0.718054009,0.4
0.895,0.878333326,0.333567014,1.904168213,0.949431736,0.72916512,0.4
0.905,0.947324913,0.370816059,1.959723769,0.978587319,0.740276231,0.4
0.915,1,0.4,2,1,0.748331477,0.4
0.925,1,0.4,2,1,0.748331477,0.4
0.935,1,0.4,2,1,0.748331477,0.4
0.945,1,0.4,2,1,0.748331477,0.4
0.955,1,0.4,2,1,0.748331477,0.4
0.965,1,0.4,2,1,0.748331477,0.4
0.975,1,0.4,2,1,0.748331477,0.4
0.985,1,0.4,2,1,0.748331477,0.4
0.995,1,0.4,2,1,0.748331477,0.4


==> figs/data/expansion_p3_N100_Kn0p001.csv <==
x,r,u,p,e
0.0,1.0024690927409854,-2.008442116402802,0.39949071704407074,0.9962669171968425
0.002791850527777991,1.0024690927457063,-2.0084421164074335,0.39949071704715144,0.9962669171998335
0.007309159573232111,1.0024690928028916,-2.0084421164615485,0.399490717083125,0.9962669172327144
0.010101010101010102,1.0024690929241362,-2.0084421165707806,0.3994907171570262,0.9962669172965178
0.010101010101010102,1.002469092928774,-2.0084421165742254,0.39949071715956075,0.9962669172982295
0.012892860628788094,1.0024690931840405,-2.00844211679036,0.3994907173094073,0.996266917418236
0.017410169674242214,1.0024690939125187,-2.008442117305077,0.3994907176901166,0.9962669176436939
0.020202020202020204,1.0024690938990028,-2.0084421169731073,0.3994907175347387,0.9962669172696381
0.020202020202020204,1.002469093725763,-2.008442116795327,0.39949071741866904,0.9962669171523467
0.022993870729798194,1.0024690888716612,-2.008442111458408,0.39949071400770225,0.9962669134700028
0.027511179775252314,1.0024690196056558,-2.008442043515635,0.39949066908015735,0.9962668702652434
0.030303030303030304,1.0024688526474632,-2.0084418846156176,0.3994905629629703,0.9962667715509029
0.030303030303030304,1.002468841084406,-2.0084418740561127,0.3994905558012884,0.9962667651823108
0.0330948808308083,1.0024683212151873,-2.0084413901836,0.39949023015085805,0.9962664697139706
0.037612189876262414,1.0024649484977868,-2.0084383211752823,0.3994881477054258,0.9962646282647254
0.04040404040404041,1.0024589685408731,-2.0084329492719233,0.39948448500346945,0.9962614369766631
0.04040404040404041,1.0024587277149184,-2.0084327397741166,0.39948434022240714,0.9962613152489145
0.043195890931818394,1.0024444266309986,-2.00842005292894,0.3994756475271422,0.9962538493772032
0.04771319997727252,1.0023769611465785,-2.008361192096387,0.39943504212185427,0.9962196299507841
0.050505050505050504,1.0022792588696676,-2.0082769233397517,0.3993766311061946,0.9961710460730187
0.050505050505050504,1.0022770930255764,-2.0082751354379393,0.3993753669600456,0.9961700455371334
0.0532969010328285,1.0020860354397274,-2.008112239166336,0.3992619017899218,0.996076902754964
0.057814210078282614,1.0014021742299213,-2.0075384068588273,0.3988594644444645,0.9957524426966311
0.06060606060606061,1.0005956200890798,-2.0068697853180693,0.39838820396647306,0.9953776429957937
0.06060606060606061,1.0005892140793833,-2.0068650103263175,0.39838466555463786,0.9953751748193228
0.0633979111338386,0.9993030120035884,-2.0058111369326754,0.3976384071158255,0.9947893740422291
0.06791522017929272,0.9957892619795795,-2.0029719168069753,0.39561834485055636,0.9932280853884858
0.0707070707070707,0.992460206447229,-2.000309046913203,0.3937195301336427,0.991776616271258
0.0707070707070707,0.9924609768952662,-2.0003110783114915,0.3937205498829252,0.9917784150934792
0.07349892123484869,0.9880681268749912,-1.9968249406548815,0.39123287599555273,0.9898934733198083
0.07801623028030283,0.9784745047926799,-1.9892636116593896,0.3858499224401893,0.9858456212968564
0.08080808080808081,0.9709319851403201,-1.983338779586366,0.38165484842232755,0.9827023268966942
0.08080808080808081,0.9709424186495781,-1.9833481897354146,0.3816611823214978,0.9827080756558306
0.0835999313358588,0.9622201364070356,-1.9765025179821007,0.37684543344093485,0.9791039991329044
0.08811724038131293,0.9457681808700568,-1.963560857762308,0.3678499668112717,0.9723576407298594
0.09090909090909091,0.9343031696383315,-1.9544984034463193,0.36164291624274075,0.9676808556229471
0.09090909090909091,0.9343072799174275,-1.9545012664184989,0.36164494078547443,0.967682015753522
0.0937009414368689,0.9219984103045165,-1.9447151664113356,0.3550326108026304,0.9626714288080246
0.09821825048232302,0.9005717344655799,-1.927511112235316,0.3436428399300856,0.9539574327580114
0.10101010101010101,0.886566832953346,-1.9161352980518953,0.336278627709898,0.9482607943658381
0.10101010101010101,0.8865654677678794,-1.9161328859266538,0.3362773004820233,0.9482585119423677
0.103801951537879,0.8720909924312324,-1.9042505354410173,0.32872905262124474,0.9423588119652729
0.10831926058333312,0.8478904461323146,-1.8840760097185667,0.31624891390790694,0.9324580650439239
0.1111111111111111,0.8325692327037881,-1.8710890516411904,0.30843705969681423,0.9261603947792958
0.1111111111111111,0.8325674204342921,-1.8710862743596328,0.3084355756149876,0.9261579544335833
0.11390296163888909,0.8170387124152407,-1.8577366162459579,0.3005853109631188,0.9197401126641886
0.11842027068434322,0.7916143957812445,-1.8354453718314556,0.28787626378878994,0.9091429657007589
0.12121212121212122,0.7757941097931629,-1.821282955686027,0.28005624192102757,0.9024824962762813
0.12121212121212122,0.7757931549091648,-1.8212811377903566,0.2800553638845628,0.9024807776157605
0.1240039717398992,0.7599402890970379,-1.8068457274304772,0.27228395952165674,0.8957412951653905
0.12852128078535333,0.7343227769596887,-1.7829665298782715,0.2598587299177873,0.8846883757088354
0.13131313131313133,0.7185691930214014,-1.7679192251877232,0.25229675933205337,0.8777747563571765
0.13131313131313133,0.7185688334909308,-1.7679180893931261,0.25229630620657667,0.8777736190591441
0.1341049818409093,0.702916436553561,-1.7526717229669964,0.24483933832156615,0.8707981688478766
0.13862229088636344,0.677889306579804,-1.7276388483898395,0.23302846065803026,0.8593897941602846
0.1414141414141414,0.6626564384673943,-1.7119810348252855,0.22590457074369885,0.8522688290261531
0.1414141414141414,0.6626562173473673,-1.7119800857217184,0.22590428673986754,0.8522680419575976
0.1442059919419194,0.6476379897862551,-1.696207136693404,0.21892611398417755,0.8450944718994614
0.14872330098737352,0.6238628891460194,-1.6705118143181779,0.20796722883202542,0.8333851574209815
0.15151515151515152,0.6095338499379331,-1.65456946335705,0.20141240599032212,0.8260919635998532
0.15151515151515152,0.6095334660922653,-1.6545683936342936,0.20141214455748774,0.8260914115542588
0.15430700204292952,0.5955090516808088,-1.6386109423899153,0.19503141880724134,0.8187592541908905
0.15882431108838363,0.5735099537811246,-1.612836065013847,0.1850897533821337,0.806828862175127
0.16161616161616163,0.5603666108983221,-1.5969817330091414,0.17918857455136103,0.7994256396901682
0.16161616161616163,0.5603659886749552,-1.5969805320620012,0.17918830127776758,0.7994253081877674
0.1644080121439396,0.5475800407317739,-1.581214331016255,0.17347511744564398,0.7920080378286601
0.16892532118939374,0.5276647917151368,-1.5559584711555619,0.16463152294638306,0.7800005113628108
0.1717171717171717,0.5158378871470378,-1.5405445777347,0.1594127257282834,0.7725912040406379
0.1717171717171717,0.5158371297517911,-1.5405434764995207,0.15941247542069661,0.7725911253102421
0.1745090222449497,0.5043724015760147,-1.5252989800410683,0.15437890571963875,0.7652029791739712
0.17902633129040382,0.48657012180099435,-1.5010303055073382,0.1466172817635065,0.7533204115617304
0.18181818181818182,0.4760122697451005,-1.486292993614599,0.14204909113008723,0.7460369204671605
0.18181818181818182,0.47601154350470326,-1.486292281491327,0.142048913631358,0.7460371264607499
0.1846100323459598,0.465772099323949,-1.471757611670828,0.13764724377005397,0.7388122000536522
0.18912734139141393,0.44982909877737065,-1.4486635823392358,0.13085865864740487,0.7272687505270164
0.1919191919191919,0.4403265306822217,-1.4346388138938388,0.12685580508457706,0.7202371208931728
0.1919191919191919,0.4403259697770887,-1.4346386725019562,0.12685572996144945,0.720237611840548
0.1947110424469699,0.43105884859724475,-1.4207850643826185,0.12298864928268943,0.7132938442333346
0.19922835149242402,0.41649259355679197,-1.3986765518268156,0.1169939666071579,0.7022571854642411
0.20202020202020202,0.4077086673818431,-1.3851580487079718,0.11343495757984283,0.6955638097436151
0.20202020202020202,0.40770836821678735,-1.3851585424659938,0.11343499321018537,0.6955645386083268
0.20481205254798002,0.3990537693358575,-1.3717122478177914,0.10997496702988159,0.6889733632444582
0.20932936159343413,0.38524697524452345,-1.3500085971541176,0.10455994516976137,0.6785254128432497
0.21212121212121213,0.37678797625735105,-1.3365576036158169,0.1013107159957195,0.6721997673734352
0.21212121212121213,0.3767880658574403,-1.3365588012236755,0.1013108687172414,0.6722006208363623
0.2149130626489901,0.3683515759599846,-1.3230260698390375,0.09812519159720759,0.6659751036864527
0.21943037169444424,0.35468462800258127,-1.3008292200411835,0.09308387499050881,0.656103109928346
0.2222222222222222,0.3461927999106297,-1.286842922085805,0.09002636689861343,0.6501172679057301
0.2222222222222222,0.3461934647719888,-1.2868449354333236,0.09002664317900211,0.65011801449152
0.2250140727500002,0.3376489779825883,-1.272599889075835,0.08700735041637504,0.6442145252166424
0.22953138179545432,0.32368841431077605,-1.2488829291251335,0.08219284816733663,0.6348145665203094
0.23232323232323232,0.3149715193031887,-1.2337439595732769,0.0792573466249614,0.6290834390384121
0.23232323232323232,0.3149728091255721,-1.2337465766246314,0.07925770571124459,0.629083713061454
0.23511508285101032,0.3061990935096317,-1.2182073773554418,0.07635370082285142,0.6233991416147815
0.23963239189646443,0.2919219280172689,-1.1921581342553746,0.07172688075586214,0.6142642421813812
0.24242424242424243,0.28308378119266453,-1.1754824880652537,0.0689177852097743,0.6086341728888155
0.24242424242424243,0.28308520139719084,-1.1754843857312491,0.06891807847619158,0.6086337093571177
0.24521609295202043,0.27427805452841836,-1.1583811488678684,0.06615521677723236,0.6029940755830498
0.24973340199747454,0.2601875506539824,-1.1298588088272292,0.06180027945264269,0.5938051157454254
0.25252525252525254,0.2516418751057209,-1.1117727069325978,0.05919234110178836,0.5880613180628247
0.25252525252525254,0.25164248023509916,-1.1117716117998697,0.05919238646702859,0.588060354632171
0.2553171030530305,0.24327397417290259,-1.0934001855233877,0.056658142257734176,0.5822462354467215
0.2598344120984847,0.23020871313598257,-1.0632521981899312,0.05273273859202415,0.5726622797382492
0.26262626262626265,0.22248517530462686,-1.0444962104665518,0.05042580760867134,0.566619860622492
0.26262626262626265,0.22248457340710892,-1.0444914756494592,0.05042559677329089,0.5666190244235568
0.2654181131540406,0.21506384458103528,-1.025734718311687,0.04821578439815465,0.5604822197343721
0.26993542219949473,0.20375107948186447,-0.9956238224899708,0.04485530395830259,0.5503689118159383
0.2727272727272727,0.19721050032849036,-0.9773089488551706,0.0429149070444054,0.5440241134843573
0.2727272727272727,0.19720925173111903,-0.9773033203382405,0.04291461789746495,0.5440238923980102
0.2755191232550507,0.1910150754284006,-0.9592936235737348,0.04107808832899208,0.537628878726769
0.28003643230050485,0.1817143312098763,-0.9309823784066364,0.038322348661486316,0.5272334384185803
0.2828282828282828,0.1763948834858256,-0.9140820186351255,0.03674796144423595,0.5208195487029089
0.2828282828282828,0.17639370066170737,-0.9140790418736497,0.036747761010268894,0.5208202003872117
0.2856201333560608,0.1713761563396964,-0.8976659803675868,0.03526583449896702,0.5144507154931198
0.29013744240151496,0.16383656125899362,-0.8721819256707749,0.03304960104774771,0.5043074755991545
0.29292929292929293,0.15949180245295064,-0.8570824187963991,0.031782240432156446,0.4981798428407014
0.29292929292929293,0.15949100818131376,-0.857083216448439,0.03178218195368331,0.4981814071541961
0.2957211434570709,0.15534730396200808,-0.8424535830597513,0.030584533760883412,0.492196082275802
0.30023845250252507,0.14898715730575593,-0.8196699895634441,0.028776326810069308,0.48286589479342956
0.30303030303030304,0.14521792214048668,-0.8060423975729836,0.027727744352306054,0.4773471473700349
0.30303030303030304,0.14521761889167462,-0.8060459278542288,0.02772780840570218,0.4773492468979574
0.305822153558081,0.14153171043820229,-0.7926940562970394,0.02672377753428663,0.47204576012587607
0.3103394626035352,0.13566917448600768,-0.771473445826196,0.025177675355646596,0.4639535003259586
0.31313131313131315,0.13206557364294746,-0.7584592340383653,0.024261619621097016,0.4592722189412274
0.31313131313131315,0.13206594040819875,-0.7584643157332893,0.024261782949728306,0.45927403527999494
0.3159231636590911,0.12845081535975306,-0.7454441653965423,0.023370535953654636,0.45485378758010653
0.3204404727045453,0.12253733147081533,-0.7241560838719716,0.021971892316960964,0.4482693570447551
0.32323232323232326,0.11882661167081338,-0.7107428248929065,0.021130111024796384,0.4445576358630287
0.32323232323232326,0.11882771520628997,-0.7107482338436282,0.021130337407354132,0.4445582701533681
0.32602417376010123,0.11507445070359154,-0.697085610690782,0.020304705596681506,0.4411210627670584
0.33054148280555534,0.10892760643183642,-0.6743288150652539,0.019002620760039435,0.4361295860276408
0.3333333333333333,0.10510140064205611,-0.6598193679978879,0.01821974684403922,0.4333849675821691
0.3333333333333333,0.1051025577227701,-0.6598220153106955,0.01821992797614816,0.4333845048806286
0.3361251838611113,0.10128010489518638,-0.6449765399261891,0.01745589041900162,0.4308815249813012
0.34064249290656545,0.09515749991577156,-0.6202618132920147,0.016264482062144328,0.42730426073984706
0.3434343434343434,0.0914466156363167,-0.6046123588055845,0.01555889592519006,0.4253546130965582
0.3434343434343434,0.0914468382075526,-0.6046093590478249,0.015558927528198504,0.4253544418038035
0.3462261939621214,0.0878181904948342,-0.5887174304347201,0.014879178168441864,0.42357904679546765
0.35074350300757556,0.08216737095289214,-0.5626122398799606,0.013837945934705942,0.421029228945376
0.35353535353535354,0.07883370013977428,-0.5463387902114891,0.013232111325975673,0.41962102826947056
0.35353535353535354,0.07883309749395156,-0.5463331421453427,0.013232040335373946,0.4196219848011545
0.3563272040631315,0.07563192163839197,-0.5299997224482182,0.012655609416280356,0.4183289655388106
0.3608445131085857,0.07074752532015025,-0.5035882158242941,0.01178525478636577,0.41645466512908214
0.36363636363636365,0.06791427409263223,-0.4873663433542369,0.011285118799839287,0.4154177803787927
0.36363636363636365,0.06791366301791278,-0.4873634143613883,0.011285064714171426,0.4154195272604756
0.3664282141641416,0.06522043669095393,-0.4712595665386458,0.010813107392060348,0.41448309535621863
0.3709455232095958,0.061152130594593006,-0.44556895696952775,0.010107014372146087,0.4131914241529198
0.37373737373737376,0.0588095103651264,-0.4299837864002244,0.00970460009384212,0.4125438229969042
0.37373737373737376,0.05880921179447267,-0.4299840160992735,0.009704593359753396,0.41254563118738774
0.37652922426515173,0.05659114617388958,-0.41466157172305995,0.009327065131488616,0.4120372956764748
0.38104653331060584,0.05325169084838646,-0.3904992237850442,0.008766314976618622,0.411551015421149
0.3838383838383838,0.051332089239740905,-0.3759927273944791,0.008448976834596724,0.4114861171506533
0.3838383838383838,0.05133193103426646,-0.37599419508693965,0.008448979122740898,0.41148749679321495
0.3866302343661618,0.049514425297960823,-0.36183724540902107,0.008152652496875983,0.4116301687748631
0.39114754341161595,0.04677359615416546,-0.33968701684830527,0.007714718460177207,0.41234366686012064
0.3939393939393939,0.04519330526449432,-0.3264602405014737,0.007467886992294812,0.41310803384422334
0.3939393939393939,0.04519323032463618,-0.3264628978002257,0.007467901091101598,0.41310949878208997
0.3967312444671719,0.043692001781476905,-0.313592371138393,0.0072379208426551055,0.4141444971356063
0.40124855351262606,0.041416118905065684,-0.2935086734892323,0.0068986970925288575,0.4164258551327625
0.40404040404040403,0.04009679401874436,-0.2815367936967056,0.006707948098817353,0.41823469076365166
0.40404040404040403,0.040096847245222104,-0.2815404009977092,0.006707986490584535,0.41823652926876015
0.406832254568182,0.038839204956823484,-0.2699098861561542,0.0065308701769671,0.42037872455340536
0.41134956361363617,0.036924189131354465,-0.2518144144197162,0.006271081634901271,0.4245916960148039
0.41414141414141414,0.03580909302282849,-0.2410667210030188,0.006126064217955608,0.4276891496560811
0.41414141414141414,0.03580903633058851,-0.24106866155274267,0.006126072386823063,0.4276903970737478
0.4169332646691921,0.03474141249778796,-0.23064382086980337,0.005992181966172571,0.4311987866464917
0.4214505737146463,0.033102294240961117,-0.2144192944382617,0.005796907754540173,0.43780256682080826
0.42424242424242425,0.032136271274815206,-0.20474937750776825,0.005688136859559492,0.44250131035093165
0.42424242424242425,0.03213626277358121,-0.20475058932779133,0.005688150019361754,0.44250245115915493
0.4270342747702022,0.03119991683301917,-0.19532529057930975,0.005587570224678498,0.44772316658590583
0.4315515838156564,0.029735431052081176,-0.18052650901879375,0.0054404042692296675,0.45740082426423206
0.43434343434343436,0.028853729127488854,-0.1716230518122167,0.005358117752235279,0.4642482890652268
0.43434343434343436,0.028853885589040444,-0.1716250498182332,0.005358156827242257,0.4642491572501975
0.43713528487121234,0.027984669449986944,-0.16289508228127944,0.00528205234030115,0.47187017428783806
0.44165259391666645,0.026593071790355312,-0.14910032003269347,0.0051710218865350975,0.48612491321992635
0.4444444444444444,0.025734947229917676,-0.14076165377269675,0.005109413029346833,0.49634967032368565
0.4444444444444444,0.025735076136133284,-0.140762378788278,0.005109439022373643,0.4963497091815231
0.4472362949722224,0.02487403216400969,-0.13255704503722396,0.0050529426273353455,0.5078531894244377
0.45175360401767656,0.023467397766485293,-0.11953100702582485,0.004971772725015006,0.529646786414831
0.45454545454545453,0.022587205040595304,-0.11162002199147678,0.004927542829538972,0.5453909437536483
0.45454545454545453,0.02258728495108974,-0.11162244940926452,0.00492756044619566,0.5453909640828619
0.4573373050732325,0.021700958208792927,-0.10380875241376118,0.004887626139217216,0.5630657056927582
0.46185461411868667,0.02026337835351185,-0.09136268920178994,0.004831563151074185,0.5960954618207613
0.46464646464646464,0.019384128006102994,-0.08378404959033019,0.0048018536751550595,0.6193022551289412
0.46464646464646464,0.01938405112246577,-0.08378883227120029,0.004801851527172352,0.6193044344594063
0.4674383151742426,0.018523970368627934,-0.07630228208219876,0.0047757048581000125,0.6445304061525753
0.4719556242196968,0.017198616927510214,-0.06443400871472106,0.004740292581717183,0.6890514222301799
0.47474747474747475,0.016439374853037078,-0.0572703684285212,0.004722355820840511,0.7181471106804412
0.47474747474747475,0.016439195262118775,-0.0572720036343536,0.004722328718736879,0.7181508345512893
0.4775393252752527,0.015737610429880713,-0.05025907655381745,0.004707127992075823,0.7477513840249989
0.4820566343207069,0.01474535771456655,-0.039292960127139794,0.004687621674708799,0.7947622847559036
0.48484848484848486,0.014231700198991962,-0.03276452109530528,0.004678410151955769,0.8218291009754309
0.48484848484848486,0.014231638970767992,-0.032762546008368865,0.004678385889977693,0.8218283747197305
0.48764033537626283,0.013799375137357368,-0.026418627652665328,0.004671080735061211,0.8462485961439956
0.492157644421717,0.013280707420599244,-0.016510269925672876,0.00466279490138576,0.8777384279532923
0.494949494949495,0.013074869846149792,-0.010566031075642433,0.004659657270428805,0.8909567217988318
0.494949494949495,0.01307487814618832,-0.01056342598238819,0.004659649292804226,0.8909546308396459
0.49774134547727295,0.012957627627467922,-0.004707368355407332,0.0046579177581040875,0.8986825929906549
0.5022586545227271,0.012957627627467914,0.004707368355408782,0.004657917758104088,0.8986825929906558
0.5050505050505051,0.01307487814618831,0.010563425982389641,0.004659649292804227,0.8909546308396467
0.5050505050505051,0.013074869846149799,0.010566031075643944,0.004659657270428813,0.8909567217988329
0.5078423555782831,0.013280707420599242,0.016510269925674486,0.004662794901385767,0.8777384279532936
0.5123596646237372,0.013799375137357356,0.026418627652666844,0.0046710807350612196,0.8462485961439979
0.5151515151515151,0.01423163897076798,0.03276254600837032,0.004678385889977702,0.8218283747197326
0.5151515151515151,0.014231700198991969,0.03276452109530676,0.004678410151955786,0.8218291009754334
0.5179433656792931,0.014745357714566552,0.0392929601271413,0.0046876216747088134,0.7947622847559059
0.5224606747247473,0.015737610429880707,0.05025907655381902,0.004707127992075837,0.7477513840250014
0.5252525252525253,0.01643919526211876,0.05727200363435519,0.0047223287187368925,0.718150834551292
0.5252525252525253,0.016439374853037092,0.05727036842852277,0.004722355820840532,0.7181471106804438
0.5280443757803033,0.01719861692751022,0.06443400871472259,0.004740292581717202,0.6890514222301825
0.5325616848257574,0.018523970368627955,0.07630228208220004,0.0047757048581000315,0.6445304061525773
0.5353535353535354,0.019384051122465787,0.08378883227120149,0.004801851527172374,0.6193044344594085
0.5353535353535354,0.019384128006103042,0.0837840495903313,0.004801853675155086,0.6193022551289432
0.5381453858813133,0.020263378353511913,0.09136268920179114,0.004831563151074213,0.596095461820763
0.5426626949267674,0.02170095820879299,0.10380875241376225,0.004887626139217243,0.5630657056927596
0.5454545454545454,0.022587284951089817,0.11162244940926545,0.0049275604461956855,0.5453909640828629
0.5454545454545454,0.022587205040595408,0.11162002199147775,0.004927542829539007,0.5453909437536496
0.5482463959823234,0.023467397766485397,0.11953100702582582,0.004971772725015039,0.5296467864148321
0.5527637050277776,0.024874032164009803,0.13255704503722507,0.005052942627335379,0.5078531894244387
0.5555555555555556,0.025735076136133413,0.14076237878827913,0.00510943902237368,0.4963497091815242
0.5555555555555556,0.025734947229917843,0.14076165377269786,0.0051094130293468775,0.4963496703236867
0.5583474060833336,0.02659307179035549,0.1491003200326944,0.005171021886535141,0.4861249132199271
0.5628647151287877,0.027984669449987128,0.16289508228128025,0.005282052340301193,0.4718701742878389
0.5656565656565656,0.028853885589040635,0.17162504981823412,0.0053581568272423,0.46424915725019816
0.5656565656565656,0.028853729127489076,0.17162305181221768,0.005358117752235327,0.46424828906522736
0.5684484161843436,0.029735431052081412,0.18052650901879483,0.005440404269229717,0.45740082426423256
0.5729657252297978,0.031199916833019415,0.19532529057931064,0.005587570224678548,0.4477231665859063
0.5757575757575758,0.032136262773581455,0.20475058932779203,0.005688150019361803,0.44250245115915543
0.5757575757575758,0.03213627127481549,0.20474937750776898,0.0056881368595595476,0.44250131035093204
0.5785494262853538,0.033102294240961394,0.2144192944382624,0.005796907754540229,0.43780256682080887
0.5830667353308079,0.03474141249778827,0.23064382086980417,0.005992181966172626,0.43119878664649186
0.5858585858585859,0.035809036330588837,0.2410686615527433,0.006126072386823123,0.42769039707374806
0.5858585858585859,0.03580909302282886,0.24106672100301957,0.006126064217955677,0.42768914965608146
0.5886504363863638,0.036924189131354854,0.2518144144197168,0.006271081634901345,0.4245916960148044
0.5931677454318179,0.038839204956823914,0.2699098861561548,0.006530870176967178,0.4203787245534057
0.5959595959595959,0.040096847245222576,0.2815404009977097,0.006707986490584615,0.41823652926876026
0.5959595959595959,0.040096794018744886,0.2815367936967061,0.006707948098817446,0.418234690763652
0.5987514464873739,0.041416118905066204,0.29350867348923293,0.006898697092528948,0.4164258551327627
0.6032687555328281,0.04369200178147746,0.3135923711383935,0.0072379208426552,0.41414449713560647
0.6060606060606061,0.045193230324636735,0.32646289780022647,0.007467901091101697,0.41310949878209036
0.6060606060606061,0.04519330526449494,0.32646024050147443,0.007467886992294921,0.4131080338442236
0.608852456588384,0.04677359615416611,0.3396870168483059,0.007714718460177319,0.41234366686012086
0.6133697656338382,0.04951442529796145,0.3618372454090219,0.008152652496876087,0.41163016877486314
0.6161616161616161,0.051331931034267066,0.37599419508694054,0.008448979122740998,0.41148749679321495
0.6161616161616161,0.051332089239741564,0.3759927273944801,0.008448976834596836,0.4114861171506535
0.6189534666893941,0.05325169084838713,0.3904992237850455,0.008766314976618731,0.411551015421149
0.6234707757348483,0.05659114617389026,0.41466157172306156,0.009327065131488725,0.4120372956764746
0.6262626262626263,0.058809211794473376,0.42998401609927495,0.00970459335975351,0.41254563118738763
0.6262626262626263,0.05880951036512716,0.4299837864002259,0.009704600093842247,0.41254382299690423
0.6290544767904043,0.06115213059459382,0.44556895696952936,0.010107014372146214,0.41319142415291954
0.6335717858358584,0.06522043669095477,0.4712595665386476,0.010813107392060477,0.4144830953562182
0.6363636363636364,0.06791366301791363,0.4873634143613902,0.011285064714171561,0.4154195272604754
0.6363636363636364,0.06791427409263316,0.4873663433542389,0.011285118799839436,0.41541778037879246
0.6391554868914143,0.07074752532015124,0.5035882158242959,0.011785254786365931,0.41645466512908197
0.6436727959368685,0.075631921638393,0.5299997224482204,0.012655609416280526,0.4183289655388105
0.6464646464646465,0.07883309749395268,0.5463331421453446,0.013232040335374128,0.41962198480115437
0.6464646464646465,0.07883370013977548,0.5463387902114911,0.01323211132597587,0.41962102826947045
0.6492564969924245,0.08216737095289339,0.5626122398799625,0.013837945934706138,0.4210292289453756
0.6537738060378786,0.08781819049483547,0.5887174304347221,0.014879178168442055,0.423579046795467
0.6565656565656566,0.09144683820755393,0.6046093590478272,0.0155589275281987,0.4253544418038027
0.6565656565656566,0.09144661563631817,0.6046123588055865,0.015558895925190289,0.4253546130965576
0.6593575070934345,0.09515749991577305,0.6202618132920168,0.016264482062144554,0.4273042607398464
0.6638748161388887,0.10128010489518793,0.6449765399261912,0.017455890419001856,0.43088152498130045
0.6666666666666666,0.1051025577227718,0.6598220153106975,0.018219927976148423,0.43338450488062785
0.6666666666666666,0.10510140064205793,0.65981936799789,0.0182197468440395,0.43338496758216827
0.6694585171944446,0.10892760643183834,0.6743288150652555,0.019002620760039744,0.4361295860276402
0.6739758262398988,0.11507445070359346,0.6970856106907842,0.020304705596681828,0.4411210627670581
0.6767676767676768,0.11882771520629197,0.7107482338436302,0.02113033740735446,0.4445582701533675
0.6767676767676768,0.11882661167081554,0.7107428248929086,0.021130111024796738,0.44455763586302804
0.6795595272954548,0.12253733147081758,0.7241560838719737,0.021971892316961335,0.44826935704475446
0.6840768363409089,0.1284508153597554,0.7454441653965439,0.023370535953655038,0.45485378758010614
0.6868686868686869,0.13206594040820102,0.7584643157332911,0.02426178294972871,0.45927403527999466
0.6868686868686869,0.13206557364294996,0.7584592340383672,0.024261619621097456,0.459272218941227
0.6896605373964648,0.13566917448601018,0.7714734458261977,0.02517767535564705,0.46395350032595845
0.694177846441919,0.14153171043820484,0.7926940562970411,0.026723777534287094,0.4720457601258758
0.696969696969697,0.14521761889167714,0.8060459278542309,0.027727808405702634,0.47734924689795694
0.696969696969697,0.1452179221404894,0.8060423975729857,0.027727744352306554,0.4773471473700346
0.699761547497475,0.14898715730575862,0.8196699895634465,0.02877632681006981,0.48286589479342934
0.7042788565429291,0.15534730396201074,0.8424535830597538,0.030584533760883922,0.4921960822758018
0.7070707070707071,0.15949100818131642,0.8570832164484417,0.031782181953683826,0.4981814071541959
0.7070707070707071,0.15949180245295352,0.8570824187964016,0.03178224043215701,0.49817984284070116
0.709862557598485,0.16383656125899654,0.8721819256707773,0.03304960104774828,0.5043074755991541
0.7143798666439392,0.1713761563396994,0.8976659803675897,0.035265834498967606,0.5144507154931193
0.7171717171717171,0.17639370066171042,0.9140790418736526,0.036747761010269525,0.5208202003872116
0.7171717171717171,0.17639488348582888,0.9140820186351285,0.03674796144423659,0.5208195487029083
0.7199635676994951,0.18171433120987965,0.9309823784066392,0.03832234866148701,0.5272334384185802
0.7244808767449493,0.19101507542840396,0.959293623573738,0.041078088328992755,0.5376288787267683
0.7272727272727273,0.19720925173112241,0.977303320338244,0.042914617897465666,0.5440238923980099
0.7272727272727273,0.19721050032849394,0.9773089488551745,0.04291490704440615,0.544024113484357
0.7300645778005053,0.20375107948186838,0.9956238224899745,0.04485530395830341,0.5503689118159377
0.7345818868459594,0.21506384458103942,1.0257347183116907,0.048215784398155506,0.5604822197343712
0.7373737373737373,0.2224845734071132,1.0444914756494628,0.05042559677329178,0.5666190244235558
0.7373737373737373,0.22248517530463147,1.0444962104665552,0.050425807608672324,0.5666198606224914
0.7401655879015153,0.23020871313598743,1.063252198189935,0.052732738592025166,0.5726622797382481
0.7446828969469695,0.2432739741729078,1.0934001855233912,0.056658142257735356,0.582246235446721
0.7474747474747475,0.25164248023510466,1.1117716117998735,0.05919238646702979,0.5880603546321701
0.7474747474747475,0.25164187510572666,1.1117727069326013,0.05919234110178965,0.5880613180628239
0.7502665980025255,0.2601875506539886,1.1298588088272323,0.061800279452644075,0.5938051157454247
0.7547839070479796,0.2742780545284248,1.1583811488678717,0.06615521677723386,0.6029940755830493
0.7575757575757576,0.2830852013971973,1.1754843857312527,0.06891807847619306,0.608633709357117
0.7575757575757576,0.28308378119267125,1.1754824880652572,0.06891778520977582,0.6086341728888144
0.7603676081035355,0.29192192801727596,1.1921581342553782,0.0717268807558638,0.6142642421813805
0.7648849171489897,0.3061990935096387,1.2182073773554452,0.07635370082285317,0.6233991416147815
0.7676767676767676,0.3149728091255791,1.2337465766246347,0.07925770571124632,0.6290837130614537
0.7676767676767676,0.3149715193031961,1.233743959573281,0.07925734662496312,0.6290834390384109
0.7704686182045456,0.32368841431078355,1.2488829291251378,0.08219284816733843,0.6348145665203087
0.7749859272499998,0.33764897798259574,1.2725998890758399,0.08700735041637674,0.6442145252166407
0.7777777777777778,0.34619346477199625,1.2868449354333285,0.09002664317900388,0.6501180144915188
0.7777777777777778,0.34619279991063767,1.2868429220858093,0.09002636689861546,0.6501172679057297
0.7805696283055558,0.35468462800258915,1.3008292200411888,0.09308387499051077,0.6561031099283452
0.7850869373510099,0.3683515759599927,1.3230260698390428,0.09812519159720956,0.6659751036864515
0.7878787878787878,0.3767880658574486,1.3365588012236806,0.10131086871724346,0.6722006208363612
0.7878787878787878,0.37678797625735977,1.3365576036158224,0.10131071599572164,0.6721997673734338
0.7906706384065658,0.38524697524453233,1.350008597154123,0.10455994516976364,0.6785254128432487
0.79518794745202,0.39905376933586656,1.371712247817797,0.10997496702988398,0.6889733632444577
0.797979797979798,0.40770836821679673,1.3851585424659996,0.1134349932101878,0.6955645386083256
0.797979797979798,0.40770866738185296,1.3851580487079775,0.11343495757984542,0.6955638097436141
0.800771648507576,0.4164925935568021,1.3986765518268216,0.11699396660716052,0.7022571854642397
0.8052889575530301,0.431058848597255,1.4207850643826252,0.12298864928269213,0.7132938442333332
0.8080808080808081,0.44032596977709926,1.4346386725019622,0.12685572996145228,0.7202376118405469
0.8080808080808081,0.44032653068223265,1.434638813893845,0.12685580508457997,0.7202371208931716
0.810872658608586,0.44982909877738203,1.4486635823392424,0.13085865864740803,0.7272687505270157
0.8153899676540403,0.46577209932396096,1.4717576116708353,0.13764724377005733,0.7388122000536512
0.8181818181818182,0.4760115435047156,1.4862922814913349,0.14204891363136146,0.7460371264607488
0.8181818181818182,0.4760122697451134,1.4862929936146074,0.1420490911300908,0.7460369204671591
0.8209736687095962,0.4865701218010077,1.501030305507346,0.14661728176351044,0.7533204115617299
0.8254909777550503,0.5043724015760286,1.5252989800410766,0.15437890571964297,0.765202979173971
0.8282828282828283,0.5158371297518053,1.5405434764995298,0.15941247542070092,0.7725911253102417
0.8282828282828283,0.5158378871470527,1.5405445777347087,0.159412725728288,0.7725912040406377
0.8310746788106063,0.5276647917151525,1.5559584711555716,0.16463152294638778,0.7800005113628099
0.8355919878560604,0.5475800407317906,1.5812143310162659,0.1734751174456491,0.7920080378286595
0.8383838383838383,0.5603659886749728,1.5969805320620118,0.17918830127777352,0.7994253081877689
0.8383838383838383,0.5603666108983405,1.5969817330091525,0.17918857455136683,0.7994256396901678
0.8411756889116163,0.5735099537811434,1.6128360650138585,0.1850897533821396,0.8068288621751261
0.8456929979570705,0.5955090516808283,1.6386109423899289,0.19503141880724767,0.8187592541908901
0.8484848484848485,0.6095334660922858,1.6545683936343072,0.2014121445574947,0.8260914115542597
0.8484848484848485,0.6095338499379547,1.6545694633570638,0.2014124059903292,0.8260919635998529
0.8512766990126265,0.6238628891460412,1.6705118143181927,0.20796722883203275,0.8333851574209817
0.8557940080580806,0.6476379897862784,1.6962071366934193,0.21892611398418585,0.8450944718994631
0.8585858585858586,0.6626562173473918,1.7119800857217355,0.2259042867398758,0.8522680419575973
0.8585858585858586,0.6626564384674195,1.7119810348253028,0.2259045707437076,0.8522688290261538
0.8613777091136365,0.6778893065798302,1.7276388483898577,0.2330284606580395,0.8593897941602855
0.8658950181590908,0.7029164365535894,1.7526717229670155,0.24483933832157612,0.8707981688478768
0.8686868686868687,0.7185688334909606,1.7679180893931457,0.25229630620658716,0.8777736190591442
0.8686868686868687,0.7185691930214324,1.767919225187743,0.252296759332064,0.8777747563571758
0.8714787192146467,0.73432277695972,1.7829665298782913,0.25985872991779885,0.884688375708837
0.8759960282601008,0.7599402890970708,1.8068457274304999,0.2722839595216687,0.895741295165391
0.8787878787878788,0.7757931549091994,1.8212811377903795,0.28005536388457575,0.9024807776157618
0.8787878787878788,0.7757941097931983,1.8212829556860504,0.28005624192104056,0.902482496276282
0.8815797293156568,0.7916143957812813,1.83544537183148,0.28787626378880377,0.9091429657007604
0.8860970383611109,0.8170387124152807,1.8577366162459825,0.3005853109631349,0.919740112664193
0.8888888888888888,0.8325674204343334,1.8710862743596606,0.30843557561500323,0.9261579544335844
0.8888888888888888,0.8325692327038308,1.8710890516412173,0.3084370596968305,0.9261603947792971
0.8916807394166668,0.8478904461323589,1.8840760097185945,0.31624891390792415,0.932458065043926
0.896198048462121,0.8720909924312795,1.9042505354410468,0.32872905262126334,0.9423588119652754
0.898989898989899,0.8865654677679283,1.9161328859266857,0.3362773004820418,0.9482585119423674
0.898989898989899,0.8865668329533962,1.9161352980519268,0.3362786277099174,0.9482607943658391
0.901781749517677,0.9005717344656317,1.9275111122353485,0.34364283993010575,0.9539574327580126
0.9062990585631311,0.92199841030457,1.9447151664113702,0.35503261080265064,0.9626714288080237
0.9090909090909091,0.9343072799174824,1.9545012664185335,0.3616449407854965,0.9676820157535242
0.9090909090909091,0.9343031696383874,1.9544984034463542,0.36164291624276296,0.9676808556229486
0.911882759618687,0.945768180870115,1.9635608577623451,0.3678499668112948,0.9723576407298605
0.9164000686641413,0.9622201364070978,1.97650251798214,0.3768454334409606,0.979103999132908
0.9191919191919192,0.9709424186496425,1.983348189735456,0.38166118232152535,0.9827080756558363
0.9191919191919192,0.9709319851403858,1.9833387795864081,0.3816548484223553,0.9827023268966991
0.9219837697196972,0.9784745047927481,1.9892636116594344,0.3858499224402186,0.9858456212968626
0.9265010787651513,0.9880681268750646,1.9968249406549294,0.3912328759955854,0.9898934733198175
0.9292929292929293,0.9924609768953425,2.0003110783115408,0.39372054988295985,0.9917784150934903
0.9292929292929293,0.9924602064473067,2.0003090469132534,0.3937195301336772,0.9917766162712673
0.9320847798207073,0.9957892619796594,2.002971916807026,0.39561834485059266,0.9932280853884973
0.9366020888661615,0.9993030120036714,2.0058111369327296,0.3976384071158626,0.9947893740422393
0.9393939393939394,1.0005892140794674,2.006865010326372,0.3983846655546757,0.9953751748193336
0.9393939393939394,1.000595620089165,2.0068697853181248,0.39838820396651087,0.9953776429958033
0.9421857899217174,1.0014021742300074,2.007538406858883,0.39885946444450326,0.9957524426966421
0.9467030989671715,1.002086035439815,2.0081122391663913,0.39926190178996074,0.9960769027549742
0.9494949494949495,1.002277093025664,2.0082751354379935,0.39937536696008574,0.9961700455371466
0.9494949494949495,1.0022792588697567,2.0082769233398055,0.3993766311062351,0.9961710460730312
0.9522868000227275,1.0023769611466673,2.0083611920964417,0.39943504212189457,0.9962196299507964
0.9568041090681816,1.0024444266310857,2.0084200529289955,0.3994756475271822,0.9962538493772164
0.9595959595959596,1.0024587277150048,2.0084327397741717,0.39948434022244655,0.996261315248927
0.9595959595959596,1.0024589685409604,2.008432949271979,0.39948448500350964,0.9962614369766766
0.9623878101237375,1.0024649484978747,2.008438321175337,0.3994881477054665,0.9962646282647395
0.9669051191691918,1.0024683212152738,2.008441390183656,0.3994902301508973,0.9962664697139825
0.9696969696969697,1.0024688410844913,2.0084418740561687,0.39949055580132803,0.9962667651823249
0.9696969696969697,1.0024688526475503,2.008441884615672,0.399490562963011,0.9962667715509179
0.9724888202247477,1.002469019605742,2.008442043515691,0.399490669080197,0.9962668702652565
0.9770061292702018,1.0024690888717465,2.008442111458464,0.3994907140077415,0.996266913470016
0.9797979797979798,1.0024690937258482,2.0084421167953823,0.3994907174187087,0.9962669171523608
0.9797979797979798,1.0024690938990894,2.0084421169731628,0.39949071753477866,0.9962669172696517
0.9825898303257578,1.0024690939126053,2.0084421173051332,0.3994907176901566,0.9962669176437076
0.987107139371212,1.0024690931841276,2.008442116790415,0.3994907173094474,0.9962669174182495
0.98989898989899,1.0024690929288604,2.008442116574281,0.39949071715960055,0.9962669172982429
0.98989898989899,1.002469092924224,2.0084421165708357,0.3994907171570666,0.9962669172965314
0.9926908404267679,1.0024690928029787,2.0084421164616044,0.39949071708316497,0.9962669172327275
0.997208149472222,1.0024690927457929,2.0084421164074886,0.3994907170471914,0.9962669171998472
1.0,1.0024690927410718,2.0084421164028576,0.39949071704411054,0.9962669171968558


==> figs/data/expansion_p3_N100_Kn0p001_DVM.csv <==
x,r,u,p,e
0.0,1.0000000000030576,-2.0000000000028813,0.40000000000192104,1.0000000000017453
0.002791850527777991,1.0000000000071587,-2.0000000000068265,0.40000000000457653,1.0000000000042828
0.007309159573232111,1.0000000000558225,-2.000000000053441,0.4000000000354794,1.0000000000328764
0.010101010101010102,1.0000000001626859,-2.0000000001511373,0.40000000010129116,1.0000000000905422
0.010101010101010102,1.0000000001673786,-2.0000000001547287,0.4000000001039033,1.0000000000923799
0.012892860628788094,1.000000000402837,-2.0000000003569185,0.40000000024353166,1.0000000002059923
0.017410169674242214,1.0000000011335741,-2.0000000008975904,0.40000000063725283,1.0000000004595582
0.020202020202020204,1.0000000013054207,-2.000000000776226,0.4000000006157065,1.0000000002338458
0.020202020202020204,1.0000000011643162,-2.0000000006292478,0.40000000052003354,1.0000000001357678
0.022993870729798194,0.9999999974073985,-1.9999999963765385,0.3999999978219713,0.99999999714753
0.027511179775252314,0.9999999389963965,-1.9999999384212623,0.39999995959962575,0.9999999600026657
0.030303030303030304,0.999999795195417,-1.9999998002536745,0.3999998675181578,0.9999998735999518
0.030303030303030304,0.9999997849564584,-1.999999790827024,0.39999986113462277,0.9999998678800703
0.0330948808308083,0.9999993301644625,-1.999999363917005,0.39999957431565336,0.9999996056244069
0.037612189876262414,0.9999963337330708,-1.9999966152855557,0.39999771218365876,0.9999979467185484
0.04040404040404041,0.9999909740071071,-1.9999917619548526,0.3999944081801485,0.9999950463985532
0.04040404040404041,0.9999907535477908,-1.999991568566941,0.3999942747513927,0.999994933283842
0.043195890931818394,0.999977824210508,-1.9999800067786166,0.39998636514500924,0.999988088387866
0.04771319997727252,0.9999161222653903,-1.9999257406554958,0.39994898727568645,0.9999563422619139
0.050505050505050504,0.9998260551009972,-1.999847422272854,0.3998947861250137,0.999910894712127
0.050505050505050504,0.9998240010186122,-1.9998457104931189,0.399893578237929,0.9999099287237575
0.0532969010328285,0.999646472729329,-1.9996930899399183,0.3997874410350012,0.99982206695399
0.057814210078282614,0.999004079572291,-1.9991494566263988,0.39940680120590716,0.9995124378693915
0.06060606060606061,0.9982400013234547,-1.9985105084899195,0.39895719170840616,0.9991514845615121
0.06060606060606061,0.998233580764934,-1.998505648706053,0.39895360543139713,0.9991489294661978
0.0633979111338386,0.9970054619933175,-1.997490387192387,0.3982358447379831,0.9985798973001323
0.06791522017929272,0.9936182789697107,-1.9947284468779263,0.3962737076178203,0.9970471457829843
0.0707070707070707,0.9903845540942786,-1.9921176136044534,0.39441454603998355,0.9956095953068492
0.0707070707070707,0.9903849004317149,-1.992119282163381,0.3944153011159134,0.9956111531586996
0.07349892123484869,0.9860939638779607,-1.9886814760446219,0.39196507487961496,0.9937315540857645
0.07801623028030283,0.9766683739906847,-1.9811791670816206,0.38662926255293406,0.989663617787581
0.08080808080808081,0.9692258097139035,-1.9752727392310785,0.3824501501935811,0.9864836098062457
0.08080808080808081,0.9692365707794005,-1.9752825074942744,0.38245670968999645,0.9864895764881435
0.0835999313358588,0.9606112820602579,-1.9684408735071048,0.3776460006072277,0.9828273091829525
0.08811724038131293,0.9443170102552325,-1.955479407353588,0.3686376596152449,0.9759372530936635
0.09090909090909091,0.9329578132918172,-1.9463943998122122,0.36241312316662216,0.9711401684066933
0.09090909090909091,0.9329623623066368,-1.9463976375059424,0.36241540559814384,0.9711415493281949
0.0937009414368689,0.9207758577526226,-1.9365895474403723,0.3557833767055292,0.9659880135593072
0.09821825048232302,0.8996023999593237,-1.9193696573272518,0.3443671162089122,0.9569981033412182
0.10101010101010101,0.8858012742167151,-1.908009764978398,0.33699664748940966,0.9511068038014643
0.10101010101010101,0.8857998640870746,-1.9080072353844617,0.3369952829767144,0.9511044668200233
0.103801951537879,0.8715742407065623,-1.8961706885824878,0.32945320227798547,0.9449946627923128
0.10831926058333312,0.847886611468262,-1.87615552642561,0.31701770669104357,0.9347290734490805
0.1111111111111111,0.8329575811064667,-1.8633331084773812,0.3092591777115621,0.9281960592181506
0.1111111111111111,0.8329554424083404,-1.8633299883461645,0.3092575322798397,0.9281935039216426
0.11390296163888909,0.8178779002348774,-1.850203234762249,0.3014818859796753,0.9215369613639643
0.11842027068434322,0.7933072660627591,-1.8284121410641634,0.2889406019360111,0.910557025936634
0.12121212121212122,0.7780869969839187,-1.8146528027381201,0.2812532080707424,0.903668899367802
0.12121212121212122,0.7780856203607853,-1.8146506378759297,0.28125216271003683,0.9036671394197754
0.1240039717398992,0.7628804059088488,-1.8006925930492792,0.2736336301891798,0.8967120798678451
0.12852128078535333,0.7383917480270471,-1.777745115812143,0.2614933842902087,0.8853477337365582
0.13131313131313133,0.7233703881407402,-1.7633697397548276,0.2541263308296933,0.8782718196512979
0.13131313131313133,0.723369654413141,-1.7633684045036466,0.2541257614257962,0.8782707426121044
0.1341049818409093,0.7084602573622749,-1.74886184993841,0.2468733228835957,0.8711615094781378
0.13862229088636344,0.6846236698294405,-1.7251522127275583,0.23540300619703775,0.8596073162927725
0.1414141414141414,0.6700962686691132,-1.710374861209279,0.22848815491344737,0.8524452589746944
0.1414141414141414,0.6700958644429045,-1.7103739965421945,0.22848784341591624,0.8524446110627526
0.1442059919419194,0.6557408050085584,-1.69551493440612,0.22171152664208818,0.8452711991866763
0.14872330098737352,0.6329104682976423,-1.6713313058241568,0.21105134221589106,0.8336540189624373
0.15151515151515152,0.619062521199577,-1.656316402667761,0.20465602041249462,0.8264755715461752
0.15151515151515152,0.6190622383490341,-1.6563157621653648,0.2046558316043483,0.8264751866877768
0.15430700204292952,0.6054241368830955,-1.6412594359525454,0.19841005563922276,0.8193018891710244
0.15882431108838363,0.583819630170163,-1.616836078374543,0.18862440363118327,0.8077169466544226
0.16161616161616163,0.5707619477655231,-1.6017184190131644,0.18277548474027183,0.8005766916304595
0.16161616161616163,0.5707616943265414,-1.6017178988947853,0.1827753582109422,0.8005764929030682
0.1644080121439396,0.5579330111275906,-1.5865908696886983,0.17707788240673064,0.7934549438509371
0.16892532118939374,0.5376665911771207,-1.5621136777851703,0.16817786044165364,0.7819802420374475
0.1717171717171717,0.5254461440567078,-1.5469950759295437,0.16287213822918628,0.7749230823721139
0.1717171717171717,0.5254459078641293,-1.5469946763965137,0.16287205678623992,0.7749230432124504
0.1745090222449497,0.5134569602984674,-1.531887556058879,0.15771250839729112,0.7678954644300393
0.17902633129040382,0.49454379525272263,-1.5074768334523982,0.14966740442381898,0.7565932777871357
0.18181818181818182,0.4831500041880116,-1.4924138022754239,0.14487806291952088,0.7496536358465159
0.18181818181818182,0.4831498094628828,-1.4924135685770095,0.14487802547847456,0.7496537442472313
0.1846100323459598,0.47197582330962373,-1.4773683801630497,0.1402242294821266,0.742751124934938
0.18912734139141393,0.45434831418560295,-1.4530598404220183,0.13297207261719243,0.7316637283861082
0.1919191919191919,0.44372419863913776,-1.4380538805681626,0.12865562237667919,0.7248625541003536
0.1919191919191919,0.4437240729251559,-1.4380538518110877,0.12865562796510036,0.7248627909511745
0.1947110424469699,0.4332981218910136,-1.4230563773099425,0.12446087587915389,0.7181018656160899
0.19922835149242402,0.416830592513987,-1.3987942486249372,0.11792090150287483,0.7072471624003819
0.20202020202020202,0.40689016870601996,-1.3837914773851427,0.11402524762903395,0.7005898421658459
0.20202020202020202,0.4068901299328107,-1.3837916631080096,0.11402529080406822,0.7005901742006934
0.20481205254798002,0.39712191104670186,-1.3687742411602914,0.11023658729026538,0.6939719530944081
0.20932936159343413,0.3816634240043907,-1.3444229645325538,0.10432276725820218,0.683342709157546
0.21212121212121213,0.3723131761981939,-1.3293259923032479,0.10079555927415121,0.6768197160211074
0.21212121212121213,0.3723132339986426,-1.3293263710053724,0.10079563147577979,0.6768200957647621
0.2149130626489901,0.36311122844244603,-1.3141834802998151,0.09736194879676893,0.6703314382097182
0.21943037169444424,0.3485224679505028,-1.289561128709789,0.09199596983354866,0.6598998507508987
0.2222222222222222,0.3396845052437135,-1.2742550196061928,0.08879228336910619,0.6534908275062502
0.2222222222222222,0.3396846591760417,-1.2742555315482487,0.0887923733487973,0.6534911935983297
0.2250140727500002,0.3309793205480067,-1.258873928901842,0.08567199055895691,0.6471098437291242
0.22953138179545432,0.3171694493373679,-1.2338098563162425,0.08079417828059213,0.6368376466380019
0.23232323232323232,0.3088032929263157,-1.2182030950000011,0.07788251230475889,0.6305187969882063
0.23232323232323232,0.3088035108319116,-1.2182036037419262,0.07788260240329392,0.6305190814822627
0.23511508285101032,0.3005675897159202,-1.2025067862720416,0.0750483497911375,0.6242219084738067
0.23963239189646443,0.28752217750312736,-1.1769189246677536,0.07062411411282475,0.6140753621697286
0.24242424242424243,0.27963759289778145,-1.16099251933322,0.06798879979734924,0.6078295758879051
0.24242424242424243,0.2796377833812682,-1.160992775502851,0.06798886378529091,0.607829733907886
0.24521609295202043,0.27189448059707677,-1.1449887943521575,0.06542906550289052,0.6016034727811423
0.24973340199747454,0.25967628637558626,-1.118952380084264,0.06144684571294834,0.591571592564231
0.25252525252525254,0.25232469413354597,-1.102792488682564,0.05908433042773385,0.5853998023322953
0.25252525252525254,0.2523247384509475,-1.1027922362910967,0.05908434705413751,0.5853998642469974
0.2553171030530305,0.24513161410461748,-1.0865956152779712,0.05679722188879355,0.5792523140706934
0.2598344120984847,0.23383884634294239,-1.0603495092588031,0.05325572833052093,0.5693635720005369
0.26262626262626265,0.22707872332836554,-1.0441299129522381,0.05116478740032887,0.5632934985100124
0.26262626262626265,0.2270785840510085,-1.0441291821666978,0.05116476443989283,0.5632935912221442
0.2654181131540406,0.2204881551709361,-1.0279268781680764,0.04914774987603995,0.5572606591716637
0.26993542219949473,0.21018544664793576,-1.001784738713748,0.04603815617245911,0.5475897226316271
0.2727272727272727,0.20403999552276836,-0.9856941878135849,0.04420949548817153,0.5416768336877157
0.2727272727272727,0.20403976133049606,-0.9856934113617283,0.044209467309523375,0.5416771101529878
0.2755191232550507,0.19806044199247946,-0.9696629426823095,0.04244997530227921,0.5358209705486152
0.28003643230050485,0.18872773249538163,-0.9438712796320324,0.03974456639888867,0.526480208729542
0.2828282828282828,0.1831634026386978,-0.9280275587294784,0.03815657782353816,0.520799696798664
0.2828282828282828,0.18316319991067362,-0.9280272551746351,0.038156574256955234,0.5208002245478858
0.2856201333560608,0.1777464463349449,-0.912256490524427,0.036629949090341174,0.5151994575086442
0.29013744240151496,0.1692769633845228,-0.8868865806978412,0.0342833796799477,0.5063208099094817
0.29292929292929293,0.16421328894397155,-0.8712880232439802,0.032905454728620616,0.500956027070497
0.29292929292929293,0.16421319948103721,-0.8712884322668887,0.0329054837454142,0.5009567417449597
0.2957211434570709,0.15927056092129926,-0.8557421801525702,0.03157984977276632,0.49569502345714345
0.30023845250252507,0.15151095803157133,-0.8306707569087097,0.02953937789436164,0.4874132253887262
0.30303030303030304,0.14685121279278107,-0.8152059570125879,0.02833913987294575,0.48244647310020133
0.30303030303030304,0.14685126946627752,-0.8152069680004064,0.028339194419054897,0.4824472155067517
0.305822153558081,0.1422880556065112,-0.7997524685759272,0.027182999875475938,0.47760509059609413
0.3103394626035352,0.13509645866142808,-0.7747346291954788,0.0254006166410305,0.47004593778228204
0.31313131313131315,0.130764080179827,-0.7592453663687793,0.02435097413240745,0.465551665620252
0.31313131313131315,0.13076426875105457,-0.7592465896098215,0.024351041061281675,0.4655522738333154
0.3159231636590911,0.1265151552600698,-0.7437288000552602,0.02333955082269969,0.4612006912278997
0.3204404727045453,0.11981421089301597,-0.7185416150752728,0.021780830516523724,0.4544709336685483
0.32323232323232326,0.11578090911112364,-0.7029216142880801,0.020864165647073215,0.45050962648445586
0.32323232323232326,0.11578113546731529,-0.702922427510777,0.020864226672028443,0.4505100634014417
0.32602417376010123,0.1118330581388973,-0.687266724667101,0.019982560315100248,0.44670513012086727
0.33054148280555534,0.1056325652189401,-0.661873151694929,0.01862879906225179,0.4408867432036862
0.3333333333333333,0.10192145904145229,-0.6461592267459715,0.01783640944375945,0.4375037801535308
0.3333333333333333,0.10192156177892674,-0.6461590350687783,0.017836444729361675,0.43750420465617157
0.3361251838611113,0.09830755158682693,-0.630447351185847,0.01707753971425012,0.4342886034336575
0.34064249290656545,0.0926742003911146,-0.6050711871108976,0.015919426748820527,0.42944602385657193
0.3434343434343434,0.08932926239671797,-0.5894486085561385,0.015245956084708447,0.4266786626144973
0.3434343434343434,0.08932914832434498,-0.5894475525778999,0.015245960524615314,0.42667933173556066
0.3462261939621214,0.08609077262980923,-0.5738891028526414,0.014604080205945983,0.4240895905518123
0.35074350300757556,0.08107858142364052,-0.5488911057262224,0.013630246598634628,0.42027889361481807
0.35353535353535354,0.07812095921439094,-0.5335741233965948,0.013066789769805584,0.4181589006717709
0.35353535353535354,0.07812073841018993,-0.5335734495277239,0.013066788797711119,0.418160051467419
0.3563272040631315,0.07526825732044876,-0.518365420328437,0.012531428702268064,0.41622554940114004
0.3608445131085857,0.07087050433847991,-0.4940083549049977,0.011721653053922152,0.4134884167727643
0.36363636363636365,0.06828311601336134,-0.47911850424562424,0.011254128671890419,0.4120392173406477
0.36363636363636365,0.06828300317966277,-0.47911927493123724,0.011254156861853807,0.41204093031183925
0.3664282141641416,0.06579225156047738,-0.4643614602309916,0.010810590805837622,0.41078510574685007
0.3709455232095958,0.06196137400019601,-0.44077951068258947,0.010141033170151281,0.4091675392043115
0.37373737373737376,0.05971362490341176,-0.4264035446234474,0.009755507560455005,0.40842887934850625
0.37373737373737376,0.05971362014393762,-0.42640493196429086,0.009755550717013848,0.4084307187162004
0.37652922426515173,0.0575554242931774,-0.41220059979095525,0.00939084952422705,0.4079046258260423
0.38104653331060584,0.05424960302434753,-0.38961464789232036,0.00884310652329951,0.4075194116780299
0.3838383838383838,0.05231913841771771,-0.37592666856173634,0.008529706040833841,0.4075805861295149
0.3838383838383838,0.05231903406431996,-0.3759275528381117,0.008529718951118152,0.40758201597490745
0.3866302343661618,0.05047211315679599,-0.36246758031388693,0.008234758584610327,0.4078865570294401
0.39114754341161595,0.04765515051296049,-0.3411987696397998,0.007794712815402605,0.408912401466591
0.3939393939393939,0.04601622446966193,-0.32837987322196727,0.0075445739119187685,0.409886621450921
0.3939393939393939,0.046016051630810476,-0.32838119418439776,0.007544572604376472,0.4098880899705949
0.3967312444671719,0.04445101437291533,-0.3158217571730365,0.007310184429052641,0.4111370984543183
0.40124855351262606,0.042067612076770414,-0.2960654091056658,0.006962354920506028,0.4137598128817144
0.40404040404040403,0.04068227362694182,-0.2842087700011857,0.006765776392705476,0.41576931360498276
0.40404040404040403,0.0406822145387479,-0.28421116562292364,0.006765796411476901,0.41577114767393003
0.406832254568182,0.039360263535235154,-0.27263996516544675,0.006582651907385559,0.41810263169940387
0.41134956361363617,0.037347672723857056,-0.2545456560469312,0.00631319013183685,0.42259595253200966
0.41414141414141414,0.03617719890572221,-0.24375560020767062,0.006162430515107249,0.42585044596505006
0.41414141414141414,0.0361770701489126,-0.24375691756493276,0.0061624256225815965,0.4258516235018292
0.4169332646691921,0.035057923643413966,-0.23326500866347244,0.006023023608633417,0.4295051576567707
0.4214505737146463,0.03334407733699188,-0.21689492230206062,0.005819508456879597,0.4363224987502835
0.42424242424242425,0.032337228394170026,-0.20711894375821646,0.005706141933848654,0.4411433985849416
0.42424242424242425,0.03233718996579822,-0.2071200089184742,0.005706148162960062,0.44114440439902425
0.4270342747702022,0.031363953005440134,-0.19757955524341905,0.005601367255885337,0.44648128816174504
0.4315515838156564,0.029847851105286774,-0.1825830487805743,0.005448267745271592,0.456336682836321
0.43434343434343436,0.028939163046562442,-0.17355261867900287,0.0053628707516902045,0.4632883424324911
0.43434343434343436,0.028939321594229538,-0.17355455967751046,0.005362909183346385,0.4632891242702578
0.43713528487121234,0.028046887005879404,-0.16469487024991228,0.005284129006753939,0.4710085120717889
0.44165259391666645,0.026625746042745244,-0.15068662822267073,0.005169708891874914,0.4854050740564613
0.4444444444444444,0.025754346479993077,-0.14221561533230698,0.00510658313190202,0.49570109805242024
0.4444444444444444,0.02575448143608794,-0.14221624220599943,0.005106610378508462,0.49570114536968796
0.4472362949722224,0.024883917989777946,-0.13388011097755084,0.005049030336646582,0.507258376546719
0.45175360401767656,0.023469426709480573,-0.12064869558515201,0.004966997457628793,0.5290923292581274
0.45454545454545453,0.022588486655038566,-0.11261750201546543,0.004922742588381494,0.5448287288519429
0.45454545454545453,0.022588558365320272,-0.11261970058142141,0.004922759875621093,0.5448289124970124
0.4573373050732325,0.021703827182673184,-0.10469274940861162,0.00488313390407899,0.5624738281155942
0.46185461411868667,0.020271804122206895,-0.09208141852478839,0.004828117439638543,0.5954227618978357
0.46464646464646464,0.019396415026327912,-0.08441349063469718,0.0047992740891824644,0.6185774642721509
0.46464646464646464,0.01939633320937936,-0.08441850485632926,0.004799270126098567,0.618579562731194
0.4674383151742426,0.018539590812062495,-0.07685231970139783,0.004774063965586885,0.6437660914393962
0.4719556242196968,0.017217436420303853,-0.06487566317668518,0.004740153964490615,0.6882781281684794
0.47474747474747475,0.01645866688109544,-0.057654741749761845,0.0047230565985455965,0.7174117795607339
0.47474747474747475,0.016458503824677284,-0.057656813830643736,0.004723031273139339,0.7174150401900138
0.4775393252752527,0.015756542625740774,-0.05059308531593646,0.0047085752779857035,0.7470825595796491
0.4820566343207069,0.0147625773493175,-0.039553917694404604,0.004690045014780063,0.7942456293034924
0.48484848484848486,0.014247652076826253,-0.03298354814074041,0.004681298594465349,0.8214157970069086
0.48484848484848486,0.014247591785027536,-0.03298154109284624,0.004681275377979164,0.821415199251183
0.48764033537626283,0.013814134953087863,-0.02659703678077581,0.004674341477326937,0.845934525252717
0.492157644421717,0.013293972785752322,-0.01662363355938782,0.004666477509095017,0.8775551116849485
0.494949494949495,0.013087541399467197,-0.010639205001121872,0.004663500311296219,0.890828187081432
0.494949494949495,0.013087548765335596,-0.010636553463467592,0.004663492425242677,0.8908261793061397
0.49774134547727295,0.01296996040123235,-0.004740126610645024,0.00466185028749725,0.8985860679756397
0.5022586545227271,0.012969960401232357,0.004740126610642789,0.004661850287497249,0.8985860679756389
0.5050505050505051,0.013087548765335608,0.010636553463465313,0.004663492425242676,0.8908261793061386
0.5050505050505051,0.01308754139946723,0.010639205001119551,0.004663500311296222,0.8908281870814303
0.5078423555782831,0.013293972785752365,0.01662363355938562,0.004666477509095023,0.8775551116849467
0.5123596646237372,0.01381413495308792,0.02659703678077364,0.004674341477326941,0.8459345252527143
0.5151515151515151,0.014247591785027606,0.03298154109284412,0.004681275377979169,0.82141519925118
0.5151515151515151,0.014247652076826345,0.032983548140738304,0.004681298594465361,0.8214157970069055
0.5179433656792931,0.014762577349317602,0.03955391769440278,0.004690045014780075,0.794245629303489
0.5224606747247473,0.01575654262574088,0.050593085315934906,0.004708575277985714,0.7470825595796456
0.5252525252525253,0.016458503824677395,0.05765681383064236,0.004723031273139354,0.7174150401900113
0.5252525252525253,0.016458666881095582,0.0576547417497603,0.0047230565985456165,0.7174117795607308
0.5280443757803033,0.017217436420304006,0.06487566317668385,0.004740153964490637,0.6882781281684766
0.5325616848257574,0.018539590812062655,0.07685231970139664,0.004774063965586908,0.6437660914393938
0.5353535353535354,0.019396333209379515,0.0844185048563281,0.004799270126098591,0.6185795627311922
0.5353535353535354,0.019396415026328093,0.08441349063469603,0.004799274089182495,0.618577464272149
0.5381453858813133,0.020271804122207096,0.09208141852478716,0.004828117439638572,0.5954227618978334
0.5426626949267674,0.021703827182673392,0.10469274940861051,0.004883133904079023,0.5624738281155927
0.5454545454545454,0.0225885583653205,0.11261970058142023,0.004922759875621128,0.5448289124970107
0.5454545454545454,0.022588486655038827,0.11261750201546424,0.004922742588381537,0.5448287288519413
0.5482463959823234,0.023469426709480844,0.12064869558515087,0.004966997457628838,0.5290923292581262
0.5527637050277776,0.024883917989778223,0.13388011097754984,0.005049030336646626,0.5072583765467178
0.5555555555555556,0.02575448143608822,0.1422162422059984,0.0051066103785085085,0.49570114536968707
0.5555555555555556,0.025754346479993404,0.14221561533230592,0.005106583131902073,0.4957010980524191
0.5583474060833336,0.026625746042745563,0.15068662822266976,0.005169708891874967,0.48540507405646055
0.5628647151287877,0.028046887005879748,0.16469487024991142,0.005284129006753997,0.47100851207178834
0.5656565656565656,0.028939321594229905,0.17355455967750955,0.005362909183346447,0.46328912427025737
0.5656565656565656,0.02893916304656285,0.17355261867900193,0.005362870751690273,0.4632883424324905
0.5684484161843436,0.029847851105287204,0.18258304878057344,0.005448267745271665,0.4563366828363205
0.5729657252297978,0.031363953005440585,0.19757955524341814,0.005601367255885414,0.4464812881617447
0.5757575757575758,0.03233718996579868,0.20712000891847335,0.005706148162960141,0.4411444043990241
0.5757575757575758,0.032337228394170525,0.2071189437582155,0.005706141933848742,0.4411433985849416
0.5785494262853538,0.03334407733699242,0.21689492230205967,0.00581950845687969,0.43632249875028334
0.5830667353308079,0.035057923643414535,0.23326500866347163,0.006023023608633513,0.42950515765677066
0.5858585858585859,0.03617707014891318,0.24375691756493184,0.006162425622581697,0.4258516235018294
0.5858585858585859,0.036177198905722845,0.2437556002076697,0.006162430515107358,0.4258504459650501
0.5886504363863638,0.03734767272385771,0.25454565604693014,0.006313190131836964,0.42259595253200993
0.5931677454318179,0.03936026353523585,0.2726399651654455,0.00658265190738568,0.4181026316994042
0.5959595959595959,0.04068221453874862,0.28421116562292253,0.006765796411477026,0.4157711476739303
0.5959595959595959,0.04068227362694261,0.2842087700011846,0.006765776392705612,0.4157693136049831
0.5987514464873739,0.04206761207677126,0.29606540910566453,0.006962354920506173,0.4137598128817146
0.6032687555328281,0.0444510143729162,0.3158217571730353,0.007310184429052788,0.41113709845431845
0.6060606060606061,0.04601605163081137,0.32838119418439665,0.007544572604376625,0.4098880899705953
0.6060606060606061,0.046016224469662886,0.32837987322196627,0.007544573911918931,0.40988662145092125
0.608852456588384,0.0476551505129615,0.34119876963979867,0.007794712815402774,0.40891240146659114
0.6133697656338382,0.050472113156797026,0.362467580313886,0.008234758584610495,0.4078865570294401
0.6161616161616161,0.052319034064321035,0.37592755283811097,0.008529718951118327,0.4075820159749074
0.6161616161616161,0.05231913841771883,0.3759266685617358,0.008529706040834027,0.4075805861295151
0.6189534666893941,0.0542496030243487,0.3896146478923199,0.008843106523299702,0.40751941167803
0.6234707757348483,0.057555424293178614,0.41220059979095497,0.009390849524227257,0.40790462582604264
0.6262626262626263,0.059713620143938884,0.4264049319642904,0.009755550717014061,0.40843071871620074
0.6262626262626263,0.05971362490341311,0.4264035446234468,0.009755507560455234,0.40842887934850663
0.6290544767904043,0.06196137400019735,0.4407795106825892,0.010141033170151515,0.4091675392043121
0.6335717858358584,0.06579225156047881,0.46436146023099095,0.010810590805837874,0.4107851057468507
0.6363636363636364,0.06828300317966424,0.4791192749312365,0.01125415686185407,0.41204093031184
0.6363636363636364,0.0682831160133629,0.4791185042456237,0.011254128671890693,0.4120392173406483
0.6391554868914143,0.07087050433848155,0.4940083549049973,0.011721653053922447,0.4134884167727652
0.6436727959368685,0.07526825732045056,0.5183654203284365,0.01253142870226839,0.4162255494011409
0.6464646464646465,0.0781207384101918,0.5335734495277235,0.01306678879771147,0.4181600514674203
0.6464646464646465,0.07812095921439291,0.5335741233965942,0.013066789769805959,0.41815890067177236
0.6492564969924245,0.08107858142364256,0.5488911057262221,0.013630246598635012,0.4202788936148193
0.6537738060378786,0.08609077262981135,0.5738891028526409,0.01460408020594639,0.42408959055181367
0.6565656565656566,0.08932914832434716,0.5894475525778992,0.015245960524615744,0.42667933173556233
0.6565656565656566,0.08932926239672032,0.5894486085561378,0.015245956084708894,0.4266786626144986
0.6593575070934345,0.09267420039111707,0.6050711871108967,0.015919426748821,0.4294460238565732
0.6638748161388887,0.09830755158682952,0.6304473511858462,0.01707753971425063,0.43428860343365905
0.6666666666666666,0.10192156177892944,0.6461590350687774,0.017836444729362216,0.43750420465617323
0.6666666666666666,0.10192145904145519,0.6461592267459701,0.017836409443760033,0.43750378015353264
0.6694585171944446,0.10563256521894308,0.6618731516949278,0.018628799062252385,0.44088674320368787
0.6739758262398988,0.11183305813890038,0.6872667246671,0.01998256031510086,0.44670513012086865
0.6767676767676768,0.11578113546731846,0.702922427510776,0.020864226672029085,0.45051006340144323
0.6767676767676768,0.11578090911112698,0.702921614288079,0.02086416564707389,0.45050962648445747
0.6795595272954548,0.11981421089301947,0.7185416150752719,0.021780830516524432,0.4544709336685498
0.6840768363409089,0.12651515526007362,0.7437288000552592,0.02333955082270049,0.4612006912279016
0.6868686868686869,0.13076426875105868,0.7592465896098204,0.02435104106128252,0.46555227383331693
0.6868686868686869,0.13076408017983124,0.7592453663687784,0.024350974132408318,0.46555166562025346
0.6896605373964648,0.1350964586614326,0.7747346291954774,0.02540061664103142,0.4700459377822834
0.694177846441919,0.14228805560651592,0.7997524685759261,0.027182999875476916,0.47760509059609546
0.696969696969697,0.14685126946628235,0.8152069680004052,0.028339194419055885,0.4824472155067526
0.696969696969697,0.14685121279278615,0.8152059570125864,0.028339139872946787,0.4824464731002023
0.699761547497475,0.15151095803157655,0.8306707569087081,0.02953937789436272,0.4874132253887273
0.7042788565429291,0.1592705609213046,0.8557421801525689,0.03157984977276749,0.49569502345714517
0.7070707070707071,0.1642131994810427,0.8712884322668873,0.032905483745415416,0.5009567417449615
0.7070707070707071,0.16421328894397724,0.8712880232439787,0.03290545472862189,0.5009560270704991
0.709862557598485,0.16927696338452852,0.8868865806978398,0.034283379679949016,0.506320809909484
0.7143798666439392,0.17774644633495068,0.9122564905244263,0.036629949090342506,0.5151994575086462
0.7171717171717171,0.18316319991067964,0.928027255174634,0.03815657425695665,0.520800224547888
0.7171717171717171,0.18316340263870398,0.9280275587294772,0.03815657782353962,0.5207996967986663
0.7199635676994951,0.188727732495388,0.9438712796320315,0.03974456639889017,0.5264802087295442
0.7244808767449493,0.19806044199248624,0.9696629426823087,0.042449975302280805,0.535820970548617
0.7272727272727273,0.20403976133050306,0.9856934113617277,0.04420946730952505,0.5416771101529898
0.7272727272727273,0.2040399955227756,0.9856941878135845,0.04420949548817329,0.541676833687718
0.7300645778005053,0.21018544664794325,1.0017847387137468,0.04603815617246093,0.5475897226316293
0.7345818868459594,0.22048815517094367,1.0279268781680762,0.04914774987604185,0.557260659171666
0.7373737373737373,0.22707858405101622,1.0441291821666974,0.0511647644398948,0.5632935912221468
0.7373737373737373,0.2270787233283735,1.0441299129522381,0.05116478740033091,0.5632934985100152
0.7401655879015153,0.2338388463429507,1.0603495092588031,0.053255728330523056,0.5693635720005393
0.7446828969469695,0.2451316141046263,1.086595615277971,0.05679722188879579,0.5792523140706954
0.7474747474747475,0.2523247384509566,1.1027922362910967,0.05908434705413979,0.585399864246999
0.7474747474747475,0.2523246941335553,1.1027924886825637,0.05908433042773631,0.5853998023322979
0.7502665980025255,0.25967628637559614,1.118952380084263,0.06144684571295092,0.5915715925642333
0.7547839070479796,0.2718944805970871,1.1449887943521566,0.06542906550289329,0.601603472781145
0.7575757575757576,0.27963778338127887,1.1609927755028502,0.0679888637852938,0.6078297339078886
0.7575757575757576,0.27963759289779244,1.1609925193332193,0.06798879979735224,0.607829575887908
0.7603676081035355,0.2875221775031387,1.1769189246677523,0.07062411411282793,0.614075362169732
0.7648849171489897,0.3005675897159318,1.20250678627204,0.07504834979114085,0.6242219084738104
0.7676767676767676,0.3088035108319235,1.2182036037419246,0.07788260240329734,0.630519081482266
0.7676767676767676,0.30880329292632813,1.2182030949999991,0.0778825123047625,0.6305187969882101
0.7704686182045456,0.3171694493373804,1.233809856316241,0.08079417828059576,0.6368376466380056
0.7749859272499998,0.3309793205480194,1.2588739289018407,0.08567199055896065,0.6471098437291276
0.7777777777777778,0.3396846591760546,1.2742555315482476,0.08879237334880118,0.6534911935983334
0.7777777777777778,0.33968450524372706,1.2742550196061913,0.0887922833691102,0.6534908275062536
0.7805696283055558,0.34852246795051656,1.2895611287097881,0.09199596983355267,0.6598998507509015
0.7850869373510099,0.3631112284424606,1.314183480299814,0.09736194879677336,0.6703314382097219
0.7878787878787878,0.37231323399865757,1.3293263710053709,0.10079563147578449,0.6768200957647664
0.7878787878787878,0.37231317619820936,1.3293259923032466,0.10079555927415595,0.676819716021111
0.7906706384065658,0.38166342400440667,1.3444229645325523,0.1043227672582071,0.6833427091575497
0.79518794745202,0.39712191104671823,1.36877424116029,0.11023658729027071,0.6939719530944131
0.797979797979798,0.406890129932827,1.3837916631080087,0.11402529080407355,0.700590174200698
0.797979797979798,0.4068901687060369,1.3837914773851414,0.11402524762903951,0.700589842165851
0.800771648507576,0.416830592514004,1.3987942486249365,0.11792090150288044,0.7072471624003865
0.8052889575530301,0.43329812189103073,1.4230563773099412,0.12446087587915972,0.7181018656160951
0.8080808080808081,0.4437240729251732,1.4380538518110866,0.12865562796510627,0.7248627909511796
0.8080808080808081,0.4437241986391555,1.438053880568162,0.12865562237668518,0.7248625541003584
0.810872658608586,0.45434831418562116,1.4530598404220172,0.13297207261719882,0.731663728386114
0.8153899676540403,0.47197582330964283,1.4773683801630484,0.14022422948213334,0.7427511249349438
0.8181818181818182,0.4831498094629025,1.4924135685770084,0.1448780254784816,0.7496537442472372
0.8181818181818182,0.4831500041880321,1.4924138022754223,0.14487806291952823,0.7496536358465221
0.8209736687095962,0.49454379525274383,1.507476833452396,0.14966740442382676,0.7565932777871425
0.8254909777550503,0.5134569602984895,1.531887556058877,0.157712508397299,0.7678954644300446
0.8282828282828283,0.525445907864152,1.5469946763965103,0.16287205678624864,0.7749230432124584
0.8282828282828283,0.5254461440567313,1.5469950759295403,0.16287213822919488,0.7749230823721203
0.8310746788106063,0.537666591177145,1.5621136777851665,0.1681778604416628,0.7819802420374548
0.8355919878560604,0.5579330111276162,1.5865908696886946,0.1770778824067405,0.793454943850945
0.8383838383838383,0.5707616943265679,1.6017178988947804,0.18277535821095256,0.8005764929030765
0.8383838383838383,0.5707619477655503,1.60171841901316,0.18277548474028224,0.8005766916304671
0.8411756889116163,0.583819630170191,1.616836078374538,0.18862440363119415,0.8077169466544305
0.8456929979570705,0.605424136883125,1.641259435952539,0.1984100556392346,0.8193018891710334
0.8484848484848485,0.6190622383490652,1.6563157621653566,0.20465583160436113,0.8264751866877871
0.8484848484848485,0.6190625211996087,1.6563164026677546,0.2046560204125074,0.8264755715461847
0.8512766990126265,0.6329104682976753,1.6713313058241486,0.211051342215905,0.833654018962449
0.8557940080580806,0.6557408050085936,1.69551493440611,0.22171152664210372,0.8452711991866902
0.8585858585858586,0.6700958644429409,1.7103739965421854,0.22848784341593187,0.8524446110627646
0.8585858585858586,0.6700962686691504,1.710374861209269,0.22848815491346378,0.8524452589747081
0.8613777091136365,0.684623669829479,1.7251522127275478,0.23540300619705526,0.8596073162927881
0.8658950181590908,0.7084602573623149,1.7488618499384,0.24687332288361363,0.871161509478152
0.8686868686868687,0.7233696544131814,1.7633684045036369,0.2541257614258144,0.8782707426121183
0.8686868686868687,0.7233703881407814,1.7633697397548183,0.254126330829712,0.8782718196513123
0.8714787192146467,0.738391748027089,1.7777451158121331,0.2614933842902279,0.885347733736573
0.8759960282601008,0.7628804059088921,1.8006925930492699,0.2736336301892,0.8967120798678604
0.8787878787878788,0.7780856203608294,1.8146506378759206,0.2812521627100578,0.9036671394197917
0.8787878787878788,0.7780869969839643,1.8146528027381101,0.281253208070764,0.9036688993678185
0.8815797293156568,0.7933072660628047,1.828412141064154,0.28894060193603305,0.9105570259366509
0.8860970383611109,0.8178779002349229,1.8502032347622395,0.30148188597969805,0.9215369613639826
0.8888888888888888,0.8329554424083867,1.8633299883461547,0.30925753227986336,0.9281935039216619
0.8888888888888888,0.832957581106514,1.8633331084773723,0.3092591777115856,0.9281960592181685
0.8916807394166668,0.8478866114683097,1.8761555264256018,0.31701770669106744,0.9347290734490984
0.896198048462121,0.8715742407066098,1.8961706885824798,0.32945320227801,0.9449946627923316
0.898989898989899,0.8857998640871223,1.9080072353844542,0.3369952829767394,0.9511044668200427
0.898989898989899,0.8858012742167639,1.9080097649783905,0.33699664748943475,0.9511068038014827
0.901781749517677,0.8996023999593732,1.9193696573272443,0.34436711620893823,0.9569981033412378
0.9062990585631311,0.9207758577526716,1.9365895474403656,0.35578337670555493,0.9659880135593258
0.9090909090909091,0.9329623623066853,1.9463976375059355,0.36241540559816965,0.9711415493282134
0.9090909090909091,0.9329578132918668,1.9463943998122053,0.36241312316664837,0.9711401684067118
0.911882759618687,0.9443170102552815,1.9554794073535828,0.3686376596152717,0.9759372530936837
0.9164000686641413,0.9606112820603061,1.968440873507101,0.3776460006072539,0.9828273091829713
0.9191919191919192,0.9692365707794475,1.9752825074942697,0.3824567096900237,0.986489576488166
0.9191919191919192,0.9692258097139517,1.9752727392310747,0.38245015019360784,0.9864836098062656
0.9219837697196972,0.9766683739907315,1.9811791670816166,0.38662926255296126,0.9896636177876034
0.9265010787651513,0.9860939638780055,1.9886814760446185,0.3919650748796414,0.9937315540857863
0.9292929292929293,0.9903849004317595,1.9921192821633773,0.3944153011159403,0.9956111531587228
0.9292929292929293,0.9903845540943246,1.9921176136044492,0.39441454604001114,0.9956095953068727
0.9320847798207073,0.993618278969756,1.994728446877923,0.39627370761784764,0.9970471457830075
0.9366020888661615,0.9970054619933619,1.997490387192384,0.39823584473801077,0.9985798973001572
0.9393939393939394,0.9982335807649775,1.9985056487060506,0.3989536054314248,0.9991489294662234
0.9393939393939394,0.9982400013234994,1.9985105084899166,0.39895719170843436,0.9991514845615379
0.9421857899217174,0.9990040795723345,1.9991494566263965,0.3994068012059352,0.999512437869418
0.9467030989671715,0.9996464727293695,1.9996930899399155,0.39978744103502944,0.9998220669540203
0.9494949494949495,0.9998240010186504,1.9998457104931164,0.39989357823795685,0.999909928723789
0.9494949494949495,0.9998260551010367,1.999847422272852,0.3998947861250416,0.9999108947121571
0.9522868000227275,0.9999161222654277,1.999925740655493,0.399948987275715,0.9999563422619477
0.9568041090681816,0.9999778242105416,1.9999800067786142,0.3999863651450367,0.999988088387901
0.9595959595959596,0.9999907535478225,1.9999915685669378,0.39999427475142024,0.9999949332838791
0.9595959595959596,0.9999909740071405,1.9999917619548493,0.39999440818017684,0.9999950463985906
0.9623878101237375,0.9999963337331019,1.9999966152855524,0.39999771218368735,0.9999979467185888
0.9669051191691918,0.9999993301644914,1.9999993639170002,0.3999995743156825,0.999999605624451
0.9696969696969697,0.9999997849564856,1.99999979082702,0.39999986113465147,0.9999998678801149
0.9696969696969697,0.999999795195446,1.9999998002536699,0.39999986751818756,0.9999998735999972
0.9724888202247477,0.9999999389964234,1.9999999384212586,0.3999999595996554,0.9999999600027129
0.9770061292702018,0.999999997407423,1.9999999963765343,0.39999999782200096,0.9999999971475797
0.9797979797979798,1.0000000011643397,2.0000000006292433,0.4000000005200632,1.0000000001358185
0.9797979797979798,1.0000000013054453,2.0000000007762218,0.4000000006157369,1.0000000002338971
0.9825898303257578,1.0000000011335988,2.0000000008975856,0.4000000006372841,1.0000000004596117
0.987107139371212,1.0000000004028595,2.0000000003569136,0.40000000024356297,1.000000000206048
0.98989898989899,1.0000000001673988,2.000000000154725,0.40000000010393383,1.000000000092436
0.98989898989899,1.0000000001627074,2.0000000001511338,0.4000000001013221,1.000000000090598
0.9926908404267679,1.0000000000558438,2.0000000000534377,0.4000000000355107,1.0000000000329332
0.997208149472222,1.0000000000071796,2.000000000006825,0.40000000000460745,1.0000000000043392
1.0,1.000000000003077,2.0000000000028804,0.40000000000195246,1.0000000000018043


==> figs/data/expansion_p3_N100_Kn0p001_DVM_smooth.csv <==
x,r,u,p,e
0.0,0.9999988702730028,-1.9999990429030559,0.3999993290085387,0.9999994522477252
0.0027639320225002107,0.999998043268725,-1.9999983425623062,0.3999988379456437,0.9999990515935288
0.007236067977499789,0.9999952132916285,-1.9999959476797038,0.3999971582125714,0.9999976822287058
0.01,0.9999918007225371,-1.9999930619736748,0.3999951335893178,0.9999960332182328
0.01,0.9999917495046668,-1.9999930189220567,0.39999510327991805,0.999996008662198
0.01276393202250021,0.9999858024230179,-1.9999879954350162,0.399991577169994,0.9999931404045777
0.01723606797749979,0.9999658815905812,-1.999971204250093,0.3999797800417807,0.9999835679532354
0.02,0.999942398763592,-1.999951452854268,0.39996589032442786,0.9999723254533898
0.02,0.9999420925762791,-1.9999511990207037,0.3999657105059313,0.9999721820776852
0.02276393202250021,0.9999023625377018,-1.9999178696136015,0.39994224539043133,0.9999532463734713
0.02723606797749979,0.9997762841705782,-1.9998125775645952,0.39986796778042144,0.9998936114796795
0.03,0.9996352838807344,-1.99969531317238,0.39978509362425996,0.9998273872252543
0.03,0.9996339724279487,-1.999694256877093,0.39978433527165275,0.9998268023560704
0.03276393202250021,0.9994094520997396,-1.9995083849753108,0.3996527110024098,0.9997221613292414
0.03723606797749979,0.998763402552574,-1.9989772220504778,0.3992754591251745,0.9994245336401306
0.04,0.9981036602815949,-1.9984380506658357,0.3988916006535611,0.9991236795510345
0.04,0.9981007198217203,-1.9984358366207498,0.39888996089641954,0.99912251583104
0.042763932022500215,0.9971439655300371,-1.997658539669204,0.3983353246575992,0.9986906064408213
0.04723606797749979,0.9947373734934536,-1.9957181642376656,0.39694739480650865,0.9976185810040871
0.05,0.9925625611290814,-1.9939751704380593,0.3956991081590465,0.9966603709818611
0.05,0.9925614020818024,-1.9939747955268314,0.39569866524102437,0.9966604192221369
0.05276393202250021,0.9897359717329991,-1.9917216949749292,0.3940841664300473,0.9954275121980698
0.05723606797749979,0.9835701627131512,-1.9868292453013936,0.3905820122979036,0.9927660148323684
0.06,0.9786628958071489,-1.9829466195809868,0.38781073201521404,0.9906647469641947
0.06,0.9786670979914378,-1.9829507211442285,0.38781343445388555,0.9906673966301014
0.0627639320225002,0.9728871704758589,-1.9783843102618721,0.3845656127449028,0.9882071231261176
0.0672360679774998,0.9616707564723221,-1.9695194203437845,0.37830488333639123,0.98345738598759
0.07,0.9536140613228677,-1.9631366838035567,0.37383785853829704,0.9800554377829319
0.07,0.9536185511921054,-1.963140580198221,0.37384047959777567,0.9800576947943256
0.07276393202250021,0.9447686191895752,-1.9561071002376689,0.3689602727098668,0.9763244280550986
0.0772360679774998,0.9289148928700472,-1.943429622555864,0.36028197841500553,0.9696312901762468
0.08,0.9182756222175823,-1.9348565251705605,0.3545019351347799,0.9651294408716807
0.08,0.9182767519914449,-1.934857073741113,0.3545023639268314,0.965129420836449
0.08276393202250021,0.907085080120397,-1.9257737015199847,0.3484580776578393,0.9603787045300886
0.08723606797749979,0.887982779512658,-1.9101015733258775,0.3382241476715982,0.9522260889372826
0.09,0.8756692480174632,-1.8998789219756747,0.33168177203726196,0.9469379357222997
0.09,0.875668495903547,-1.8998775962886005,0.3316810524187391,0.9469366945664136
0.0927639320225002,0.863039154015633,-1.8892862911082324,0.32501369133155195,0.9414801455394477
0.0972360679774998,0.8420754927532859,-1.8714553013408761,0.3140418141681422,0.9323445963892673
0.1,0.8288708701445956,-1.8600558347501874,0.3071919940381902,0.9265375497651431
0.1,0.8288698705899831,-1.8600542755041962,0.30719117960067605,0.9265362106298418
0.10276393202250021,0.8155246568095411,-1.8483928590342609,0.3003154943920035,0.9206205228879417
0.1072360679774998,0.7937304843720463,-1.8290314544311121,0.28918896535666727,0.9108537817640232
0.11,0.7801895798282668,-1.8167953321950403,0.28234016026726483,0.9047165188024328
0.11,0.780188852337321,-1.8167941008903201,0.2823395682641914,0.9047154654233627
0.11276393202250021,0.7666261847102196,-1.8043705657871985,0.2755285613871329,0.8985101438039231
0.11723606797749979,0.7447003678256818,-1.7839160810085002,0.264621684970709,0.8883495174822151
0.12,0.7311970432153614,-1.7710814172039653,0.25796890465424244,0.8820088478471263
0.12,0.7311965906238903,-1.7710805330714088,0.2579685243445961,0.8820080934885297
0.1227639320225002,0.7177521569134451,-1.758112565926563,0.25139327952520385,0.8756270430669003
0.12723606797749978,0.6961684027601454,-1.7368816517526517,0.24093935403462638,0.8652337318074121
0.13,0.6829588744073406,-1.7236266077191353,0.23460389653936836,0.8587775389219207
0.13,0.6829585870521566,-1.7236259556424165,0.23460365315731546,0.8587770093422925
0.13276393202250023,0.6698643310438578,-1.7102807479544044,0.22837029760376398,0.8523005593083745
0.1372360679774998,0.6489532339129829,-1.6885254125404034,0.2185133359560997,0.8417915364969113
0.14,0.6362175245079347,-1.6749965926953032,0.2125693528234145,0.8352856713111627
0.14,0.636217308247086,-1.674996069529191,0.21256918688088122,0.8352853031716262
0.1427639320225002,0.6236362582574995,-1.6614141033920264,0.20674169302691334,0.8287751485319738
0.1472360679774998,0.6036284700490939,-1.6393502322953102,0.19756592963578196,0.8182430892454164
0.15,0.5914899023993483,-1.6256744067188476,0.19205468593689318,0.8117411859350147
0.15,0.5914897057973125,-1.6256739596775245,0.1920545650959727,0.8117409449970404
0.15276393202250022,0.5795309504277898,-1.6119766880676833,0.18666651251389554,0.8052482459138066
0.15723606797749978,0.5605737700367129,-1.5897888149141641,0.178211176253014,0.7947712940677847
0.16,0.5491057272661084,-1.5760718496724846,0.17314818757358438,0.7883189838305633
0.16,0.5491055384602915,-1.576071475539541,0.1731481002361754,0.7883188572532337
0.16276393202250022,0.5378292007595527,-1.5623577738377277,0.1682087112542909,0.781887219105699
0.1672360679774998,0.5199925105650597,-1.5401893965536435,0.16047625930678144,0.7715315896203819
0.17,0.5092217289284366,-1.5265086905135046,0.15585586513839056,0.7651670003672102
0.17,0.5092215601306518,-1.5265084153284194,0.15585580992919354,0.7651669829592712
0.1727639320225002,0.4986423313887018,-1.512846372147977,0.15135435446035703,0.7588322577770341
0.1772360679774998,0.4819257358581752,-1.4907865380081642,0.14431764351253712,0.7486508437630318
0.18,0.4718380114301822,-1.477183363776388,0.14011764320500025,0.7424033238668684
0.18,0.4718378812699414,-1.477183216721862,0.14011762023666532,0.7424034069686278
0.18276393202250021,0.4619318433363614,-1.4636033307295762,0.13602825442307467,0.7361922347710074
0.18723606797749978,0.4462782190858774,-1.4416782442635205,0.12963885931483243,0.7262221959900648
0.19,0.4368283166035781,-1.4281545695471243,0.12582594524407817,0.7201109707264313
0.19,0.43682823909003243,-1.428154564879085,0.12582595197309845,0.7201111370181196
0.19276393202250022,0.4275438209974145,-1.4146482548500103,0.12211332349600214,0.7140398100662799
0.1972360679774998,0.41285898807991017,-1.3928227578835315,0.11631085953487087,0.7043013649515035
0.2,0.40398378755803327,-1.3793446731823809,0.11284644930546574,0.6983352598602431
0.2,0.40398376939202435,-1.3793448049185766,0.11284648034523634,0.6983354833479124
0.2027639320225002,0.3952554670194274,-1.3658697805498656,0.10947154588546397,0.6924100677909365
0.2072360679774998,0.3814312478359909,-1.344060187774909,0.10419291527461998,0.6829075742073262
0.21,0.3730643103547793,-1.3305683871768343,0.10103868268673791,0.6770862280463886
0.21,0.3730643518714033,-1.3305686306061852,0.10103873103823272,0.6770864767123419
0.2127639320225002,0.3648273796787909,-1.3170613041072017,0.09796409562861233,0.6713044379705272
0.21723606797749978,0.3517651594247563,-1.295159495526819,0.09315161354790313,0.6620298447139745
0.22,0.34385098984885565,-1.2815865790098737,0.09027413079547922,0.6563463059620713
0.22,0.3438510835338975,-1.2815868891783186,0.09027418830271701,0.6563465452466549
0.22276393202250022,0.33605522984211766,-1.267981431366516,0.08746841146572226,0.6506996744762451
0.2272360679774998,0.3236870650230372,-1.2458890760172223,0.08307595166177333,0.6416378706379627
0.23,0.31619303117774245,-1.2321825054036264,0.08044990636137345,0.6360822221612306
0.23,0.3161931552050028,-1.232182808245092,0.08044996308335511,0.6360824211327065
0.2327639320225002,0.30881352640001614,-1.218435109700144,0.0778902668809357,0.6305606800076006
0.2372360679774998,0.29711630761693597,-1.1961035002785367,0.0738864181616484,0.6216960855688556
0.24,0.29003890756913475,-1.182250001866096,0.07149571278189193,0.6162596716860302
0.24,0.29003902109315594,-1.1822501919077832,0.0714957573628448,0.6162598147430093
0.2427639320225002,0.2830799993620322,-1.1683612535814734,0.06916840873566948,0.6108556670512928
0.24723606797749978,0.27207621333653265,-1.145824938460734,0.0655354685080565,0.6021793278469673
0.25,0.2654376657555899,-1.1318672014574465,0.06337155263383189,0.596859082276809
0.25,0.2654377212988287,-1.1318671771797353,0.06337157652730958,0.5968591824216097
0.2527639320225002,0.2589264637923272,-1.1178956729570106,0.061269439746680004,0.5915718197486118
0.2572360679774998,0.2486672427297354,-1.095281899150131,0.05799792646553872,0.5830877222595612
0.26,0.24250133756982395,-1.0813165211670723,0.056055593744240725,0.5778895315175377
0.26,0.24250131205309028,-1.0813162618173104,0.05605559744114689,0.5778896304370795
0.2627639320225002,0.23647137766869414,-1.0673701939837987,0.05417348499391129,0.5727277179165687
0.2672360679774998,0.22700680697451694,-1.0448719151539376,0.05125409215933633,0.5644554544689265
0.27,0.22133970251555612,-1.0310248782244897,0.04952648131271138,0.5593944596228797
0.27,0.22133961539727992,-1.031024492621218,0.04952647520462676,0.5593946108080593
0.2727639320225002,0.21581212097689986,-1.017231712454422,0.047856367671218716,0.5543753457242235
0.27723606797749983,0.2071634113107509,-0.9950520118384507,0.04527314985028176,0.5463458721285824
0.28,0.20199916215118902,-0.9814416413570098,0.043748354631942064,0.5414422783496253
0.28,0.20199905585876202,-0.9814413191328937,0.04374835180251848,0.5414425282401739
0.2827639320225002,0.19697084521491148,-0.9679120441086158,0.04227675238121014,0.5365864213950383
0.2872360679774998,0.1891174804321329,-0.9462061964427073,0.040004575393637026,0.5288323335080752
0.29,0.1844341311043247,-0.9329112533506835,0.03866516443568966,0.5241053296938138
0.29,0.18443403775140838,-0.9329111586059693,0.03866517258832285,0.5241057054831464
0.2927639320225002,0.17987660846208994,-0.9197100422743819,0.037373398658541286,0.5194310557953671
0.2972360679774998,0.17275990874645739,-0.898550891570477,0.03537986123849979,0.5119802026872929
0.3,0.16851438949937605,-0.8855965366394327,0.03420480582892876,0.507446366012788
0.3,0.1685143226975676,-0.8855967395089319,0.03420482546014484,0.5074468584123291
0.3027639320225002,0.16438027634267854,-0.8727344746891071,0.03307135948538761,0.5029703109946835
0.3072360679774998,0.15791627687728987,-0.8521107317179148,0.031321205234350946,0.4958514387134606
0.31,0.15405343323435366,-0.8394743801225394,0.030288807154974354,0.491530868852782
0.31,0.15405340527871886,-0.8394748497427001,0.030288834854790836,0.49153140756595437
0.3127639320225002,0.1502861453788238,-0.8269188039292533,0.02929229775139475,0.487275418461864
0.3172360679774998,0.1443825229860466,-0.8067611198023521,0.027752110026726413,0.48053097862489275
0.32,0.14084630947660098,-0.7943931344195716,0.026842714946136353,0.47645399879284345
0.32,0.14084633554360762,-0.7943937459976764,0.02684274607032399,0.476454463062924
0.3227639320225002,0.13739180509092347,-0.7820913935360491,0.02596439790479806,0.4724517209671873
0.3272360679774998,0.1319676693567775,-0.7623139782662216,0.024606035092186222,0.46613756255828215
0.33,0.1287135008678827,-0.7501641226929971,0.023803682829327155,0.4623385011833438
0.33,0.12871356617990728,-0.7501646713532332,0.023803711020855104,0.4623388141461301
0.3327639320225002,0.12553207259418447,-0.7380690983324081,0.02302866989845177,0.4586212396273027
0.33723606797749983,0.12053440558282963,-0.7186053206114864,0.02183018868239084,0.4527791997818712
0.34,0.11753654282808094,-0.7066385339702548,0.021122477074419988,0.4492746801587389
0.34,0.11753658419246066,-0.7066388512530797,0.021122495816444854,0.4492749206889014
0.3427639320225002,0.11460717146158803,-0.6947181141293883,0.020439058715080127,0.4458503437093055
0.3472360679774998,0.11001038420691378,-0.6755193704329094,0.019382576456754043,0.44047151994983935
0.35,0.10725671745387391,-0.663704035126107,0.018758843447686375,0.43724169201229
0.35,0.10725669289453485,-0.6637042213386456,0.01875885453411698,0.4372420505395059
0.35276393202250017,0.10456873561254737,-0.6519229157400396,0.018156504032975758,0.43408060560878425
0.3572360679774998,0.10035662139777259,-0.632920067082254,0.01722513073999527,0.4290980131675095
0.36,0.09783673513390012,-0.6212044384383119,0.016675010441534906,0.4260927763664987
0.36,0.09783669987980748,-0.6212048270848742,0.016675026273578353,0.4260933344558752
0.3627639320225002,0.09537938671425669,-0.6095062681156083,0.016143580234500774,0.42314122554763034
0.3672360679774998,0.09153441574325175,-0.5906026985010276,0.015321617487772098,0.41846603169315766
0.37,0.08923842719933364,-0.5789298403357631,0.014836184649865,0.4156332959769989
0.37,0.08923844742731102,-0.5789304348662887,0.014836208877893938,0.41563388050813926
0.3727639320225002,0.08700385329158766,-0.5672654514346631,0.014367564333889369,0.41284275897923245
0.3772360679774998,0.08351947270235867,-0.548407693444614,0.013643990872590949,0.40840747765537655
0.38,0.08144831018298668,-0.5367664409768618,0.013217842935151505,0.4057126202328663
0.38,0.08144834431317655,-0.5367667977955193,0.013217861150237185,0.4057130093219964
0.3827639320225002,0.07944149475698115,-0.525141245003911,0.012807629600105416,0.40305226000861194
0.3872360679774998,0.07633404873642503,-0.5063731153560062,0.012177202907751108,0.3988129514064541
0.39,0.07450209568974636,-0.4948072645486408,0.011807972799565941,0.3962295520094699
0.39,0.07450205837804216,-0.49480725654012225,0.011807973958040171,0.3962297893208382
0.3927639320225002,0.07273931545428197,-0.4832710718620608,0.01145417023214076,0.3936719145831089
0.39723606797749983,0.07003654282609359,-0.46467260315882286,0.010913898346104246,0.38957870797550437
0.4,0.06845984801514736,-0.4532200629323807,0.010599542223771788,0.38707149267357943
0.4,0.06845971674482255,-0.4532201121735269,0.010599530664712978,0.3870718127647891
0.4027639320225002,0.06695478124625118,-0.4417960287491584,0.01029976524304396,0.38457915369638557
0.4072360679774998,0.06467127963488711,-0.4233593637417078,0.009844738368955532,0.3805684078208946
0.41,0.06335291204746468,-0.4119808584769301,0.009581480205049293,0.3780994391335456
0.41,0.06335273829778709,-0.4119813964475639,0.009581467869426602,0.37809998931653455
0.41276393202250017,0.06210356512034684,-0.4006032857965704,0.009331413683881257,0.3756392111225202
0.4172360679774998,0.060224569489125954,-0.3821652304714455,0.008953566178773395,0.37167414622988865
0.42,0.05914828589882261,-0.3707286290738358,0.008735888291214302,0.3692367478813193
0.42,0.059148146356056586,-0.37072968245216475,0.008735884290348253,0.3692374498839104
0.4227639320225002,0.05813355063641278,-0.35924674880757373,0.008529766234602549,0.3668177042870924
0.4272360679774998,0.056615372123521024,-0.3405375735662309,0.008219487830564755,0.3629530073842766
0.43,0.05574913812070394,-0.3288711798480945,0.008041447568695936,0.3606086048938186
0.43,0.05574909103082113,-0.3288723663278921,0.008041453578024386,0.3606091789720228
0.4327639320225002,0.05493422691446482,-0.3171156170830851,0.00787345458576622,0.3583127964113139
0.4372360679774998,0.05371643249867103,-0.2978821320586121,0.00762180087060891,0.3547238952809031
0.44,0.05302145650873109,-0.28585170760753176,0.007478210997639066,0.352603054030005
0.44,0.053021520754459414,-0.2858525228731334,0.007478223534627083,0.3526032179111971
0.4427639320225002,0.052367510794255695,-0.27370780416251844,0.007343428365165125,0.3505717692987349
0.4472360679774998,0.05138913132543636,-0.2538097651062635,0.00714307555673642,0.3474993336383161
0.45,0.05082993025742061,-0.24135706921413408,0.007029742003007625,0.345748162913393
0.45,0.0508300575706131,-0.24135733420210176,0.007029754934960904,0.3457479329624588
0.4527639320225002,0.05030354356582989,-0.22878662017392154,0.006924133086901256,0.3441175609149666
0.4572360679774998,0.049516475124677044,-0.2081974895168767,0.006768850659728448,0.34174740036953494
0.46,0.04906772651967398,-0.19532193367470915,0.006682077777455002,0.34045177204082333
0.46,0.04906783216980576,-0.19532215292208063,0.006682087310962585,0.34045152473000717
0.4627639320225002,0.048646990862349956,-0.18233574125545154,0.0066020523154996,0.3392836945547448
0.4672360679774998,0.0480237158186374,-0.16109867316716303,0.0064862532490012285,0.33765885971301685
0.47,0.04767388383485626,-0.14784312986940987,0.006422844398474442,0.3368114721218941
0.47,0.04767393560279763,-0.14784345245165728,0.006422852356530671,0.3368115237036232
0.47276393202250017,0.04735160804623189,-0.1344975939660431,0.006365521423639974,0.3360773628545507
0.4772360679774998,0.04688951814340024,-0.11273420788183126,0.006285280074461002,0.3351111465487338
0.48,0.046641846072356365,-0.09919387464947914,0.0062432575425332435,0.3346382094765269
0.48,0.046641799633766814,-0.0991939967873857,0.006243255580461177,0.3346384374897334
0.4827639320225002,0.04642390465945462,-0.0855961335309606,0.00620691433511459,0.3342520615535137
0.4872360679774998,0.046136537007774606,-0.06349465100976644,0.006159909735029331,0.3337869579370092
0.49,0.04600063368971008,-0.049785569648551,0.006138039371678019,0.3335845008723784
0.49,0.046000559554060835,-0.049785561902451377,0.006138034352409956,0.33358476570249157
0.4927639320225002,0.045896938137640314,-0.03604724701278265,0.006121564199412714,0.3334407722937181
0.4972360679774998,0.04579913450334158,-0.013777021372419686,0.0061061692667784395,0.3333124813926846
0.5,0.045782498156582405,3.9145090973662824e-08,0.006103541181993846,0.3332900905231788
0.5,0.04578249815658244,-3.914509049411068e-08,0.00610354118199385,0.3332900905231788
0.5027639320225002,0.045799134503341596,0.013777021372420093,0.006106169266778443,0.3333124813926847
0.5072360679774998,0.04589693813764027,0.03604724701278291,0.006121564199412717,0.3334407722937185
0.51,0.0460005595540608,0.049785561902451515,0.006138034352409954,0.3335847657024917
0.51,0.046000633689710115,0.049785569648551235,0.006138039371678028,0.3335845008723786
0.5127639320225003,0.04613653700777465,0.06349465100976644,0.006159909735029339,0.33378695793700935
0.5172360679774998,0.04642390465945464,0.08559613353096075,0.0062069143351146,0.33425206155351417
0.52,0.04664179963376683,0.09919399678738587,0.006243255580461186,0.33463843748973376
0.52,0.046641846072356455,0.09919387464947935,0.006243257542533263,0.33463820947652734
0.5227639320225003,0.04688951814340032,0.11273420788183135,0.006285280074461016,0.335111146548734
0.5272360679774998,0.047351608046231945,0.13449759396604333,0.00636552142363999,0.3360773628545512
0.53,0.047673935602797674,0.14784345245165756,0.0064228523565306814,0.33681152370362344
0.53,0.047673883834856365,0.1478431298694102,0.006422844398474463,0.3368114721218945
0.5327639320225003,0.048023715818637486,0.16109867316716323,0.006486253249001243,0.337658859713017
0.5372360679774998,0.0486469908623501,0.18233574125545157,0.006602052315499622,0.33928369455474494
0.54,0.0490678321698059,0.19532215292208072,0.006682087310962604,0.3404515247300072
0.54,0.0490677265196742,0.1953219336747092,0.006682077777455033,0.34045177204082344
0.5427639320225003,0.04951647512467725,0.20819748951687664,0.006768850659728474,0.3417474003695348
0.5472360679774998,0.050303543565830125,0.22878662017392143,0.006924133086901285,0.3441175609149664
0.55,0.05083005757061331,0.24135733420210181,0.00702975493496093,0.3457479329624587
0.55,0.05082993025742091,0.24135706921413413,0.00702974200300766,0.3457481629133927
0.5527639320225003,0.05138913132543663,0.2538097651062635,0.007143075556736459,0.3474993336383162
0.5572360679774998,0.052367510794255986,0.2737078041625184,0.007343428365165162,0.35057176929873474
0.56,0.053021520754459726,0.28585252287313345,0.007478223534627123,0.3526032179111969
0.56,0.05302145650873149,0.2858517076075318,0.007478210997639117,0.35260305403000475
0.5627639320225002,0.05371643249867141,0.2978821320586119,0.0076218008706089605,0.35472389528090287
0.5672360679774998,0.05493422691446521,0.31711561708308506,0.007873454585766262,0.3583127964113133
0.57,0.05574909103082149,0.32887236632789224,0.008041453578024427,0.3606091789720224
0.57,0.055749138120704415,0.3288711798480944,0.008041447568695992,0.36060860489381796
0.5727639320225002,0.05661537212352145,0.34053757356623066,0.008219487830564804,0.36295300738427605
0.5772360679774997,0.05813355063641323,0.35924674880757335,0.008529766234602597,0.3668177042870917
0.58,0.059148146356057,0.37072968245216464,0.0087358842903483,0.3692374498839097
0.58,0.05914828589882311,0.37072862907383575,0.008735888291214362,0.36923674788131877
0.5827639320225002,0.06022456948912644,0.38216523047144524,0.008953566178773454,0.37167414622988815
0.5872360679774997,0.06210356512034736,0.40060328579657045,0.009331413683881313,0.3756392111225193
0.59,0.06335273829778763,0.41198139644756393,0.009581467869426666,0.3780999893165339
0.59,0.06335291204746535,0.41198085847693017,0.009581480205049377,0.37809943913354493
0.5927639320225002,0.06467127963488778,0.42335936374170774,0.009844738368955617,0.38056840782089396
0.5972360679774997,0.06695478124625184,0.44179602874915824,0.010299765243044053,0.38457915369638523
0.6,0.06845971674482323,0.45322011217352687,0.01059953066471307,0.3870718127647886
0.6,0.06845984801514815,0.4532200629323808,0.010599542223771892,0.38707149267357877
0.6027639320225002,0.07003654282609434,0.4646726031588229,0.01091389834610435,0.3895787079755039
0.6072360679774997,0.07273931545428275,0.483271071862061,0.011454170232140867,0.3936719145831084
0.61,0.07450205837804297,0.4948072565401222,0.01180797395804029,0.39622978932083797
0.61,0.07450209568974728,0.49480726454864105,0.011807972799566076,0.3962295520094696
0.6127639320225002,0.07633404873642592,0.5063731153560064,0.012177202907751244,0.3988129514064539
0.6172360679774997,0.07944149475698215,0.525141245003911,0.012807629600105569,0.40305226000861166
0.62,0.08144834431317757,0.5367667977955192,0.013217861150237343,0.4057130093219961
0.62,0.08144831018298784,0.5367664409768615,0.013217842935151686,0.40571262023286603
0.6227639320225002,0.08351947270235988,0.548407693444614,0.013643990872591147,0.40840747765537655
0.6272360679774998,0.08700385329158891,0.5672654514346633,0.01436756433388957,0.4128427589792324
0.63,0.08923844742731225,0.578930434866289,0.01483620887789415,0.41563388050813943
0.63,0.08923842719933503,0.5789298403357638,0.014836184649865228,0.4156332959769988
0.6327639320225003,0.09153441574325313,0.5906026985010285,0.015321617487772339,0.41846603169315794
0.6372360679774998,0.09537938671425812,0.6095062681156095,0.016143580234501027,0.4231412255476306
0.64,0.09783669987980895,0.6212048270848753,0.016675026273578617,0.42609333445587555
0.64,0.09783673513390173,0.6212044384383133,0.01667501044153519,0.42609277636649906
0.6427639320225003,0.10035662139777417,0.6329200670822555,0.017225130739995556,0.42909801316750984
0.6472360679774998,0.10456873561254906,0.6519229157400411,0.018156504032976053,0.43408060560878425
0.65,0.10725669289453658,0.6637042213386474,0.018758854534117287,0.43724205053950593
0.65,0.10725671745387585,0.6637040351261089,0.018758843447686704,0.4372416920122898
0.6527639320225003,0.11001038420691577,0.6755193704329112,0.019382576456754404,0.44047151994983963
0.6572360679774998,0.11460717146159001,0.6947181141293902,0.020439058715080474,0.4458503437093053
0.66,0.11753658419246266,0.7066388512530817,0.021122495816445208,0.44927492068890135
0.66,0.11753654282808312,0.7066385339702566,0.021122477074420377,0.44927468015873884
0.6627639320225003,0.12053440558283189,0.7186053206114884,0.021830188682391234,0.4527791997818709
0.6672360679774998,0.12553207259418683,0.7380690983324097,0.023028669898452193,0.4586212396273025
0.67,0.12871356617990976,0.7501646713532345,0.02380371102085556,0.4623388141461301
0.67,0.12871350086788533,0.7501641226929983,0.023803682829327648,0.46233850118334385
0.6727639320225003,0.13196766935678012,0.7623139782662233,0.024606035092186694,0.46613756255828187
0.6772360679774998,0.1373918050909261,0.7820913935360504,0.02596439790479856,0.47245172096718735
0.68,0.14084633554361026,0.7943937459976779,0.026842746070324507,0.4764544630629242
0.68,0.14084630947660384,0.794393134419573,0.02684271494613692,0.47645399879284384
0.6827639320225002,0.14438252298604948,0.8067611198023535,0.02775211002672699,0.4805309786248932
0.6872360679774998,0.150286145378827,0.8269188039292543,0.029292297751395396,0.4872754184618643
0.69,0.15405340527872224,0.8394748497427009,0.030288834854791495,0.49153140756595426
0.69,0.1540534332343573,0.8394743801225402,0.030288807154975075,0.49153086885278213
0.6927639320225002,0.15791627687729362,0.8521107317179155,0.031321205234351696,0.4958514387134607
0.6972360679774997,0.16438027634268257,0.872734474689107,0.03307135948538844,0.5029703109946838
0.7,0.16851432269757166,0.8855967395089326,0.03420482546014566,0.507446858412329
0.7,0.1685143894993804,0.8855965366394333,0.03420480582892965,0.5074463660127881
0.7027639320225002,0.17275990874646174,0.8985508915704774,0.035379861238500676,0.5119802026872928
0.7072360679774997,0.17987660846209425,0.919710042274383,0.03737339865854219,0.5194310557953672
0.71,0.18443403775141282,0.9329111586059704,0.03866517258832381,0.5241057054831468
0.71,0.18443413110432935,0.9329112533506846,0.038665164435690666,0.5241053296938142
0.7127639320225002,0.18911748043213772,0.9462061964427088,0.040004575393638074,0.5288323335080756
0.7172360679774997,0.19697084521491662,0.9679120441086173,0.04227675238121128,0.5365864213950389
0.72,0.20199905585876726,0.9814413191328957,0.043748351802519625,0.541442528240174
0.72,0.20199916215119468,0.9814416413570114,0.04374835463194333,0.5414422783496258
0.7227639320225002,0.20716341131075672,0.9950520118384522,0.04527314985028305,0.5463458721285827
0.7272360679774997,0.21581212097690605,1.0172317124544232,0.04785636767122014,0.5543753457242241
0.73,0.2213396153972863,1.0310244926212193,0.049526475204628204,0.5593946108080594
0.73,0.2213397025155629,1.0310248782244906,0.049526481312712936,0.5593944596228801
0.7327639320225002,0.22700680697452383,1.044871915153939,0.051254092159337926,0.5644554544689271
0.7372360679774997,0.23647137766870135,1.0673701939838,0.05417348499391302,0.5727277179165696
0.74,0.24250131205309775,1.0813162618173113,0.05605559744114865,0.57788963043708
0.74,0.24250133756983183,1.0813165211670728,0.05605559374424259,0.5778895315175382
0.7427639320225002,0.24866724272974355,1.0952818991501316,0.057997926465540646,0.5830877222595614
0.7472360679774998,0.2589264637923355,1.1178956729570115,0.06126943974668204,0.5915718197486124
0.75,0.26543772129883736,1.1318671771797362,0.06337157652731167,0.5968591824216098
0.75,0.2654376657555989,1.1318672014574476,0.06337155263383402,0.5968590822768088
0.7527639320225002,0.2720762133365419,1.1458249384607349,0.06553546850805882,0.602179327846968
0.7572360679774998,0.28307999936204187,1.168361253581474,0.06916840873567189,0.6108556670512932
0.76,0.2900390210931657,1.182250191907784,0.07149575736284727,0.6162598147430098
0.76,0.2900389075691451,1.1822500018660966,0.07149571278189448,0.6162596716860304
0.7627639320225003,0.2971163076169462,1.1961035002785378,0.073886418161651,0.621696085568856
0.7672360679774998,0.3088135264000267,1.2184351097001451,0.0778902668809384,0.6305606800076009
0.77,0.3161931552050135,1.232182808245093,0.08044996308335794,0.6360824211327074
0.77,0.3161930311777539,1.2321825054036262,0.08044990636137651,0.6360822221612318
0.7727639320225003,0.3236870650230488,1.2458890760172225,0.08307595166177642,0.6416378706379636
0.7772360679774998,0.3360552298421296,1.2679814313665163,0.08746841146572551,0.6506996744762462
0.78,0.3438510835339095,1.2815868891783189,0.0902741883027203,0.6563465452466559
0.78,0.34385098984886814,1.2815865790098744,0.09027413079548263,0.6563463059620723
0.7827639320225003,0.3517651594247687,1.295159495526819,0.09315161354790667,0.6620298447139763
0.7872360679774998,0.36482737967880374,1.3170613041072015,0.09796409562861601,0.6713044379705289
0.79,0.3730643518714164,1.3305686306061848,0.10103873103823653,0.6770864767123437
0.79,0.3730643103547929,1.3305683871768341,0.10103868268674188,0.6770862280463905
0.7927639320225003,0.3814312478360047,1.3440601877749079,0.10419291527462413,0.6829075742073288
0.7972360679774998,0.3952554670194415,1.365869780549865,0.10947154588546816,0.6924100677909384
0.8,0.4039837693920385,1.3793448049185761,0.11284648034524065,0.6983354833479146
0.8,0.40398378755804815,1.3793446731823806,0.11284644930547016,0.6983352598602448
0.8027639320225003,0.41285898807992494,1.3928227578835308,0.11631085953487542,0.7043013649515059
0.8072360679774998,0.4275438209974297,1.414648254850009,0.12211332349600694,0.7140398100662826
0.81,0.43682823909004787,1.4281545648790839,0.1258259519731034,0.7201111370181223
0.81,0.4368283166035942,1.4281545695471234,0.12582594524408333,0.7201109707264344
0.8127639320225002,0.4462782190858937,1.441678244263519,0.12963885931483768,0.7262221959900678
0.8172360679774998,0.46193184333637805,1.4636033307295748,0.13602825442308017,0.7361922347710106
0.82,0.4718378812699584,1.4771832167218608,0.1401176202366707,0.7424034069686296
0.82,0.4718380114301999,1.4771833637763867,0.14011764320500603,0.7424033238668711
0.8227639320225002,0.48192573585819315,1.4907865380081633,0.1443176435125429,0.7486508437630339
0.8272360679774997,0.4986423313887205,1.5128463721479755,0.15135435446036327,0.7588322577770371
0.83,0.5092215601306705,1.526508415328418,0.15585580992919984,0.765166982959274
0.83,0.5092217289284562,1.5265086905135028,0.15585586513839722,0.7651670003672135
0.8327639320225002,0.5199925105650794,1.5401893965536415,0.16047625930678816,0.7715315896203848
0.8372360679774997,0.5378292007595729,1.5623577738377257,0.16820871125429795,0.7818872191057025
0.84,0.5491055384603121,1.5760714755395382,0.1731481002361826,0.788318857253237
0.84,0.5491057272661297,1.5760718496724815,0.17314818757359193,0.7883189838305671
0.8427639320225002,0.5605737700367345,1.5897888149141608,0.17821117625302194,0.7947712940677896
0.8472360679774997,0.5795309504278121,1.6119766880676791,0.18666651251390398,0.805248245913812
0.85,0.591489705797335,1.6256739596775212,0.19205456509598107,0.811740944997045
0.85,0.5914899023993715,1.625674406718844,0.1920546859369019,0.8117411859350196
0.8527639320225002,0.6036284700491175,1.6393502322953066,0.19756592963579062,0.8182430892454204
0.8572360679774997,0.6236362582575238,1.6614141033920216,0.2067416930269231,0.8287751485319806
0.86,0.6362173082471109,1.6749960695291866,0.21256918688089108,0.8352853031716323
0.86,0.6362175245079605,1.6749965926952979,0.21256935282342515,0.8352856713111706
0.8627639320225002,0.6489532339130097,1.6885254125403986,0.21851333595611047,0.8417915364969181
0.8672360679774997,0.6698643310438857,1.7102807479543993,0.22837029760377575,0.8523005593083829
0.87,0.682958587052185,1.7236259556424112,0.23460365315732762,0.8587770093423013
0.87,0.68295887440737,1.7236266077191293,0.234603896539381,0.8587775389219298
0.8727639320225002,0.6961684027601758,1.7368816517526462,0.24093935403463942,0.8652337318074212
0.8772360679774998,0.7177521569134759,1.7581125659265573,0.25139327952521767,0.8756270430669109
0.88,0.7311965906239211,1.7710805330714032,0.2579685243446097,0.882008093488539
0.88,0.731197043215393,1.7710814172039595,0.2579689046542566,0.8820088478471364
0.8827639320225003,0.7447003678257136,1.7839160810084946,0.2646216849707232,0.888349517482225
0.8872360679774998,0.7666261847102527,1.804370565787192,0.2755285613871477,0.8985101438039328
0.89,0.7801888523373546,1.8167941008903135,0.2823395682642071,0.9047154654233741
0.89,0.7801895798283014,1.8167953321950339,0.2823401602672812,0.9047165188024451
0.8927639320225003,0.7937304843720809,1.8290314544311057,0.289188965356684,0.9108537817640362
0.8972360679774998,0.8155246568095763,1.848392859034254,0.3003154943920211,0.9206205228879559
0.9,0.8288698705900188,1.86005427550419,0.3071911796006941,0.9265362106298564
0.9,0.8288708701446323,1.8600558347501823,0.3071919940382081,0.926537549765156
0.9027639320225003,0.8420754927533236,1.8714553013408692,0.31404181416816074,0.9323445963892806
0.9072360679774998,0.8630391540156706,1.8892862911082267,0.3250136913315706,0.9414801455394608
0.91,0.8756684959035848,1.8998775962885943,0.3316810524187583,0.9469366945664276
0.91,0.8756692480175023,1.899878921975668,0.3316817720372822,0.9469379357223152
0.9127639320225003,0.8879827795126978,1.9101015733258717,0.3382241476716183,0.9522260889372964
0.9172360679774998,0.9070850801204374,1.9257737015199783,0.3484580776578599,0.9603787045301025
0.92,0.918276751991485,1.9348570737411055,0.3545023639268526,0.9651294208364646
0.92,0.9182756222176239,1.9348565251705536,0.3545019351348012,0.9651294408716949
0.9227639320225003,0.9289148928700881,1.943429622555858,0.3602819784150267,0.9696312901762612
0.9272360679774998,0.9447686191896161,1.9561071002376633,0.36896027270988885,0.9763244280551147
0.93,0.9536185511921458,1.963140580198216,0.3738404795977977,0.9800576947943418
0.93,0.9536140613229096,1.963136683803552,0.3738378585383197,0.9800554377829483
0.9327639320225002,0.961670756472363,1.9695194203437798,0.3783048833364141,0.9834573859876077
0.9372360679774998,0.9728871704758995,1.9783843102618677,0.3845656127449254,0.9882071231261343
0.94,0.9786670979914774,1.9829507211442243,0.3878134344539081,0.9906673966301189
0.94,0.9786628958071899,1.9829466195809826,0.3878107320152376,0.9906647469642135
0.9427639320225002,0.9835701627131912,1.9868292453013896,0.3905820122979269,0.9927660148323871
0.9472360679774997,0.9897359717330381,1.991721694974925,0.3940841664300705,0.9954275121980892
0.95,0.9925614020818403,1.9939747955268283,0.39569866524104735,0.9966604192221566
0.95,0.9925625611291203,1.993975170438056,0.3956991081590699,0.996660370981881
0.9527639320225002,0.9947373734934924,1.9957181642376614,0.39694739480653307,0.9976185810041095
0.9572360679774997,0.9971439655300746,1.997658539669202,0.3983353246576228,0.998690606440843
0.96,0.998100719821756,1.9984358366207482,0.3988899608964428,0.9991225158310624
0.96,0.9981036602816317,1.9984380506658344,0.3988916006535851,0.9991236795510579
0.9627639320225002,0.9987634025526095,1.998977222050476,0.3992754591251987,0.9994245336401557
0.9672360679774997,0.9994094520997719,1.9995083849753101,0.3996527110024332,0.9997221613292677
0.97,0.9996339724279792,1.9996942568770923,0.3997843352716754,0.9998268023560964
0.97,0.9996352838807658,1.9996953131723796,0.3997850936242835,0.9998273872252817
0.9727639320225002,0.9997762841706076,1.999812577564596,0.3998679677804434,0.9998936114797051
0.9772360679774997,0.9999023625377288,1.9999178696136017,0.39994224539045325,0.9999532463734991
0.98,0.9999420925763043,1.9999511990207037,0.3999657105059531,0.9999721820777144
0.98,0.9999423987636188,1.999951452854268,0.3999658903244498,0.9999723254534179
0.9827639320225002,0.9999658815906065,1.9999712042500932,0.3999797800418022,0.9999835679532638
0.9872360679774997,0.9999858024230422,1.9999879954350157,0.3999915771700161,0.9999931404046085
0.99,0.9999917495046905,1.9999930189220563,0.39999510327994037,0.99999600866223
0.99,0.9999918007225621,1.9999930619736743,0.3999951335893407,0.999996033218265
0.9927639320225002,0.9999952132916528,1.9999959476797038,0.3999971582125945,0.9999976822287393
0.9972360679774998,0.9999980432687468,1.9999983425623076,0.39999883794566626,0.9999990515935634
1.0,0.9999988702730234,1.9999990429030579,0.39999932900856044,0.9999994522477591


==> figs/data/expansion_p3_N100_Kn0p01.csv <==
x,r,u,p,e
0.0,0.9993210079524415,-1.9998445084156236,0.3992760380638094,0.9988683188045502
0.002791850527777991,0.9991078537022623,-1.9996076891061514,0.3991273050455713,0.9987092573804168
0.007309159573232111,0.9986491686794092,-1.999105990253012,0.3988120080699667,0.9983786613404652
0.010101010101010102,0.9982834334205519,-1.9987129977467006,0.39856411712501655,0.9981236384925349
0.010101010101010102,0.9982831765585255,-1.9987127318226832,0.3985639590583528,0.9981234994672541
0.012892860628788094,0.9978415302346602,-1.9982446065836825,0.39826776889072046,0.9978231934209553
0.017410169674242214,0.9969336338713467,-1.9972983911743765,0.39766685551320036,0.9972249957325618
0.020202020202020204,0.9962312190687115,-1.9965773023078386,0.3972074130329847,0.9967751597974887
0.020202020202020204,0.9962310611086793,-1.9965772659983319,0.39720735676860947,0.9967751766507057
0.022993870729798194,0.995402826913077,-1.9957371700779076,0.3966705581993219,0.9962563584168951
0.027511179775252314,0.993758746566214,-1.9940951182995266,0.3956173133933981,0.995254921680929
0.030303030303030304,0.9925308606647867,-1.9928861979026138,0.3948391057875771,0.9945260178689006
0.030303030303030304,0.9925307743662447,-1.9928862051753595,0.39483908975236864,0.994526063951224
0.0330948808308083,0.9911217360862556,-1.9915138981043334,0.39395336429561845,0.9937057930221133
0.037612189876262414,0.9884174239006146,-1.9889157683142416,0.3922712336387824,0.9921699682578273
0.04040404040404041,0.9864589851720631,-1.9870574680911612,0.3910650048560763,0.991082778742861
0.04040404040404041,0.9864590947693264,-1.9870576597126792,0.39106510356689367,0.9910829187963959
0.043195890931818394,0.9842634549583054,-1.9849931651383597,0.38972280820862854,0.98988438066396
0.04771319997727252,0.9801697563839161,-1.981187379950566,0.38724442872734394,0.9876973509057825
0.050505050505050504,0.977282776927023,-1.9785309034803422,0.38551293017905,0.986185726589955
0.050505050505050504,0.9772830414408343,-1.9785312120181466,0.3855131086343058,0.9861859161751484
0.0532969010328285,0.9741097482614369,-1.9756321689889063,0.3836231242040139,0.9845480062402966
0.057814210078282614,0.9683377986521162,-1.9704043051334514,0.3802166773851849,0.9816220070992528
0.06060606060606061,0.9643575168185631,-1.966827052718134,0.37788884327579275,0.979638870142415
0.06060606060606061,0.9643575856407118,-1.9668272813184802,0.37788896943870265,0.9796391272943537
0.0633979111338386,0.960051302121999,-1.9629777395143293,0.3753880123933218,0.9775207105172471
0.06791522017929272,0.9523800397335149,-1.9561587992674487,0.37097139906986726,0.9738008557321002
0.0707070707070707,0.9471927116682082,-1.951569056245971,0.3680103626036524,0.9713186083207603
0.0707070707070707,0.9471919275563956,-1.9515687450251051,0.36801016181385604,0.9713188824446165
0.07349892123484869,0.9416476356529098,-1.946680517212945,0.36486850458745546,0.9686970231026674
0.07801623028030283,0.9319249978899745,-1.9381350019722574,0.35940878843339297,0.9641569580361922
0.08080808080808081,0.9254594898268675,-1.9324600998291903,0.355807723891883,0.96116504234682
0.08080808080808081,0.9254596552196085,-1.932460153417948,0.3558077772808986,0.9611650147959898
0.0835999313358588,0.9186353177895955,-1.9264732671710902,0.35203203025134144,0.9580298716861739
0.08811724038131293,0.9067877549274084,-1.9160886770937666,0.3455432781473539,0.9526575438124877
0.09090909090909091,0.8989692336839789,-1.9092345056672357,0.34130397412127556,0.9491536565790212
0.09090909090909091,0.8989750608094862,-1.9092384480477669,0.34130617580013534,0.9491536269449029
0.0937009414368689,0.8908379543799401,-1.902084070046297,0.33691747721878257,0.9455071923077499
0.09821825048232302,0.8769325403932966,-1.8898082484510528,0.3294805669737317,0.9392984973107583
0.10101010101010101,0.8677973911177663,-1.881718309793532,0.32464939513409985,0.9352684118925944
0.10101010101010101,0.8677919796503762,-1.8817155422604612,0.3246477303820937,0.9352694481945165
0.103801951537879,0.8582053252585253,-1.8732130328873113,0.31963011601280505,0.9311003631809204
0.10831926058333312,0.8420464032474273,-1.8587810436495558,0.31124153510160213,0.9240628957658134
0.1111111111111111,0.8318052286453134,-1.8495354273418934,0.305948109884463,0.9195304962879753
0.1111111111111111,0.8317891366709782,-1.8495208496922646,0.3059412238228596,0.9195275891895831
0.11390296163888909,0.821140750041252,-1.8398329899026302,0.3004799869164192,0.9148248546346164
0.11842027068434322,0.8023056559387948,-1.8226195378239411,0.29102178879463025,0.9068295438292142
0.12121212121212122,0.7893672965925345,-1.810764874284964,0.28469191817598816,0.9016459112409367
0.12121212121212122,0.7894106935069658,-1.8108077262786155,0.2847105492951649,0.9016553475806591
0.1240039717398992,0.7758665112751368,-1.7983696034485865,0.27818637044333355,0.8963731724486156
0.12852128078535333,0.7536708043741235,-1.7778579468445856,0.2676333986835374,0.887766240679146
0.13131313131313133,0.7403320560889607,-1.7654510647715767,0.26134150708685255,0.8825144910902283
0.13131313131313133,0.740297260555163,-1.7654085840771514,0.2613252165552892,0.8825009576535394
0.1341049818409093,0.7271930043522176,-1.7531088589695456,0.2551766857168728,0.8772660221896107
0.13862229088636344,0.7062566007373206,-1.7331864154471164,0.24543645353418342,0.8687934855332742
0.1414141414141414,0.6933186868247692,-1.7206619205016738,0.2394746622795394,0.8635086102188991
0.1414141414141414,0.6933306918634714,-1.7206785686093735,0.23948034555388953,0.8635141511990333
0.1442059919419194,0.6804358715531761,-1.708036863129839,0.2335821514699034,0.8582078092705648
0.14872330098737352,0.6597463749870938,-1.6873987446002288,0.22420541032208874,0.8495893983747723
0.15151515151515152,0.6471212976449565,-1.6745844952555873,0.21853513902461058,0.8442587959163032
0.15151515151515152,0.6471170702331822,-1.6745784958717425,0.21853315459232858,0.844256644758198
0.15430700204292952,0.6346092487331271,-1.6617010658294074,0.21295375276892473,0.838916834233212
0.15882431108838363,0.6146336748647956,-1.6407377911254946,0.2041224569930856,0.8302606306023974
0.16161616161616163,0.6024553502910067,-1.627703445425654,0.1987865082310598,0.824901414416185
0.16161616161616163,0.6024559900733871,-1.6277046199575245,0.19878683810262934,0.8249019072680085
0.1644080121439396,0.5904139637150201,-1.6146201640458535,0.19354710730297003,0.8195398449129119
0.16892532118939374,0.5712243849408805,-1.5933447168517163,0.18527299490863808,0.8108590940485373
0.1717171717171717,0.5595484487310263,-1.5801315902594335,0.18028485303372271,0.8054925960503614
0.1717171717171717,0.5595478643149314,-1.5801310387203442,0.18028466413153743,0.8054925933470612
0.1745090222449497,0.5480077667937353,-1.5668649078968238,0.17539035314939055,0.8001271322099974
0.17902633129040382,0.5296220429046362,-1.5452840742256535,0.1676675644134388,0.7914491412304617
0.18181818181818182,0.5184349273157308,-1.5318708832198233,0.16301407890990238,0.7860874640233566
0.18181818181818182,0.5184347584500107,-1.5318706929338846,0.16301402457166092,0.7860874580392324
0.1846100323459598,0.5073740978818908,-1.5183920307613947,0.15844873541166027,0.7807293280891175
0.18912734139141393,0.48972593867324954,-1.4964257727087822,0.1512418719585938,0.7720740316937962
0.1919191919191919,0.47896822246962917,-1.4827431646124405,0.14689614167495427,0.7667321900685636
0.1919191919191919,0.4789696094706607,-1.4827439416593131,0.1468964095893473,0.7667313681534604
0.1947110424469699,0.4683299406970443,-1.468974329822201,0.14263236483276734,0.7613882459686372
0.19922835149242402,0.4513095087596425,-1.4464588616712715,0.1358910202368381,0.7527595674325284
0.20202020202020202,0.4408823231630954,-1.4323659198152536,0.13181439110671112,0.7474465644313727
0.20202020202020202,0.44088460164096005,-1.4323682364421122,0.1318149550051316,0.7474458991906276
0.20481205254798002,0.4305531960118595,-1.4181501467686788,0.12781123004649267,0.7421337899148481
0.20932936159343413,0.4140342654743979,-1.3948420942535529,0.12148116306578435,0.733521191335408
0.21212121212121213,0.4038878969152033,-1.3801761602490794,0.11764422626332184,0.7281985122719671
0.21212121212121213,0.40387884188116285,-1.3801689343581276,0.11764231766973447,0.7282030244626526
0.2149130626489901,0.3936894745871513,-1.3652098518429134,0.11384219087747527,0.7229186848140765
0.21943037169444424,0.3773244634993493,-1.3405535416987775,0.10782040209876988,0.7143745802937838
0.2222222222222222,0.3674191500684394,-1.325157984327259,0.10420675110173763,0.7090454531447734
0.2222222222222222,0.3674123400037331,-1.325145757871035,0.1042045476727937,0.7090436025620082
0.2250140727500002,0.35752859262430764,-1.3094216017562725,0.10063305681632162,0.7036713908505999
0.22953138179545432,0.34085671471896273,-1.2823299146975577,0.09476520345838095,0.6950516108837341
0.23232323232323232,0.32984516999437635,-1.2640909344566624,0.09101691817000135,0.6898457704530974
0.23232323232323232,0.3298886101075771,-1.264167550803047,0.09102947449436619,0.6898500865540749
0.23511508285101032,0.3187604217485167,-1.245399224321123,0.08731288637926136,0.6847845624961725
0.23963239189646443,0.3015363786114946,-1.2154770362301388,0.08164605305326393,0.6769171055680343
0.24242424242424243,0.2918664614777762,-1.1982028844750048,0.07849141564511597,0.6723230141594448
0.24242424242424243,0.29181901102318275,-1.19809216575509,0.07847637556374529,0.6723034877730342
0.24521609295202043,0.28267126702072853,-1.1813195229311975,0.0755112656800603,0.6678364100809281
0.24973340199747454,0.26859222620047185,-1.1545888289351212,0.07099479402620534,0.6608046240811178
0.25252525252525254,0.26011848783455216,-1.1378419196014489,0.06830611555314389,0.6564903952212527
0.25252525252525254,0.26013956810328365,-1.1379021564942982,0.06831327530729094,0.6565060037326619
0.2553171030530305,0.25190912193234166,-1.1211843909459476,0.06572395366961065,0.6522585721137855
0.2598344120984847,0.23911990124160604,-1.0942425693394058,0.061742064503448296,0.6455136542677842
0.26262626262626265,0.23155544050262356,-1.0777268425164985,0.05941106819389079,0.6414345962346074
0.26262626262626265,0.2315498582117378,-1.0777098962282796,0.05940928610778131,0.6414308193341157
0.2654181131540406,0.22420618247442226,-1.0612109024630807,0.05716341588400631,0.637397854656925
0.26993542219949473,0.21277703801320327,-1.0345577953184648,0.05370219632242211,0.6309679468219896
0.2727272727272727,0.20598089195700323,-1.018104828253959,0.05166401620097018,0.6270486513350303
0.2727272727272727,0.20598170352449888,-1.0181087017240393,0.0516643729435262,0.6270505105491251
0.2755191232550507,0.19938454792187138,-1.0016833480397382,0.04970090786844511,0.623179032508582
0.28003643230050485,0.18910817125937127,-0.9751369241579205,0.04667256971508549,0.6170088976624885
0.2828282828282828,0.18298945999526817,-0.9587334909403559,0.04488736243156415,0.6132506543372073
0.2828282828282828,0.18298937978898322,-0.9587339880226186,0.04488740318808198,0.6132514799471496
0.2856201333560608,0.17703738164106864,-0.9423222731925663,0.04316441931738248,0.6095382076551414
0.29013744240151496,0.1677412891472581,-0.9157259835786303,0.04050107179051764,0.6036240688922188
0.29292929292929293,0.16219201789995302,-0.8992457499385035,0.03892771778724439,0.6000251783545951
0.29292929292929293,0.16219205395660505,-0.8992462384199896,0.03892776675667595,0.6000257997702402
0.2957211434570709,0.156782288028259,-0.882716195323528,0.03740658028433566,0.5964733126868478
0.30023845250252507,0.14830405918886136,-0.8558244668735021,0.03504882137083659,0.5908270745004159
0.30303030303030304,0.14322672340674125,-0.8390937507311915,0.03365243207556879,0.5873979253857747
0.30303030303030304,0.14322750700874742,-0.8390957952174877,0.033652609057250794,0.5873978008846359
0.305822153558081,0.13827198428112142,-0.8222696356402329,0.032300945905761165,0.5840110358163728
0.3103394626035352,0.13047690099083187,-0.7947511302965008,0.030199438030857888,0.578635716389752
0.31313131313131315,0.1257822662338347,-0.777512814376992,0.028949250819458965,0.5753841874187784
0.31313131313131315,0.12578401038226847,-0.7775191892495734,0.02894964893604753,0.5753841217191885
0.3159231636590911,0.12120087652402048,-0.760148174728035,0.027739348596704953,0.5721771449236873
0.3204404727045453,0.1140128893921677,-0.7317021240039515,0.025861212921211484,0.5670677468811712
0.32323232323232326,0.1096726790568415,-0.713760493352851,0.024740538979910513,0.563963130851575
0.32323232323232326,0.10966711982219288,-0.7137436979818476,0.024739449993063344,0.5639668943885433
0.32602417376010123,0.10534038259867944,-0.6952872581996755,0.023635715311894782,0.5609367160251583
0.33054148280555534,0.09846000290104459,-0.6646614363792406,0.0219066099416042,0.5562311927722834
0.3333333333333333,0.09438333340096286,-0.645737345829644,0.020896349052984688,0.5534967959918312
0.3333333333333333,0.09438950974333968,-0.6457547378382879,0.020897554646698537,0.5534925094833728
0.3361251838611113,0.09053626504685698,-0.6272677918994868,0.0199506997001589,0.5509035437300576
0.34064249290656545,0.08472306539989549,-0.5981324523868159,0.018537702329239694,0.5470087231187035
0.3434343434343434,0.08133438336873572,-0.5803210757000588,0.017721866951699628,0.544722484442901
0.3434343434343434,0.08133117962382375,-0.5803089803019861,0.017721228613801456,0.5447243202350686
0.3462261939621214,0.078055603218774,-0.562422343574199,0.016938142254092976,0.5425024455521409
0.35074350300757556,0.07299864578674542,-0.5333958585063882,0.015739537762053234,0.5390352653949887
0.35353535353535354,0.0700268859952734,-0.5154749797595947,0.015041272866146968,0.5369820695426257
0.35353535353535354,0.07002718503519126,-0.5154762043331025,0.015041375620211302,0.5369834448097712
0.3563272040631315,0.06717021422424915,-0.49759038824743274,0.014374497835671293,0.5350026794496194
0.3608445131085857,0.06277540279314155,-0.46867454469359476,0.013357024822555427,0.531937041749047
0.36363636363636365,0.06019160627987711,-0.450792410458644,0.012763492383708278,0.5301192796035787
0.36363636363636365,0.06019176031787288,-0.45079638962438395,0.012763574855879672,0.5301213483571171
0.3664282141641416,0.05770495520026107,-0.4329141459140905,0.012195784184205163,0.528368150615512
0.3709455232095958,0.05387722068995438,-0.40397227509526196,0.011328589442216173,0.5256669375824186
0.37373737373737376,0.051627355084293315,-0.3860765219594259,0.010822790314144149,0.5240821603427825
0.37373737373737376,0.05162733865349835,-0.38607702896222906,0.010822810658210792,0.5240833122761318
0.37652922426515173,0.0494614963839473,-0.36817415365476214,0.010338819980985908,0.5225691061149015
0.38104653331060584,0.04612779685257895,-0.3391935874582499,0.009599676237468201,0.5202761074926288
0.3838383838383838,0.04416894110656565,-0.3212781311520956,0.00916880482532171,0.5189622275073502
0.3838383838383838,0.044168950912836624,-0.32127937284960095,0.009168828174538792,0.5189634338742071
0.3866302343661618,0.0422840206296933,-0.30336467890001434,0.008756846424619045,0.5177396977754337
0.39114754341161595,0.03938437636410354,-0.274395691060639,0.008128451164087567,0.5159692697010786
0.3939393939393939,0.03768315403100406,-0.25652967893140305,0.007763027977112628,0.5150197864757783
0.3939393939393939,0.03768339982142859,-0.25653255090972776,0.007763095454030797,0.5150209038209133
0.3967312444671719,0.03605098295334016,-0.23872805756229296,0.007414976992152837,0.5142007502090753
0.40124855351262606,0.03354530482336601,-0.21004232059200414,0.006885954894742918,0.513183210810064
0.40404040404040403,0.032076223450603666,-0.19240611470084837,0.0065791444353662035,0.5127742395779441
0.40404040404040403,0.032076682864146173,-0.19241394190462335,0.006579267149797455,0.5127764595907963
0.406832254568182,0.030672420458026078,-0.17497299983141618,0.0062888157083507215,0.5125790216781803
0.41134956361363617,0.02854385798768122,-0.14739555755359107,0.005854755366153348,0.512785917786596
0.41414141414141414,0.027317592895368455,-0.130860261047958,0.005608694864993117,0.5132859698213053
0.41414141414141414,0.027316757389428042,-0.13084765487047512,0.005608510433892601,0.5132847901690532
0.4169332646691921,0.02615205378110798,-0.11467753116251363,0.005377865782263976,0.5140959317456074
0.4214505737146463,0.02439347989285979,-0.08942278165084412,0.005036478343424004,0.5161705469601973
0.42424242424242425,0.023382122616168337,-0.0744658299432663,0.004844729126864496,0.5179950090923792
0.42424242424242425,0.023382249935114754,-0.07447190198459015,0.004844781629861683,0.5179978021047857
0.4270342747702022,0.02242754417649013,-0.060116087760998915,0.004667726940078517,0.5203118655509666
0.4315515838156564,0.020997957122807026,-0.03833209086384762,0.004411642691977003,0.5252466544930314
0.43434343434343436,0.020183173514275683,-0.02587562606489455,0.004271869337661174,0.5291374687235949
0.43434343434343436,0.020183123106674118,-0.025877628691718623,0.004271877565542611,0.5291398094046699
0.43713528487121234,0.01941878250483959,-0.014287095824047292,0.004146069590488278,0.5337705375523654
0.44165259391666645,0.018283797766334604,0.0024531721696662906,0.003971471473070625,0.5430315304054575
0.4444444444444444,0.017641895877268308,0.011464938678539911,0.003880990421539174,0.5499678788122562
0.4444444444444444,0.017641803203818675,0.011464318835990264,0.0038809840249726313,0.5499698613762694
0.4472362949722224,0.017042130281051626,0.01940898945591675,0.003803269101457743,0.5579216093786155
0.45175360401767656,0.016153992729336895,0.02995361894837951,0.0037030879695406317,0.5730917475924604
0.45454545454545453,0.015651134318629856,0.03505374777311093,0.003655809879350666,0.5839528632437656
0.45454545454545453,0.01565108646506241,0.03505288037977907,0.003655806855938784,0.5839541657538544
0.4573373050732325,0.015179466919104379,0.03910334589768333,0.003618575608532693,0.5959655282720228
0.46185461411868667,0.01447547698806725,0.04353328139967824,0.0035770873354705746,0.6177840181742059
0.46464646464646464,0.01407322714099473,0.045039222746909045,0.003561289843669855,0.6326356080219805
0.46464646464646464,0.014073307208432492,0.045035217169891555,0.003561305463542482,0.632634783494353
0.4674383151742426,0.013694527367776384,0.04564909989168847,0.0035516865389240847,0.6483769836557679
0.4719556242196968,0.01312949216757325,0.04486044192928933,0.00354643725744978,0.6752807367158962
0.47474747474747475,0.01281010888610153,0.04333204339386365,0.0035478816466374525,0.6923988074931133
0.47474747474747475,0.012810237175995238,0.04332682656235489,0.0035479038078377197,0.6923961982698578
0.4775393252752527,0.012515515148690759,0.04102139368439135,0.0035518509542838096,0.7094895639703986
0.4820566343207069,0.012095459928165062,0.03571787721087498,0.003561353340277512,0.7360929971717468
0.48484848484848486,0.011874565046066125,0.03152557787853683,0.0035679636489987718,0.7511777558077355
0.48484848484848486,0.01187463527337691,0.03152418269529115,0.003567974667073967,0.7511756329631055
0.48764033537626283,0.011686390641000691,0.02669038466015737,0.0035744492500232204,0.7646606552502564
0.492157644421717,0.011456937097789749,0.017714280232076416,0.0035832817095118865,0.7819021957891275
0.494949494949495,0.0113646589174758,0.011613973230371354,0.003587101182505542,0.7890912539815741
0.494949494949495,0.01136467594175785,0.011615832864166752,0.003587102557477351,0.7890903743891775
0.49774134547727295,0.011311769163437655,0.005247493059453413,0.003589368907963249,0.7932819473466957
0.5022586545227271,0.011311769163437655,-0.005247493059451899,0.0035893689079632488,0.7932819473466955
0.5050505050505051,0.011364675941757846,-0.011615832864165237,0.0035871025574773507,0.7890903743891776
0.5050505050505051,0.011364658917475814,-0.011613973230369794,0.003587101182505547,0.7890912539815742
0.5078423555782831,0.01145693709778976,-0.017714280232074945,0.003583281709511892,0.781902195789128
0.5123596646237372,0.0116863906410007,-0.02669038466015596,0.003574449250023225,0.764660655250257
0.5151515151515151,0.011874635273376921,-0.03152418269528976,0.0035679746670739727,0.751175632963106
0.5151515151515151,0.011874565046066146,-0.031525577878535445,0.0035679636489987813,0.7511777558077363
0.5179433656792931,0.012095459928165086,-0.03571787721087366,0.0035613533402775216,0.7360929971717474
0.5224606747247473,0.012515515148690783,-0.04102139368439,0.00355185095428382,0.7094895639703994
0.5252525252525253,0.012810237175995255,-0.04332682656235356,0.0035479038078377293,0.6923961982698587
0.5252525252525253,0.012810108886101568,-0.043332043393862395,0.0035478816466374655,0.6923988074931138
0.5280443757803033,0.013129492167573292,-0.04486044192928803,0.003546437257449794,0.6752807367158967
0.5325616848257574,0.013694527367776418,-0.04564909989168725,0.0035516865389240986,0.6483769836557688
0.5353535353535354,0.014073307208432532,-0.04503521716989035,0.0035613054635424937,0.6326347834943533
0.5353535353535354,0.01407322714099479,-0.045039222746907887,0.0035612898436698727,0.632635608021981
0.5381453858813133,0.01447547698806731,-0.04353328139967712,0.003577087335470592,0.6177840181742064
0.5426626949267674,0.01517946691910444,-0.03910334589768216,0.0036185756085327096,0.5959655282720231
0.5454545454545454,0.015651086465062473,-0.03505288037977792,0.0036558068559388,0.5839541657538546
0.5454545454545454,0.015651134318629936,-0.03505374777310981,0.003655809879350689,0.5839528632437663
0.5482463959823234,0.016153992729336982,-0.02995361894837838,0.003703087969540656,0.5730917475924612
0.5527637050277776,0.01704213028105172,-0.01940898945591569,0.003803269101457765,0.5579216093786157
0.5555555555555556,0.017641803203818765,-0.011464318835989267,0.003880984024972653,0.5499698613762696
0.5555555555555556,0.017641895877268422,-0.01146493867853891,0.0038809904215392006,0.5499678788122563
0.5583474060833336,0.018283797766334722,-0.0024531721696653495,0.003971471473070652,0.5430315304054576
0.5628647151287877,0.019418782504839714,0.014287095824048227,0.004146069590488305,0.5337705375523655
0.5656565656565656,0.020183123106674243,0.02587762869171952,0.004271877565542639,0.52913980940467
0.5656565656565656,0.020183173514275836,0.025875626064895445,0.004271869337661209,0.5291374687235951
0.5684484161843436,0.020997957122807186,0.03833209086384851,0.0044116426919770385,0.5252466544930317
0.5729657252297978,0.022427544176490295,0.06011608776099976,0.004667726940078551,0.5203118655509665
0.5757575757575758,0.02338224993511493,0.07447190198459093,0.004844781629861719,0.5179978021047856
0.5757575757575758,0.02338212261616854,0.07446582994326707,0.004844729126864539,0.5179950090923793
0.5785494262853538,0.024393479892859997,0.089422781650845,0.005036478343424048,0.5161705469601975
0.5830667353308079,0.026152053781108207,0.11467753116251453,0.005377865782264021,0.5140959317456073
0.5858585858585859,0.02731675738942827,0.13084765487047603,0.00560851043389265,0.5132847901690534
0.5858585858585859,0.027317592895368722,0.1308602610479589,0.0056086948649931734,0.5132859698213054
0.5886504363863638,0.028543857987681505,0.14739555755359188,0.005854755366153405,0.5127859177865959
0.5931677454318179,0.030672420458026387,0.174972999831417,0.006288815708350784,0.5125790216781801
0.5959595959595959,0.032076682864146486,0.1924139419046243,0.006579267149797519,0.5127764595907963
0.5959595959595959,0.03207622345060403,0.19240611470084934,0.0065791444353662755,0.5127742395779439
0.5987514464873739,0.03354530482336639,0.21004232059200498,0.006885954894742993,0.5131832108100639
0.6032687555328281,0.036050982953340555,0.23872805756229387,0.007414976992152917,0.5142007502090753
0.6060606060606061,0.037683399821429,0.25653255090972876,0.00776309545403088,0.5150209038209133
0.6060606060606061,0.037683154031004515,0.25652967893140416,0.007763027977112719,0.5150197864757782
0.608852456588384,0.039384376364104016,0.27439569106063993,0.00812845116408766,0.5159692697010781
0.6133697656338382,0.042284020629693816,0.3033646789000152,0.008756846424619144,0.5177396977754333
0.6161616161616161,0.04416895091283717,0.3212793728496018,0.009168828174538901,0.5189634338742067
0.6161616161616161,0.04416894110656625,0.32127813115209647,0.009168804825321833,0.5189622275073501
0.6189534666893941,0.04612779685257958,0.33919358745825084,0.00959967623746833,0.5202761074926285
0.6234707757348483,0.04946149638394798,0.36817415365476314,0.010338819980986045,0.5225691061149013
0.6262626262626263,0.05162733865349905,0.38607702896223,0.010822810658210938,0.5240833122761317
0.6262626262626263,0.05162735508429408,0.38607652195942693,0.010822790314144305,0.5240821603427823
0.6290544767904043,0.05387722068995518,0.40397227509526284,0.011328589442216338,0.5256669375824184
0.6335717858358584,0.05770495520026195,0.43291414591409133,0.012195784184205343,0.5283681506155118
0.6363636363636364,0.06019176031787375,0.4507963896243849,0.012763574855879856,0.5301213483571171
0.6363636363636364,0.060191606279878074,0.4507924104586451,0.012763492383708483,0.5301192796035789
0.6391554868914143,0.06277540279314256,0.46867454469359565,0.013357024822555639,0.5319370417490468
0.6436727959368685,0.06717021422425021,0.4975903882474338,0.014374497835671506,0.535002679449619
0.6464646464646465,0.07002718503519237,0.5154762043331034,0.015041375620211532,0.536983444809771
0.6464646464646465,0.0700268859952746,0.5154749797595957,0.01504127286614722,0.5369820695426256
0.6492564969924245,0.0729986457867467,0.533395858506389,0.015739537762053505,0.5390352653949886
0.6537738060378786,0.07805560321877533,0.5624223435742001,0.01693814225409326,0.5425024455521407
0.6565656565656566,0.0813311796238251,0.5803089803019873,0.017721228613801748,0.5447243202350684
0.6565656565656566,0.08133438336873722,0.58032107570006,0.01772186695169994,0.5447224844429004
0.6593575070934345,0.08472306539989705,0.5981324523868169,0.01853770232924002,0.5470087231187032
0.6638748161388887,0.09053626504685862,0.6272677918994882,0.01995069970015925,0.5509035437300572
0.6666666666666666,0.09438950974334141,0.6457547378382893,0.020897554646698905,0.5534925094833725
0.6666666666666666,0.09438333340096475,0.6457373458296453,0.0208963490529851,0.5534967959918311
0.6694585171944446,0.0984600029010465,0.6646614363792419,0.02190660994160462,0.5562311927722833
0.6739758262398988,0.10534038259868148,0.6952872581996766,0.023635715311895227,0.5609367160251579
0.6767676767676768,0.10966711982219503,0.7137436979818489,0.024739449993063812,0.5639668943885429
0.6767676767676768,0.10967267905684377,0.7137604933528524,0.024740538979911002,0.5639631308515746
0.6795595272954548,0.11401288939217011,0.7317021240039531,0.02586121292121201,0.5670677468811708
0.6840768363409089,0.121200876524023,0.7601481747280365,0.02773934859670551,0.5721771449236869
0.6868686868686869,0.12578401038227102,0.7775191892495752,0.028949648936048084,0.5753841217191878
0.6868686868686869,0.12578226623383743,0.7775128143769936,0.028949250819459576,0.5753841874187781
0.6896605373964648,0.1304769009908347,0.7947511302965024,0.030199438030858526,0.5786357163897516
0.694177846441919,0.13827198428112442,0.8222696356402348,0.032300945905761824,0.5840110358163719
0.696969696969697,0.1432275070087506,0.8390957952174891,0.03365260905725151,0.5873978008846353
0.696969696969697,0.14322672340674458,0.8390937507311933,0.03365243207556952,0.5873979253857738
0.699761547497475,0.1483040591888648,0.8558244668735038,0.03504882137083738,0.5908270745004156
0.7042788565429291,0.15678228802826266,0.8827161953235296,0.0374065802843365,0.5964733126868473
0.7070707070707071,0.1621920539566088,0.8992462384199916,0.03892776675667681,0.6000257997702396
0.7070707070707071,0.16219201789995707,0.8992457499385049,0.038927717787245325,0.6000251783545946
0.709862557598485,0.16774128914726216,0.9157259835786321,0.04050107179051857,0.6036240688922181
0.7143798666439392,0.1770373816410729,0.942322273192568,0.043164419317383455,0.6095382076551404
0.7171717171717171,0.18298937978898766,0.9587339880226206,0.04488740318808303,0.6132514799471489
0.7171717171717171,0.18298945999527283,0.9587334909403581,0.04488736243156524,0.6132506543372065
0.7199635676994951,0.189108171259376,0.9751369241579227,0.04667256971508662,0.6170088976624879
0.7244808767449493,0.19938454792187632,1.0016833480397405,0.049700907868446255,0.6231790325085809
0.7272727272727273,0.205981703524504,1.0181087017240409,0.05166437294352747,0.6270505105491249
0.7272727272727273,0.20598089195700858,1.018104828253961,0.05166401620097148,0.62704865133503
0.7300645778005053,0.21277703801320888,1.034557795318467,0.05370219632242342,0.6309679468219884
0.7345818868459594,0.22420618247442808,1.0612109024630827,0.05716341588400774,0.6373978546569243
0.7373737373737373,0.23154985821174381,1.0777098962282816,0.05940928610778281,0.6414308193341153
0.7373737373737373,0.23155544050262988,1.0777268425165007,0.0594110681938923,0.6414345962346062
0.7401655879015153,0.2391199012416126,1.0942425693394084,0.061742064503449844,0.6455136542677826
0.7446828969469695,0.25190912193234855,1.1211843909459496,0.06572395366961238,0.6522585721137849
0.7474747474747475,0.2601395681032907,1.1379021564943006,0.06831327530729274,0.6565060037326614
0.7474747474747475,0.26011848783455954,1.1378419196014513,0.06830611555314574,0.6564903952212519
0.7502665980025255,0.2685922262004795,1.1545888289351234,0.07099479402620734,0.6608046240811176
0.7547839070479796,0.2826712670207365,1.1813195229312003,0.07551126568006229,0.6678364100809269
0.7575757575757576,0.291819011023191,1.1980921657550925,0.0784763755637474,0.6723034877730332
0.7575757575757576,0.2918664614777847,1.1982028844750074,0.07849141564511818,0.672323014159444
0.7603676081035355,0.3015363786115035,1.2154770362301417,0.08164605305326611,0.6769171055680325
0.7648849171489897,0.3187604217485262,1.2453992243211252,0.08731288637926386,0.6847845624961717
0.7676767676767676,0.32988861010758674,1.2641675508030497,0.09102947449436871,0.6898500865540739
0.7676767676767676,0.3298451699943864,1.2640909344566649,0.09101691817000401,0.6898457704530966
0.7704686182045456,0.340856714718973,1.2823299146975609,0.09476520345838368,0.6950516108837331
0.7749859272499998,0.3575285926243186,1.3094216017562752,0.10063305681632453,0.7036713908505987
0.7777777777777778,0.3674123400037443,1.325145757871038,0.10420454767279666,0.7090436025620066
0.7777777777777778,0.36741915006845105,1.3251579843272618,0.10420675110174078,0.7090454531447724
0.7805696283055558,0.3773244634993611,1.3405535416987808,0.10782040209877315,0.714374580293783
0.7850869373510099,0.3936894745871635,1.3652098518429168,0.11384219087747861,0.7229186848140754
0.7878787878787878,0.40387884188117523,1.38016893435813,0.11764231766973807,0.7282030244626526
0.7878787878787878,0.4038878969152163,1.3801761602490827,0.1176442262633254,0.7281985122719656
0.7906706384065658,0.41403426547441124,1.3948420942535558,0.12148116306578817,0.7335211913354075
0.79518794745202,0.43055319601187314,1.418150146768682,0.1278112300464966,0.7421337899148475
0.797979797979798,0.4408846016409741,1.4323682364421153,0.13181495500513565,0.7474458991906269
0.797979797979798,0.44088232316311005,1.4323659198152574,0.13181439110671522,0.7474465644313711
0.800771648507576,0.4513095087596575,1.4464588616712746,0.1358910202368425,0.7527595674325276
0.8052889575530301,0.4683299406970594,1.4689743298222049,0.14263236483277178,0.7613882459686363
0.8080808080808081,0.47896960947067635,1.4827439416593164,0.14689640958935196,0.7667313681534598
0.8080808080808081,0.47896822246964527,1.482743164612444,0.14689614167495912,0.7667321900685631
0.810872658608586,0.4897259386732663,1.4964257727087857,0.15124187195859876,0.7720740316937952
0.8153899676540403,0.5073740978819082,1.5183920307613992,0.15844873541166538,0.7807293280891159
0.8181818181818182,0.5184347584500284,1.5318706929338888,0.16301402457166617,0.7860874580392309
0.8181818181818182,0.5184349273157492,1.531870883219827,0.16301407890990807,0.7860874640233562
0.8209736687095962,0.5296220429046548,1.5452840742256586,0.1676675644134444,0.7914491412304605
0.8254909777550503,0.5480077667937544,1.5668649078968282,0.17539035314939663,0.8001271322099973
0.8282828282828283,0.5595478643149507,1.5801310387203495,0.18028466413154326,0.8054925933470595
0.8282828282828283,0.5595484487310465,1.5801315902594384,0.18028485303372893,0.80549259605036
0.8310746788106063,0.5712243849409011,1.5933447168517203,0.1852729949086446,0.8108590940485366
0.8355919878560604,0.5904139637150414,1.6146201640458577,0.1935471073029768,0.819539844912911
0.8383838383838383,0.6024559900734087,1.6277046199575294,0.19878683810263645,0.8249019072680085
0.8383838383838383,0.6024553502910291,1.6277034454256585,0.198786508231067,0.8249014144161841
0.8411756889116163,0.6146336748648185,1.6407377911254988,0.20412245699309292,0.8302606306023964
0.8456929979570705,0.63460924873315,1.6617010658294122,0.21295375276893225,0.8389168342332112
0.8484848484848485,0.6471170702332055,1.6745784958717476,0.21853315459233644,0.844256644758198
0.8484848484848485,0.6471212976449807,1.674584495255593,0.21853513902461832,0.8442587959163014
0.8512766990126265,0.6597463749871186,1.687398744600234,0.22420541032209695,0.8495893983747714
0.8557940080580806,0.680435871553202,1.708036863129844,0.23358215146991237,0.8582078092705652
0.8585858585858586,0.6933306918634976,1.7206785686093793,0.23948034555389833,0.8635141511990323
0.8585858585858586,0.693318686824796,1.7206619205016798,0.23947466227954853,0.8635086102188987
0.8613777091136365,0.7062566007373479,1.7331864154471224,0.24543645353419258,0.868793485533273
0.8658950181590908,0.7271930043522457,1.7531088589695518,0.2551766857168823,0.8772660221896095
0.8686868686868687,0.7402972605551915,1.765408584077157,0.2613252165552994,0.8825009576535399
0.8686868686868687,0.7403320560889903,1.7654510647715822,0.2613415070868631,0.8825144910902286
0.8714787192146467,0.7536708043741537,1.7778579468445919,0.267633398683548,0.8877662406791457
0.8759960282601008,0.7758665112751679,1.7983696034485928,0.27818637044334454,0.8963731724486153
0.8787878787878788,0.7894106935069971,1.8108077262786226,0.28471054929517614,0.901655347580659
0.8787878787878788,0.7893672965925672,1.8107648742849694,0.2846919181760004,0.9016459112409383
0.8815797293156568,0.8023056559388282,1.8226195378239478,0.29102178879464236,0.9068295438292142
0.8860970383611109,0.821140750041286,1.839832989902638,0.3004799869164317,0.9148248546346165
0.8888888888888888,0.8317891366710128,1.8495208496922722,0.3059412238228726,0.9195275891895838
0.8888888888888888,0.8318052286453492,1.8495354273419007,0.3059481098844763,0.9195304962879756
0.8916807394166668,0.8420464032474637,1.8587810436495635,0.3112415351016158,0.924062895765814
0.896198048462121,0.8582053252585624,1.8732130328873196,0.3196301160128188,0.9311003631809203
0.898989898989899,0.8677919796504135,1.8817155422604694,0.32464773038210776,0.9352694481945167
0.898989898989899,0.8677973911178047,1.8817183097935404,0.3246493951341142,0.9352684118925942
0.901781749517677,0.8769325403933358,1.8898082484510612,0.3294805669737468,0.9392984973107593
0.9062990585631311,0.8908379543799803,1.9020840700463058,0.3369174772187982,0.9455071923077513
0.9090909090909091,0.8989750608095262,1.9092384480477764,0.34130617580015077,0.9491536269449037
0.9090909090909091,0.8989692336840202,1.9092345056672453,0.3413039741212918,0.9491536565790227
0.911882759618687,0.9067877549274498,1.9160886770937764,0.3455432781473701,0.9526575438124889
0.9164000686641413,0.9186353177896373,1.9264732671710998,0.35203203025135804,0.9580298716861756
0.9191919191919192,0.9254596552196506,1.9324601534179582,0.3558077772809149,0.9611650147959903
0.9191919191919192,0.9254594898269108,1.932460099829201,0.3558077238918993,0.9611650423468192
0.9219837697196972,0.9319249978900185,1.938135001972267,0.35940878843341045,0.9641569580361936
0.9265010787651513,0.9416476356529537,1.9466805172129553,0.3648685045874731,0.968697023102669
0.9292929292929293,0.9471919275564398,1.951568745025115,0.36801016181387436,0.9713188824446195
0.9292929292929293,0.9471927116682533,1.9515690562459818,0.3680103626036703,0.9713186083207614
0.9320847798207073,0.9523800397335607,1.956158799267459,0.3709713990698857,0.9738008557321017
0.9366020888661615,0.9600513021220449,1.9629777395143397,0.37538801239334035,0.9775207105172486
0.9393939393939394,0.9643575856407575,1.9668272813184913,0.37788896943872097,0.9796391272943548
0.9393939393939394,0.96435751681861,1.9668270527181453,0.3778888432758114,0.9796388701424157
0.9421857899217174,0.9683377986521632,1.9704043051334634,0.3802166773852039,0.9816220070992543
0.9467030989671715,0.9741097482614839,1.9756321689889171,0.3836231242040332,0.9845480062402987
0.9494949494949495,0.9772830414408813,1.9785312120181584,0.3855131086343248,0.9861859161751496
0.9494949494949495,0.9772827769270714,1.9785309034803542,0.3855129301790693,0.9861857265899555
0.9522868000227275,0.9801697563839642,1.9811873799505777,0.38724442872736387,0.9876973509057847
0.9568041090681816,0.9842634549583535,1.9849931651383712,0.389722808208648,0.9898843806639609
0.9595959595959596,0.9864590947693744,1.987057659712691,0.3910651035669133,0.9910829187963973
0.9595959595959596,0.9864589851721125,1.9870574680911726,0.39106500485609696,0.9910827787428637
0.9623878101237375,0.9884174239006637,1.9889157683142533,0.3922712336388033,0.9921699682578309
0.9669051191691918,0.9911217360863043,1.991513898104345,0.39395336429563904,0.9937057930221165
0.9696969696969697,0.9925307743662926,1.9928862051753722,0.39483908975238924,0.994526063951228
0.9696969696969697,0.9925308606648362,1.9928861979026258,0.39483910578759795,0.9945260178689036
0.9724888202247477,0.9937587465662635,1.994095118299539,0.3956173133934186,0.995254921680931
0.9770061292702018,0.9954028269131265,1.9957371700779203,0.39667055819934244,0.996256358416897
0.9797979797979798,0.9962310611087287,1.996577265998344,0.3972073567686302,0.9967751766507085
0.9797979797979798,0.9962312190687621,1.9965773023078517,0.3972074130330053,0.9967751597974898
0.9825898303257578,0.9969336338713971,1.997298391174389,0.3976668555132217,0.997224995732565
0.987107139371212,0.9978415302347099,1.998244606583695,0.3982677688907417,0.9978231934209588
0.98989898989899,0.9982831765585748,1.9987127318226967,0.3985639590583731,0.9981234994672558
0.98989898989899,0.9982834334206027,1.9987129977467142,0.3985641171250373,0.9981236384925363
0.9926908404267679,0.9986491686794596,1.9991059902530248,0.3988120080699879,0.9983786613404678
0.997208149472222,0.9991078537023121,1.999607689106164,0.39912730504559246,0.9987092573804198
1.0,0.9993210079524912,1.9998445084156355,0.39927603806383055,0.9988683188045533


==> figs/data/expansion_p3_N100_Kn0p01_DVM.csv <==
x,r,u,p,e
0.0,0.999066195970734,-1.9989418270203705,0.399321865368553,0.9992377556638165
0.002791850527777991,0.9988531111326115,-1.998704822065085,0.399173027573439,0.9990784008291568
0.007309159573232111,0.9983945708498311,-1.9982027134545002,0.3988574989473987,0.9987471651811274
0.010101010101010102,0.99802893881118,-1.9978093759905435,0.3986094119571848,0.9984916179685019
0.010101010101010102,0.9980286821101735,-1.9978091100365245,0.3986092538127634,0.9984914786466041
0.012892860628788094,0.9975871486350973,-1.9973405520469307,0.3983128159307256,0.998190525197971
0.017410169674242214,0.9966794598855186,-1.9963934134962074,0.3977113684598508,0.9975909619566482
0.020202020202020204,0.9959771934253323,-1.9956715925725876,0.39725149791801656,0.9971400463292796
0.020202020202020204,0.9959770356555208,-1.995671556155002,0.3972514415438785,0.9971400627787069
0.022993870729798194,0.995148970585026,-1.9948305854545396,0.39671412698587594,0.9966199501584586
0.027511179775252314,0.9935052254703376,-1.9931867791913556,0.39565983525823845,0.9956158888619038
0.030303030303030304,0.992277600561063,-1.9919765446994493,0.3948808347279872,0.9948849860782658
0.030303030303030304,0.9922775150831691,-1.9919765525442,0.39488081896996413,0.9948850320791225
0.0330948808308083,0.9908688013835838,-1.990602747217012,0.39399418125968816,0.994062434677378
0.037612189876262414,0.9881652129047853,-1.988001796141168,0.39231031152650797,0.9925220661565353
0.04040404040404041,0.9862073936011071,-1.9861415103896471,0.391102843201951,0.9914315329097529
0.04040404040404041,0.9862075045924816,-1.9861417031794477,0.39110294256125017,0.9914316732026414
0.043195890931818394,0.9840126701042164,-1.9840750544181611,0.3897592875364978,0.990229342004353
0.04771319997727252,0.9799208114091948,-1.9802654790208392,0.3872784761892031,0.988035134268323
0.050505050505050504,0.9770354051146739,-1.977606518028715,0.38554535250087063,0.9865183761063897
0.050505050505050504,0.9770356716261371,-1.9776068282274915,0.3855455319303752,0.9865185661253532
0.0532969010328285,0.9738643847791575,-1.974705247284409,0.38365385573484867,0.984874952126547
0.057814210078282614,0.9680968454251897,-1.9694733056070914,0.38024459950007883,0.98193843234009
0.06060606060606061,0.964120185255503,-1.9658936581914093,0.37791503692438094,0.9799479429637425
0.06060606060606061,0.9641202571376893,-1.9658938886057407,0.3779151642599058,0.9799482000872805
0.0633979111338386,0.9598184397423202,-1.9620421537422303,0.3754125367443171,0.9778217452383577
0.06791522017929272,0.9521565338656426,-1.9552203468497444,0.3709934617426191,0.9740873704779133
0.0707070707070707,0.9469765483357517,-1.950629436668038,0.3680311372427957,0.9715951727885606
0.0707070707070707,0.9469757691484961,-1.9506291270939404,0.3680309377571991,0.9715954455944689
0.07349892123484869,0.9414402488242366,-1.9457403629454137,0.36488824987914753,0.9689628479737722
0.07801623028030283,0.9317352576279354,-1.9371957011701413,0.35942757335747805,0.9644037037745284
0.08080808080808081,0.9252830563754024,-1.9315226551925697,0.3558264584160633,0.9613989361534866
0.08080808080808081,0.9252832229120884,-1.9315227091242195,0.35582651229373125,0.9613989086872771
0.0835999313358588,0.9184742880538479,-1.9255389286857676,0.3520512256770273,0.9582500845586748
0.08811724038131293,0.9066567217629354,-1.9151625705635897,0.3455645202007031,0.9528537976555649
0.09090909090909091,0.8988601941297849,-1.9083158309718378,0.34132741048510024,0.9493339807297568
0.09090909090909091,0.898866005365382,-1.90831976775696,0.3413296088865441,0.9493339575896977
0.0937009414368689,0.8907536031263512,-1.9011748634926735,0.33694387827837996,0.9456708260729464
0.09821825048232302,0.8768945750652175,-1.888919442669793,0.3295136612996931,0.9394335153549849
0.10101010101010101,0.8677925927678918,-1.8808457918931896,0.3246879792733961,0.9353847393355211
0.10101010101010101,0.8677871947763602,-1.8808430239134422,0.32468631650375984,0.9353857675539787
0.103801951537879,0.8582374304215106,-1.872359988158964,0.3196753292252039,0.931197236026516
0.10831926058333312,0.8421454039564955,-1.8579666517398403,0.31129979755276943,0.9241272234291353
0.1111111111111111,0.8319497337537318,-1.8487496401695287,0.3060158630568268,0.9195743764352585
0.1111111111111111,0.831933692904193,-1.8487350943783976,0.3060089926835019,0.9195714613242096
0.11390296163888909,0.8213348162475731,-1.8390802819916632,0.3005586361173954,0.9148480929207279
0.11842027068434322,0.8025905804616095,-1.821931937794637,0.2911217636500154,0.9068190268398645
0.12121212121212122,0.7897155110206356,-1.8101257937915871,0.2848075839133019,0.9016145052830924
0.12121212121212122,0.7897586931997115,-1.810168463365854,0.2848261427398153,0.9016239554953196
0.1240039717398992,0.7762807310791384,-1.7977838951765241,0.2783187813300333,0.8963212990715725
0.12852128078535333,0.7541924225095671,-1.7773659277422773,0.26779348627577726,0.8876828985655193
0.13131313131313133,0.7409167966143151,-1.7650186092894988,0.261517858775745,0.8824130454687156
0.13131313131313133,0.7408821562972978,-1.7649763362271211,0.26150163344918825,0.8823995531087341
0.1341049818409093,0.7278380568546788,-1.75273739302452,0.2553686729320287,0.8771479813641293
0.13862229088636344,0.7069920896098043,-1.732915793578443,0.24565219474037908,0.8686525576119137
0.1414141414141414,0.6941054848134844,-1.7204553714388011,0.2397042582369756,0.8633567356890555
0.1414141414141414,0.6941174327536993,-1.720471935229797,0.2397099161682933,0.8633622527578559
0.1442059919419194,0.6812694277305227,-1.7078947757867575,0.23382467400709375,0.8580477285837622
0.14872330098737352,0.6606442840990134,-1.6873602651459507,0.22446645792409686,0.8494225384475408
0.15151515151515152,0.6480508311969864,-1.6746082041362138,0.2188058092003912,0.8440920012256006
0.15151515151515152,0.6480466333629189,-1.674602255598435,0.2188038371552353,0.8440898613260015
0.15430700204292952,0.6355636998059946,-1.6617849364163515,0.21323253901451394,0.8387536099041021
0.15882431108838363,0.615613072371707,-1.6409126842200008,0.2044108394405058,0.8301108627087544
0.16161616161616163,0.6034401798829269,-1.6279296020593157,0.19907849751433032,0.8247648406216234
0.16161616161616163,0.6034408329935956,-1.6279307886588161,0.19907883009759963,0.8247653258315075
0.1644080121439396,0.5913963849390944,-1.6148929426250793,0.19384084821420466,0.8194201602795036
0.16892532118939374,0.572186034527254,-1.5936813040335602,0.18556552057503048,0.8107744220301824
0.1717171717171717,0.5604868619455715,-1.580499395830636,0.18057409468922714,0.8054341098309393
0.1717171717171717,0.5604862975638221,-1.5804988649547744,0.18057391069342632,0.8054341001657787
0.1745090222449497,0.5489152540674505,-1.5672570231286445,0.1756744072862403,0.8000980387432154
0.17902633129040382,0.5304638433232625,-1.5456994703568594,0.16793927476769463,0.7914737115520669
0.18181818181818182,0.5192270831528112,-1.5322900571822844,0.16327582504224347,0.7861484422712144
0.18181818181818182,0.5192269333813396,-1.5322898817082822,0.1632757746286905,0.786148426302718
0.1846100323459598,0.5081103813275443,-1.5188065286221015,0.1586988597726646,0.7808286624553448
0.18912734139141393,0.49036020164555333,-1.4968142131995843,0.15146997793922892,0.7722383333258145
0.1919191919191919,0.47953344317903634,-1.4831039491139748,0.14710888794700572,0.7669375829752184
0.1919191919191919,0.47953484694893,-1.4831047309361292,0.14710915879670905,0.7669367499186981
0.1947110424469699,0.46882259871864995,-1.4692987007517528,0.14282862561220622,0.7616347100298413
0.19922835149242402,0.45167963788847554,-1.446706398890138,0.13605869648038815,0.7530707888252343
0.20202020202020202,0.4411752341326013,-1.4325556028882502,0.1319635630386849,0.7477956196823905
0.20202020202020202,0.44117753297639917,-1.4325579185870427,0.13196412999706236,0.747794935900112
0.20481205254798002,0.4307691445778564,-1.4182747318957187,0.12794155095425522,0.7425180782135344
0.20932936159343413,0.414128779014012,-1.3948479022324658,0.12158081541605914,0.7339553635075038
0.21212121212121213,0.40391111728003093,-1.3801018957498938,0.11772521167247134,0.728657906628333
0.21212121212121213,0.4039020997826976,-1.3800946828720748,0.11772330619635711,0.7286623804363308
0.2149130626489901,0.39364613912105717,-1.3650521907730018,0.11390509403188065,0.7233977595094085
0.21943037169444424,0.37718599878220593,-1.3402573755768263,0.10785597573851131,0.7148726098446018
0.2222222222222222,0.36723093105105636,-1.3247764642088822,0.10422700112461389,0.7095467205492773
0.2222222222222222,0.36722406556427467,-1.324764141376291,0.10422478264231123,0.7095448829188249
0.2250140727500002,0.3572983921539357,-1.3089566612491594,0.10063935301855172,0.7041688070009076
0.22953138179545432,0.3405807376602294,-1.2817420651987443,0.09475286724181213,0.6955242675551695
0.23232323232323232,0.3295579273590869,-1.2634401299681595,0.09099620417475425,0.6902899052068974
0.23232323232323232,0.3296013059173759,-1.2635167132350826,0.09100876892239855,0.6902943593404068
0.23511508285101032,0.31847539864732266,-1.2446993701864302,0.08728662882017311,0.6851912988484372
0.23963239189646443,0.301278692127625,-1.21473035437976,0.08161631898139204,0.6772493468175513
0.24242424242424243,0.29163619900597054,-1.197446761254169,0.07846232238797168,0.6726044525285884
0.24242424242424243,0.2915886963972635,-1.1973358612252432,0.07844724814738924,0.6725847839495115
0.24521609295202043,0.28247387400024004,-1.1805666395515333,0.07548430367166709,0.6680644709075197
0.24973340199747454,0.26845730286199376,-1.1538681898933782,0.07097408759355617,0.6609439083693127
0.25252525252525254,0.2600263168758261,-1.1371572482951187,0.06829066783211624,0.6565745791869984
0.25252525252525254,0.2600473743791708,-1.13721753362872,0.06829782987115336,0.6565902658525734
0.2553171030530305,0.2518611752733253,-1.120547167704239,0.06571453313282002,0.6522892329624165
0.2598344120984847,0.23914326714658155,-1.0937025304482533,0.061743292671196465,0.6454634224904947
0.26262626262626265,0.23162079970537733,-1.0772567957729307,0.05941903153146054,0.641339547301471
0.26262626262626265,0.23161526090730894,-1.0772400085576022,0.05941726109232029,0.6413357744602454
0.2654181131540406,0.22431102141427323,-1.0608172295926812,0.057178047777862714,0.6372630223133611
0.26993542219949473,0.2129382863741071,-1.0342962301866756,0.0537269880357323,0.6307812107276521
0.2727272727272727,0.20617143558235623,-1.0179274693315465,0.05169447365341179,0.6268384549415694
0.2727272727272727,0.20617226940974767,-1.0179314172581964,0.0516948346590266,0.62684029727936
0.2755191232550507,0.1995996754194263,-1.0015902487694788,0.04973643366555037,0.6229523364834805
0.28003643230050485,0.18935234531700368,-0.9751755242710736,0.04671479338572492,0.616770725859211
0.2828282828282828,0.1832447816927632,-0.9588479842067631,0.044932704128331044,0.613014784285472
0.2828282828282828,0.18324472684467263,-0.9588485569719069,0.04493274990456843,0.613015592293901
0.2856201333560608,0.17729879774744534,-0.9425068986125237,0.0432120785037965,0.6093114991866766
0.29013744240151496,0.16800221584374925,-0.9160080305272619,0.04055074443083432,0.6034257379758107
0.29292929292929293,0.1624467233043133,-0.8995762659269751,0.03897758796314032,0.5998518648191377
0.29292929292929293,0.16244677838813645,-0.8995767948535279,0.03897764039552666,0.5998524683326871
0.2957211434570709,0.15702679790073026,-0.8830852566742533,0.03745590305246932,0.5963297913670176
0.30023845250252507,0.14852479904186602,-0.8562330254777518,0.035095801510688154,0.5907397575538108
0.30303030303030304,0.14342915676493662,-0.8395120747776847,0.033697173949679964,0.5873487425730607
0.30303030303030304,0.14342995247697435,-0.839514113495147,0.03369735296395439,0.5873486043538226
0.305822153558081,0.1384541023611883,-0.8226864487742352,0.03234294841519841,0.5840012658278743
0.3103394626035352,0.1306233378084668,-0.7951423292747638,0.03023615804786234,0.5786898144533268
0.31313131313131315,0.1259058844440516,-0.7778749081894913,0.02898233022000954,0.5754760857283111
0.31313131313131315,0.12590763542379546,-0.7778812367827658,0.028982729459333865,0.5754760098897145
0.3159231636590911,0.12130186898128523,-0.7604719696086366,0.027768627038254307,0.5723041877149174
0.3204404727045453,0.11407896678807909,-0.7319475919682352,0.025884232216581603,0.5672437467080573
0.32323232323232326,0.10971893456013362,-0.7139497811571256,0.024759753757702358,0.5641631924554529
0.32323232323232326,0.10971336469664329,-0.7139329040155754,0.024758662537652302,0.5641669683112408
0.32602417376010123,0.10536863608018487,-0.6954163136336322,0.02365126525675209,0.5611552482930886
0.33054148280555534,0.09846425036311474,-0.6646906587569789,0.021916819455300912,0.5564664173666193
0.3333333333333333,0.09437647403662047,-0.6457077853286611,0.020903785311181124,0.5537340085165167
0.3333333333333333,0.09438261864545962,-0.6457249568775045,0.020904985925850567,0.5537297604651762
0.3361251838611113,0.09052107713176466,-0.6271834115503114,0.019955809481677553,0.5511370974030004
0.34064249290656545,0.08469982077767763,-0.5979716883939415,0.018539966748783034,0.5472256782410214
0.3434343434343434,0.08130897296974773,-0.5801211351575942,0.01772286770026217,0.5449234891595618
0.3434343434343434,0.08130576167433566,-0.5801090506207132,0.01772222701894094,0.5449253119946788
0.3462261939621214,0.07802979492891127,-0.5621897950873669,0.01693820200975353,0.5426837922996278
0.35074350300757556,0.07297527461896104,-0.5331255200622387,0.01573869026776555,0.5391788640037607
0.35353535353535354,0.07000647914183994,-0.5151907926251419,0.015040190370992095,0.537099942582429
0.35353535353535354,0.07000677524563101,-0.515192048211856,0.015040292429831214,0.5371013154462451
0.3563272040631315,0.06715353447227818,-0.49729952681695877,0.014373380020160852,0.5350939504939375
0.3608445131085857,0.06276572722964835,-0.468387023527928,0.0133561757831314,0.5319852239687908
0.36363636363636365,0.06018649333797765,-0.450514687425574,0.012762952526855373,0.530141889775208
0.36363636363636365,0.060186651343722364,-0.45051875200972413,0.012763035673637287,0.5301439517189765
0.3664282141641416,0.05770436457240921,-0.4326515954228405,0.012195625895714917,0.5283667009456222
0.3709455232095958,0.053883440568649826,-0.40374325203662925,0.011329123122911589,0.525631019630131
0.37373737373737376,0.05163727986777589,-0.38587233699929835,0.010823758818702683,0.5240283205475945
0.37373737373737376,0.05163726910706655,-0.3858729218256757,0.010823780263415376,0.5240294679881776
0.37652922426515173,0.04947466056988854,-0.3679971514006615,0.010340208856262214,0.5225002424046702
0.38104653331060584,0.04614506041401743,-0.339062917995891,0.009601669854414274,0.520189472517062
0.3838383838383838,0.04418800057502277,-0.3211762047711105,0.009171108427134665,0.5188687147975772
0.3838383838383838,0.04418801545206663,-0.3211774982822103,0.0091711328957697,0.5188699244548658
0.3866302343661618,0.042304337802832444,-0.3032908456734641,0.00875940717578122,0.517642376096639
0.39114754341161595,0.039405632388528525,-0.27436393552562294,0.008131303470004743,0.5158719056854845
0.3939393939393939,0.037704381816012045,-0.25652099513369736,0.007765983706079132,0.5149258078262092
0.3939393939393939,0.037704630833776,-0.2565238826198804,0.007766051977647013,0.5149269337687127
0.3967312444671719,0.036071796074578236,-0.23873977031333585,0.0074179836259250604,0.5141124391608074
0.40124855351262606,0.03356477148401174,-0.210080521384608,0.006888942429162671,0.5131080985047191
0.40404040404040403,0.03209454356529502,-0.19245649439939874,0.006582067561111224,0.5127092357397357
0.40404040404040403,0.03209500380027474,-0.19246430042909637,0.006582190550660232,0.5127114637235133
0.406832254568182,0.030689435251832126,-0.17503227091061427,0.0062916436406784525,0.5125252052579601
0.41134956361363617,0.028558586116271517,-0.14746263188024158,0.005857384074156021,0.512751581110201
0.41414141414141414,0.02733089282139666,-0.1309285608444274,0.005611185256482176,0.5132639915159781
0.41414141414141414,0.0273300558751206,-0.13091591864022656,0.005611000623367496,0.5132628203365077
0.4169332646691921,0.026163964470310684,-0.11474460050302616,0.005380213688707106,0.5140862439646956
0.4214505737146463,0.024403322219808694,-0.08948374002694492,0.005038601493432513,0.5161798717453493
0.42424242424242425,0.023390840150531614,-0.07452108970698704,0.004846723844298535,0.5180151517760236
0.42424242424242425,0.023390965924973337,-0.07452712488796139,0.00484677602614243,0.518017943518076
0.4270342747702022,0.02243527003098998,-0.0601645315635502,0.0046696037314686335,0.5203418239471245
0.4315515838156564,0.02100439284091253,-0.038368344478257384,0.004413357228779063,0.5252897884511437
0.43434343434343436,0.020189010446995143,-0.025904209767511725,0.0042735025501528185,0.5291867277711068
0.43434343434343436,0.020188958992045977,-0.025906190078676894,0.00427351052447952,0.5291890639536186
0.43713528487121234,0.019424163178468117,-0.014308213314650473,0.0041476348696007055,0.5338241384574037
0.44165259391666645,0.01828872241930693,0.002442923506286624,0.0039729537221795085,0.5430879247728869
0.4444444444444444,0.017646688994878375,0.011460398325264156,0.0038824353068602725,0.5500231952842652
0.4444444444444444,0.017646595908481524,0.011459782824479492,0.003882428765334293,0.5500251699349382
0.4472362949722224,0.01704688181911487,0.01940931628858931,0.0038046843788038733,0.5579736545333523
0.45175360401767656,0.01615881542963877,0.029960021241408293,0.003704466481330594,0.5731339802507739
0.45454545454545453,0.015656049830486005,0.03506294541880091,0.003657169056422224,0.5839865572765452
0.45454545454545453,0.015656002041505655,0.03506206520709035,0.0036571660144183345,0.5839878541026655
0.4573373050732325,0.015184487216754406,0.0391147216105668,0.003619915965061064,0.5959891686475404
0.46185461411868667,0.014480646046048058,0.04354721118383746,0.0035783954986853867,0.6177893388365042
0.46464646464646464,0.01407845367509115,0.04505429927717471,0.0035625763743442227,0.6326292035622225
0.46464646464646464,0.014078534040481566,0.04505027563576035,0.0035625920744166537,0.6326283802299194
0.4674383151742426,0.013699778135846323,0.04566499600605054,0.0035529507156796675,0.6483591705735641
0.4719556242196968,0.013134704392661808,0.044877059196095,0.003547665115655018,0.675246471027748
0.47474747474747475,0.012815254967644445,0.04334868518938228,0.003549088411595825,0.6923561842032119
0.47474747474747475,0.012815383436961675,0.043343465119349237,0.0035491106194325563,0.6923535758587483
0.4775393252752527,0.012520571893370728,0.041037674620067105,0.0035530387142120104,0.7094401806225081
0.4820566343207069,0.012100343316318634,0.03573271274500548,0.0035625160218894364,0.7360361455788191
0.48484848484848486,0.011879337916919582,0.03153896186033866,0.0035691146225215313,0.7511181699440693
0.48484848484848486,0.011879408165041096,0.03153757250535845,0.003569125637940721,0.7511160464298211
0.48764033537626283,0.011691059658707977,0.026701922962514394,0.00357559121755703,0.7645994721474595
0.492157644421717,0.011461469292075803,0.017722095898479992,0.003584414164698711,0.7818400227222381
0.494949494949495,0.01136913330296679,0.011619134651472952,0.003588230284885921,0.7890289851623008
0.494949494949495,0.011369150334334808,0.01162099728672116,0.0035882316586251773,0.7890281052465123
0.49774134547727295,0.011316209631367521,0.005249834905820235,0.0035904962463866727,0.7932197182955455
0.5022586545227271,0.011316209631367523,-0.005249834905821739,0.0035904962463866727,0.7932197182955454
0.5050505050505051,0.011369150334334813,-0.011620997286722671,0.0035882316586251764,0.7890281052465118
0.5050505050505051,0.011369133302966811,-0.011619134651474437,0.0035882302848859265,0.7890289851623006
0.5078423555782831,0.011461469292075824,-0.01772209589848137,0.0035844141646987145,0.7818400227222374
0.5123596646237372,0.011691059658708002,-0.02670192296251584,0.003575591217557035,0.7645994721474589
0.5151515151515151,0.011879408165041124,-0.03153757250535989,0.0035691256379407252,0.7511160464298202
0.5151515151515151,0.011879337916919626,-0.03153896186034013,0.00356911462252154,0.7511181699440685
0.5179433656792931,0.012100343316318679,-0.03573271274500681,0.0035625160218894446,0.736036145578818
0.5224606747247473,0.012520571893370778,-0.041037674620068354,0.0035530387142120195,0.7094401806225071
0.5252525252525253,0.012815383436961729,-0.04334346511935041,0.0035491106194325654,0.6923535758587472
0.5252525252525253,0.012815254967644511,-0.04334868518938348,0.0035490884115958387,0.6923561842032111
0.5280443757803033,0.013134704392661877,-0.04487705919609611,0.0035476651156550326,0.6752464710277473
0.5325616848257574,0.013699778135846396,-0.04566499600605154,0.0035529507156796813,0.6483591705735632
0.5353535353535354,0.014078534040481639,-0.045050275635761305,0.0035625920744166684,0.6326283802299187
0.5353535353535354,0.014078453675091241,-0.045054299277175615,0.0035625763743442423,0.6326292035622219
0.5381453858813133,0.014480646046048155,-0.04354721118383836,0.003578395498685407,0.6177893388365036
0.5426626949267674,0.015184487216754508,-0.039114721610567546,0.003619915965061085,0.5959891686475398
0.5454545454545454,0.01565600204150576,-0.03506206520709103,0.0036571660144183557,0.5839878541026651
0.5454545454545454,0.01565604983048613,-0.035062945418801617,0.0036571690564222497,0.5839865572765447
0.5482463959823234,0.0161588154296389,-0.029960021241408927,0.003704466481330621,0.5731339802507734
0.5527637050277776,0.01704688181911501,-0.019409316288589863,0.0038046843788039023,0.5579736545333521
0.5555555555555556,0.017646595908481666,-0.011459782824480003,0.0038824287653343244,0.5500251699349382
0.5555555555555556,0.017646688994878545,-0.011460398325264642,0.0038824353068603085,0.5500231952842651
0.5583474060833336,0.018288722419307107,-0.0024429235062869764,0.003972953722179546,0.5430879247728868
0.5628647151287877,0.019424163178468304,0.01430821331465021,0.0041476348696007454,0.5338241384574036
0.5656565656565656,0.020188958992046174,0.025906190078676655,0.0042735105244795625,0.5291890639536188
0.5656565656565656,0.020189010446995375,0.025904209767511465,0.004273502550152868,0.5291867277711068
0.5684484161843436,0.021004392840912767,0.03836834447825725,0.004413357228779113,0.5252897884511437
0.5729657252297978,0.022435270030990228,0.060164531563550276,0.004669603731468687,0.5203418239471247
0.5757575757575758,0.023390965924973604,0.07452712488796143,0.004846776026142488,0.5180179435180763
0.5757575757575758,0.023390840150531913,0.07452108970698709,0.0048467238442986,0.5180151517760239
0.5785494262853538,0.02440332221980901,0.08948374002694509,0.005038601493432578,0.5161798717453493
0.5830667353308079,0.026163964470311017,0.11474460050302646,0.005380213688707177,0.5140862439646959
0.5858585858585859,0.027330055875120947,0.13091591864022686,0.005611000623367571,0.513262820336508
0.5858585858585859,0.02733089282139705,0.1309285608444277,0.005611185256482256,0.5132639915159781
0.5886504363863638,0.02855858611627192,0.14746263188024192,0.005857384074156105,0.5127515811102011
0.5931677454318179,0.030689435251832545,0.17503227091061468,0.006291643640678543,0.5125252052579604
0.5959595959595959,0.03209500380027519,0.19246430042909676,0.0065821905506603245,0.5127114637235133
0.5959595959595959,0.032094543565295515,0.1924564943993992,0.00658206756111133,0.512709235739736
0.5987514464873739,0.03356477148401226,0.21008052138460842,0.006888942429162781,0.5131080985047193
0.6032687555328281,0.03607179607457878,0.23873977031333649,0.007417983625925177,0.5141124391608077
0.6060606060606061,0.03770463083377658,0.25652388261988107,0.0077660519776471355,0.5149269337687129
0.6060606060606061,0.03770438181601267,0.2565209951336979,0.007765983706079267,0.5149258078262096
0.608852456588384,0.03940563238852916,0.2743639355256235,0.008131303470004883,0.5158719056854851
0.6133697656338382,0.04230433780283313,0.3032908456734647,0.008759407175781365,0.5176423760966392
0.6161616161616161,0.04418801545206734,0.32117749828221087,0.009171132895769854,0.5188699244548662
0.6161616161616161,0.044188000575023534,0.32117620477111114,0.009171108427134839,0.518868714797578
0.6189534666893941,0.04614506041401824,0.3390629179958914,0.009601669854414453,0.5201894725170627
0.6234707757348483,0.04947466056988939,0.36799715140066214,0.010340208856262403,0.5225002424046707
0.6262626262626263,0.05163726910706744,0.3858729218256762,0.010823780263415574,0.5240294679881783
0.6262626262626263,0.051637279867776845,0.38587233699929896,0.010823758818702891,0.5240283205475949
0.6290544767904043,0.05388344056865084,0.40374325203662975,0.011329123122911818,0.5256310196301318
0.6335717858358584,0.05770436457241027,0.4326515954228411,0.012195625895715153,0.5283667009456228
0.6363636363636364,0.06018665134372347,0.4505187520097247,0.01276303567363753,0.5301439517189769
0.6363636363636364,0.06018649333797886,0.45051468742557443,0.012762952526855637,0.5301418897752083
0.6391554868914143,0.0627657272296496,0.46838702352792855,0.01335617578313167,0.531985223968791
0.6436727959368685,0.06715353447227951,0.4972995268169595,0.014373380020161147,0.5350939504939378
0.6464646464646465,0.07000677524563238,0.5151920482118569,0.015040292429831516,0.5371013154462454
0.6464646464646465,0.07000647914184145,0.5151907926251426,0.015040190370992433,0.5370999425824295
0.6492564969924245,0.07297527461896257,0.5331255200622395,0.01573869026776589,0.539178864003761
0.6537738060378786,0.07802979492891289,0.5621897950873678,0.016938202009753895,0.5426837922996283
0.6565656565656566,0.08130576167433737,0.5801090506207142,0.017722227018941335,0.5449253119946795
0.6565656565656566,0.08130897296974957,0.5801211351575951,0.017722867700262587,0.5449234891595623
0.6593575070934345,0.08469982077767951,0.5979716883939424,0.018539966748783457,0.5472256782410216
0.6638748161388887,0.09052107713176666,0.6271834115503122,0.01995580948167801,0.5511370974030009
0.6666666666666666,0.09438261864546171,0.6457249568775054,0.02090498592585105,0.5537297604651767
0.6666666666666666,0.09437647403662267,0.6457077853286624,0.02090378531118162,0.553734008516517
0.6694585171944446,0.09846425036311707,0.6646906587569797,0.021916819455301443,0.5564664173666195
0.6739758262398988,0.10536863608018736,0.6954163136336333,0.023651265256752662,0.5611552482930889
0.6767676767676768,0.10971336469664585,0.7139329040155764,0.0247586625376529,0.5641669683112414
0.6767676767676768,0.10971893456013629,0.7139497811571268,0.02475975375770298,0.5641631924554533
0.6795595272954548,0.11407896678808188,0.7319475919682366,0.025884232216582252,0.5672437467080578
0.6840768363409089,0.12130186898128816,0.7604719696086378,0.027768627038254994,0.5723041877149178
0.6868686868686869,0.12590763542379846,0.7778812367827671,0.028982729459334573,0.5754760098897148
0.6868686868686869,0.12590588444405476,0.7778749081894922,0.0289823302200103,0.5754760857283117
0.6896605373964648,0.13062333780847016,0.795142329274765,0.030236158047863143,0.5786898144533271
0.694177846441919,0.13845410236119177,0.8226864487742365,0.032342948415199226,0.5840012658278744
0.696969696969697,0.1434299524769779,0.839514113495148,0.03369735296395527,0.5873486043538235
0.696969696969697,0.1434291567649404,0.8395120747776863,0.03369717394968088,0.5873487425730612
0.699761547497475,0.14852479904186988,0.8562330254777535,0.0350958015106891,0.5907397575538114
0.7042788565429291,0.15702679790073437,0.8830852566742543,0.03745590305247033,0.5963297913670181
0.7070707070707071,0.1624467783881407,0.8995767948535291,0.0389776403955277,0.5998524683326876
0.7070707070707071,0.1624467233043178,0.8995762659269764,0.03897758796314144,0.5998518648191384
0.709862557598485,0.16800221584375383,0.9160080305272631,0.04055074443083545,0.6034257379758111
0.7143798666439392,0.17729879774745022,0.9425068986125245,0.04321207850379771,0.6093114991866769
0.7171717171717171,0.18324472684467766,0.9588485569719081,0.04493274990456969,0.6130155922939015
0.7171717171717171,0.18324478169276845,0.9588479842067649,0.04493270412833233,0.613014784285472
0.7199635676994951,0.1893523453170091,0.9751755242710747,0.04671479338572627,0.6167707258592111
0.7244808767449493,0.19959967541943183,1.0015902487694799,0.04973643366555179,0.622952336483481
0.7272727272727273,0.20617226940975333,1.0179314172581981,0.05169483465902799,0.6268402972793596
0.7272727272727273,0.20617143558236217,1.017927469331548,0.0516944736534133,0.6268384549415698
0.7300645778005053,0.21293828637411327,1.034296230186677,0.0537269880357339,0.6307812107276526
0.7345818868459594,0.22431102141427964,1.0608172295926825,0.05717804777786438,0.6372630223133614
0.7373737373737373,0.23161526090731555,1.0772400085576035,0.059417261092322024,0.6413357744602457
0.7373737373737373,0.2316207997053843,1.0772567957729322,0.0594190315314623,0.6413395473014708
0.7401655879015153,0.23914326714658862,1.093702530448255,0.06174329267119833,0.645463422490495
0.7446828969469695,0.2518611752733328,1.1205471677042407,0.06571453313282205,0.6522892329624171
0.7474747474747475,0.2600473743791786,1.1372175336287216,0.06829782987115543,0.6565902658525736
0.7474747474747475,0.2600263168758342,1.1371572482951202,0.06829066783211839,0.6565745791869986
0.7502665980025255,0.2684573028620021,1.1538681898933798,0.07097408759355839,0.6609439083693129
0.7547839070479796,0.2824738740002487,1.1805666395515348,0.07548430367166951,0.6680644709075207
0.7575757575757576,0.29158869639727236,1.197335861225245,0.07844724814739168,0.6725847839495119
0.7575757575757576,0.2916361990059798,1.1974467612541704,0.07846232238797421,0.6726044525285886
0.7603676081035355,0.3012786921276346,1.2147303543797618,0.0816163189813947,0.6772493468175517
0.7648849171489897,0.31847539864733276,1.244699370186432,0.08728662882017592,0.6851912988484374
0.7676767676767676,0.32960130591738634,1.2635167132350846,0.09100876892240142,0.6902943593404067
0.7676767676767676,0.3295579273590978,1.2634401299681612,0.09099620417475728,0.6902899052068976
0.7704686182045456,0.34058073766024044,1.2817420651987468,0.0947528672418152,0.6955242675551695
0.7749859272499998,0.35729839215394715,1.3089566612491619,0.10063935301855494,0.7041688070009076
0.7777777777777778,0.3672240655642863,1.3247641413762932,0.1042247826423146,0.7095448829188254
0.7777777777777778,0.36723093105106835,1.3247764642088844,0.10422700112461736,0.7095467205492777
0.7805696283055558,0.37718599878221837,1.3402573755768283,0.10785597573851498,0.7148726098446024
0.7850869373510099,0.39364613912107016,1.365052190773004,0.11390509403188442,0.7233977595094087
0.7878787878787878,0.403902099782711,1.380094682872077,0.11772330619636115,0.7286623804363316
0.7878787878787878,0.4039111172800448,1.3801018957498965,0.11772521167247534,0.7286579066283326
0.7906706384065658,0.41412877901402634,1.3948479022324682,0.12158081541606336,0.7339553635075039
0.79518794745202,0.43076914457787124,1.4182747318957207,0.1279415509542597,0.7425180782135349
0.797979797979798,0.4411775329764142,1.4325579185870452,0.13196412999706697,0.7477949359001126
0.797979797979798,0.44117523413261706,1.4325556028882525,0.13196356303868956,0.7477956196823903
0.800771648507576,0.4516796378884914,1.4467063988901407,0.13605869648039284,0.7530707888252338
0.8052889575530301,0.4688225987186663,1.4692987007517553,0.1428286256122112,0.7616347100298414
0.8080808080808081,0.47953484694894655,1.4831047309361318,0.14710915879671413,0.7669367499186981
0.8080808080808081,0.4795334431790535,1.483103949113978,0.14710888794701096,0.7669375829752184
0.810872658608586,0.49036020164557076,1.4968142131995867,0.15146997793923425,0.7722383333258142
0.8153899676540403,0.508110381327562,1.5188065286221044,0.15869885977267015,0.7808286624553448
0.8181818181818182,0.519226933381358,1.532289881708285,0.16327577462869605,0.786148426302717
0.8181818181818182,0.5192270831528303,1.532290057182287,0.16327582504224947,0.7861484422712143
0.8209736687095962,0.5304638433232818,1.545699470356862,0.16793927476770085,0.7914737115520674
0.8254909777550503,0.5489152540674702,1.567257023128648,0.17567440728624653,0.8000980387432148
0.8282828282828283,0.5604862975638422,1.5804988649547773,0.18057391069343284,0.805434100165779
0.8282828282828283,0.5604868619455919,1.5804993958306395,0.18057409468923377,0.8054341098309395
0.8310746788106063,0.5721860345272753,1.5936813040335627,0.18556552057503736,0.8107744220301821
0.8355919878560604,0.591396384939116,1.6148929426250824,0.19384084821421171,0.8194201602795036
0.8383838383838383,0.6034408329936174,1.6279307886588195,0.1990788300976068,0.8247653258315074
0.8383838383838383,0.6034401798829495,1.6279296020593186,0.1990784975143376,0.8247648406216226
0.8411756889116163,0.61561307237173,1.6409126842200041,0.20441083944051347,0.8301108627087547
0.8456929979570705,0.635563699806018,1.6617849364163548,0.21323253901452177,0.8387536099041019
0.8484848484848485,0.6480466333629424,1.6746022555984383,0.2188038371552433,0.8440898613260017
0.8484848484848485,0.6480508311970108,1.6746082041362171,0.21880580920039966,0.8440920012256015
0.8512766990126265,0.6606442840990385,1.6873602651459545,0.22446645792410538,0.8494225384475408
0.8557940080580806,0.6812694277305484,1.707894775786761,0.2338246740071027,0.8580477285837625
0.8585858585858586,0.6941174327537255,1.7204719352298001,0.23970991616830262,0.8633622527578569
0.8585858585858586,0.6941054848135115,1.720455371438805,0.23970425823698494,0.8633567356890554
0.8613777091136365,0.706992089609832,1.7329157935784467,0.24565219474038869,0.8686525576119137
0.8658950181590908,0.7278380568547068,1.752737393024524,0.25536867293203874,0.8771479813641301
0.8686868686868687,0.7408821562973261,1.7649763362271256,0.2615016334491985,0.882399553108735
0.8686868686868687,0.7409167966143443,1.765018609289503,0.2615178587757556,0.8824130454687165
0.8714787192146467,0.7541924225095968,1.7773659277422815,0.26779348627578786,0.8876828985655195
0.8759960282601008,0.7762807310791688,1.797783895176529,0.2783187813300441,0.8963212990715723
0.8787878787878788,0.7897586931997422,1.8101684633658588,0.28482614273982687,0.901623955495321
0.8787878787878788,0.7897155110206676,1.810125793791592,0.28480758391331346,0.9016145052830925
0.8815797293156568,0.8025905804616414,1.8219319377946421,0.291121763650027,0.9068190268398646
0.8860970383611109,0.8213348162476055,1.8390802819916678,0.3005586361174076,0.9148480929207288
0.8888888888888888,0.831933692904226,1.8487350943784029,0.306008992683514,0.9195714613242094
0.8888888888888888,0.831949733753766,1.8487496401695338,0.30601586305683953,0.9195743764352589
0.8916807394166668,0.8421454039565301,1.8579666517398463,0.31129979755278203,0.9241272234291348
0.896198048462121,0.8582374304215452,1.8723599881589703,0.3196753292252167,0.9311972360265156
0.898989898989899,0.8677871947763953,1.880843023913447,0.32468631650377366,0.9353857675539808
0.898989898989899,0.867792592767928,1.880845791893195,0.32468797927341,0.935384739335522
0.901781749517677,0.8768945750652539,1.8889194426697982,0.3295136612997072,0.9394335153549861
0.9062990585631311,0.8907536031263878,1.9011748634926797,0.33694387827839406,0.9456708260729472
0.9090909090909091,0.8988660053654187,1.908319767756966,0.3413296088865585,0.9493339575896989
0.9090909090909091,0.8988601941298228,1.9083158309718444,0.34132741048511495,0.9493339807297578
0.911882759618687,0.9066567217629737,1.9151625705635957,0.3455645202007185,0.9528537976555671
0.9164000686641413,0.918474288053886,1.925538928685775,0.35205122567704195,0.958250084558675
0.9191919191919192,0.9252832229121268,1.9315227091242262,0.35582651229374623,0.9613989086872777
0.9191919191919192,0.925283056375442,1.931522655192576,0.355826458416079,0.961398936153488
0.9219837697196972,0.931735257627975,1.9371957011701484,0.3594275733574936,0.9644037037745291
0.9265010787651513,0.9414402488242763,1.9457403629454206,0.3648882498791635,0.9689628479737737
0.9292929292929293,0.9469757691485357,1.9506291270939473,0.368030937757215,0.9715954455944703
0.9292929292929293,0.9469765483357921,1.950629436668045,0.3680311372428123,0.9715951727885629
0.9320847798207073,0.9521565338656833,1.9552203468497518,0.3709934617426354,0.9740873704779144
0.9366020888661615,0.9598184397423609,1.9620421537422377,0.3754125367443336,0.9778217452383592
0.9393939393939394,0.9641202571377296,1.9658938886057482,0.3779151642599228,0.9799482000872836
0.9393939393939394,0.9641201852555449,1.9658936581914173,0.37791503692439765,0.9799479429637433
0.9421857899217174,0.9680968454252312,1.9694733056070997,0.3802445995000956,0.9819384323400913
0.9467030989671715,0.9738643847791987,1.9747052472844167,0.383653855734866,0.9848749521265497
0.9494949494949495,0.977035671626178,1.9776068282275,0.38554553193039204,0.9865185661253549
0.9494949494949495,0.9770354051147161,1.9776065180287232,0.38554535250088795,0.9865183761063915
0.9522868000227275,0.9799208114092374,1.9802654790208474,0.38727847618922046,0.9880351342683246
0.9568041090681816,0.9840126701042583,1.9840750544181696,0.38975928753651506,0.9902293420043548
0.9595959595959596,0.9862075045925232,1.9861417031794555,0.3911029425612679,0.9914316732026444
0.9595959595959596,0.9862073936011498,1.9861415103896556,0.39110284320196886,0.9914315329097553
0.9623878101237375,0.988165212904828,1.9880017961411764,0.39231031152652596,0.9925220661565379
0.9669051191691918,0.9908688013836258,1.9906027472170211,0.39399418125970553,0.9940624346773796
0.9696969696969697,0.9922775150832109,1.991976552544208,0.3948808189699819,0.9948850320791253
0.9696969696969697,0.9922776005611058,1.991976544699458,0.3948808347280054,0.9948849860782687
0.9724888202247477,0.9935052254703803,1.9931867791913644,0.39565983525825654,0.9956158888619066
0.9770061292702018,0.9951489705850682,1.9948305854545485,0.39671412698589403,0.9966199501584618
0.9797979797979798,0.9959770356555627,1.9956715561550107,0.39725144154389647,0.99714006277871
0.9797979797979798,0.9959771934253758,1.995671592572596,0.39725149791803505,0.9971400463292823
0.9825898303257578,0.9966794598855612,1.9963934134962171,0.39771136845986865,0.9975909619566504
0.987107139371212,0.9975871486351391,1.9973405520469398,0.3983128159307433,0.9981905251979736
0.98989898989899,0.998028682110215,1.9978091100365334,0.3986092538127811,0.9984914786466069
0.98989898989899,0.9980289388112228,1.997809375990553,0.39860941195720273,0.9984916179685042
0.9926908404267679,0.9983945708498737,1.9982027134545086,0.39885749894741734,0.9987471651811314
0.997208149472222,0.9988531111326533,1.9987048220650943,0.3991730275734568,0.9990784008291598
1.0,0.9990661959707756,1.998941827020379,0.39932186536857117,0.9992377556638201


==> figs/data/expansion_p3_N200_Kn0p0005_DVM.csv <==
x,r,u,p,e
0.0,1.0000000000000016,-2.000000000000002,0.4000000000000008,1.0000000000000007
0.0013889105640704576,1.000000000000002,-2.000000000000004,0.40000000000000113,1.000000000000001
0.003636215064070246,1.0000000000000024,-2.0000000000000058,0.40000000000000185,1.0000000000000024
0.005025125628140704,1.000000000000003,-2.0000000000000058,0.4000000000000024,1.000000000000003
0.005025125628140704,1.0000000000000038,-2.0000000000000067,0.400000000000002,1.0000000000000016
0.006414036192211162,1.0000000000000036,-2.000000000000007,0.4000000000000029,1.000000000000004
0.00866134069221095,1.0000000000000044,-2.0000000000000098,0.400000000000004,1.0000000000000058
0.010050251256281407,1.0000000000000062,-2.0000000000000107,0.40000000000000524,1.000000000000007
0.010050251256281407,1.0000000000000069,-2.000000000000011,0.4000000000000054,1.0000000000000069
0.011439161820351864,1.0000000000000075,-2.000000000000013,0.4000000000000058,1.000000000000007
0.013686466320351653,1.0000000000000084,-2.000000000000015,0.40000000000000596,1.0000000000000067
0.01507537688442211,1.0000000000000093,-2.000000000000015,0.4000000000000072,1.0000000000000089
0.01507537688442211,1.0000000000000102,-2.000000000000015,0.40000000000000735,1.0000000000000084
0.016464287448492567,1.0000000000000107,-2.0000000000000164,0.40000000000000757,1.0000000000000084
0.018711591948492357,1.0000000000000129,-2.0000000000000187,0.4000000000000088,1.0000000000000093
0.020100502512562814,1.0000000000000158,-2.0000000000000226,0.4000000000000097,1.0000000000000087
0.020100502512562814,1.0000000000000167,-2.0000000000000226,0.4000000000000104,1.0000000000000095
0.02148941307663327,1.0000000000000218,-2.0000000000000275,0.40000000000001357,1.0000000000000124
0.02373671757663306,1.0000000000000426,-2.0000000000000484,0.4000000000000273,1.0000000000000258
0.02512562814070352,1.0000000000000724,-2.0000000000000755,0.40000000000004554,1.0000000000000417
0.02512562814070352,1.0000000000000737,-2.0000000000000755,0.40000000000004593,1.0000000000000413
0.026514538704773976,1.0000000000001195,-2.000000000000113,0.4000000000000717,1.00000000000006
0.028761843204773763,1.0000000000001095,-2.0000000000000617,0.4000000000000452,1.0000000000000038
0.03015075376884422,0.9999999999997038,-1.999999999999606,0.39999999999975444,0.9999999999996825
0.03015075376884422,0.9999999999996407,-1.9999999999995444,0.3999999999997132,0.9999999999996425
0.03153966433291468,0.9999999999973741,-1.9999999999972555,0.3999999999982097,0.9999999999981503
0.03378696883291447,0.9999999999753664,-1.999999999976039,0.39999999998406566,0.9999999999847979
0.035175879396984924,0.9999999999270927,-1.999999999930299,0.3999999999534012,0.9999999999564105
0.035175879396984924,0.9999999999240408,-1.9999999999274838,0.3999999999514947,0.9999999999546962
0.03656478996105538,0.9999999997793527,-1.9999999997923539,0.39999999986045964,0.9999999998717966
0.03881209446105517,0.9999999988491857,-1.9999999989364523,0.39999999928079355,0.9999999993527984
0.04020100502512563,0.999999997166163,-1.999999997400749,0.3999999982375469,0.9999999984277045
0.04020100502512563,0.9999999970907291,-1.9999999973332165,0.399999998191295,0.9999999983875086
0.041589915589196086,0.9999999928558996,-1.9999999935001584,0.3999999955794983,0.9999999960928463
0.043837220089195876,0.9999999705582577,-1.9999999735205052,0.3999999819120851,0.9999999842219547
0.04522613065326633,0.9999999348438777,-1.9999999417268464,0.39999996010708727,0.9999999654238384
0.04522613065326633,0.9999999336463745,-1.999999940680206,0.39999995938323585,0.9999999648117129
0.04661504121733679,0.9999998539450798,-1.9999998701847006,0.3999999109092391,0.9999999233280069
0.04886234571733658,0.9999994947632727,-1.9999995552185,0.39999969355246334,0.9999997391177541
0.05025125628140704,0.9999989770222288,-1.999999103948875,0.3999993813384889,0.9999994763234579
0.05025125628140704,0.9999989642529352,-1.9999990930449336,0.39999937372069816,0.9999994700482615
0.051640166845477495,0.9999979236643913,-1.9999981914556215,0.39999874834441973,0.9999989471944721
0.053887471345477285,0.9999938535527222,-1.9999946936992437,0.399996313404056,0.999996929938548
0.05527638190954774,0.9999885607961679,-1.9999901729414546,0.39999315771853405,0.9999943334353464
0.05527638190954774,0.9999884703260049,-1.9999900976119562,0.39999310447262004,0.99999429078972
0.0566652924736182,0.9999788557535376,-1.9999819341157155,0.39998739058110067,0.9999896204797472
0.05891259697361798,0.9999461017477971,-1.999954348547873,0.39996800976158686,0.9999739212505713
0.06030150753768844,0.9999078181417864,-1.9999223128448211,0.3999454347623087,0.9999557646862921
0.06030150753768844,0.9999074141688165,-1.9999219865847975,0.39994520068647266,0.9999555834350208
0.0616904181017589,0.9998446369427085,-1.9998697739269493,0.39990830131153327,0.9999261048555492
0.06393772260175869,0.9996584419632514,-1.9997161732275563,0.3997993273581451,0.9998398217219334
0.06532663316582915,0.9994640692313752,-1.999556905334881,0.399685972796885,0.9997507291689294
0.06532663316582915,0.9994630581851145,-1.9995561244739668,0.39968539987869367,0.9997503074412442
0.0667155437298996,0.999175886154309,-1.9993222473066508,0.399518467824838,0.9996199702199828
0.0689628482298994,0.9984337379917512,-1.998722533909542,0.399088891458309,0.9992873744957682
0.07035175879396985,0.997744894318783,-1.9981695093781322,0.39869165119838634,0.9989819378394209
0.07035175879396985,0.9977438700590686,-1.9981688087602352,0.3986911051620064,0.9989815951923691
0.0717406693580403,0.9968245467607955,-1.9974347468327995,0.39816267195172045,0.9985776164059146
0.0739879738580401,0.9947373690015537,-1.9957788130354543,0.39696800518523234,0.9976703840524271
0.07537688442211055,0.9930081952661498,-1.9944138883249278,0.39598207498811655,0.9969254958716227
0.07537688442211055,0.99300870645808,-1.9944144814491571,0.395982442779216,0.996925908614711
0.07676579498618101,0.9908996890843544,-1.99275592037925,0.39478383085506186,0.9960237025098468
0.0790130994861808,0.986611869152122,-1.9893964445444807,0.3923572042717492,0.9942035377319518
0.08040201005025126,0.9833896044729062,-1.9868779799249876,0.3905409507985165,0.9928439069880276
0.08040201005025126,0.983391490554878,-1.9868796157814563,0.3905420856978388,0.9928448879435489
0.08179092061432171,0.9797290484708465,-1.9840206239131184,0.3884844390323021,0.9913058095976783
0.0840382251143215,0.9728810485916394,-1.9786768165017667,0.38465351289758914,0.9884392173493892
0.08542713567839195,0.9680985017829805,-1.9749420058151315,0.3819893586313924,0.9864423866163139
0.08542713567839195,0.9680999696940914,-1.9749431811235867,0.3819901913767569,0.9864430413562082
0.08681604624246242,0.9629264812169919,-1.9708975613223094,0.3791178262197176,0.9842854922334536
0.0890633507424622,0.9537916846100176,-1.9637340742367313,0.3740685037839831,0.9804774717052884
0.09045226130653267,0.9477191171807935,-1.958954583667223,0.37072679817116566,0.9779448136331182
0.09045226130653267,0.9477194938410556,-1.958954777975312,0.37072695987053583,0.9779448515087511
0.09184117187060312,0.941358128160722,-1.9539304321598463,0.3672383762241153,0.9752886952324039
0.09408847637060291,0.9305280866720642,-1.945331006586829,0.3613265084531723,0.9707565887275328
0.09547738693467336,0.9235481007435686,-1.9397558874905936,0.3575341119727125,0.9678275329808326
0.09547738693467336,0.9235478472591327,-1.9397555268191267,0.35753390307018923,0.9678272331294575
0.09686629749874383,0.9163802968424454,-1.93400160936602,0.3536535861169375,0.9648111906582757
0.09911360199874361,0.9044474515525539,-1.9243539009496007,0.34722448408679263,0.9597696457952175
0.10050251256281408,0.896900362502068,-1.918206144008777,0.34317814504626165,0.956567082013724
0.10050251256281408,0.8968999655157128,-1.9182056675190526,0.3431778646450804,0.9565667238256469
0.10189142312688453,0.8892438723172996,-1.9119308274459554,0.339088441389834,0.9533055327842638
0.10413872762688432,0.876669490707755,-1.9015386121879865,0.33240542357003305,0.9479211581256088
0.10552763819095477,0.8688072570394048,-1.894984540982699,0.3282479177963166,0.9445360726925563
0.10552763819095477,0.8688069220610944,-1.894984137901653,0.32824768778248975,0.9445357750021686
0.10691654875502524,0.8608904429019734,-1.8883394006444554,0.32407770940882363,0.9411119384610399
0.10916385325502502,0.8479963095655418,-1.8774163868503506,0.3173206407781449,0.9355012433388993
0.11055276381909548,0.8399910660563552,-1.8705707278370585,0.31314734011774026,0.9319960436839075
0.11055276381909548,0.8399908308640323,-1.8705704340355882,0.31314717958505933,0.931995826856079
0.11194167438316593,0.8319679064572679,-1.8636587210974689,0.3089813080145669,0.9284652256908815
0.11418897888316573,0.8189689003226313,-1.852349186846003,0.3022671093173803,0.9227063115531703
0.11557788944723618,0.8109349588435079,-1.8452890773780461,0.2981394602857752,0.9191226035900538
0.11557788944723618,0.810934805756743,-1.8452888753847558,0.29813935544419334,0.9191224538881938
0.11696680001130663,0.802907425639439,-1.8381792886489423,0.29403183612424144,0.915522221911428
0.11921410451130643,0.78994598155783,-1.8265803335872797,0.28743510390612026,0.9096669601992206
0.12060301507537688,0.7819593861758624,-1.8193580108144836,0.2833922304828527,0.9060324471222537
0.12060301507537688,0.781959289672886,-1.8193578743719188,0.283392163768806,0.9060323456460132
0.12199192563944733,0.7739955752870615,-1.8120975080186021,0.279377503750341,0.902387276719007
0.12423923013944713,0.7611675470720267,-1.8002760760142493,0.2729457051519741,0.8964705149408656
0.12562814070351758,0.7532799685538327,-1.7929280926934015,0.26901253807380726,0.8928039683249007
0.12562814070351758,0.7532799082940466,-1.792927999980167,0.26901249584992587,0.8928038996126908
0.12701705126758803,0.7454265351008401,-1.7855502423478804,0.2651127134148209,0.8891309234750978
0.12926435576758785,0.732798406765149,-1.7735547378838878,0.2588762054938471,0.8831767478747165
0.1306532663316583,0.7250461717468681,-1.7661081218918997,0.25506872953682724,0.8794913326770801
0.1306532663316583,0.7250461337548342,-1.7661080573039358,0.2550687025765284,0.8794912858013286
0.13204217689572875,0.717336273601721,-1.7586380579495222,0.2512979395241662,0.8758024261843328
0.13428948139572855,0.7049559808146673,-1.7465058848207085,0.2452762540143785,0.8698282612303335
0.135678391959799,0.6973656668091754,-1.7389820870605424,0.2416047620554758,0.8661336998455492
0.135678391959799,0.697365641948849,-1.7389820400389335,0.2416047444305589,0.8661336675383572
0.13706730252386945,0.689823828915602,-1.7314401764773533,0.23797210185323697,0.8624379583528139
0.13931460702386925,0.6777272939810036,-1.7192024503202503,0.23217777122049346,0.8564572110438027
0.1407035175879397,0.6703190556493122,-1.711619771077153,0.2286488259422644,0.852761174008328
0.1407035175879397,0.6703190380422314,-1.7116197346632671,0.2286488139244962,0.8527611515864888
0.14209242815201015,0.6629640212195361,-1.7040237073448978,0.22516004749573285,0.8490658628862932
0.14433973265200994,0.6511789063882707,-1.6917080259439177,0.21960086623761502,0.8430896028850952
0.1457286432160804,0.643968338768695,-1.6840829891418292,0.2162184447248732,0.8393985841691206
0.1457286432160804,0.6439683247044644,-1.6840829589089912,0.2162184360221917,0.8393985687161734
0.14711755378015084,0.63681462998159,-1.6764489333788726,0.21287693425106874,0.8357099704871062
0.14936485828015064,0.625362319920505,-1.6640807879608888,0.20755724329189743,0.829747958424653
0.1507537688442211,0.618361398547683,-1.6564287736169687,0.20432337555971616,0.8260677980530524
0.1507537688442211,0.6183613857935135,-1.6564287469577803,0.20432336881982077,0.8260677878423085
0.15214267940829154,0.6114200703932711,-1.6487718211168625,0.20113069059223943,0.8223915943046748
0.15438998390829137,0.6003165648246951,-1.6363750418764833,0.1960520688715494,0.8164528532075436
0.15577889447236182,0.5935340305573892,-1.6287103920074144,0.19296717468657504,0.8127890093570505
0.15577889447236182,0.5935340179337841,-1.6287103676578571,0.19296716918037743,0.8127890034514638
0.15716780503643227,0.5868129508492326,-1.6210445624822176,0.18992332333694253,0.8091305886402411
0.15941510953643206,0.576069143599192,-1.6086410913927562,0.18508494313432192,0.8032236459409173
0.16080402010050251,0.5695105930923672,-1.6009768573458147,0.18214800493603436,0.7995812858677256
0.16080402010050251,0.5695105801834566,-1.600976835040986,0.18214800034498488,0.7995812838380876
0.16219293066457297,0.5630144867311421,-1.593314768618515,0.17925159109568828,0.7959457319491978
0.16444023516457276,0.5526361733389454,-1.5809240041902952,0.17465041122386907,0.790078625185976
0.1658291457286432,0.5463040419825902,-1.573271479022839,0.1718590762613259,0.7864625879282933
0.1658291457286432,0.5463040288930338,-1.573271459178618,0.17185907251725505,0.7864625896384568
0.16721805629271366,0.5400344682725392,-1.5656238420211113,0.16910739354176396,0.7828546300141928
0.16946536079271346,0.5300223205465061,-1.5532617685982493,0.16473830490206762,0.777034751726144
0.1708542713567839,0.5239158855056277,-1.545629930133882,0.16208897651369478,0.7734494267016919
0.1708542713567839,0.5239158726652215,-1.545629913570824,0.16208897368048314,0.7734494321383963
0.17224318192085436,0.5178712623563855,-1.5380049868061332,0.15947810345118288,0.7698733017426744
0.17449048642085419,0.5082209258466821,-1.5256832756002348,0.15533409744623528,0.7641071507802093
0.17587939698492464,0.5023364084333649,-1.5180782487536553,0.1528220506069868,0.7605563126689967
0.17587939698492464,0.5023363964134564,-1.5180782364267555,0.1528220487920493,0.7605563218351125
0.17726830754899509,0.49651214955858064,-1.5104812548764,0.15034697598988328,0.75701559429889
0.17951561204899488,0.4872145448826468,-1.4982064868455376,0.14641937029325966,0.7513084935124785
0.18090452261306533,0.4815453474996524,-1.4906311085285473,0.14403890593221957,0.7477951281230246
0.18090452261306533,0.4815453368903022,-1.4906311013281357,0.14403890522802315,0.7477951409424393
0.18229343317713578,0.475934138098495,-1.4830639380098682,0.14169369431567716,0.7442925552776463
0.18454073767713558,0.4669759886772514,-1.4708370579451442,0.137972424094999,0.7386483857864805
0.18592964824120603,0.4615130699394152,-1.4632906030047494,0.1357170628052669,0.7351745359187937
0.18592964824120603,0.46151306125440794,-1.463290601601688,0.1357170632539694,0.7351745521843192
0.18731855880527648,0.4561052771295762,-1.4557515246903912,0.13349505775182374,0.7317118681017738
0.18956586330527628,0.44746984424952385,-1.4435675940538952,0.12996902293354676,0.7261328590283271
0.19095477386934673,0.4422022140917064,-1.4360456955600869,0.1278317296032203,0.7226995112733078
0.19095477386934673,0.4422022077384309,-1.4360457003409408,0.1278317311921267,0.7226995306395049
0.19234368443341718,0.4369864105665292,-1.4285293506220818,0.12572578484335792,0.7192774294763611
0.19459098893341698,0.4286543954866151,-1.4163776342168677,0.12238323547278127,0.7137640297252169
0.19597989949748743,0.4235697028619002,-1.4088724139129276,0.12035666285561472,0.7103710560647416
0.19597989949748743,0.4235696991383686,-1.408872424967591,0.1203566655213978,0.7103710780435253
0.19736881006155788,0.4185332749102213,-1.40137000541256,0.11835938882761902,0.7069891208351837
0.1996161145615577,0.4104838405456568,-1.3892344044280922,0.11518832800647562,0.701539967160191
0.20100502512562815,0.40556902524361604,-1.3817348190489478,0.11326506692738744,0.6981861278690584
0.20100502512562815,0.40556902436134346,-1.3817348361907655,0.11326507057025496,0.6981861518431755
0.2023939356896986,0.4006988380732645,-1.3742345189752385,0.11136908101339615,0.6948427998250973
0.2046412401896984,0.39291070984211285,-1.3620943594314685,0.10835766799053693,0.6894547875398929
0.20603015075376885,0.38815269552688636,-1.3545867693166005,0.1065304943466648,0.686137798180547
0.20603015075376885,0.38815269763702875,-1.3545867921160721,0.10653049884630576,0.6861378234315733
0.2074190613178393,0.38343579444783715,-1.347074350486913,0.10472866561864105,0.6828305229657453
0.2096663658178391,0.37588840849039723,-1.3349055419313327,0.10186560554268906,0.6774989813585288
0.21105527638190955,0.3712748186970224,-1.3273745130597046,0.10012771649492151,0.6742156446693361
0.21105527638190955,0.37127482388703814,-1.32737454083142,0.10012772171291348,0.6742156703801829
0.21244418694598,0.36669914833247585,-1.319834218146536,0.09841339772735065,0.6709410028280322
0.2146914914459798,0.35937381846468036,-1.307610804988151,0.0956883069322508,0.6656599758786766
0.21608040201005024,0.35489369743235677,-1.300040159642221,0.09403353962603096,0.6624063790535045
0.21608040201005024,0.3548937056946039,-1.3000401913736048,0.09403354540118311,0.6624064043143503
0.2174693125741207,0.35044881997827426,-1.2924558231044139,0.09240077996866551,0.6591603017410205
0.21971661707412052,0.3433298887797023,-1.2801519528166436,0.08980451565127756,0.6539229367014175
0.22110552763819097,0.33897440181313265,-1.2725260807546264,0.08822754089007893,0.650694716313095
0.22110552763819097,0.3389744129549907,-1.272526114950258,0.08822754702394575,0.6506947401636234
0.22249443820226142,0.3346521846206384,-1.2648825107948363,0.08667127070217895,0.6474727693801663
0.22474174270226122,0.3277280988410123,-1.2524748152345397,0.08419620861021207,0.6422718170029221
0.22613065326633167,0.32349116650280624,-1.244780229877843,0.08269268734061079,0.6390644931249881
0.22613065326633167,0.32349118001414157,-1.2447802643322374,0.08269269357074722,0.639064514580678
0.22751956383040212,0.3192863857858046,-1.2370648221391487,0.08120886134884063,0.6358622303059936
0.2297668683304019,0.31255059280539144,-1.2245351329367822,0.07884909527948156,0.630690655325174
0.23115577889447236,0.30842938405838216,-1.2167621993054238,0.07741577932180178,0.6275000317994012
0.23115577889447236,0.30842939897731975,-1.2167622309086779,0.07741578530233587,0.6275000499225158
0.2325446894585428,0.3043401615199206,-1.2089666877034624,0.07600145782984152,0.6243134117616849
0.2347919939585426,0.2977916746585827,-1.196304880213291,0.07375288471820496,0.6191650992490173
0.23618090452261306,0.2937868544872204,-1.188449550724211,0.07238763746785193,0.6159877166236583
0.23618090452261306,0.29378686930541575,-1.1884495753997757,0.07238764276893041,0.6159877306640064
0.2375698150866835,0.2898148154023529,-1.1805717008761751,0.07104098017149334,0.6128135657321938
0.2398171195866833,0.28345825719419315,-1.1677782842222177,0.06890122830633029,0.607684081849899
0.24120603015075376,0.27957386815346863,-1.159843564859369,0.0676029394423834,0.6045176887318525
0.24120603015075376,0.2795738809154825,-1.1598435779626477,0.0676029436046157,0.6045176983562052
0.2425949407148242,0.2757239030368029,-1.1518885052304235,0.06632308742630162,0.6013541689333425
0.24484224521482403,0.26956884946271814,-1.1389764132701408,0.06429125366044015,0.5962414962687647
0.24623115577889448,0.265811732024456,-1.1309731978488167,0.063059631593328,0.593085481151056
0.24623115577889448,0.26581174064137464,-1.1309731950890214,0.06305963422504587,0.5930854866764904
0.24762006634296493,0.2620912823128814,-1.1229540139145013,0.06184646590983045,0.5899324976021035
0.2498673708429647,0.2561508232512987,-1.1099489850157558,0.059922655634155796,0.584837624895785
0.25125628140703515,0.2525295568549598,-1.1018958917274566,0.0587579031723622,0.5816933263589198
0.25125628140703515,0.25252955964027357,-1.1018958706192783,0.058757904080049814,0.5816933289289976
0.25264519197110563,0.24894743778488115,-1.0938331409147446,0.05761169372366371,0.5785527884549546
0.2548924964711054,0.24323604903122542,-1.0807722131135864,0.05579640483083632,0.5734800110126097
0.2562814070351759,0.23975952198141456,-1.0726942001834128,0.05469881585531828,0.5703508186377514
0.2562814070351759,0.23975951820237898,-1.0726941615058911,0.05469881514803778,0.5703508202525978
0.25767031759924636,0.23632442822474337,-1.06461418875515,0.053619807367150704,0.5672266698150915
0.2599176220992461,0.23085546699977252,-1.0515422144307087,0.051913251626335324,0.5621834767550306
0.2613065326633166,0.22753131046733108,-1.0434680261261557,0.050882795825024696,0.5590746579065923
0.2613065326633166,0.2275313006471028,-1.043467974647023,0.05088279392989511,0.5590746612134639
0.262695443227387,0.2242502658473065,-1.035399985963733,0.04987080322187555,0.5559726209626092
0.26494274772738685,0.21903355476532504,-1.0223645803826786,0.048272289462721885,0.5509691142350467
0.2663316582914573,0.2158667436625752,-1.014323394500924,0.04730826372308531,0.5478873554167477
0.2663316582914573,0.2158667294353983,-1.0143233383466848,0.04730826128364502,0.5478873632747886
0.26772056885552775,0.212743799175639,-1.0062960082922654,0.04636235426073896,0.544814401646352
0.2699678733555275,0.20778377300932904,-0.9933417967464153,0.04486985046100652,0.5398623026615266
0.271356783919598,0.2047756623799794,-0.9853596710231601,0.043970660953144954,0.5368150253074692
0.271356783919598,0.2047756460090325,-0.985359619914514,0.043970658658275666,0.5368150402066875
0.2727456944836684,0.20181108430296954,-0.9773975744047286,0.04308897892821905,0.5337786459678745
0.27499299898366825,0.19710581922655707,-0.964560780287321,0.04169892287873466,0.5288900530989037
0.27638190954773867,0.19425376235479422,-0.9566575306995848,0.040862026718436174,0.525884624100663
0.27638190954773867,0.19425374608593748,-0.9566574935858175,0.04086202513045556,0.525884647706849
0.27777082011180915,0.19144381409357009,-0.9487783970077499,0.04004177831148283,0.5228920362492363
0.2800181246118089,0.18698501386909333,-0.9360826535821034,0.038749140825485646,0.5180781606997341
0.2814070351758794,0.18428255204146132,-0.9282696311179714,0.03797113537579959,0.5151211408128393
0.2814070351758794,0.18428253764378988,-0.9282696143736376,0.037971134834283986,0.515121173712082
0.28279594573994987,0.18161982186490772,-0.9204822407400737,0.037208712240588526,0.5121785697524949
0.28504325023994964,0.1773936121090852,-0.9079361213998527,0.03600726100936479,0.5074486699558092
0.2864321608040201,0.1748311076271682,-0.9002150941378911,0.03528408026635251,0.5045452257500525
0.2864321608040201,0.17483109622547055,-0.9002151008125185,0.03528408088106577,0.5045452674443244
0.28782107136809054,0.172305232988859,-0.8925185228677021,0.03457527658670671,0.5016573784056563
0.29006837586809037,0.16829349200507243,-0.8801148625268461,0.033457961278046726,0.4970180498280691
0.2914572864321608,0.1658590272042091,-0.8724779693023568,0.032785128827850674,0.4941716073657683
0.2914572864321608,0.16585901934089353,-0.8724779993375018,0.03278513053241753,0.494171656487272
0.29284619699623127,0.16345763702275534,-0.8648618106865711,0.03212540166145486,0.49134139962182694
0.29509350149623104,0.15963958298912806,-0.8525785952040138,0.031084782665124704,0.48679628953994575
0.2964824120603015,0.15731996396180062,-0.8450091967852141,0.030457676987287345,0.4840084535406276
0.2964824120603015,0.1573199598242312,-0.8450092479127403,0.030457679619212568,0.4840085080946183
0.29787132262437194,0.15502969054956478,-0.8374546291072638,0.029842409389947536,0.4812370018310554
0.30011862712437176,0.15138351860439786,-0.8252571403315686,0.028871074007122615,0.47678694274787264
0.3015075376884422,0.14916527882870956,-0.8177313856025074,0.028285177568605463,0.4740576659446011
0.3015075376884422,0.14916527848385233,-0.8177314542920613,0.02828518094197738,0.47405772357806714
0.30289644825251266,0.14697275183185302,-0.8102129146876781,0.02770992048371697,0.4713445202995695
0.30514375275251243,0.14347721480164588,-0.798056903138736,0.02680085687448897,0.4669880320638468
0.3065326633165829,0.14134757304239487,-0.790545902524072,0.026251975729055382,0.4643159971551394
0.3065326633165829,0.14134757658936198,-0.7905459845712508,0.026251979672243915,0.46431605524639186
0.3079215738806534,0.13924036284094987,-0.7830336993457725,0.025712658616451438,0.46165957362920423
0.31016887838065316,0.13587626681231854,-0.7708695165324854,0.0248595771849296,0.45739365983736013
0.31155778894472363,0.13382403304750073,-0.7633421201215449,0.02434402756596614,0.4547768254250201
0.31155778894472363,0.1338240406126102,-0.7633422105996208,0.02434403192232477,0.45477688109857534
0.31294669950879406,0.13179154274236698,-0.755804976635027,0.023837135730508333,0.4521749885177841
0.3151940040087939,0.12854315888147808,-0.7435827458977845,0.023034735883542528,0.4479961454965775
0.3165829145728643,0.12655958484973945,-0.7360089865114481,0.02254949604315202,0.4454324038342175
0.3165829145728643,0.12655959637344902,-0.7360090790486548,0.022549500635305437,0.4454324539872685
0.3179718251369348,0.12459387937967425,-0.7284179457668886,0.022072211667673345,0.4428831451746682
0.32021912963693455,0.12145022719144125,-0.7160938224289269,0.02131638483751469,0.4387884924231926
0.32160804020100503,0.11952975178581525,-0.7084490065868734,0.020859202953204228,0.4362763797623735
0.32160804020100503,0.11952976657624355,-0.7084490921524539,0.020859207520951863,0.4362764213139863
0.3229969507650755,0.11762625315135532,-0.7007815926472193,0.020409497386529595,0.4337785324222587
0.3252442552650753,0.11458208812210965,-0.6883248238791974,0.019697438332447616,0.4297669612953846
0.32663316582914576,0.11272283909698984,-0.6805939565235443,0.019266874136387148,0.4273063535910722
0.32663316582914576,0.11272285534193682,-0.6805940227949379,0.01926687828858384,0.4273063840988398
0.3280220763932162,0.11088072257746678,-0.6728385701528024,0.018843525632284093,0.4248602731443934
0.330269380893216,0.10793690779486342,-0.6602383568857567,0.018173704099268197,0.4209334988039435
0.3316582914572864,0.1061407338705109,-0.652420081718563,0.017769072054932264,0.41852622002336304
0.3316582914572864,0.10614074844637925,-0.652420114428387,0.01776907529017841,0.418526238750688
0.3330472020213569,0.1043627858764721,-0.6445795890548789,0.017371576318600576,0.4161343570102244
0.33529450652135667,0.10152565298095802,-0.6318498596855829,0.01674351908023314,0.41229774418130394
0.33668341708542715,0.09979745604915385,-0.6239585812001108,0.016364707112609185,0.4099480026963057
0.33668341708542715,0.09979746519531782,-0.6239585691857877,0.016364708975018218,0.4099480117804135
0.3380723276494976,0.09808919277545951,-0.6160516864023082,0.015993061439438284,0.40761527816955184
0.3403196321494974,0.09536866637456183,-0.6032314604256467,0.01540693378472161,0.40387829594393865
0.3417085427135678,0.09371498014339116,-0.5952962892180009,0.015054106868922395,0.40159286289898505
0.3417085427135678,0.09371498102273321,-0.5952962319728108,0.01505410720011014,0.40159286796575105
0.3430974532776383,0.09208305547471982,-0.5873554768106554,0.014708491382763847,0.3993267628592611
0.34534475777763807,0.0894897883298135,-0.5745033646095119,0.014164549387136462,0.3957029525797177
0.34673366834170855,0.08791689212256154,-0.5665634403027607,0.013837803473590706,0.39349103282393
0.34673366834170855,0.08791688458692767,-0.5665633534542794,0.013837802621078074,0.39349104230928394
0.348122578905779,0.08636718602799007,-0.5586294634638926,0.013518240259211469,0.3913013981615208
0.3503698834057788,0.0839095386005343,-0.5458133098276422,0.01301631272711869,0.3878078983691316
0.35175879396984927,0.0824217219074631,-0.5379108168931812,0.012715389702421509,0.3856807831768364
0.35175879396984927,0.08242170898595627,-0.5379107287628968,0.012715388457519291,0.38568080588106507
0.3531477045339197,0.0809577688127116,-0.5300255286655612,0.012421494097626067,0.38357943529675514
0.3553950090339195,0.07863972557057122,-0.5173110262012205,0.011960674410826464,0.380236398462917
0.35678391959798994,0.07723834257315482,-0.5094846818836896,0.011684837727773926,0.37820716170556284
0.35678391959798994,0.07723832898688605,-0.5094846204440773,0.01168483695515377,0.37820720322476453
0.3581728301620604,0.07586067021885894,-0.5016851387897762,0.01141574604380114,0.376207658423877
0.3604201346620602,0.07368139671857424,-0.4891280879860709,0.010994385754146766,0.37303804772254034
0.36180904522613067,0.07236497021048663,-0.48140967137677426,0.010742480059915722,0.37112155331057534
0.36180904522613067,0.07236495975493187,-0.4814096498312477,0.010742480235284641,0.37112161299006713
0.3631979557902011,0.07107145834578142,-0.47372566523122883,0.01049694988927044,0.3692392886536818
0.3654452602902009,0.06902634600785446,-0.46137014222100564,0.010112890108370291,0.36626921071628055
0.36683417085427134,0.06779143333012538,-0.4537845598318203,0.00988351313543197,0.36448237815322543
0.36683417085427134,0.0677914271378148,-0.4537845728990293,0.009883514166295883,0.3644824494623581
0.3682230814183418,0.06657828639329649,-0.4462394060189851,0.009660106039083058,0.36273485555103213
0.3704703859183416,0.06466063856891105,-0.4341201697211099,0.009310974220066949,0.35999390147314764
0.37185929648241206,0.06350287103472943,-0.42668731705060226,0.00910264826385604,0.358355776500162
0.37185929648241206,0.06350286784124043,-0.4266873502721545,0.009102649707818183,0.35835585136781356
0.37324820704648254,0.06236561077392416,-0.41929980057646377,0.008899885436608955,0.35676253812662534
0.3754955115464823,0.06056807566293804,-0.4074451777531617,0.008583302122582745,0.3542832601430542
0.3768844221105528,0.059482906030370576,-0.4001813488149067,0.008394570439840198,0.35281440501385936
0.3768844221105528,0.059482903916467184,-0.4001813921949403,0.008394571914648308,0.3528144795367147
0.3782733326746232,0.05841700942162757,-0.39296681938393224,0.008211006545144154,0.35139622117082464
0.38052063717462303,0.05673238104129154,-0.38139973610588507,0.007924660758161306,0.34921241682036497
0.38190954773869346,0.055715453954769595,-0.37431790452697794,0.007754112934853945,0.3479336694065536
0.38190954773869346,0.055715452227771065,-0.37431795995702366,0.007754114415284355,0.3479337466195491
0.38329845830276393,0.05471665836303574,-0.3672884731282068,0.007588352322823427,0.346711246165473
0.3855457628027637,0.05313828725236834,-0.3560270044457079,0.007330021894464751,0.34485595384606876
0.3869346733668342,0.05218568373973789,-0.34913766873546526,0.007176312147204436,0.343787396893867
0.3869346733668342,0.05218568338652152,-0.34913774527584945,0.0071763139078730885,0.3437874835671206
0.3883235839309046,0.05125025609042549,-0.3423036867377161,0.007027037570459603,0.34278060767448476
0.39057088843090443,0.049772576290668946,-0.3313652497806749,0.006794666219430844,0.3412856398948685
0.39195979899497485,0.04888120762425068,-0.3246803314963948,0.006656581888319929,0.34044688193308376
0.39195979899497485,0.048881208806758725,-0.3246804282043321,0.006656583951205809,0.34044697920223155
0.39334870955904533,0.048006372337024136,-0.318055173546084,0.006522634652421068,0.33967546051123887
0.3955960140590451,0.04662560192453929,-0.30746566655115104,0.006314473729080955,0.3385733088926417
0.3969849246231156,0.045793578726168,-0.30100439173710924,0.006191016232706334,0.33798495361799374
0.3969849246231156,0.045793576956801904,-0.3010044833724196,0.0061910177768034515,0.3379850509736102
0.39837383518718605,0.044977752711743785,-0.2946097380287547,0.0060714558600670245,0.3374699431393421
0.4006211396871858,0.04369184681428993,-0.2844090687233267,0.005886087830724845,0.33679554996515576
0.4020100502512563,0.04291809106548907,-0.2781982575654768,0.005776423879543453,0.3364795437155605
0.4020100502512563,0.042918079596069525,-0.27819831511574833,0.005776423854915789,0.3364796322017167
0.4033989608153267,0.04216017928190981,-0.2720613496626232,0.0056704239199452154,0.336242872808317
0.40564626531532655,0.04096703406667077,-0.26229172124658157,0.005506477631759074,0.3360310159870066
0.40703517587939697,0.04024983092672494,-0.2563541944777772,0.0054097043856622005,0.33600789500896294
0.40703517587939697,0.0402498121804622,-0.25635423952964476,0.005409703408938523,0.3360079908375614
0.40842408644346745,0.039547675451535966,-0.2504940518235993,0.00531630067344783,0.33606909968467913
0.4106713909434672,0.03844272049870435,-0.24117596697626958,0.005172065681141712,0.33634883367034524
0.4120603015075377,0.03777855214946599,-0.23551743396110209,0.005087032811953287,0.3366349768929137
0.4120603015075377,0.03777853999153308,-0.23551753660360222,0.005087033140331774,0.33663510695965754
0.4134492120716081,0.037128211677529215,-0.22993515909719453,0.005005025232918349,0.3370095815810258
0.41569651657160794,0.036104389771412504,-0.22106251103803548,0.004878498891767429,0.33780510643266926
0.41708542713567837,0.03548868757436352,-0.2156765908465981,0.004803973263694156,0.3384158158587748
0.41708542713567837,0.03548868742576245,-0.2156767589794609,0.004803975391387487,0.33841596716113814
0.41847433769974884,0.0348856283268703,-0.21036571325207654,0.004732166713772178,0.339120071841108
0.4207216421997486,0.03393592374957521,-0.20193123911314612,0.004621546360059201,0.34046121701026716
0.4221105527638191,0.033364679010301004,-0.1968172203448485,0.004556519566089016,0.34141790819284057
0.4221105527638191,0.03336467985877154,-0.19681736913722025,0.004556521419754295,0.34141803840479457
0.42349946332788957,0.03280512959778822,-0.19178007091752872,0.004493983988333901,0.34247570756715545
0.42574676782788934,0.0319238795472913,-0.18379385397874237,0.004397922620875069,0.3444069677026635
0.4271356783919598,0.03139373863757492,-0.17896053385632388,0.004341637099759995,0.3457406865332316
0.4271356783919598,0.031393732017593934,-0.17896060931333077,0.004341637362419389,0.3457407803559493
0.42852458895603024,0.030874292444581022,-0.17420613113702413,0.004287643384838454,0.3471855583844329
0.43077189345603006,0.030055621936780894,-0.1666798594850441,0.004204975318555784,0.3497661209108021
0.4321608040201005,0.02956255097336094,-0.1621301677888742,0.004156687067687896,0.3515162706555265
0.4321608040201005,0.02956254163348411,-0.16213020464337027,0.004156686629467685,0.35151634465349907
0.43354971458417096,0.02907878241189498,-0.15765684307544628,0.00411045870558563,0.3533898571956889
0.43579701908417073,0.028314592214870968,-0.1505761176437632,0.004039839344346627,0.3566923473318542
0.4371859296482412,0.027852994786892536,-0.14629366420719386,0.0039986633244541835,0.35890784411591653
0.4371859296482412,0.02785299279513276,-0.14629373743011698,0.003998663873855622,0.35890791909392045
0.4385748402123117,0.027398936613668733,-0.14208022185728206,0.003959291078761864,0.36126320654235367
0.44082214471231146,0.02667889771933216,-0.13540255624095895,0.0038992278675723897,0.36538502345497187
0.44221105527638194,0.02624208259911347,-0.13135814759002346,0.003864256230798263,0.36813543820344585
0.44221105527638194,0.026242087641811927,-0.1313582544918191,0.0038642576845994044,0.36813550596127337
0.44359996584045236,0.02581087050553872,-0.1273746376629739,0.0038308621311373566,0.3710512330759338
0.4458472703404522,0.025123543514907608,-0.12105221843554956,0.0037800235091260547,0.3761435470759823
0.4472361809045226,0.02470421576628628,-0.11721762691471987,0.0037504986840587386,0.3795403504750216
0.4472361809045226,0.02470422085427492,-0.11721769248034253,0.0037504998563819493,0.37954039094223735
0.4486250914685931,0.024288290501234787,-0.11343670395482375,0.0037223708172791385,0.3831445874185648
0.45087239596859285,0.023620725365317695,-0.10742712996918843,0.0036796989894439095,0.3894566035265381
0.45226130653266333,0.0232102868261507,-0.1037767142126479,0.0036550168692454665,0.3936850174043747
0.45226130653266333,0.02321029202811104,-0.10377671561704292,0.003655017783704318,0.3936850276676356
0.45365021709673375,0.02280048200326711,-0.10017271060183339,0.0036315828706110728,0.3981914581992937
0.4558975215967336,0.022136457212370637,-0.09443356248440536,0.003596208963120891,0.406140979179722
0.457286432160804,0.021723920365234003,-0.09094009806030683,0.0035758609283241634,0.41151192650830337
0.457286432160804,0.021723928233655376,-0.09094004261212055,0.003575862016277395,0.41151190266058335
0.4586753427248745,0.021308501707797016,-0.08748476839849492,0.0035566297675098646,0.41727825544492125
0.46092264722487425,0.02062757613293361,-0.08196763374720513,0.0035277869583829756,0.42755713706354675
0.4623115577889447,0.020199627270059053,-0.07859944565392518,0.0035113107339470664,0.4345761789317415
0.4623115577889447,0.02019963933077529,-0.07859944590751303,0.0035113125393009016,0.43457614289568275
0.4637004683530152,0.019765130081489734,-0.07526022709999984,0.0034958277574284884,0.4421711042395784
0.465947772853015,0.0190463077144006,-0.06991186331374206,0.0034727922106047187,0.4558353596244534
0.46733668341708545,0.018591472948232463,-0.06663689291874933,0.0034597475082450515,0.4652331095387979
0.46733668341708545,0.01859148357524843,-0.06663722611511501,0.00345974985899107,0.46523315971367274
0.4687255939811559,0.018128598818978495,-0.06338401732101033,0.0034475798947751954,0.47543386132605964
0.4709728984811557,0.017363828963175107,-0.05816458318960619,0.0034296658965684546,0.49379458641323126
0.4723618090452261,0.016883188020688528,-0.05496543249599551,0.003419641905158588,0.5063679177428141
0.4723618090452261,0.01688318508563199,-0.05496629718536014,0.0034196431539686334,0.5063681906915236
0.4737507196092966,0.01639883282176009,-0.05178893625051964,0.003410388832023741,0.5199133482686642
0.47599802410929637,0.015613548511654602,-0.04670207839145752,0.003396971339668018,0.543914046370109
0.47738693467336685,0.015132396834470752,-0.04359502681562916,0.0033896003398518676,0.5599906572847979
0.47738693467336685,0.015132378498023935,-0.04359600740431317,0.003389598829298301,0.5599910862890678
0.47877584523743727,0.014658943921306745,-0.04052194701363654,0.003382902290506398,0.57693485776785
0.4810231497374371,0.013918808712468412,-0.035634274002387396,0.003373414546083008,0.6059093518292837
0.4824120603015075,0.013483793733269238,-0.03267353120689115,0.0033683448414219925,0.6245172738572654
0.4824120603015075,0.013483771411765749,-0.03267385881025651,0.003368340983919979,0.6245175924928564
0.483800970865578,0.013070358037083288,-0.02976438066918848,0.003363837663016477,0.6434096245628046
0.48604827536557776,0.012455329031819546,-0.025179659160154595,0.0033576549434542573,0.6739394308405019
0.48743718592964824,0.01211308425728649,-0.022427160305476982,0.0033544688208972146,0.6923234309377837
0.48743718592964824,0.012113071494811703,-0.022426753697660944,0.003354465082989254,0.6923233889162724
0.4888260964937187,0.011802426958387128,-0.019737290699602773,0.0033517187907039924,0.7099638918591591
0.4910734009937185,0.01137109033063714,-0.015519006224754358,0.003348117722482336,0.7361030528140077
0.49246231155778897,0.011150591023935117,-0.012991282114141734,0.0033463710178643948,0.7502676339490207
0.49246231155778897,0.01115058935419548,-0.012990533236243152,0.0033463688726754703,0.7502672653388448
0.4938512221218594,0.010966281758526035,-0.0105169079369005,0.003344956032507853,0.762554735087676
0.4960985266218592,0.01074636727395432,-0.006609606025596149,0.003343320244372583,0.7777791692630165
0.49748743718592964,0.010659400824987644,-0.00424054994676951,0.0033426885980587266,0.7839766636373303
0.49748743718592964,0.010659401713610354,-0.0042396954981519,0.0033426879455622136,0.7839764452478922
0.49887634775000006,0.01060997279165752,-0.0018921519081470343,0.00334233448169104,0.787545488410459
0.5011236522499999,0.010609972791657525,0.0018921519081448771,0.003342334481691039,0.7875454884104582
0.5025125628140703,0.01065940171361036,0.004239695498149792,0.0033426879455622123,0.7839764452478913
0.5025125628140703,0.010659400824987668,0.004240549946767456,0.00334268859805873,0.7839766636373293
0.5039014733781407,0.01074636727395435,0.006609606025594143,0.003343320244372585,0.7777791692630148
0.5061487778781406,0.010966281758526073,0.010516907936898575,0.003344956032507857,0.7625547350876742
0.507537688442211,0.011150589354195523,0.012990533236241336,0.003346368872675476,0.7502672653388431
0.507537688442211,0.011150591023935182,0.012991282114139958,0.0033463710178644043,0.7502676339490185
0.5089265990062815,0.011371090330637209,0.015519006224752522,0.003348117722482348,0.7361030528140058
0.5111739035062813,0.011802426958387208,0.01973729069960087,0.003351718790704006,0.7099638918591571
0.5125628140703518,0.012113071494811792,0.022426753697659015,0.003354465082989268,0.6923233889162702
0.5125628140703518,0.012113084257286593,0.02242716030547507,0.003354468820897235,0.692323430937782
0.5139517246344222,0.012455329031819657,0.025179659160152783,0.003357654943454278,0.6739394308405001
0.5161990291344221,0.01307035803708341,0.02976438066918666,0.0033638376630164986,0.6434096245628028
0.5175879396984925,0.013483771411765872,0.03267385881025469,0.003368340983920002,0.624517592492855
0.5175879396984925,0.013483793733269382,0.032673531206889345,0.003368344841422019,0.6245172738572636
0.5189768502625629,0.013918808712468565,0.035634274002385634,0.003373414546083037,0.6059093518292822
0.5212241547625628,0.014658943921306913,0.04052194701363483,0.0033829022905064268,0.5769348577678483
0.5226130653266332,0.015132378498024106,0.043596007404311424,0.00338959882929833,0.5599910862890661
0.5226130653266332,0.01513239683447095,0.043595026815627394,0.003389600339851901,0.559990657284796
0.5240019758907036,0.015613548511654814,0.046702078391455785,0.003396971339668052,0.543914046370107
0.5262492803907034,0.016398832821760315,0.05178893625051807,0.003410388832023777,0.5199133482686625
0.5276381909547738,0.016883185085632225,0.05496629718535862,0.0034196431539686703,0.506368190691522
0.5276381909547738,0.016883188020688784,0.05496543249599403,0.0034196419051586283,0.5063679177428123
0.5290271015188442,0.01736382896317536,0.05816458318960475,0.003429665896568494,0.49379458641322976
0.5312744060188441,0.01812859881897875,0.06338401732100904,0.003447579894775235,0.47543386132605847
0.5326633165829145,0.01859148357524869,0.06663722611511366,0.0034597498589911103,0.46523315971367163
0.5326633165829145,0.018591472948232747,0.06663689291874804,0.0034597475082450957,0.4652331095387967
0.534052227146985,0.01904630771440089,0.06991186331374066,0.003472792210604764,0.4558353596244523
0.5362995316469849,0.019765130081490036,0.0752602270999985,0.003495827757428532,0.4421711042395772
0.5376884422110553,0.020199639330775586,0.07859944590751171,0.0035113125393009446,0.4345761428956817
0.5376884422110553,0.020199627270059382,0.07859944565392384,0.003511310733947115,0.4345761789317404
0.5390773527751257,0.020627576132933943,0.08196763374720366,0.003527786958383026,0.4275571370635459
0.5413246572751256,0.021308501707797363,0.08748476839849334,0.0035566297675099167,0.41727825544492053
0.542713567839196,0.021723928233655723,0.09094004261211894,0.0035758620162774477,0.41151190266058285
0.542713567839196,0.02172392036523439,0.09094009806030526,0.003575860928324221,0.4115119265083027
0.5441024784032664,0.022136457212371022,0.09443356248440377,0.00359620896312095,0.40614097917972153
0.5463497829032663,0.022800482003267508,0.10017271060183183,0.0036315828706111318,0.3981914581992932
0.5477386934673367,0.023210292028111448,0.1037767156170414,0.003655017783704378,0.39368502766763513
0.5477386934673367,0.023210286826151134,0.10377671421264642,0.0036550168692455315,0.3936850174043744
0.5491276040314071,0.023620725365318132,0.10742712996918712,0.0036796989894439767,0.389456603526538
0.5513749085314069,0.02428829050123523,0.11343670395482254,0.003722370817279208,0.38314458741856494
0.5527638190954773,0.02470422085427538,0.11721769248034129,0.0037504998563820187,0.3795403909422373
0.5527638190954773,0.02470421576628676,0.11721762691471875,0.0037504986840588136,0.37954035047502177
0.5541527296595478,0.02512354351490811,0.12105221843554832,0.0037800235091261297,0.3761435470759822
0.5564000341595476,0.02581087050553922,0.12737463766297305,0.0038308621311374308,0.3710512330759338
0.5577889447236181,0.026242087641812434,0.13135825449181826,0.0038642576845994785,0.3681355059612733
0.5577889447236181,0.026242082599114,0.13135814759002268,0.0038642562307983413,0.3681354382034459
0.5591778552876885,0.026678897719332705,0.13540255624095837,0.0038992278675724673,0.3653850234549717
0.5614251597876884,0.027398936613669295,0.14208022185728178,0.003959291078761942,0.3612632065423533
0.5628140703517588,0.027852992795133327,0.14629373743011684,0.003998663873855701,0.3589079190939202
0.5628140703517588,0.027852994786893147,0.14629366420719364,0.003998663324454269,0.35890784411591636
0.5642029809158292,0.028314592214871596,0.15057611764376316,0.004039839344346713,0.3566923473318539
0.5664502854158291,0.029078782411895626,0.15765684307544622,0.0041104587055857175,0.3533898571956886
0.5678391959798995,0.029562541633484776,0.16213020464336997,0.004156686629467775,0.35151634465349874
0.5678391959798995,0.02956255097336166,0.1621301677888739,0.004156687067687991,0.351516270655526
0.5692281065439699,0.030055621936781626,0.16667985948504394,0.004204975318555882,0.3497661209108017
0.5714754110439698,0.030874292444581754,0.1742061311370241,0.004287643384838552,0.34718555838443255
0.5728643216080402,0.03139373201759467,0.17896060931333066,0.00434163736241949,0.3457407803559492
0.5728643216080402,0.03139373863757571,0.1789605338563238,0.004341637099760103,0.3457406865332314
0.5742532321721107,0.03192387954729209,0.18379385397874212,0.004397922620875176,0.3444069677026634
0.5765005366721104,0.03280512959778904,0.19178007091752813,0.004493983988334015,0.34247570756715556
0.5778894472361809,0.033364679858772395,0.19681736913721953,0.004556521419754414,0.34141803840479484
0.5778894472361809,0.03336467901030189,0.19681722034484783,0.004556519566089141,0.34141790819284085
0.5792783578002513,0.033935923749576116,0.20193123911314542,0.00462154636005933,0.34046121701026755
0.5815256623002512,0.03488562832687126,0.21036571325207595,0.004732166713772316,0.33912007184110854
0.5829145728643216,0.03548868742576344,0.21567675897946026,0.004803975391387626,0.3384159671611384
0.5829145728643216,0.035488687574364575,0.21567659084659732,0.004803973263694303,0.33841581585877506
0.584303483428392,0.036104389771413586,0.2210625110380349,0.00487849889176758,0.3378051064326696
0.5865507879283919,0.03712821167753035,0.22993515909719392,0.005005025232918504,0.3370095815810259
0.5879396984924623,0.03777853999153422,0.2355175366036017,0.005087033140331932,0.3366351069596578
0.5879396984924623,0.03777855214946718,0.23551743396110153,0.005087032811953453,0.3366349768929141
0.5893286090565327,0.038442720498705577,0.2411759669762692,0.005172065681141883,0.3363488336703457
0.5915759135565326,0.039547675451537256,0.2504940518235987,0.005316300673448012,0.3360690996846797
0.592964824120603,0.040249812180463494,0.256354239529644,0.005409703408938709,0.33600799083756216
0.592964824120603,0.04024983092672629,0.2563541944777764,0.005409704385662392,0.3360078950089636
0.5943537346846735,0.04096703406667214,0.26229172124658073,0.005506477631759268,0.3360310159870072
0.5966010391846733,0.04216017928191124,0.2720613496626224,0.005670423919945412,0.3362428728083173
0.5979899497487438,0.042918079596070996,0.2781983151157475,0.005776423854915991,0.33647963220171695
0.5979899497487438,0.04291809106549059,0.27819825756547606,0.005776423879543662,0.33647954371556077
0.5993788603128142,0.04369184681429146,0.2844090687233261,0.0058860878307250555,0.33679554996515604
0.601626164812814,0.04497775271174531,0.2946097380287543,0.00607145586006724,0.33746994313934264
0.6030150753768844,0.045793576956803445,0.30100448337241925,0.006191017776803668,0.33798505097361065
0.6030150753768844,0.045793578726169626,0.3010043917371088,0.006191016232706562,0.33798495361799424
0.6044039859409548,0.04662560192454092,0.30746566655115065,0.0063144737290811905,0.33857330889264253
0.6066512904409547,0.04800637233702584,0.31805517354608337,0.0065226346524213125,0.33967546051123954
0.6080402010050251,0.04888120880676046,0.32468042820433163,0.006656583951206055,0.34044697920223205
0.6080402010050251,0.04888120762425247,0.3246803314963943,0.006656581888320183,0.3404468819330843
0.6094291115690955,0.04977257629067078,0.33136524978067466,0.006794666219431104,0.34128563989486904
0.6116764160690954,0.05125025609042737,0.34230368673771583,0.007027037570459876,0.3427806076744855
0.6130653266331658,0.05218568338652346,0.34913774527584884,0.00717631390787337,0.3437874835671213
0.6130653266331658,0.05218568373973989,0.34913766873546476,0.007176312147204725,0.34378739689386767
0.6144542371972362,0.053138287252370395,0.35602700444570745,0.007330021894465047,0.3448559538460694
0.6167015416972361,0.054716658363037886,0.3672884731282065,0.007588352322823738,0.3467112461654736
0.6180904522613065,0.05571545222777322,0.3743179599570232,0.00775411441528467,0.3479337466195498
0.6180904522613065,0.05571545395477185,0.37431790452697744,0.007754112934854278,0.3479336694065545
0.619479362825377,0.05673238104129381,0.38139973610588473,0.007924660758161638,0.3492124168203656
0.6217266673253768,0.05841700942162986,0.3929668193839318,0.008211006545144494,0.3513962211708254
0.6231155778894473,0.05948290391646953,0.4001813921949399,0.008394571914648652,0.3528144795367152
0.6231155778894473,0.059482906030372984,0.4001813488149064,0.008394570439840555,0.35281440501386
0.6245044884535177,0.06056807566294048,0.4074451777531616,0.008583302122583104,0.3542832601430547
0.6267517929535176,0.062365610773926654,0.41929980057646354,0.008899885436609337,0.3567625381266264
0.628140703517588,0.06350286784124294,0.4266873502721543,0.009102649707818567,0.3583558513678145
0.628140703517588,0.06350287103473204,0.4266873170506019,0.009102648263856443,0.3583557765001631
0.6295296140816584,0.06466063856891376,0.43412016972110995,0.009310974220067367,0.35999390147314875
0.6317769185816582,0.06657828639329931,0.4462394060189851,0.009660106039083502,0.36273485555103346
0.6331658291457286,0.06779142713781769,0.4537845728990291,0.00988351416629634,0.36448244946235947
0.6331658291457286,0.06779143333012838,0.4537845598318203,0.00988351313543244,0.36448237815322665
0.634554739709799,0.06902634600785748,0.46137014222100553,0.01011289010837077,0.3662692107162818
0.6368020442097989,0.07107145834578457,0.4737256652312282,0.010496949889270945,0.36923928865368316
0.6381909547738693,0.07236495975493515,0.481409649831247,0.010742480235285165,0.3711216129900684
0.6381909547738693,0.07236497021049001,0.4814096713767737,0.010742480059916269,0.37112155331057683
0.6395798653379398,0.07368139671857774,0.4891280879860702,0.010994385754147325,0.37303804772254157
0.6418271698379396,0.07586067021886259,0.5016851387897748,0.011415746043801729,0.37620765842387827
0.6432160804020101,0.07723832898688973,0.5094846204440759,0.011684836955154366,0.37820720322476575
0.6432160804020101,0.07723834257315859,0.5094846818836883,0.011684837727774539,0.3782071617055642
0.6446049909660805,0.07863972557057508,0.5173110262012192,0.011960674410827094,0.3802363984629184
0.6468522954660804,0.08095776881271557,0.5300255286655599,0.012421494097626721,0.38357943529675653
0.6482412060301508,0.0824217089859603,0.5379107287628957,0.01271538845751996,0.3856808058810665
0.6482412060301508,0.08242172190746724,0.5379108168931801,0.012715389702422194,0.3856807831768378
0.6496301165942212,0.08390953860053853,0.545813309827641,0.013016312727119398,0.38780789836913315
0.6518774210942211,0.08636718602799445,0.5586294634638915,0.013518240259212205,0.39130139816152226
0.6532663316582915,0.08791688458693214,0.5665633534542784,0.013837802621078829,0.39349104230928544
0.6532663316582915,0.08791689212256609,0.5665634403027598,0.013837803473591483,0.3934910328239317
0.6546552422223619,0.08948978832981817,0.574503364609511,0.014164549387137248,0.395702952579719
0.6569025467223617,0.09208305547472459,0.5873554768106543,0.014708491382764663,0.39932676285926255
0.6582914572864321,0.09371498102273801,0.5952962319728095,0.015054107200110977,0.4015928679657528
0.6582914572864321,0.0937149801433961,0.5952962892179994,0.015054106868923257,0.40159286289898694
0.6596803678505025,0.09536866637456687,0.6032314604256445,0.015406933784722498,0.4038782959439406
0.6619276723505024,0.09808919277546468,0.6160516864023063,0.015993061439439207,0.4076152781695538
0.6633165829145728,0.09979746519532315,0.6239585691857862,0.016364708975019175,0.40994801178041557
0.6633165829145728,0.09979745604915936,0.6239585812001092,0.016364707112610167,0.40994800269630766
0.6647054934786433,0.10152565298096361,0.6318498596855817,0.01674351908023415,0.41229774418130605
0.6669527979786432,0.10436278587647776,0.6445795890548773,0.017371576318601603,0.41613435701022644
0.6683417085427136,0.10614074844638502,0.6524201144283852,0.017769075290179466,0.4185262387506901
0.6683417085427136,0.10614073387051681,0.6524200817185615,0.017769072054933346,0.4185262200233652
0.669730619106784,0.1079369077948695,0.6602383568857549,0.01817370409926931,0.4209334988039456
0.6719779236067839,0.1108807225774731,0.6728385701528002,0.018843525632285252,0.42486027314439534
0.6733668341708543,0.11272285534194326,0.6805940227949356,0.019266878288585036,0.4273063840988419
0.6733668341708543,0.11272283909699646,0.6805939565235423,0.019266874136388387,0.4273063535910746
0.6747557447349247,0.11458208812211637,0.6883248238791954,0.019697438332448868,0.4297669612953867
0.6770030492349246,0.11762625315136221,0.7007815926472172,0.020409497386530896,0.43377853242226094
0.678391959798995,0.11952976657625047,0.7084490921524521,0.020859207520953205,0.43627642131398914
0.678391959798995,0.1195297517858224,0.7084490065868712,0.020859202953205615,0.43627637976237643
0.6797808703630654,0.1214502271914484,0.7160938224289248,0.021316384837516078,0.43878849242319534
0.6820281748630652,0.12459387937968167,0.7284179457668867,0.022072211667674806,0.4428831451746712
0.6834170854271356,0.12655959637345657,0.7360090790486529,0.022549500635306943,0.4454324539872717
0.6834170854271356,0.12655958484974722,0.736008986511446,0.022549496043153552,0.44543240383422045
0.6848059959912061,0.1285431588814859,0.7435827458977825,0.023034735883544082,0.4479961454965805
0.6870533004912059,0.131791542742375,0.7558049766350248,0.023837135730509947,0.4521749885177872
0.6884422110552764,0.13382404061261832,0.7633422105996189,0.0243440319223264,0.45477688109857817
0.6884422110552764,0.13382403304750906,0.7633421201215431,0.0243440275659678,0.45477682542502285
0.6898311216193468,0.135876266812327,0.7708695165324833,0.02485957718493132,0.4573936598373633
0.6920784261193467,0.13924036284095864,0.7830336993457703,0.025712658616453214,0.46165957362920707
0.6934673366834171,0.1413475765893709,0.7905459845712487,0.026251979672245723,0.4643160552463946
0.6934673366834171,0.14134757304240403,0.7905459025240694,0.02625197572905726,0.46431599715514243
0.6948562472474875,0.14347721480165515,0.7980569031387337,0.026800856874490856,0.46698803206384953
0.6971035517474874,0.1469727518318625,0.8102129146876762,0.02770992048371893,0.4713445202995724
0.6984924623115578,0.1491652784838619,0.8177314542920595,0.028285180941979352,0.47405772357806975
0.6984924623115578,0.14916527882871938,0.8177313856025054,0.02828517756860748,0.47405766594460363
0.6998813728756282,0.1513835186044078,0.8252571403315668,0.02887107400712468,0.4767869427478754
0.7021286773756281,0.155029690549575,0.8374546291072616,0.0298424093899497,0.4812370018310586
0.7035175879396985,0.15731995982424163,0.8450092479127382,0.030457679619214778,0.48400850809462137
0.7035175879396985,0.1573199639618113,0.845009196785212,0.0304576769872896,0.48400845354063055
0.704906498503769,0.159639582989139,0.852578595204011,0.031084782665127025,0.4867962895399487
0.7071538030037687,0.1634576370227666,0.8648618106865686,0.032125401661457276,0.49134139962183
0.7085427135678392,0.1658590193409049,0.8724779993374995,0.03278513053241999,0.4941716564872752
0.7085427135678392,0.1658590272042208,0.872477969302354,0.03278512882785319,0.4941716073657714
0.7099316241319096,0.1682934920050844,0.8801148625268429,0.03345796127804935,0.49701804982807274
0.7121789286319095,0.17230523298887146,0.8925185228676982,0.034575276586709495,0.5016573784056603
0.7135678391959799,0.17483109622548326,0.9002151008125145,0.03528408088106863,0.5045452674443285
0.7135678391959799,0.17483110762718118,0.900215094137887,0.03528408026635542,0.5045452257500566
0.7149567497600503,0.1773936121090985,0.9079361213998481,0.03600726100936777,0.5074486699558131
0.7172040542600502,0.1816198218649216,0.9204822407400686,0.03720871224059169,0.5121785697524993
0.7185929648241206,0.18428253764380417,0.9282696143736322,0.03797113483428727,0.5151211737120867
0.7185929648241206,0.18428255204147587,0.9282696311179665,0.037971135375802906,0.5151211408128438
0.719981875388191,0.1869850138691083,0.9360826535820977,0.03874914082548908,0.5180781606997386
0.7222291798881909,0.1914438140935856,0.9487783970077436,0.040041778311486455,0.5228920362492412
0.7236180904522613,0.19425374608595325,0.956657493585811,0.04086202513045927,0.5258846477068541
0.7236180904522613,0.19425376235481023,0.9566575306995785,0.04086202671843993,0.5258846241006678
0.7250070010163318,0.19710581922657333,0.9645607802873146,0.04169892287873852,0.5288900530989089
0.7272543055163316,0.2018110843029864,0.9773975744047219,0.04308897892822311,0.5337786459678803
0.7286432160804021,0.20477564600904963,0.9853596199145069,0.043970658658279836,0.5368150402066936
0.7286432160804021,0.20477566237999684,0.9853596710231529,0.043970660953149214,0.5368150253074755
0.7300321266444725,0.2077837730093468,0.9933417967464078,0.04486985046101088,0.5398623026615329
0.7322794311444722,0.21274379917565722,1.0062960082922578,0.04636235426074352,0.5448144016463589
0.7336683417085427,0.21586672943541696,1.0143233383466768,0.04730826128364972,0.5478873632747957
0.7336683417085427,0.21586674366259417,1.0143233945009162,0.04730826372309008,0.5478873554167547
0.7350572522726131,0.21903355476534433,1.0223645803826704,0.04827228946272674,0.5509691142350537
0.737304556772613,0.2242502658473267,1.035399985963724,0.049870803221880686,0.5559726209626163
0.7386934673366834,0.2275313006471234,1.0434679746470141,0.05088279392990032,0.5590746612134705
0.7386934673366834,0.22753131046735192,1.0434680261261469,0.050882795825030004,0.5590746579065994
0.7400823779007538,0.23085546699979367,1.0515422144306996,0.051913251626340806,0.5621834767550384
0.7423296824007537,0.23632442822476507,1.0646141887551408,0.05361980736715642,0.5672266698150998
0.7437185929648241,0.23975951820240093,1.072694161505882,0.05469881514804359,0.5703508202526061
0.7437185929648241,0.23975952198143685,1.0726942001834037,0.0546988158553242,0.57035081863776
0.7451075035288945,0.24323604903124807,1.080772213113577,0.05579640483084235,0.5734800110126183
0.7473548080288944,0.24894743778490439,1.0938331409147355,0.057611693723669984,0.5785527884549636
0.7487437185929648,0.252529559640297,1.1018958706192696,0.05875790408005614,0.5816933289290063
0.7487437185929648,0.2525295568549837,1.1018958917274473,0.05875790317236866,0.5816933263589288
0.7501326291570353,0.25615082325132293,1.1099489850157465,0.0599226556341624,0.584837624895794
0.7523799336570351,0.26209128231290624,1.1229540139144916,0.061846465909837264,0.5899324976021126
0.7537688442211056,0.2658117406413994,1.1309731950890116,0.0630596342250528,0.5930854866765003
0.7537688442211056,0.2658117320244812,1.1309731978488067,0.06305963159333505,0.593085481151066
0.755157754785176,0.2695688494627436,1.1389764132701312,0.06429125366044727,0.5962414962687743
0.7574050592851758,0.275723903036829,1.1518885052304135,0.06632308742630906,0.601354168933353
0.7587939698492462,0.2795738809155089,1.1598435779626384,0.06760294360462317,0.6045176983562149
0.7587939698492462,0.27957386815349533,1.1598435648593604,0.06760293944239089,0.6045176887318618
0.7601828804133166,0.28345825719422,1.1677782842222093,0.06890122830633783,0.6076840818499077
0.7624301849133165,0.2898148154023802,1.1805717008761667,0.07104098017150107,0.6128135657322027
0.7638190954773869,0.29378686930544334,1.188449575399767,0.07238764276893833,0.6159877306640158
0.7638190954773869,0.29378685448724834,1.1884495507242026,0.0723876374678599,0.6159877166236676
0.7652080060414573,0.2977916746586109,1.1963048802132827,0.07375288471821308,0.6191650992490269
0.7674553105414572,0.30434016151994925,1.2089666877034555,0.0760014578298498,0.624313411761694
0.7688442211055276,0.30842939897734845,1.2167622309086712,0.07741578530234422,0.6275000499225253
0.7688442211055276,0.3084293840584114,1.216762199305417,0.07741577932181029,0.6275000317994105
0.7702331316695981,0.31255059280542086,1.224535132936775,0.07884909527949018,0.6306906553251835
0.7724804361695979,0.3192863857858343,1.2370648221391414,0.08120886134884955,0.6358622303060044
0.7738693467336684,0.32349118001417143,1.2447802643322303,0.08269269357075626,0.6390645145806889
0.7738693467336684,0.3234911665028365,1.2447802298778363,0.08269268734061988,0.6390644931249987
0.7752582572977388,0.32772809884104326,1.2524748152345322,0.08419620861022141,0.6422718170029327
0.7775055617977387,0.3346521846206698,1.264882510794829,0.08667127070218854,0.6474727693801771
0.7788944723618091,0.3389744129550222,1.272526114950251,0.08822754702395545,0.6506947401636345
0.7788944723618091,0.33897440181316474,1.272526080754619,0.08822754089008876,0.6506947163131058
0.7802833829258795,0.34332988877973447,1.2801519528166372,0.08980451565128737,0.6539229367014276
0.7825306874258793,0.3504488199783069,1.292455823104408,0.09240077996867546,0.6591603017410301
0.7839195979899497,0.35489370569463685,1.3000401913735986,0.09403354540119338,0.662406404314361
0.7839195979899497,0.3548936974323902,1.3000401596422155,0.0940335396260413,0.662406379053515
0.7853085085540201,0.35937381846471417,1.3076108049881454,0.09568830693226145,0.6656599758786881
0.78755581305402,0.36669914833251005,1.319834218146531,0.09841339772736143,0.6709410028280431
0.7889447236180904,0.37127482388707245,1.3273745408314148,0.10012772171292439,0.674215670380194
0.7889447236180904,0.37127481869705725,1.327374513059699,0.10012771649493266,0.6742156446693479
0.7903336341821608,0.37588840849043237,1.3349055419313272,0.10186560554270038,0.6774989813585408
0.7925809386821607,0.3834357944478729,1.3470743504869067,0.10472866561865271,0.6828305229657576
0.7939698492462312,0.3881526976370647,1.3545867921160661,0.10653049884631757,0.6861378234315857
0.7939698492462312,0.38815269552692305,1.3545867693165943,0.10653049434667673,0.686137798180559
0.7953587598103016,0.39291070984214965,1.3620943594314625,0.108357667990549,0.689454787539905
0.7976060643103015,0.40069883807330164,1.3742345189752325,0.11136908101340859,0.6948427998251105
0.7989949748743719,0.40556902436138054,1.3817348361907604,0.11326507057026754,0.6981861518431891
0.7989949748743719,0.4055690252436537,1.381734819048943,0.11326506692740006,0.6981861278690713
0.8003838854384423,0.4104838405456947,1.3892344044280873,0.11518832800648848,0.7015399671602045
0.8026311899384422,0.4185332749102599,1.401370005412556,0.1183593888276321,0.7069891208351967
0.8040201005025126,0.42356969913840736,1.4088724249675868,0.12035666552141115,0.710371078043539
0.8040201005025126,0.42356970286193985,1.4088724139129227,0.12035666285562822,0.7103710560647548
0.805409011066583,0.4286543954866546,1.416377634216863,0.12238323547279488,0.7137640297252305
0.8076563155665828,0.4369864105665691,1.4285293506220775,0.12572578484337174,0.7192774294763745
0.8090452261306532,0.44220220773847146,1.4360457003409357,0.12783173119214095,0.7226995306395191
0.8090452261306532,0.44220221409174754,1.4360456955600824,0.12783172960323466,0.7226995112733218
0.8104341366947236,0.44746984424956543,1.4435675940538906,0.12996902293356147,0.7261328590283418
0.8126814411947235,0.4561052771296182,1.4557515246903852,0.13349505775183898,0.7317118681017899
0.8140703517587939,0.46151306125445013,1.463290601601683,0.1357170632539846,0.7351745521843343
0.8140703517587939,0.46151306993945806,1.4632906030047435,0.13571706280528253,0.7351745359188101
0.8154592623228644,0.46697598867729484,1.4708370579451384,0.13797242409501478,0.7386483857864964
0.8177065668228642,0.4759341380985395,1.4830639380098622,0.14169369431569342,0.744292555277662
0.8190954773869347,0.4815453368903472,1.4906311013281301,0.14403890522803958,0.7477951409424548
0.8190954773869347,0.481545347499698,1.4906311085285413,0.14403890593223634,0.7477951281230408
0.8204843879510051,0.4872145448826931,1.4982064868455314,0.14641937029327676,0.7513084935124948
0.822731692451005,0.4965121495586275,1.5104812548763942,0.15034697598990096,0.7570155942989075
0.8241206030150754,0.5023363964135037,1.5180782364267495,0.15282204879206718,0.7605563218351298
0.8241206030150754,0.5023364084334129,1.5180782487536495,0.1528220506070048,0.7605563126690136
0.8255095135791458,0.5082209258467307,1.525683275600228,0.1553340974462538,0.7641071507802272
0.8277568180791457,0.5178712623564348,1.5380049868061272,0.15947810345120153,0.7698733017426912
0.8291457286432161,0.5239158726652711,1.5456299135708176,0.1620889736805022,0.7734494321384141
0.8291457286432161,0.5239158855056778,1.545629930133876,0.16208897651371382,0.7734494267017089
0.8305346392072865,0.5300223205465566,1.5532617685982426,0.16473830490208727,0.7770347517261627
0.8327819437072863,0.5400344682725904,1.565623842021104,0.16910739354178408,0.7828546300142117
0.8341708542713567,0.5463040288930854,1.573271459178611,0.17185907251727542,0.7864625896384758
0.8341708542713567,0.5463040419826425,1.5732714790228315,0.17185907626134678,0.7864625879283136
0.8355597648354272,0.5526361733389986,1.5809240041902886,0.17465041122389022,0.7900786251859957
0.837807069335427,0.5630144867311961,1.5933147686185087,0.17925159109571026,0.7959457319492189
0.8391959798994975,0.5695105801835109,1.6009768350409799,0.18214800034500708,0.7995812838381088
0.8391959798994975,0.5695105930924222,1.6009768573458085,0.18214800493605707,0.799581285867748
0.8405848904635679,0.5760691435992475,1.6086410913927491,0.1850849431343447,0.8032236459409388
0.8428321949635678,0.5868129508492885,1.6210445624822114,0.18992332333696607,0.8091305886402642
0.8442211055276382,0.5935340179338404,1.6287103676578514,0.19296716918040108,0.8127890034514863
0.8442211055276382,0.5935340305574465,1.6287103920074084,0.19296717468659894,0.8127890093570728
0.8456100160917086,0.6003165648247526,1.6363750418764762,0.19605206887157398,0.8164528532075678
0.8478573205917085,0.6114200703933282,1.6487718211168558,0.20113069059226435,0.8223915943046998
0.8492462311557789,0.6183613857935708,1.6564287469577734,0.20432336881984595,0.8260677878423338
0.8492462311557789,0.6183613985477412,1.6564287736169623,0.2043233755597414,0.8260677980530767
0.8506351417198493,0.6253623199205633,1.6640807879608808,0.2075572432919235,0.8297479584246796
0.8528824462198492,0.6368146299816482,1.676448933378866,0.21287693425109508,0.8357099704871331
0.8542713567839196,0.643968324704523,1.6840829589089852,0.21621843602221785,0.8393985687161984
0.8542713567839196,0.6439683387687545,1.6840829891418225,0.21621844472490007,0.8393985841691473
0.8556602673479901,0.6511789063883309,1.6917080259439106,0.2196008662376426,0.8430896028851231
0.8579075718479898,0.6629640212195967,1.704023707344892,0.22516004749576093,0.8490658628863216
0.8592964824120602,0.6703190380422919,1.7116197346632616,0.22864881392452507,0.8527611515865196
0.8592964824120602,0.6703190556493738,1.7116197710771472,0.2286488259422938,0.8527611740083592
0.8606853929761307,0.677727293981065,1.7192024503202452,0.2321777712205233,0.8564572110438352
0.8629326974761306,0.689823828915664,1.7314401764773486,0.237972101853267,0.8624379583528452
0.864321608040201,0.6973656419489107,1.738982040038929,0.24160474443058927,0.8661336675383894
0.864321608040201,0.697365666809238,1.7389820870605384,0.241604762055506,0.8661336998455799
0.8657105186042714,0.7049559808147294,1.7465058848207038,0.24527625401440967,0.8698282612303674
0.8679578231042713,0.7173362736017819,1.758638057949518,0.25129793952419704,0.8758024261843661
0.8693467336683417,0.7250461337548936,1.7661080573039312,0.25506870257655945,0.8794912858013635
0.8693467336683417,0.7250461717469289,1.766108121891895,0.2550687295368586,0.8794913326771148
0.8707356442324121,0.7327984067652079,1.773554737883883,0.25887620549387874,0.8831767478747534
0.872982948732412,0.7454265351008968,1.785550242347875,0.265112713414853,0.8891309234751377
0.8743718592964824,0.7532799082941024,1.7929279999801615,0.26901249584995823,0.8928038996127319
0.8743718592964824,0.7532799685538898,1.7929280926933957,0.26901253807384,0.8928039683249419
0.8757607698605528,0.7611675470720836,1.8002760760142438,0.2729457051520077,0.8964705149409092
0.8780080743605527,0.7739955752871179,1.8120975080185968,0.27937750375037507,0.9023872767190514
0.8793969849246231,0.7819592896729406,1.8193578743719132,0.2833921637688408,0.906032345646061
0.8793969849246231,0.7819593861759175,1.819358010814479,0.28339223048288736,0.9060324471223006
0.8807858954886936,0.789945981557884,1.826580333587276,0.2874351039061555,0.90966696019927
0.8830331999886935,0.8029074256394928,1.8381792886489374,0.29403183612427797,0.9155222219114802
0.8844221105527639,0.8109348057567959,1.8452888753847516,0.29813935544423,0.9191224538882469
0.8844221105527639,0.8109349588435624,1.845289077378041,0.2981394602858128,0.919122603590108
0.8858110211168343,0.8189689003226839,1.8523491868459985,0.3022671093174176,0.9227063115532248
0.8880583256168341,0.8319679064573196,1.8636587210974647,0.30898130801460466,0.9284652256909374
0.8894472361809045,0.8399908308640834,1.870570434035584,0.3131471795850973,0.9319958268561352
0.8894472361809045,0.8399910660564078,1.8705707278370545,0.31314734011777895,0.9319960436839643
0.8908361467449749,0.8479963095655925,1.8774163868503464,0.3173206407781841,0.935501243338959
0.8930834512449748,0.8608904429020214,1.8883394006444527,0.3240777094088627,0.9411119384611007
0.8944723618090452,0.868806922061141,1.8949841379016503,0.32824768778252883,0.9445357750022304
0.8944723618090452,0.8688072570394526,1.894984540982696,0.3282479177963564,0.944536072692619
0.8958612723731156,0.8766694907078016,1.9015386121879834,0.3324054235700734,0.9479211581256735
0.8981085768731155,0.8892438723173453,1.9119308274459514,0.3390884413898749,0.9533055327843297
0.8994974874371859,0.8968999655157568,1.918205667519049,0.3431778646451206,0.9565667238257122
0.8994974874371859,0.8969003625021127,1.9182061440087754,0.343178145046302,0.9565670820137886
0.9008863980012564,0.9044474515525978,1.9243539009495978,0.3472244840868332,0.959769645795283
0.9031337025012562,0.9163802968424859,1.9340016093660177,0.3536535861169779,0.9648111906583433
0.9045226130653267,0.9235478472591712,1.9397555268191244,0.3575339030702292,0.9678272331295255
0.9045226130653267,0.9235481007436084,1.9397558874905914,0.35753411197275325,0.9678275329809013
0.9059115236293971,0.9305280866721033,1.9453310065868268,0.3613265084532132,0.9707565887276017
0.908158828129397,0.9413581281607611,1.9539304321598443,0.36723837622415756,0.9752886952324754
0.9095477386934674,0.9477194938410943,1.9589547779753125,0.3707269598705776,0.9779448515088212
0.9095477386934674,0.9477191171808341,1.958954583667222,0.37072679817120885,0.9779448136331902
0.9109366492575378,0.9537916846100579,1.9637340742367326,0.37406850378402556,0.9804774717053583
0.9131839537575376,0.9629264812170313,1.9708975613223099,0.37911782621976176,0.9842854922335279
0.914572864321608,0.9680999696941293,1.9749431811235882,0.3819901913768011,0.9864430413562838
0.914572864321608,0.96809850178302,1.974942005815133,0.38198935863143657,0.9864423866163877
0.9159617748856784,0.972881048591677,1.9786768165017679,0.3846535128976337,0.9884392173494654
0.9182090793856783,0.9797290484708814,1.9840206239131204,0.388484439032347,0.9913058095977575
0.9195979899497487,0.9833914905549113,1.9868796157814583,0.3905420856978835,0.9928448879436288
0.9195979899497487,0.983389604472941,1.9868779799249905,0.39054095079856105,0.9928439069881059
0.9209869005138192,0.9866118691521555,1.989396444544484,0.39235720427179344,0.9942035377320301
0.923234205013819,0.9908996890843864,1.9927559203792535,0.3947838308551068,0.9960237025099282
0.9246231155778895,0.9930087064581112,1.9944144814491616,0.3959824427792612,0.9969259086147934
0.9246231155778895,0.9930081952661822,1.994413888324932,0.3959820749881624,0.9969254958717056
0.9260120261419599,0.9947373690015864,1.995778813035458,0.3969680051852794,0.9976703840525126
0.9282593306419598,0.9968245467608279,1.9974347468328053,0.39816267195176785,0.9985776164060011
0.9296482412060302,0.9977438700591,1.9981688087602418,0.39869110516205347,0.9989815951924556
0.9296482412060302,0.9977448943188159,1.9981695093781395,0.3986916511984336,0.9989819378395064
0.9310371517701006,0.9984337379917828,1.99872253390955,0.3990888914583565,0.9992873744958555
0.9332844562701005,0.9991758861543398,1.9993222473066605,0.3995184678248851,0.9996199702200698
0.9346733668341709,0.9994630581851452,1.999556124473976,0.3996853998787412,0.9997503074413323
0.9346733668341709,0.999464069231407,1.9995569053348912,0.3996859727969321,0.9997507291690153
0.9360622773982413,0.9996584419632828,1.9997161732275663,0.39979932735819224,0.9998398217220198
0.9383095818982411,0.9998446369427394,1.9998697739269597,0.3999083013115798,0.9999261048556348
0.9396984924623115,0.9999074141688465,1.9999219865848077,0.39994520068651995,0.9999555834351089
0.9396984924623115,0.9999078181418175,1.999922312844832,0.3999454347623561,0.9999557646863796
0.9410874030263819,0.9999461017478282,1.9999543485478837,0.39996800976163466,0.9999739212506598
0.9433347075263818,0.9999788557535669,1.9999819341157266,0.39998739058114846,0.9999896204798373
0.9447236180904522,0.9999884703260324,1.9999900976119687,0.39999310447266695,0.9999942907898098
0.9447236180904522,0.9999885607961972,1.9999901729414666,0.39999315771858146,0.9999943334354355
0.9461125286545227,0.9999938535527503,1.9999946936992565,0.3999963134041035,0.9999969299386388
0.9483598331545225,0.9999979236644189,1.9999981914556348,0.3999987483444675,0.9999989471945642
0.949748743718593,0.9999989642529619,1.9999990930449478,0.3999993737207454,0.999999470048353
0.949748743718593,0.9999989770222572,1.9999991039488894,0.3999993813385364,0.9999994763235484
0.9511376542826634,0.9999994947632997,1.999999555218515,0.39999969355251075,0.9999997391178456
0.9533849587826633,0.9999998539451068,1.9999998701847164,0.399999910909287,0.9999999233280996
0.9547738693467337,0.9999999336464016,1.9999999406802216,0.3999999593832838,0.9999999648118058
0.9547738693467337,0.9999999348439058,1.9999999417268621,0.3999999601071355,0.999999965423931
0.9561627799108041,0.9999999705582865,1.9999999735205214,0.3999999819121339,0.9999999842220479
0.958410084410804,0.9999999928559278,1.9999999935001764,0.3999999955795469,0.9999999960929397
0.9597989949748744,0.9999999970907556,1.9999999973332352,0.39999999819134324,0.9999999983876027
0.9597989949748744,0.999999997166191,1.9999999974007672,0.3999999982375962,0.9999999984277996
0.9611879055389448,0.9999999988492132,1.9999999989364705,0.3999999992808433,0.9999999993528952
0.9634352100389446,0.9999999997793801,1.9999999997923728,0.3999999998605096,0.999999999871894
0.964824120603015,0.9999999999240685,1.9999999999275033,0.3999999999515446,0.9999999999547933
0.964824120603015,0.999999999927122,1.9999999999303186,0.39999999995345165,0.9999999999565073
0.9662130311670855,0.9999999999753966,1.9999999999760592,0.39999999998411717,0.9999999999848965
0.9684603356670853,0.9999999999974043,1.9999999999972782,0.3999999999982619,0.9999999999982507
0.9698492462311558,0.9999999999996709,1.999999999999567,0.39999999999976615,0.9999999999997446
0.9698492462311558,0.9999999999997353,1.999999999999629,0.3999999999998079,0.9999999999997846
0.9712381567952262,1.0000000000001414,2.000000000000086,0.40000000000009867,1.0000000000001055
0.9734854612952261,1.0000000000001525,2.0000000000001408,0.4000000000001262,1.0000000000001632
0.9748743718592965,1.000000000000108,2.000000000000105,0.40000000000010116,1.0000000000001452
0.9748743718592965,1.000000000000108,2.0000000000001044,0.40000000000010133,1.0000000000001457
0.9762632824233669,1.0000000000000795,2.00000000000008,0.40000000000008373,1.0000000000001301
0.9785105869233668,1.0000000000000608,2.000000000000062,0.4000000000000717,1.0000000000001186
0.9798994974874372,1.000000000000057,2.000000000000057,0.40000000000006936,1.0000000000001166
0.9798994974874372,1.0000000000000577,2.000000000000057,0.4000000000000695,1.0000000000001164
0.9812884080515076,1.0000000000000544,2.0000000000000537,0.4000000000000674,1.0000000000001144
0.9835357125515075,1.0000000000000506,2.000000000000051,0.4000000000000646,1.000000000000111
0.9849246231155779,1.0000000000000493,2.0000000000000484,0.4000000000000637,1.0000000000001101
0.9849246231155779,1.0000000000000495,2.0000000000000493,0.4000000000000637,1.00000000000011
0.9863135336796484,1.0000000000000482,2.0000000000000475,0.40000000000006225,1.0000000000001077
0.9885608381796481,1.000000000000046,2.000000000000046,0.4000000000000603,1.000000000000105
0.9899497487437185,1.0000000000000444,2.0000000000000453,0.4000000000000596,1.0000000000001048
0.9899497487437185,1.0000000000000453,2.0000000000000453,0.4000000000000596,1.000000000000104
0.991338659307789,1.0000000000000444,2.000000000000044,0.40000000000005886,1.000000000000103
0.9935859638077889,1.000000000000042,2.000000000000043,0.4000000000000573,1.0000000000001015
0.9949748743718593,1.0000000000000413,2.0000000000000417,0.4000000000000566,1.0000000000001004
0.9949748743718593,1.0000000000000417,2.000000000000042,0.4000000000000571,1.0000000000001013
0.9963637849359297,1.0000000000000395,2.0000000000000417,0.4000000000000557,1.0000000000001
0.9986110894359296,1.0000000000000382,2.00000000000004,0.4000000000000548,1.000000000000099
1.0,1.0000000000000373,2.00000000000004,0.4000000000000539,1.0000000000000977


==> figs/data/expansion_p3_N200_Kn0p0005_DVM_smooth.csv <==
x,r,u,p,e
0.0,0.9999999999994823,-1.9999999999995695,0.39999999999969393,0.9999999999997528
0.0013819660112501053,0.9999999999990957,-1.999999999999243,0.3999999999994648,0.9999999999995665
0.0036180339887498946,0.9999999999977661,-1.9999999999981193,0.3999999999986759,0.9999999999989239
0.005,0.9999999999961513,-1.9999999999967517,0.39999999999771696,0.9999999999981413
0.005,0.9999999999961264,-1.9999999999967293,0.39999999999770236,0.9999999999981297
0.006381966011250105,0.9999999999932758,-1.9999999999943145,0.39999999999600877,0.9999999999967463
0.008618033988749895,0.9999999999834611,-1.999999999985998,0.3999999999901789,0.9999999999919863
0.01,0.9999999999715324,-1.9999999999758913,0.399999999983093,0.9999999999862003
0.01,0.9999999999713443,-1.9999999999757307,0.3999999999829808,0.999999999986108
0.011381966011250105,0.9999999999502922,-1.9999999999578921,0.39999999997047525,0.9999999999758962
0.013618033988749894,0.999999999877792,-1.9999999998964557,0.39999999992740837,0.9999999999407292
0.015,0.9999999997896714,-1.9999999998217812,0.39999999987506196,0.9999999998979837
0.015,0.9999999997882754,-1.999999999820599,0.39999999987423207,0.999999999897305
0.016381966011250106,0.9999999996327618,-1.9999999996888174,0.3999999997818516,0.9999999998218674
0.018618033988749894,0.9999999990973205,-1.9999999992351034,0.39999999946379133,0.999999999562158
0.02,0.9999999984467363,-1.9999999986838433,0.3999999990773454,0.9999999992466274
0.02,0.9999999984364503,-1.9999999986751393,0.39999999907123496,0.9999999992416373
0.021381966011250107,0.9999999972890167,-1.9999999977029548,0.399999998389695,0.999999998685221
0.023618033988749895,0.9999999933440807,-1.9999999943611482,0.3999999960467546,0.999999996772806
0.025,0.9999999885589682,-1.9999999903083683,0.3999999932051474,0.9999999944539004
0.025,0.9999999884841306,-1.9999999902451269,0.3999999931607235,0.9999999944176782
0.026381966011250105,0.9999999800662722,-1.9999999831174946,0.3999999881626276,0.9999999903402967
0.028618033988749896,0.9999999512789599,-1.9999999587558832,0.3999999710753975,0.9999999764095329
0.03,0.9999999165577562,-1.9999999293886233,0.39999995047245945,0.9999999596233893
0.03,0.9999999160323387,-1.9999999289460684,0.3999999501611409,0.9999999593705103
0.0313819660112501,0.9999998554118541,-1.999999877708806,0.39999991420420766,0.9999999300986552
0.0336180339887499,0.999999651010125,-1.9999997051628386,0.39999979304760575,0.9999998316088309
0.035,0.9999994078761724,-1.9999995001634518,0.39999964902796503,0.9999997146935714
0.035,0.9999994044658633,-1.999999497309351,0.39999964701438007,0.9999997130699162
0.03638196601125011,0.9999989870510884,-1.999999145848067,0.39999939994738715,0.9999995128168863
0.0386180339887499,0.9999976193972431,-1.9999979969014627,0.39999859142981525,0.9999988591745794
0.04,0.9999960353419307,-1.9999966688829791,0.3999976560238429,0.9999981047101626
0.04,0.9999960160847539,-1.999996652934849,0.3999976447167818,0.9999980956996142
0.041381966011250104,0.9999933761893626,-1.9999944446262286,0.39999608767529604,0.9999968429779662
0.043618033988749895,0.9999851243253572,-1.999987565317283,0.3999912294146766,0.9999929491064476
0.045,0.9999759619446141,-1.999979949919616,0.3999858437004806,0.9999886470336844
0.045,0.9999758740876374,-1.999979878273615,0.3999857925222171,0.9999886069430376
0.0463819660112501,0.9999612630638556,-1.9999677713231838,0.399977217858501,0.9999817808766441
0.0486180339887499,0.9999185038918555,-1.9999324985447031,0.39995218246628444,0.9999619491728614
0.05,0.9998737184560305,-1.9998956994792225,0.39992601448381215,0.9999413103420796
0.05,0.9998734222029733,-1.9998954631866925,0.39992584381727897,0.999941179894905
0.051381966011250106,0.999805999873371,-1.999840273887076,0.3998865266749748,0.9999102994121407
0.0536180339887499,0.9996242550935379,-1.9996922902705225,0.39978083379226953,0.9998277646705883
0.055,0.999447311164821,-1.9995488852968255,0.3996781851187202,0.9997480123612251
0.055,0.9994466588507541,-1.9995483830357799,0.39967781588047896,0.9997477412653054
0.056381966011250104,0.9991978348831732,-1.9993475765726556,0.39953379347706985,0.9996363571078586
0.058618033988749894,0.9985868950857153,-1.9988572908342774,0.3991812565455047,0.9993653494502359
0.06,0.9980399759770663,-1.9984205137376847,0.39886654265677574,0.9991246649872201
0.06,0.9980392457177182,-1.9984199981766433,0.3988661471483007,0.9991244053270292
0.0613819660112501,0.9973245978248975,-1.9978516194772353,0.39845593072638097,0.9988120507490452
0.06361803398874989,0.9957313032421546,-1.996590802226407,0.3975443654459185,0.9981215920185816
0.065,0.9944243645805658,-1.9955608953013833,0.3967989285497871,0.9975593486115744
0.065,0.9944244047374712,-1.9955610430498587,0.3967989975744616,0.9975594818572883
0.06638196601125011,0.9928334299095517,-1.9943112879261358,0.39589392812847324,0.9968790237163442
0.0686180339887499,0.9895898052786694,-1.9917719922162769,0.39405507910247073,0.9955010576112002
0.07,0.9871359854018189,-1.989855708027195,0.3926686049746867,0.9944643159140049
0.07,0.9871370561904835,-1.9898566702584126,0.39266926463356133,0.9944649078136464
0.0713819660112501,0.9843254567969175,-1.9876642300254679,0.3910849782423937,0.9932816822471986
0.0736180339887499,0.9790014389406237,-1.9835167236895976,0.3880958485025355,0.9910502504533947
0.075,0.9752315356323151,-1.9805801083877073,0.38598683984347104,0.9894748727367781
0.075,0.9752327553104794,-1.9805811269367917,0.3859875538423749,0.989475465576139
0.07638196601125011,0.9711087136948917,-1.9773669020799216,0.3836870200989929,0.9877550646187021
0.07861803398874989,0.963717343945379,-1.9715968385914229,0.37957957172781354,0.98467557451505
0.08,0.9587311696528138,-1.9676951192128023,0.37681934620912616,0.9825990802655977
0.08,0.9587317926670096,-1.967695586205032,0.37681968205820493,0.9825993175055879
0.08138196601125011,0.953451957682484,-1.9635540278378023,0.37390567309832984,0.980399877743098
0.0836180339887499,0.944340578155183,-1.9563790224534616,0.3688972372365331,0.9766000894433462
0.085,0.938392892488005,-1.9516743322080756,0.3656412259537462,0.9741155034334942
0.085,0.938392942394657,-1.9516742870754091,0.3656412143565252,0.9741154207305107
0.0863819660112501,0.9322299850717419,-1.9467800667554869,0.36227804551945175,0.9715361319652571
0.0886180339887499,0.9218553487554595,-1.9384942129703597,0.3566405870559563,0.9671815310759846
0.09,0.9152262259819786,-1.9331673532316158,0.35305397109667686,0.9643898991144864
0.09,0.9152260144016731,-1.9331670764205937,0.35305380806609526,0.9643896767316635
0.09138196601125011,0.9084526560670545,-1.927696678353479,0.34940137351712747,0.9615288457347456
0.09361803398874989,0.8972307949003573,-1.9185697776949013,0.34337711473379623,0.9567691966366645
0.095,0.8901578177279483,-1.9127750334391442,0.3395973082208702,0.9537558999584572
0.095,0.8901575631650839,-1.9127747238145036,0.3395971273538807,0.9537556647454472
0.09638196601125011,0.8829956246947372,-1.9068724713816185,0.33578312047709036,0.9506930472990025
0.0986180339887499,0.8712508551367131,-1.8971159434737606,0.32955759912503696,0.9456449803808922
0.1,0.863913329120902,-1.8909704021349263,0.325686512840747,0.9424744990685525
0.1,0.8639131172031002,-1.8909701402064216,0.3256863648106488,0.9424743018865466
0.1013819660112501,0.8565267509966126,-1.8847434267201344,0.3218036031876535,0.9392689802543197
0.1036180339887499,0.8444946126814035,-1.8745117157416005,0.31550904244693306,0.9340173332934066
0.105,0.8370210585631221,-1.868099851240839,0.3116182485959966,0.9307359874879919
0.105,0.8370209043259109,-1.8680996521954332,0.31161814080334155,0.9307358370407163
0.1063819660112501,0.8295268864440277,-1.8616253975794779,0.3077312222618413,0.9274299220758455
0.10861803398874989,0.8173739816321718,-1.8510285773312396,0.3014589017418994,0.9220347983793532
0.11,0.8098550938760798,-1.844410530219835,0.29759755453375414,0.918675318535723
0.11,0.8098549881045879,-1.8444103853957592,0.2975974799016836,0.9186752081326032
0.11138196601125011,0.8023357010995551,-1.8377433889418362,0.2937506412184534,0.9152984243873388
0.1136180339887499,0.7901798159337516,-1.8268601921696495,0.28756296632543377,0.9098023023582995
0.115,0.7826799953739823,-1.8200792775577677,0.28376467216448314,0.9063879038740923
0.115,0.7826799247001743,-1.8200791734364696,0.2837646214841293,0.9063878238375435
0.1163819660112501,0.7751941217648246,-1.8132591653588872,0.27998812568876386,0.9029613287422013
0.1186180339887499,0.7631198674510182,-1.8021473071192617,0.27392787128239493,0.8973946393158784
0.12,0.7556857801597275,-1.7952357068540752,0.27021573076140704,0.8939420915935861
0.12,0.7556857332589808,-1.795235631437909,0.2702156964192557,0.8939420334625074
0.1213819660112501,0.7482762997231613,-1.7882924722792999,0.2665303969425593,0.8904812201093608
0.12361803398874989,0.7363460773082834,-1.7769960654006807,0.2606271451187696,0.8848663459697288
0.125,0.7290125242339085,-1.7699788383244723,0.25701719680180096,0.8813881389482664
0.125,0.7290124927838074,-1.7699787824383926,0.25701717328843526,0.8813880963376548
0.1263819660112501,0.7217116896387072,-1.7629360763526092,0.25343759073229155,0.8779045509819989
0.1286180339887499,0.7099729787297016,-1.7514907112474625,0.2477120128372966,0.872258593842924
0.13,0.7027667413129947,-1.7443885053204724,0.2442154983620176,0.868764427816207
0.13,0.7027667195079076,-1.7443884623503478,0.24421548189846862,0.8687643962048801
0.1313819660112501,0.695599580616669,-1.7372659746895796,0.2407518110955913,0.8652672378056853
0.1336180339887499,0.6840895948559533,-1.725702069402758,0.23521843430228978,0.8596039030231817
0.135,0.6770318540294471,-1.718532880463483,0.23184324817940397,0.8561016989066225
0.135,0.6770318378919558,-1.7185328457814513,0.2318432362367209,0.8561016752129451
0.1363819660112501,0.6700182787710748,-1.7113480457028103,0.22850262097830826,0.8525984596921006
0.13861803398874992,0.6587668005184568,-1.6996929289079405,0.22317156730167528,0.8469293197761212
0.14,0.6518745764178979,-1.692473157843265,0.21992315801050102,0.8434258903721792
0.14,0.6518745632860294,-1.6924731283327998,0.21992314893670115,0.8434258725639343
0.1413819660112501,0.6450306110452724,-1.685242085487062,0.21671046692143317,0.839923188181154
0.1436180339887499,0.6340615946644552,-1.673521139481673,0.21158851050830893,0.8342585022054577
0.145,0.627348530676603,-1.6662661263784313,0.20847042084881579,0.8307599789226331
0.145,0.6273485188420865,-1.6662661000803782,0.20847041360463509,0.8307599657261262
0.1463819660112501,0.6206869590788227,-1.6590038983503377,0.20538874191672046,0.8272638038889328
0.1486180339887499,0.6100193294344014,-1.6472409977995384,0.2004799270535424,0.8216130103591296
0.15,0.603496056269245,-1.639965164709751,0.19749410563075115,0.8181250878905527
0.15,0.6034960447499756,-1.639965140577641,0.19749409961098063,0.8181250785694923
0.1513819660112501,0.5970267026641363,-1.6326859321736502,0.19454498071487683,0.8146410363504303
0.1536180339887499,0.5866746663554967,-1.6209033645570785,0.18985097269569615,0.8090129998073566
0.155,0.5803489239501258,-1.6136200755836048,0.18699795105400444,0.8055410432279648
0.155,0.5803489123239068,-1.6136200532899097,0.18699794595472322,0.8055410373990464
0.1563819660112501,0.57407873304092,-1.6063368581455142,0.1841815404858668,0.802074392785155
0.1586180339887499,0.564051844799079,-1.5945548898915285,0.17970183341285484,0.7964774651028156
0.16,0.5579284978560751,-1.5872761271753049,0.1769808368135633,0.7930265145696942
0.16,0.5579284861010265,-1.587276106911081,0.1769808325298304,0.7930265120832339
0.1613819660112501,0.5518615394848881,-1.5800004537491201,0.17429602065371327,0.7895822057848177
0.1636180339887499,0.5421647045381044,-1.568236692905574,0.17002808956125218,0.7840241541825705
0.165,0.536245750240637,-1.560972638342208,0.1674371280412644,0.7805988577351337
0.165,0.5362457386156153,-1.5609726206485055,0.16743712458608306,0.7805988585491735
0.1663819660112501,0.5303832378023351,-1.5537141173594031,0.1648815974329892,0.7771814118607092
0.16861803398874992,0.521016776230926,-1.541982810267789,0.16082105209316253,0.7716692601366599
0.17,0.5153014112444751,-1.534741415150401,0.15835702174905553,0.7682737631487198
0.17,0.5153014001565019,-1.5347414007280047,0.1583570191870155,0.7682737672502006
0.1713819660112501,0.5096417924538392,-1.5275073131651926,0.15592738615590065,0.7648871642037863
0.1736180339887499,0.500601642302587,-1.5158186948608927,0.1520681597072432,0.759426991728316
0.175,0.49508642533625763,-1.5086053052136181,0.1497269695007118,0.7560648092856657
0.175,0.4950864152367797,-1.50860529476448,0.14972696789890524,0.7560648166204326
0.17638196601125009,0.4896255737298767,-1.5014001968709225,0.14741889152182677,0.7527123756977044
0.1786180339887499,0.480903663582811,-1.4897599867006537,0.14375347605733815,0.7473091127355491
0.18,0.475582784274048,-1.482577074742451,0.141530204055427,0.743983007456133
0.18,0.4755827755834072,-1.4825770688474371,0.1415302034545757,0.74398301789293
0.1813819660112501,0.4703142966519456,-1.4754026098951258,0.13933856336348752,0.7406672748171026
0.1836180339887499,0.4618990851875042,-1.463811715980674,0.1358582904673631,0.7353245266344951
0.185,0.45676473152939356,-1.4566587501858006,0.13374736575115015,0.7320364102068557
0.185,0.45676472459493,-1.4566587492313925,0.1337473661507456,0.7320364235075072
0.1863819660112501,0.45168031941476566,-1.4495135654982645,0.13166644668843325,0.7287590416770383
0.1886180339887499,0.44355747598600526,-1.437968032727,0.12836180142057205,0.723478964790473
0.19,0.4386002814772033,-1.4308415030586623,0.12635720348442417,0.7202298358020534
0.19,0.43860027655206096,-1.430841507199605,0.12635720484204124,0.7202298516280286
0.1913819660112501,0.43369023628029457,-1.423721291379962,0.12438089763617548,0.7169915715821417
0.1936180339887499,0.4258434270715634,-1.4122125075260865,0.12124185106119202,0.7117748176539146
0.195,0.421052974368209,-1.405106110686039,0.11933731705813844,0.7085647431727824
0.195,0.42105297162440747,-1.405106119858851,0.11933731929805536,0.708564761089657
0.1963819660112501,0.41630668263356896,-1.3980038505051895,0.117459331025496,0.7053653948241033
0.19861803398874991,0.4087184249177496,-1.3865190109798793,0.11447567587480567,0.7002111288342503
0.2,0.40408378419379587,-1.3794239953275578,0.112664906819124,0.6970392727086686
0.2,0.40408378373230047,-1.3794240092630088,0.11266490984082389,0.697039292199503
0.2013819660112501,0.39949027224073147,-1.372330339686522,0.11087896682079586,0.6938777645252685
0.2036180339887499,0.3921428255972882,-1.3608531698729274,0.1080406438306976,0.6887837592472632
0.205,0.3876531096280883,-1.3537588394647246,0.10631750264893203,0.6856484573987573
0.205,0.38765311149718507,-1.3537588577154633,0.10631750633873945,0.6856484778886619
0.20638196601125008,0.3832016006361438,-1.3466626642822666,0.10461754934249241,0.6825229146278313
0.2086180339887499,0.3760778695537928,-1.3351744006093353,0.10191495453810084,0.6774857203045507
0.21,0.371722790502491,-1.328068779738682,0.10027365045153902,0.6743846020040241
0.21,0.37172279469370584,-1.3280688016745907,0.10027365468393079,0.6743846228649688
0.2113819660112501,0.3674032590891342,-1.320957892965861,0.0986540186478129,0.6712924845331794
0.2136180339887499,0.36048768263861486,-1.3094385252774952,0.09607828331512398,0.6663076711239637
0.215,0.3562580952032217,-1.3023091851927324,0.09451353762196608,0.6632378245893077
0.215,0.35625810162968474,-1.3023092099593516,0.09451354225680819,0.6632378451497719
0.2163819660112501,0.3520618036436207,-1.295171198250752,0.0929691160486853,0.6601761046392479
0.2186180339887499,0.3453412041729338,-1.2836009735922416,0.09051235137341769,0.6552385747755468
0.22,0.34122961535497526,-1.2764360185909547,0.08901953930128702,0.6521967561980336
0.22,0.34122962379982036,-1.2764360450312646,0.08901954417677678,0.6521967757772945
0.2213819660112501,0.3371496091048203,-1.2692593737505682,0.08754590458870574,0.6491621391846819
0.2236180339887499,0.33061395709676433,-1.2576205408221002,0.085201400123594,0.6442665100392089
0.225,0.3266149712277992,-1.2504097324013115,0.08377666099388995,0.6412493943477221
0.225,0.3266149812743372,-1.250409758944784,0.08377666591406858,0.6412494122835503
0.2263819660112501,0.32264649831311965,-1.2431848568827968,0.0823701772636021,0.6382385807242211
0.2286180339887499,0.3162895269728342,-1.231463584127515,0.0801325373946955,0.6333796297464667
0.23,0.3124001792831823,-1.2241995477752072,0.07877284218794728,0.6303840987599262
0.23,0.31240019025358423,-1.2241995723652639,0.07877284691475232,0.6303841144495634
0.2313819660112501,0.3085409828093275,-1.2169200674243326,0.07743071457628739,0.6273940812600098
0.2336180339887499,0.30236056231439923,-1.2051083984826325,0.07529591278227456,0.6225672439382216
0.235,0.29858048101584894,-1.1977878101813382,0.07399907600963745,0.6195907026295996
0.235,0.298580491927745,-1.1977878302608547,0.07399908026600703,0.6195907156244693
0.23638196601125008,0.2948309019033783,-1.1904517042628673,0.07271934470154644,0.6166190876879145
0.2386180339887499,0.28882906731365104,-1.178549324524308,0.07068467360901448,0.6118209834837639
0.24,0.2851603978445412,-1.171173915870501,0.06944929615961887,0.6088616852530137
0.24,0.2851604074821909,-1.1711739286247138,0.06944929965875189,0.6088616953520206
0.2413819660112501,0.28152322339935015,-1.1637844382851965,0.06823075849874007,0.6059070160790293
0.2436180339887499,0.27570576091378285,-1.1517999455994659,0.06629465884750135,0.6011359594715964
0.245,0.27215280214136384,-1.1443771269743392,0.0651199942356566,0.5981933101852783
0.245,0.2721528092099598,-1.144377129769255,0.06511999673102091,0.598193317570923
0.2463819660112501,0.26863281877839174,-1.1369432876242722,0.06396204990837724,0.5952553582176296
0.2486180339887499,0.26300836562222485,-1.1248946300280904,0.06212381672246289,0.5905117939451323
0.25,0.2595769073921228,-1.1174375279935058,0.06100956421304286,0.5875865926016335
0.25,0.2595769107895918,-1.1174375190939587,0.06100956556309095,0.587586597913404
0.2513819660112501,0.25618016256706844,-1.1099739408332507,0.059911991026224375,0.5846665724023354
0.2536180339887499,0.2507588658704524,-1.0978877441369763,0.05817137858384634,0.5799533585972887
0.255,0.24745528092518804,-1.0904145133992715,0.057117422735731324,0.577047926823184
0.255,0.24745528004100878,-1.090414492722531,0.05711742295986187,0.5770479311493806
0.25638196601125013,0.24418812668392073,-1.0829405013617193,0.05608010714194218,0.5741485868243379
0.2586180339887499,0.238980019547827,-1.0708501859799837,0.054436881335200124,0.5694710528332024
0.26,0.2358102315423351,-1.0633825880251786,0.05344301332810403,0.5665892122084342
0.26,0.23581022644106953,-1.06338255759287,0.05344301262488895,0.5665892170101103
0.26138196601125013,0.2326782869343377,-1.0559205800898044,0.052465674321190967,0.563714764841776
0.2636180339887499,0.2276916306111517,-1.043863420009394,0.05091917995230834,0.5590804964551743
0.265,0.22466012388246318,-1.0364248220771486,0.04998484420396408,0.556227372932846
0.265,0.22466011533177843,-1.0364247859838953,0.04998484292214488,0.5562273798391761
0.26638196601125014,0.2216673270566812,-1.0289982400039837,0.04906679447931167,0.5533832515015294
0.2686180339887499,0.21690719791473592,-1.0170117711210809,0.047615607168540255,0.5488016030161605
0.27,0.21401623655853988,-1.0096248644271462,0.04673971401226997,0.5459832716884224
0.27,0.2140162258170008,-1.0096248280980267,0.04673971256908668,0.5459832822331482
0.27138196601125014,0.21116414503734493,-1.0022558247669453,0.04587969607566481,0.5431757373813495
0.2736180339887499,0.2066314944786876,-0.9903741683474645,0.044521410987440765,0.538657128476037
0.275,0.20388066931416166,-0.9830587666062861,0.0437022410920456,0.5358801454676463
0.275,0.20388065784261722,-0.983058735748251,0.04370223988542551,0.5358801608237996
0.27638196601125015,0.20116810819489045,-0.9757659613664366,0.04289835874761977,0.5331157996731285
0.2786180339887499,0.1968594124302715,-0.9640166345280143,0.041629537205676845,0.5286709013776802
0.28,0.1942455588628391,-0.9567878839627767,0.04086474314794737,0.5259417948495136
0.28,0.19424554799962293,-0.9567878633866302,0.04086474247787567,0.5259418156388713
0.2813819660112501,0.19166863690817915,-0.9495849451412173,0.04011448785542887,0.5232270717645651
0.2836180339887499,0.18757612184820627,-0.9379865832752303,0.038930749120178944,0.5188660040599836
0.285,0.18509357306229968,-0.9308537987975665,0.03821743966524298,0.5161907978887464
0.285,0.18509356382360242,-0.9308537916478513,0.03821743969996287,0.5161908241226691
0.2863819660112501,0.182646014397503,-0.9237483254286158,0.03751779333781756,0.5135315087709147
0.28861803398874986,0.1787583402871914,-0.912309522455981,0.03641401465646722,0.5092631565884539
0.29,0.17639942905848152,-0.905275725354722,0.035748895580858114,0.5066469853624969
0.29,0.17639942208340387,-0.9052757328681482,0.03574889636199781,0.5066470164666311
0.2913819660112501,0.17407312512330625,-0.8982690106359698,0.03509648181801639,0.5040479653759805
0.29361803398874986,0.1703763656365985,-0.8869882655163562,0.03406705952696231,0.4998794785836831
0.295,0.1681320700908801,-0.8800503771151776,0.03344660173777617,0.49732632387886133
0.295,0.1681320656593561,-0.8800503987389938,0.03344660320719851,0.49732635883631787
0.2963819660112501,0.16591774737916892,-0.8731377638335817,0.03283785674947593,0.494791203294729
0.29861803398874986,0.16239649898959507,-0.8620043707915656,0.03187698400287834,0.4907276973520338
0.3,0.1602571361844327,-0.8551539392283879,0.031297593314829265,0.4882402440851415
0.3,0.16025713431771899,-0.8551539730785572,0.03129759535440969,0.4882402815895924
0.3013819660112501,0.15814504961359763,-0.8483256696254221,0.030728932731203522,0.4857713347064105
0.30361803398874987,0.15478354026288846,-0.8373213225434332,0.02983085984419339,0.4818157633803936
0.305,0.1527394365463532,-0.830545638262364,0.029289030349295246,0.4793953515143198
0.305,0.15273943709517496,-0.8305456816010004,0.029289032813482014,0.4793953901249394
0.3063819660112501,0.15072002447976396,-0.8237880532136884,0.028756995936086677,0.4769936183885716
0.3086180339887499,0.14750313270671164,-0.8128889346079611,0.02791625183593151,0.47314676176130593
0.31,0.1455452240875656,-0.8061723976120574,0.027408692052522658,0.47079339470514925
0.31,0.14554522675721135,-0.8061724471588696,0.027408694787461708,0.47079343304715576
0.3113819660112501,0.14360968313240058,-0.7994693511692691,0.02691006916834045,0.4684584733664997
0.3136180339887499,0.14052380748531018,-0.7886484941352239,0.02612163196082435,0.46471897588518957
0.315,0.13864413570411355,-0.7819741035582053,0.02564535772468935,0.46243134616635034
0.315,0.13864414004101916,-0.7819741557731238,0.025645360575380333,0.46243138310412757
0.3163819660112501,0.13678488229015956,-0.7753084647010158,0.025177258410056684,0.4601615688173891
0.3186180339887499,0.13381860835173748,-0.7645381809587489,0.024436668523129295,0.4565259799089074
0.32,0.13201067924772075,-0.7578890175172547,0.02398905949334789,0.45430149344834314
0.32,0.13201068457090348,-0.7578890687630544,0.023989062302150085,0.45430152832185083
0.32138196601125013,0.13022166274915517,-0.7512441251221235,0.023548968529771046,0.4520939149566309
0.3236180339887499,0.1273661658359434,-0.7404982692140889,0.022852380864659735,0.44855674021967534
0.325,0.12562512873521509,-0.7338588186644129,0.02243119885177874,0.4463915595075299
0.325,0.1256251341304329,-0.7338588655901337,0.02243120146499919,0.44639159234070025
0.32638196601125014,0.12390195403485244,-0.727219733054434,0.02201698154862024,0.4442420161999035
0.3286180339887499,0.12115107090245258,-0.716475543007307,0.021361156196831124,0.44079586003062504
0.33,0.11947368179480561,-0.7098327021100714,0.020964526404714124,0.4386850327572647
0.33,0.11947368627213761,-0.709832742322835,0.020964528698876796,0.4386850643229447
0.33138196601125014,0.11781351039396071,-0.703187102916648,0.020574400612374186,0.4365883111277886
0.3336180339887499,0.11516345051272239,-0.6924264096990591,0.019956639958137002,0.43322425364313716
0.335,0.11354781875300052,-0.6857700831039689,0.019583002867906624,0.43116202237458534
0.335,0.11354782162926988,-0.6857701161145541,0.019583004798838517,0.43116205396648705
0.33638196601125014,0.11194906619723072,-0.6791087634699652,0.01921548560709035,0.42911223513996777
0.3386180339887499,0.10939783673259132,-0.668318605413509,0.018633540949166468,0.4258205990561249
0.34,0.10784303264524017,-0.661642005918225,0.01828159326116335,0.423800982148341
0.34,0.10784303396572259,-0.6616420335474167,0.018281594904925227,0.42380101506454165
0.3413819660112501,0.1063049637671554,-0.654959149314789,0.017935443202322644,0.4217922326187765
0.3436180339887499,0.1038517203725515,-0.6441322557615632,0.017387429967493262,0.4185638404717474
0.345,0.10235739944717337,-0.6374322889308636,0.017056080398137916,0.41658151951536637
0.345,0.10235740008779416,-0.6374323141499838,0.017056081924422952,0.41658155418644827
0.3463819660112501,0.10087978829252596,-0.630725962820893,0.01673026177235792,0.4146088640631457
0.34861803398874985,0.09852438781292491,-0.6198618734752799,0.016214620975035406,0.4114367349793443
0.35,0.09709059151301982,-0.6131400713516294,0.015902979374075428,0.4094881678608078
0.35,0.09709059261609185,-0.6131400951281932,0.015902980917622683,0.40948820295352995
0.3513819660112501,0.09567358414444678,-0.6064133456634427,0.015596659949249105,0.40754875258204676
0.35361803398874986,0.09341649222985075,-0.5955205987999886,0.015112170309677233,0.4044299338625836
0.355,0.0920436615560569,-0.588784656804909,0.014819560981749982,0.40251443530211206
0.355,0.09204366355330923,-0.5887846751074077,0.014819562490021157,0.40251446753415204
0.3563819660112501,0.09068782671866614,-0.5820472015271806,0.014532125622771138,0.40060849809128835
0.35861803398874986,0.08853024388722153,-0.57114587305583,0.014077917651379654,0.39754543287245103
0.36,0.08721929662657321,-0.5644110418048957,0.013803877315257654,0.39566580588119565
0.36,0.08721929874155124,-0.5644110467243618,0.01380387854320972,0.3956658314839661
0.3613819660112501,0.08592567873017565,-0.5576802646814035,0.013534913653960937,0.39379711205026846
0.36361803398874987,0.08386953452968535,-0.5468030199582611,0.013110413629961907,0.3907978535794044
0.365,0.08262178201760609,-0.5400921163140155,0.012854633482306638,0.3889601860550349
0.365,0.08262178272695737,-0.540092101752705,0.012854634163998842,0.38896020334249903
0.3663819660112501,0.08139174680966751,-0.5333926207542941,0.012603855949629225,0.387135564835063
0.36861803398874987,0.07943928834330213,-0.5225825278889394,0.012208625938908452,0.38421246569292233
0.37,0.07825608299688483,-0.515923745830217,0.011970832820224481,0.38242499374460803
0.37,0.07825608102141025,-0.5159237134242902,0.011970832870072152,0.382425004990891
0.3713819660112501,0.07709090123730128,-0.5092845499605996,0.011737952698086931,0.38065298594561625
0.3736180339887499,0.07524390903170827,-0.4985894189494196,0.011371465431323889,0.3778201311461597
0.375,0.07412611422344195,-0.49201223717169223,0.011151280257253222,0.37609148860951275
0.375,0.07412610919137372,-0.49201219726580264,0.011151279831275956,0.3760914997739308
0.3763819660112501,0.07302641793165505,-0.4854623547977822,0.010935867504916298,0.3743805260704115
0.3786180339887499,0.07128533624502717,-0.4749271696000861,0.010597300072285798,0.3716507710597024
0.38,0.07023282063515567,-0.4684576138007364,0.01039412690047177,0.3699882336517217
0.38,0.07023281319764016,-0.4684575812889638,0.010394126313524972,0.36998825193984325
0.38138196601125013,0.06919813957020893,-0.462021405297572,0.01019551522904291,0.36834499064452697
0.3836180339887499,0.06756144683031744,-0.4516813039849738,0.009883635465967875,0.36572764237831223
0.385,0.06657278628220376,-0.4453380944827613,0.009696618360647271,0.3641359668928028
0.385,0.06657277789741516,-0.44533808259450003,0.009696617957459748,0.3641359976145837
0.38638196601125013,0.06560132896113285,-0.4390318714369111,0.009513883249986855,0.36256442516673687
0.3886180339887499,0.06406536615479241,-0.4289078430970926,0.009227059140359345,0.3600642474307124
0.39,0.06313785670794311,-0.42270056094862135,0.009055114481141676,0.3585453701345904
0.39,0.06313784928614105,-0.42270057640402064,0.009055114527919288,0.3585454141335043
0.39138196601125014,0.062226616678981335,-0.4165313975724403,0.008887123903080064,0.3570467260387758
0.3936180339887499,0.060785957515984264,-0.40662978468690314,0.008623440147741704,0.3546641568274254
0.395,0.05991596378100778,-0.40055942918136683,0.008465346264353104,0.35321747870458436
0.395,0.05991595909017576,-0.4005594703578555,0.008465346873058546,0.35321753175635073
0.39638196601125014,0.05906115364713359,-0.39452632428131856,0.008310860531224503,0.35179047555007653
0.3986180339887499,0.05770947297804992,-0.38484186076482463,0.008068294722507242,0.3495221107623033
0.4,0.05689305329958198,-0.3789033288458867,0.007922805045492221,0.34814465853032517
0.4,0.056893052152374515,-0.37890338749352287,0.007922806136972138,0.3481447135123278
0.40138196601125015,0.056090780781762384,-0.37300004195853775,0.0077805896337195014,0.3467855824646196
0.4036180339887499,0.05482202265168344,-0.36352094217881004,0.007557187272347451,0.34462369805117865
0.405,0.05405566974400397,-0.35770631563352023,0.007423129724255188,0.34330948813554324
0.405,0.054055671314327855,-0.35770638121628506,0.0074231310506570804,0.34330953950661264
0.4063819660112501,0.05330266595986861,-0.3519246550820535,0.007292045205371631,0.34201128002029896
0.4086180339887499,0.05211214719193057,-0.34263764576137384,0.007086040772501206,0.3399418923577986
0.41,0.051393389747474386,-0.33693896514802035,0.006962375431431285,0.33868049303818476
0.41,0.05139339160510595,-0.33693902967691847,0.006962376665111456,0.33868054080807847
0.4113819660112501,0.05068752245946605,-0.3312712344550547,0.006841421142810553,0.3374312262096418
0.41361803398874986,0.049572530187471056,-0.32216461941999625,0.006651278543073778,0.3354316653759798
0.415,0.04890013314412321,-0.3165751438927164,0.0065371047279626105,0.33420689820495086
0.415,0.048900132331318936,-0.31657520504986963,0.006537105599263448,0.3342069483049562
0.4163819660112501,0.04824046721548034,-0.31101491074272575,0.006425413651503249,0.33298877593796083
0.41861803398874986,0.047200044718045155,-0.30207876786901083,0.006249795365151162,0.3310269832626763
0.42,0.04657368623318659,-0.2965924928649279,0.006144321894415333,0.32981724184616557
0.42,0.04657368098666002,-0.29659255437971216,0.006144322326823502,0.32981730221106026
0.4213819660112501,0.045960031979494984,-0.2911337180857137,0.006041126163042264,0.32860759135989653
0.42361803398874986,0.04499400817049644,-0.28235788572317416,0.005878833488612535,0.32664535388444327
0.425,0.04441356616403246,-0.2769681020678422,0.005781343749560873,0.32542667977891365
0.425,0.04441355715572232,-0.2769681709909216,0.005781343904949177,0.3254267545312062
0.4263819660112501,0.04384571723661944,-0.27160368016563735,0.005685944839503453,0.32420183759444915
0.42861803398874987,0.042953439454775616,-0.26297567904258795,0.005535886380416044,0.32220274154323625
0.43,0.04241823578763636,-0.2576740646637892,0.005445732104989669,0.3209546556965093
0.43,0.04241822579056208,-0.2576741457298047,0.005445732256468972,0.32095474026642523
0.4313819660112501,0.04189526885885695,-0.25239529019732687,0.005357505666785881,0.31969634118085316
0.4336180339887499,0.04107465067213368,-0.2439004026583318,0.005218729477903791,0.31763687532979684
0.435,0.04058300675805007,-0.23867767253929478,0.0051353643317709145,0.316349424427027
0.435,0.04058299882782769,-0.23867776293247817,0.005135364625282049,0.3163495043249946
0.4363819660112501,0.04010295670210029,-0.23347526842740723,0.005053801148835569,0.3150516548179408
0.4386180339887499,0.03935022658721812,-0.22509878403283004,0.0049255705881734125,0.31293152640786537
0.44,0.03889947854568919,-0.2199461985316812,0.004848597866202299,0.31161072381133614
0.44,0.038899474272692754,-0.21994628870244035,0.004848598210923682,0.3116107801955164
0.4413819660112501,0.038459470822018366,-0.21481171203602453,0.004773347740593731,0.3102842835958205
0.4436180339887499,0.037769618201630495,-0.20654055682767772,0.004655196871962239,0.3081310517299111
0.445,0.037356517833738584,-0.20145029691053143,0.004584390052215218,0.3067998784454972
0.445,0.037356517124843905,-0.20145037788751374,0.004584390283097113,0.3067998997187208
0.44638196601125013,0.03695324869175164,-0.196375909605009,0.004515270737518991,0.3054718392409467
0.4486180339887499,0.036320943382138135,-0.18819702859181836,0.004406993027002575,0.3033369054209259
0.45,0.03594229522934925,-0.1831604499972516,0.004342274015321302,0.3020309351150974
0.45,0.03594229716840181,-0.1831605199539249,0.004342274110689381,0.30203092545423293
0.45138196601125014,0.035572708867737626,-0.1781368337861667,0.004279240965585355,0.3007390427796727
0.4536180339887499,0.03499345150448224,-0.17003321874792549,0.004180827484661905,0.2986864188094158
0.455,0.034646836446622184,-0.16503839025686926,0.004122224731485774,0.297445968684369
0.455,0.03464683975770595,-0.16503845317979823,0.004122224788968708,0.2974459444062187
0.45638196601125014,0.0343088413966078,-0.16005246013001845,0.004065329160441854,0.29623043178920955
0.4586180339887499,0.03378005586000407,-0.15200039445159616,0.003976904283603759,0.2943233945560504
0.46,0.03346443296382105,-0.1470311280064202,0.003924516818305976,0.2931856654009973
0.46,0.033464436036802506,-0.14703118451243755,0.003924516887043168,0.2931856436133559
0.46138196601125014,0.033157424297634255,-0.14206563697275731,0.003873872139769699,0.292081805344429
0.4636180339887499,0.0326790781731286,-0.1340352529244368,0.003795642965610088,0.29037255468937734
0.465,0.03239499900603468,-0.1290721026321104,0.0037496090312725354,0.28936634868965755
0.465,0.03239500053599065,-0.12907214472248688,0.0037496090944458133,0.28936633989865357
0.4663819660112501,0.0321199300142341,-0.12410701233160497,0.003705357332254779,0.2884001716856741
0.4686180339887499,0.03169433806720744,-0.11606502058150896,0.0036375531796439685,0.2869245267033645
0.47,0.03144363774899146,-0.11108713267370977,0.003598007977274648,0.2860680438755892
0.47,0.031443637595157226,-0.11108715592503106,0.0035980080528601097,0.28606805128474194
0.4713819660112501,0.031202587186893074,-0.10610158673272899,0.003560274758782266,0.28525477210090067
0.47361803398874985,0.030833497081131023,-0.09801476660899869,0.0035030696260415564,0.28403116396625894
0.475,0.03061864448079988,-0.09300228991391422,0.003470098156684808,0.28333211802214275
0.475,0.030618643704590685,-0.09300230312201006,0.0034700983359155584,0.2833321398389769
0.4763819660112501,0.03041414421948626,-0.08797731305978729,0.0034389493094334664,0.28267681022158614
0.47861803398874986,0.030105671174385895,-0.07981765335985454,0.003392405634466096,0.2817081883688727
0.48,0.0299291656515494,-0.07475549348950004,0.0033660188750548638,0.2811654452920415
0.48,0.02992916529438011,-0.07475550493694619,0.003366019206669219,0.281165476347353
0.4813819660112501,0.02976365492807642,-0.06967810613129466,0.0033414454784025938,0.28066491552172984
0.48361803398874986,0.02951955841798162,-0.06142979332848138,0.003305509345704042,0.27994230967988637
0.485,0.029383584286312093,-0.05631176094118793,0.003285652124094962,0.2795482753294954
0.485,0.0293835836080464,-0.05631177618298711,0.0032856524247259675,0.27954830736049374
0.4863819660112501,0.02925912716289938,-0.051178682884153386,0.003267583915345074,0.27919355703545873
0.48861803398874987,0.029082464496332443,-0.04284277158304606,0.0032421142289743242,0.27870009343458363
0.49,0.028988730968918842,-0.037673393594249274,0.0032286860979333933,0.2784432079309654
0.49,0.02898872991992002,-0.03767341315043803,0.003228686309185684,0.27844323622531725
0.4913819660112501,0.028906898878393338,-0.03249199280523114,0.0032170157644177055,0.27822214499306663
0.49361803398874987,0.028799921453091827,-0.024086131025607783,0.0032018328968951406,0.2779376414368143
0.495,0.028749639868734467,-0.01887964935028359,0.003194724592412365,0.2778056183485156
0.495,0.02874963902031917,-0.01887967650686357,0.003194724710518766,0.2778056368169401
0.4963819660112501,0.028711510238830985,-0.013666535427476893,0.003189348606492212,0.2777064476896418
0.4986180339887499,0.028675668986229967,-0.005221997178443892,0.0031843057450130696,0.2776139020978178
0.5,0.028669544379623886,1.1847956837532878e-08,0.0031834443389075805,0.27759809301069055
0.5,0.028669544379623907,-1.1847956100097279e-08,0.003183444338907583,0.2775980930106906
0.5013819660112501,0.028675668986229995,0.005221997178444524,0.0031843057450130718,0.2776139020978177
0.5036180339887499,0.028711510238831034,0.013666535427477498,0.0031893486064922144,0.27770644768964153
0.505,0.028749639020319212,0.01887967650686425,0.003194724710518766,0.2778056368169397
0.505,0.028749639868734557,0.018879649350284234,0.0031947245924123712,0.27780561834851525
0.5063819660112501,0.028799921453091914,0.02408613102560842,0.0032018328968951453,0.27793764143681393
0.5086180339887499,0.028906898878393428,0.03249199280523173,0.00321701576441771,0.27822214499306613
0.51,0.02898872991992011,0.03767341315043863,0.003228686309185688,0.27844323622531675
0.51,0.028988730968918977,0.037673393594249795,0.0032286860979334037,0.278443207930965
0.5113819660112501,0.029082464496332578,0.04284277158304663,0.0032421142289743334,0.2787000934345831
0.51361803398875,0.02925912716289951,0.05117868288415389,0.003267583915345082,0.2791935570354581
0.515,0.029383583608046545,0.05631177618298755,0.0032856524247259766,0.27954830736049313
0.515,0.02938358428631228,0.056311760941188435,0.0032856521240949765,0.27954827532949483
0.5163819660112501,0.029519558417981803,0.061429793328481926,0.003305509345704056,0.2799423096798858
0.51861803398875,0.02976365492807659,0.06967810613129527,0.0033414454784026055,0.28066491552172923
0.52,0.02992916529438028,0.07475550493694678,0.0033660192066692304,0.28116547634735234
0.52,0.0299291656515496,0.0747554934895007,0.003366018875054879,0.2811654452920409
0.5213819660112501,0.03010567117438607,0.07981765335985516,0.0033924056344661105,0.28170818836887224
0.52361803398875,0.03041414421948644,0.08797731305978795,0.0034389493094334794,0.28267681022158553
0.525,0.030618643704590866,0.09300230312201081,0.00347009833591557,0.2833321398389762
0.525,0.030618644480800095,0.09300228991391503,0.003470098156684824,0.2833321180221421
0.5263819660112501,0.030833497081131235,0.0980147666089996,0.003503069626041573,0.2840311639662584
0.52861803398875,0.031202587186893272,0.10610158673272983,0.0035602747587822822,0.28525477210090017
0.53,0.03144363759515741,0.11108715592503178,0.0035980080528601245,0.2860680512847414
0.53,0.03144363774899171,0.11108713267371045,0.003598007977274669,0.2860680438755886
0.5313819660112501,0.0316943380672077,0.11606502058150958,0.003637553179643991,0.28692452670336394
0.53361803398875,0.03211993001423434,0.12410701233160552,0.0037053573322547986,0.28840017168567345
0.535,0.03239500053599088,0.12907214472248738,0.003749609094445831,0.28936633989865296
0.535,0.03239499900603495,0.12907210263211094,0.00374960903127256,0.28936634868965705
0.5363819660112501,0.032679078173128866,0.13403525292443713,0.00379564296561011,0.29037255468937667
0.53861803398875,0.03315742429763452,0.14206563697275784,0.003873872139769724,0.29208180534442857
0.54,0.03346443603680277,0.14703118451243818,0.0039245168870431935,0.2931856436133555
0.54,0.03346443296382137,0.14703112800642087,0.0039245168183060074,0.29318566540099683
0.5413819660112501,0.03378005586000436,0.15200039445159685,0.0039769042836037905,0.29432339455605017
0.54361803398875,0.0343088413966081,0.16005246013001898,0.004065329160441886,0.2962304317892093
0.545,0.03464683975770623,0.16503845317979882,0.004122224788968739,0.2974459444062186
0.545,0.03464683644662252,0.1650383902568698,0.004122224731485811,0.29744596868436884
0.5463819660112501,0.03499345150448255,0.170033218747926,0.004180827484661941,0.2986864188094157
0.54861803398875,0.035572708867737904,0.1781368337861671,0.004279240965585393,0.30073904277967306
0.55,0.03594229716840208,0.18316051995392527,0.00434227411068942,0.3020309254542333
0.55,0.03594229522934958,0.18316044999725198,0.004342274015321347,0.3020309351150977
0.5513819660112501,0.036320943382138454,0.18819702859181878,0.004406993027002622,0.30333690542092645
0.55361803398875,0.036953248691751955,0.19637590960500922,0.004515270737519041,0.3054718392409474
0.555,0.03735651712484421,0.20145037788751405,0.004584390283097161,0.30679989971872146
0.555,0.03735651783373895,0.20145029691053176,0.004584390052215274,0.30679987844549794
0.5563819660112501,0.03776961820163084,0.20654055682767813,0.004655196871962294,0.30813105172991195
0.55861803398875,0.03845947082201874,0.21481171203602517,0.004773347740593791,0.3102842835958214
0.56,0.03889947427269315,0.21994628870244112,0.0048485982109237455,0.3116107801955173
0.56,0.03889947854568965,0.21994619853168193,0.00484859786620237,0.3116107238113371
0.5613819660112501,0.03935022658721858,0.2250987840328308,0.004925570588173488,0.31293152640786653
0.5636180339887499,0.04010295670210076,0.23347526842740798,0.005053801148835645,0.31505165481794184
0.565,0.04058299882782816,0.23867776293247872,0.0051353646252821255,0.3163495043249956
0.565,0.0405830067580506,0.23867767253929542,0.005135364331771,0.31634942442702824
0.56638196601125,0.0410746506721342,0.2439004026583324,0.005218729477903875,0.31763687532979795
0.5686180339887499,0.04189526885885747,0.2523952901973277,0.005357505666785968,0.3196963411808544
0.57,0.0424182257905626,0.25767414572980546,0.005445732256469058,0.32095474026642634
0.57,0.042418235787636926,0.25767406466379006,0.005445732104989763,0.32095465569651055
0.57138196601125,0.04295343945477621,0.26297567904258884,0.00553588638041614,0.3222027415432373
0.5736180339887499,0.04384571723662005,0.2716036801656383,0.00568594483950355,0.32420183759445015
0.575,0.04441355715572291,0.2769681709909227,0.0057813439049492705,0.3254267545312072
0.575,0.04441356616403312,0.2769681020678434,0.00578134374956098,0.3254266797789148
0.57638196601125,0.044994008170497105,0.28235788572317533,0.005878833488612639,0.3266453538844442
0.5786180339887499,0.04596003197949565,0.29113371808571487,0.006041126163042369,0.3286075913598974
0.58,0.046573680986660676,0.29659255437971355,0.006144322326823609,0.3298173022110613
0.58,0.04657368623318732,0.29659249286492906,0.006144321894415448,0.3298172418461667
0.58138196601125,0.047200044718045904,0.3020787678690121,0.006249795365151278,0.3310269832626772
0.5836180339887499,0.048240467215481114,0.3110149107427273,0.00642541365150337,0.3329887759379617
0.585,0.04890013233131974,0.3165752050498709,0.006537105599263571,0.33420694830495695
0.585,0.04890013314412408,0.3165751438927177,0.006537104727962743,0.3342068982049517
0.58638196601125,0.049572530187471944,0.32216461941999747,0.006651278543073911,0.3354316653759805
0.5886180339887499,0.050687522459467,0.3312712344550559,0.0068414211428106915,0.3374312262096423
0.59,0.05139339160510691,0.3369390296769199,0.0069623766651116,0.33868054080807913
0.59,0.05139338974747544,0.33693896514802185,0.006962375431431437,0.33868049303818526
0.59138196601125,0.05211214719193162,0.3426376457613754,0.007086040772501363,0.3399418923577993
0.5936180339887499,0.05330266595986971,0.3519246550820546,0.0072920452053717956,0.3420112800202996
0.595,0.05405567131432899,0.357706381216286,0.00742313105065725,0.34330953950661325
0.595,0.054055669744005184,0.35770631563352134,0.007423129724255365,0.34330948813554374
0.59638196601125,0.054822022651684676,0.363520942178811,0.007557187272347638,0.3446236980511795
0.5986180339887499,0.056090780781763695,0.3730000419585385,0.007780589633719699,0.34678558246462027
0.6,0.05689305215237586,0.3789033874935236,0.00792280613697234,0.34814471351232845
0.6,0.05689305329958344,0.37890332884588734,0.007922805045492438,0.3481446585303257
0.60138196601125,0.057709472978051395,0.38484186076482535,0.008068294722507464,0.34952211076230394
0.6036180339887499,0.059061153647135115,0.3945263242813191,0.008310860531224727,0.3517904755500769
0.605,0.059915959090177294,0.40055947035785583,0.008465346873058778,0.35321753175635145
0.605,0.0599159637810094,0.40055942918136705,0.008465346264353347,0.353217478704585
0.60638196601125,0.06078595751598595,0.4066297846869034,0.008623440147741952,0.3546641568274258
0.6086180339887499,0.06222661667898308,0.4165313975724406,0.008887123903080323,0.3570467260387762
0.61,0.0631378492861428,0.4227005764040211,0.009055114527919546,0.35854541413350466
0.61,0.06313785670794494,0.42270056094862185,0.009055114481141949,0.35854537013459076
0.61138196601125,0.0640653661547943,0.42890784309709307,0.00922705914035962,0.3600642474307126
0.6136180339887499,0.06560132896113477,0.43903187143691147,0.009513883249987136,0.36256442516673704
0.615,0.06657277789741708,0.4453380825945004,0.009696617957460033,0.3641359976145839
0.615,0.06657278628220575,0.4453380944827617,0.009696618360647571,0.3641359668928032
0.6163819660112501,0.06756144683031949,0.4516813039849742,0.009883635465968182,0.3657276423783125
0.6186180339887499,0.06919813957021094,0.4620214052975725,0.010195515229043217,0.3683449906445274
0.62,0.07023281319764219,0.46845758128896403,0.01039412631352528,0.3699882519398436
0.62,0.0702328206351578,0.46845761380073664,0.01039412690047209,0.36998823365172173
0.6213819660112501,0.07128533624502933,0.47492716960008635,0.010597300072286115,0.37165077105970223
0.6236180339887499,0.07302641793165733,0.48546235479778255,0.010935867504916636,0.3743805260704114
0.625,0.07412610919137604,0.49201219726580264,0.011151279831276303,0.37609149977393075
0.625,0.07412611422344438,0.49201223717169223,0.011151280257253586,0.37609148860951275
0.6263819660112501,0.07524390903171074,0.4985894189494194,0.011371465431324257,0.37782013114615953
0.6286180339887499,0.07709090123730378,0.5092845499605994,0.01173795269808731,0.3806529859456162
0.63,0.07825608102141277,0.5159237134242901,0.011970832870072525,0.3824250049908906
0.63,0.07825608299688745,0.5159237458302169,0.011970832820224877,0.38242499374460787
0.6313819660112501,0.07943928834330474,0.5225825278889393,0.01220862593890885,0.3842124656929223
0.6336180339887499,0.0813917468096702,0.5333926207542936,0.01260385594962964,0.3871355648350629
0.635,0.08262178272696016,0.5400921017527042,0.012854634163999266,0.38896020334249864
0.635,0.08262178201760899,0.5400921163140145,0.012854633482307084,0.3889601860550348
0.6363819660112501,0.08386953452968832,0.54680301995826,0.013110413629962358,0.390797853579404
0.63861803398875,0.08592567873017859,0.5576802646814025,0.01353491365396138,0.3937971120502679
0.64,0.0872192987415542,0.5644110467243612,0.013803878543210163,0.3956658314839654
0.64,0.08721929662657632,0.5644110418048949,0.013803877315258117,0.3956658058811949
0.6413819660112501,0.0885302438872246,0.5711458730558292,0.014077917651380122,0.3975454328724505
0.64361803398875,0.0906878267186692,0.5820472015271799,0.014532125622771605,0.4006084980912877
0.645,0.09204366355331231,0.5887846751074071,0.01481956249002163,0.40251446753415143
0.645,0.09204366155606014,0.5887846568049083,0.014819560981750477,0.4025144353021113
0.6463819660112501,0.09341649222985404,0.5955205987999879,0.01511217030967775,0.40442993386258314
0.64861803398875,0.09567358414445018,0.606413345663442,0.015596659949249636,0.40754875258204615
0.65,0.09709059261609529,0.6131400951281925,0.015902980917623214,0.40948820295352917
0.65,0.0970905915130234,0.6131400713516287,0.01590297937407599,0.4094881678608071
0.6513819660112501,0.09852438781292856,0.6198618734752792,0.016214620975035985,0.41143673497934374
0.65361803398875,0.10087978829252978,0.6307259628208921,0.016730261772358538,0.41460886406314534
0.655,0.10235740008779802,0.6374323141499831,0.017056081924423573,0.41658155418644777
0.655,0.10235739944717742,0.637432288930863,0.01705608039813857,0.4165815195153658
0.6563819660112501,0.10385172037255552,0.6441322557615625,0.017387429967493918,0.418563840471747
0.65861803398875,0.1063049637671595,0.654959149314788,0.017935443202323327,0.4217922326187763
0.66,0.10784303396572671,0.6616420335474155,0.018281594904925924,0.4238010150645416
0.66,0.10784303264524445,0.661642005918224,0.01828159326116407,0.42380098214834083
0.6613819660112501,0.10939783673259557,0.668318605413508,0.018633540949167207,0.42582059905612524
0.66361803398875,0.11194906619723505,0.6791087634699643,0.01921548560709112,0.42911223513996843
0.665,0.11354782162927429,0.685770116114553,0.01958300479883931,0.4311620539664877
0.665,0.11354781875300515,0.6857700831039677,0.019583002867907446,0.43116202237458584
0.6663819660112501,0.11516345051272706,0.6924264096990581,0.019956639958137828,0.4332242536431375
0.66861803398875,0.11781351039396548,0.7031871029166471,0.02057440061237503,0.4365883111277888
0.67,0.1194736862721425,0.7098327423228343,0.02096452869887766,0.43868506432294485
0.67,0.11947368179481069,0.7098327021100708,0.020964526404715002,0.43868503275726445
0.6713819660112501,0.12115107090245776,0.7164755430073059,0.021361156196832043,0.4407958600306252
0.67361803398875,0.12390195403485763,0.7272197330544333,0.02201698154862119,0.4442420161999041
0.675,0.12562513413043813,0.733858865590133,0.022431201465000154,0.4463915923407008
0.675,0.12562512873522053,0.7338588186644124,0.022431198851779726,0.4463915595075302
0.6763819660112501,0.12736616583594895,0.7404982692140881,0.022852380864660765,0.448556740219676
0.67861803398875,0.13022166274916086,0.7512441251221227,0.023548968529772125,0.45209391495663187
0.68,0.13201068457090925,0.7578890687630536,0.023989062302151178,0.45430152832185167
0.68,0.1320106792477268,0.7578890175172538,0.023989059493349018,0.4543014934483437
0.6813819660112501,0.13381860835174347,0.7645381809587479,0.024436668523130443,0.45652597990890836
0.68361803398875,0.13678488229016567,0.7753084647010151,0.025177258410057864,0.46016156881739007
0.685,0.13864414004102538,0.7819741557731226,0.025645360575381533,0.46243138310412846
0.685,0.13864413570412,0.7819741035582037,0.025645357724690593,0.4624313461663513
0.6863819660112501,0.1405238074853167,0.7886484941352223,0.026121631960825613,0.4647189758851905
0.6886180339887499,0.14360968313240716,0.7994693511692677,0.026910069168341738,0.46845847336650065
0.69,0.14554522675721793,0.8061724471588682,0.027408694787463005,0.47079343304715676
0.69,0.14554522408757242,0.8061723976120557,0.027408692052524008,0.4707933947051503
0.69138196601125,0.1475031327067186,0.8128889346079594,0.027916251835932892,0.47314676176130704
0.6936180339887499,0.15072002447977118,0.8237880532136864,0.02875699593608814,0.4769936183885731
0.695,0.15273943709518223,0.8305456816009986,0.0292890328134835,0.479395390124941
0.695,0.15273943654636069,0.8305456382623625,0.02928903034929678,0.47939535151432133
0.69638196601125,0.15478354026289598,0.8373213225434317,0.029830859844194917,0.48181576338039483
0.6986180339887499,0.15814504961360523,0.848325669625421,0.030728932731205097,0.48577133470641204
0.7,0.16025713431772684,0.8551539730785557,0.0312975953544113,0.4882402815895936
0.7,0.16025713618444076,0.8551539392283869,0.03129759331483091,0.4882402440851426
0.70138196601125,0.1623964989896033,0.8620043707915643,0.031876984002880034,0.49072769735203503
0.7036180339887499,0.16591774737917742,0.8731377638335805,0.032837856749477666,0.4947912032947297
0.705,0.16813206565936473,0.8800503987389933,0.03344660320720026,0.4973263588363184
0.705,0.16813207009088904,0.8800503771151768,0.033446601737778005,0.49732632387886216
0.70638196601125,0.1703763656366076,0.8869882655163551,0.03406705952696421,0.4998794785836843
0.7086180339887499,0.1740731251233155,0.8982690106359685,0.03509648181801832,0.5040479653759815
0.71,0.1763994220834132,0.9052757328681468,0.03574889636199978,0.5066470164666323
0.71,0.17639942905849107,0.9052757253547207,0.03574889558086013,0.5066469853624981
0.71138196601125,0.1787583402872011,0.9123095224559798,0.0364140146564693,0.5092631565884552
0.7136180339887499,0.18264601439751316,0.923748325428614,0.03751779333781977,0.5135315087709165
0.715,0.18509356382361275,0.9308537916478492,0.03821743969996515,0.5161908241226711
0.715,0.18509357306231017,0.9308537987975645,0.03821743966524529,0.5161907978887484
0.71638196601125,0.18757612184821695,0.9379865832752279,0.03893074912018131,0.5188660040599856
0.7186180339887499,0.19166863690819022,0.9495849451412146,0.04011448785543137,0.5232270717645674
0.72,0.19424554799963425,0.9567878633866274,0.040864742477878226,0.5259418156388734
0.72,0.19424555886285066,0.9567878839627741,0.04086474314794996,0.5259417948495156
0.72138196601125,0.19685941243028338,0.9640166345280118,0.041629537205679544,0.5286709013776826
0.7236180339887499,0.20116810819490266,0.9757659613664338,0.04289835874762261,0.5331157996731314
0.725,0.20388065784262954,0.9830587357482482,0.043702239885428366,0.5358801608238023
0.725,0.20388066931417428,0.9830587666062836,0.04370224109204853,0.535880145467649
0.72638196601125,0.20663149447870033,0.9903741683474614,0.044521410987443735,0.5386571284760396
0.7286180339887499,0.21116414503735803,1.0022558247669415,0.04587969607566796,0.543175737381353
0.73,0.2140162258170143,1.0096248280980231,0.04673971256908989,0.5459832822331513
0.73,0.21401623655855367,1.0096248644271426,0.046739714012273254,0.5459832716884255
0.73138196601125,0.21690719791475013,1.0170117711210769,0.04761560716854374,0.5488016030161648
0.7336180339887499,0.22166732705669567,1.02899824000398,0.04906679447931521,0.5533832515015332
0.735,0.2246601153317932,1.0364247859838909,0.04998484292214853,0.5562273798391801
0.735,0.22466012388247822,1.0364248220771444,0.04998484420396779,0.55622737293285
0.73638196601125,0.22769163061116712,1.0438634200093895,0.050919179952312155,0.5590804964551784
0.7386180339887499,0.2326782869343536,1.0559205800898004,0.05246567432119494,0.5637147648417802
0.74,0.23581022644108574,1.0633825575928655,0.05344301262489296,0.5665892170101139
0.74,0.2358102315423517,1.063382588025174,0.053443013328108246,0.566589212208439
0.7413819660112501,0.23898001954784376,1.0708501859799788,0.054436881335204364,0.5694710528332069
0.7436180339887499,0.24418812668393802,1.0829405013617148,0.056080107141946556,0.574148586824342
0.745,0.24745528004102668,1.0904144927225252,0.05711742295986644,0.5770479311493849
0.745,0.2474552809252063,1.0904145133992658,0.057117422735736,0.5770479268231886
0.7463819660112501,0.250758865870471,1.09788774413697,0.05817137858385115,0.5799533585972935
0.7486180339887499,0.25618016256708726,1.1099739408332445,0.05991199102622926,0.5846665724023401
0.75,0.259576910789611,1.117437519093952,0.06100956556309591,0.5875865979134083
0.75,0.25957690739214234,1.1174375279935,0.061009564213047894,0.5875865926016377
0.7513819660112501,0.26300836562224456,1.1248946300280842,0.062123816722468084,0.5905117939451374
0.7536180339887499,0.268632818778412,1.1369432876242658,0.06396204990838256,0.5952553582176341
0.755,0.2721528092099803,1.1443771297692489,0.06511999673102635,0.598193317570928
0.755,0.27215280214138476,1.1443771269743328,0.06511999423566218,0.5981933101852837
0.7563819660112501,0.27570576091380417,1.1517999455994594,0.06629465884750703,0.6011359594716015
0.7586180339887499,0.28152322339937164,1.1637844382851907,0.06823075849874584,0.6059070160790343
0.76,0.2851604074822128,1.171173928624707,0.06944929965875792,0.6088616953520267
0.76,0.2851603978445634,1.171173915870495,0.06944929615962492,0.6088616852530193
0.7613819660112501,0.28882906731367364,1.1785493245243013,0.07068467360902078,0.6118209834837707
0.76361803398875,0.2948309019034011,1.1904517042628613,0.07271934470155277,0.6166190876879204
0.765,0.2985804919277678,1.1977878302608487,0.07399908026601343,0.6195907156244755
0.765,0.2985804810158722,1.197787810181332,0.07399907600964398,0.619590702629606
0.7663819660112501,0.30236056231442254,1.205108398482627,0.07529591278228118,0.6225672439382283
0.76861803398875,0.3085409828093513,1.2169200674243263,0.07743071457629416,0.6273940812600163
0.77,0.3124001902536082,1.2241995723652577,0.07877284691475922,0.6303841144495703
0.77,0.31240017928320674,1.224199547775201,0.07877284218795433,0.6303840987599333
0.7713819660112501,0.31628952697285884,1.2314635841275088,0.08013253739470268,0.633379629746474
0.77361803398875,0.3226464983131448,1.2431848568827906,0.08237017726360944,0.6382385807242282
0.775,0.32661498127436234,1.2504097589447782,0.08377666591407595,0.6412494122835574
0.775,0.3266149712278249,1.250409732401306,0.08377666099389736,0.6412493943477283
0.7763819660112501,0.33061395709679026,1.2576205408220937,0.0852014001236016,0.6442665100392156
0.77861803398875,0.3371496091048467,1.2692593737505617,0.08754590458871357,0.649162139184689
0.78,0.34122962379984695,1.2764360450312588,0.08901954417678459,0.652196775777301
0.78,0.3412296153550024,1.2764360185909485,0.08901953930129503,0.6521967561980404
0.7813819660112501,0.345341204172961,1.2836009735922362,0.09051235137342575,0.6552385747755536
0.78361803398875,0.3520618036436485,1.2951711982507461,0.09296911604869361,0.6601761046392549
0.785,0.3562581016297127,1.3023092099593463,0.09451354225681656,0.6632378451497786
0.785,0.3562580952032503,1.3023091851927266,0.09451353762197465,0.6632378245893146
0.7863819660112501,0.3604876826386435,1.3094385252774896,0.09607828331513282,0.666307671123972
0.78861803398875,0.3674032590891632,1.3209578929658554,0.09865401864782182,0.671292484533187
0.79,0.37172279469373515,1.3280688016745852,0.1002736546839399,0.6743846228649768
0.79,0.3717227905025209,1.328068779738676,0.10027365045154828,0.6743846020040322
0.7913819660112501,0.37607786955382283,1.335174400609329,0.10191495453811028,0.6774857203045593
0.79361803398875,0.3832016006361741,1.3466626642822597,0.10461754934250227,0.6825229146278416
0.795,0.38765311149721543,1.3537588577154571,0.1063175063387493,0.6856484778886717
0.795,0.3876531096281193,1.3537588394647186,0.10631750264894202,0.685648457398767
0.7963819660112501,0.39214282559731906,1.3608531698729207,0.10804064383070781,0.6887837592472741
0.79861803398875,0.39949027224076294,1.372330339686516,0.11087896682080618,0.6938777645252785
0.8,0.4040837837323321,1.3794240092630023,0.11266490984083462,0.6970392921995148
0.8,0.40408378419382807,1.3794239953275524,0.11266490681913462,0.6970392727086787
0.8013819660112501,0.4087184249177821,1.3865190109798737,0.11447567587481645,0.7002111288342606
0.80361803398875,0.4163066826336017,1.3980038505051846,0.11745933102550699,0.7053653948241139
0.805,0.4210529716244401,1.4051061198588466,0.11933731929806629,0.7085647610896671
0.805,0.4210529743682423,1.405106110686034,0.11933731705814954,0.7085647431727923
0.8063819660112501,0.42584342707159645,1.4122125075260816,0.1212418510612033,0.7117748176539256
0.80861803398875,0.43369023628032766,1.4237212913799566,0.12438089763618695,0.7169915715821531
0.81,0.4386002765520942,1.4308415071996003,0.12635720484205268,0.7202298516280392
0.81,0.4386002814772372,1.4308415030586579,0.12635720348443583,0.7202298358020642
0.8113819660112501,0.44355747598603945,1.4379680327269957,0.12836180142058384,0.7234789647904837
0.8136180339887499,0.4516803194148,1.4495135654982605,0.13166644668844507,0.7287590416770483
0.815,0.4567647245949643,1.4566587492313872,0.13374736615075786,0.7320364235075193
0.815,0.45676473152942854,1.456658750185795,0.13374736575116267,0.7320364102068682
0.81638196601125,0.46189908518753886,1.4638117159806698,0.13585829046737563,0.7353245266345076
0.8186180339887499,0.4703142966519802,1.4754026098951216,0.13933856336350003,0.7406672748171145
0.82,0.47558277558344175,1.4825770688474338,0.1415302034545881,0.7439830178929411
0.82,0.4755827842740832,1.482577074742447,0.14153020405543978,0.7439830074561452
0.82138196601125,0.4809036635828464,1.48975998670065,0.14375347605735117,0.7473091127355617
0.8236180339887499,0.4896255737299119,1.5014001968709199,0.14741889152183987,0.7527123756977172
0.825,0.4950864152368149,1.5086052947644775,0.1497269678989182,0.7560648166204443
0.825,0.49508642533629355,1.5086053052136155,0.14972696950072517,0.7560648092856783
0.82638196601125,0.500601642302623,1.5158186948608905,0.1520681597072566,0.7594269917283281
0.8286180339887499,0.5096417924538761,1.5275073131651904,0.15592738615591425,0.7648871642037977
0.83,0.5153014001565385,1.5347414007280022,0.15835701918702944,0.7682737672502137
0.83,0.5153014112445125,1.534741415150399,0.15835702174906952,0.768273763148732
0.83138196601125,0.5210167762309627,1.5419828102677868,0.16082105209317632,0.7716692601366719
0.8336180339887499,0.5303832378023716,1.553714117359401,0.16488159743300318,0.7771814118607216
0.835,0.5362457386156523,1.560972620648503,0.1674371245860974,0.7805988585491865
0.835,0.5362457502406749,1.560972638342206,0.16743712804127883,0.7805988577351459
0.83638196601125,0.5421647045381424,1.5682366929055715,0.17002808956126692,0.7840241541825835
0.8386180339887499,0.5518615394849267,1.580000453749118,0.17429602065372843,0.7895822057848313
0.84,0.5579284861010653,1.587276106911079,0.17698083252984578,0.7930265120832477
0.84,0.5579284978561148,1.5872761271753026,0.1769808368135792,0.7930265145697092
0.84138196601125,0.5640518447991187,1.594554889891527,0.17970183341287066,0.7964774651028296
0.8436180339887499,0.5740787330409606,1.606336858145513,0.18418154048588295,0.8020743927851688
0.845,0.5803489123239471,1.6136200532899094,0.18699794595473948,0.8055410373990606
0.845,0.5803489239501671,1.613620075583604,0.18699795105402087,0.8055410432279783
0.84638196601125,0.5866746663555378,1.6209033645570787,0.18985097269571266,0.8090129998073703
0.8486180339887499,0.5970267026641771,1.6326859321736504,0.19454498071489326,0.8146410363504434
0.85,0.6034960447500165,1.6399651405776396,0.19749409961099768,0.8181250785695076
0.85,0.6034960562692865,1.6399651647097508,0.19749410563076814,0.8181250878905667
0.85138196601125,0.610019329434442,1.6472409977995377,0.2004799270535594,0.8216130103591446
0.8536180339887499,0.6206869590788626,1.659003898350337,0.20538874191673756,0.8272638038889485
0.855,0.6273485188421264,1.6662661000803778,0.20847041360465185,0.8307599657261402
0.855,0.6273485306766436,1.6662661263784304,0.20847042084883322,0.8307599789226489
0.85638196601125,0.6340615946644961,1.6735211394816722,0.21158851050832647,0.8342585022054732
0.8586180339887499,0.6450306110453131,1.6852420854870622,0.21671046692145116,0.8399231881811706
0.86,0.6518745632860701,1.6924731283327998,0.21992314893671971,0.843425872563953
0.86,0.6518745764179399,1.6924731578432644,0.2199231580105199,0.8434258903721973
0.86138196601125,0.6587668005184987,1.699692928907941,0.22317156730169438,0.8469293197761398
0.8636180339887499,0.6700182787711169,1.7113480457028116,0.22850262097832785,0.8525984596921201
0.865,0.677031837891998,1.718532845781452,0.2318432362367408,0.8561016752129652
0.865,0.67703185402949,1.7185328804634836,0.23184324817942417,0.8561016989066429
0.8663819660112501,0.6840895948559964,1.7257020694027592,0.23521843430231013,0.8596039030232019
0.8686180339887499,0.6955995806167121,1.7372659746895818,0.2407518110956118,0.8652672378057055
0.87,0.7027667195079503,1.7443884623503494,0.24421548189848957,0.8687643962049019
0.87,0.7027667413130385,1.7443885053204742,0.24421549836203849,0.8687644278162271
0.8713819660112501,0.709972978729745,1.7514907112474634,0.24771201283731792,0.8722585938429457
0.8736180339887499,0.7217116896387494,1.7629360763526107,0.2534375907323126,0.8779045509820205
0.875,0.7290124927838486,1.7699787824383937,0.25701717328845625,0.8813880963376769
0.875,0.7290125242339507,1.7699788383244728,0.2570171968018228,0.8813881389482902
0.8763819660112501,0.7363460773083248,1.7769960654006802,0.2606271451187909,0.8848663459697513
0.8786180339887499,0.7482762997232011,1.7882924722793,0.2665303969425806,0.8904812201093847
0.88,0.7556857332590201,1.7952356314379092,0.2702156964192769,0.8939420334625312
0.88,0.7556857801597681,1.7952357068540752,0.2702157307614291,0.8939420915936112
0.8813819660112501,0.7631198674510582,1.802147307119262,0.273927871282417,0.8973946393159038
0.8836180339887499,0.7751941217648638,1.8132591653588883,0.27998812568878667,0.9029613287422292
0.885,0.782679924700213,1.8200791734364719,0.28376462148415177,0.9063878238375704
0.885,0.7826799953740224,1.820079277557769,0.2837646721645067,0.9063879038741209
0.8863819660112501,0.7901798159337906,1.826860192169651,0.2875629663254573,0.909802302358329
0.88861803398875,0.802335701099594,1.8377433889418373,0.2937506412184778,0.9152984243873706
0.89,0.8098549881046264,1.8444103853957612,0.29759747990170826,0.9186752081326356
0.89,0.8098550938761195,1.844410530219837,0.29759755453377884,0.9186753185357542
0.8913819660112501,0.8173739816322114,1.851028577331241,0.30145890174192475,0.9220347983793861
0.89361803398875,0.8295268864440657,1.8616253975794799,0.3077312222618662,0.9274299220758783
0.895,0.8370209043259481,1.8680996521954365,0.31161814080336603,0.9307358370407481
0.895,0.8370210585631608,1.8680998512408424,0.3116182485960214,0.9307359874880228
0.8963819660112501,0.8444946126814414,1.8745117157416047,0.31550904244695765,0.9340173332934375
0.89861803398875,0.856526750996651,1.8847434267201382,0.3218036031876792,0.9392689802543527
0.9,0.863913117203138,1.8909701402064267,0.325686364810674,0.9424743018865782
0.9,0.8639133291209413,1.8909704021349303,0.32568651284077327,0.9424744990685856
0.9013819660112501,0.8712508551367512,1.8971159434737657,0.3295575991250626,0.9456449803809245
0.90361803398875,0.8829956246947739,1.9068724713816236,0.3357831204771164,0.9506930472990367
0.905,0.8901575631651194,1.9127747238145085,0.3395971273539064,0.9537556647454812
0.905,0.8901578177279853,1.9127750334391487,0.3395973082208973,0.9537558999584936
0.9063819660112501,0.8972307949003925,1.9185697776949064,0.34337711473382254,0.9567691966367003
0.90861803398875,0.9084526560670872,1.927696678353484,0.34940137351715345,0.9615288457347825
0.91,0.9152260144017039,1.933167076420598,0.3530538080661207,0.9643896767317006
0.91,0.9152262259820106,1.9331673532316216,0.35305397109670233,0.964389899114522
0.9113819660112501,0.9218553487554897,1.9384942129703646,0.3566405870559814,0.9671815310760209
0.91361803398875,0.9322299850717718,1.9467800667554913,0.3622780455194774,0.9715361319652949
0.915,0.9383929423946875,1.9516742870754151,0.3656412143565508,0.9741154207305472
0.915,0.9383928924880369,1.9516743322080812,0.3656412259537727,0.9741155034335316
0.9163819660112501,0.9443405781552153,1.9563790224534683,0.3688972372365603,0.9766000894433847
0.91861803398875,0.9534519576825176,1.9635540278378105,0.3739056730983579,0.9803998777431372
0.92,0.9587317926670437,1.967695586205041,0.3768196820582334,0.9825993175056273
0.92,0.9587311696528498,1.9676951192128107,0.37681934620915525,0.9825990802656367
0.9213819660112501,0.9637173439454148,1.971596838591432,0.3795795717278433,0.9846755745150906
0.92361803398875,0.9711087136949264,1.977366902079932,0.3836870200990221,0.9877550646187421
0.925,0.9752327553105137,1.9805811269368014,0.3859875538424043,0.9894754655761796
0.925,0.9752315356323509,1.9805801083877175,0.3859868398435003,0.9894748727368169
0.9263819660112501,0.9790014389406582,1.9835167236896083,0.3880958485025644,0.9910502504534336
0.92861803398875,0.9843254567969522,1.9876642300254772,0.3910849782424233,0.9932816822472388
0.93,0.9871370561905186,1.9898566702584226,0.3926692646335911,0.9944649078136865
0.93,0.9871359854018557,1.9898557080272055,0.3926686049747169,0.9944643159140443
0.9313819660112501,0.989589805278706,1.9917719922162869,0.39405507910250126,0.9955010576112405
0.93361803398875,0.9928334299095888,1.9943112879261466,0.395893928128504,0.9968790237163844
0.935,0.994424404737509,1.99556104304987,0.3967989975744935,0.9975594818573306
0.935,0.994424364580605,1.9955608953013948,0.39679892854981913,0.9975593486116155
0.9363819660112501,0.9957313032421942,1.9965908022264196,0.39754436544595106,0.9981215920186237
0.9386180339887499,0.9973245978249381,1.9978516194772482,0.3984559307264136,0.9988120507490863
0.94,0.9980392457177585,1.9984199981766557,0.39886614714833424,0.9991244053270728
0.94,0.9980399759771077,1.9984205137376985,0.39886654265680876,0.9991246649872614
0.94138196601125,0.9985868950857559,1.9988572908342919,0.39918125654553804,0.9993653494502787
0.9436180339887499,0.9991978348832135,1.9993475765726705,0.39953379347710294,0.999636357107901
0.945,0.9994466588507938,1.9995483830357952,0.3996778158805113,0.9997477412653466
0.945,0.9994473111648616,1.999548885296841,0.3996781851187534,0.9997480123612676
0.94638196601125,0.9996242550935779,1.9996922902705379,0.39978083379230256,0.9998277646706311
0.9486180339887499,0.9998059998734099,1.9998402738870902,0.399886526675008,0.999910299412185
0.95,0.9998734222030109,1.9998954631867087,0.3999258438173109,0.9999411798949471
0.95,0.9998737184560693,1.9998956994792385,0.3999260144838447,0.999941310342122
0.95138196601125,0.9999185038918941,1.9999324985447202,0.3999521824663165,0.9999619491729029
0.9536180339887499,0.9999612630638932,1.9999677713232022,0.39997721785853235,0.9999817808766849
0.955,0.9999758740876754,1.9999798782736324,0.3999857925222489,0.9999886069430792
0.955,0.9999759619446535,1.9999799499196336,0.3999858437005132,0.9999886470337265
0.95638196601125,0.999985124325397,1.9999875653173014,0.3999912294147091,0.9999929491064892
0.9586180339887499,0.9999933761894031,1.9999944446262465,0.399996087675329,0.9999968429780082
0.96,0.9999960160847936,1.9999966529348676,0.399997644716815,0.9999980956996575
0.96,0.9999960353419717,1.9999966688829982,0.3999976560238762,0.9999981047102049
0.96138196601125,0.9999976193972843,1.9999979969014816,0.39999859142984856,0.9999988591746215
0.9636180339887499,0.9999989870511286,1.999999145848087,0.3999993999474204,0.9999995128169291
0.965,0.9999994044659024,1.9999994973093709,0.3999996470144126,0.9999997130699584
0.965,0.999999407876213,1.9999995001634718,0.39999964902799856,0.9999997146936146
0.96638196601125,0.999999651010165,1.9999997051628589,0.3999997930476386,0.9999998316088731
0.9686180339887499,0.9999998554118934,1.9999998777088264,0.3999999142042402,0.9999999300986971
0.97,0.999999916032378,1.9999999289460895,0.39999995016117307,0.9999999593705514
0.97,0.9999999165577966,1.9999999293886446,0.39999995047249215,0.9999999596234306
0.97138196601125,0.9999999512790004,1.9999999587559052,0.3999999710754304,0.9999999764095746
0.9736180339887499,0.9999999800663129,1.9999999831175161,0.39999998816266136,0.9999999903403405
0.975,0.9999999884841708,1.9999999902451495,0.3999999931607574,0.9999999944177228
0.975,0.9999999885590097,1.9999999903083916,0.39999999320518187,0.999999994453945
0.97638196601125,0.9999999933441227,1.9999999943611722,0.3999999960467891,0.9999999967728502
0.9786180339887499,0.9999999972890597,1.9999999977029799,0.3999999983897295,0.9999999986852642
0.98,0.9999999984364938,1.9999999986751662,0.3999999990712694,0.9999999992416798
0.98,0.9999999984467817,1.9999999986838697,0.3999999990773803,0.9999999992466694
0.98138196601125,0.9999999990973665,1.999999999235131,0.39999999946382647,0.9999999995621999
0.9836180339887499,0.9999999996328077,1.9999999996888467,0.39999999978188727,0.9999999998219107
0.985,0.9999999997883215,1.9999999998206293,0.3999999998742683,0.9999999998973494
0.985,0.9999999997897191,1.9999999998218114,0.3999999998750984,0.999999999898027
0.98638196601125,0.9999999998778396,1.999999999896487,0.3999999999274454,0.999999999940774
0.9886180339887499,0.9999999999503394,1.9999999999579243,0.399999999970513,0.9999999999759434
0.99,0.9999999999713904,1.9999999999757638,0.39999999998301794,0.9999999999861546
0.99,0.9999999999715803,1.9999999999759237,0.39999999998313107,0.9999999999862476
0.9913819660112501,0.9999999999835077,1.999999999986031,0.3999999999902165,0.9999999999920337
0.9936180339887499,0.9999999999933211,1.9999999999943467,0.3999999999960454,0.9999999999967926
0.995,0.9999999999961701,1.9999999999967615,0.399999999997738,0.9999999999981751
0.995,0.9999999999961968,1.9999999999967832,0.3999999999977534,0.9999999999981868
0.9963819660112501,0.9999999999978095,1.9999999999981501,0.3999999999987115,0.9999999999989694
0.9986180339887499,0.9999999999991358,1.9999999999992735,0.3999999999994993,0.9999999999996126
1.0,0.9999999999995204,1.9999999999995997,0.399999999999726,0.9999999999997948


==> figs/data/expansion_p3_N200_Kn0p001_DVM.csv <==
x,r,u,p,e
0.0,0.9999999999986493,-1.9999999999986962,0.3999999999991194,0.9999999999991493
0.0013889105640704576,0.99999999999766,-1.9999999999977327,0.3999999999984743,0.999999999998526
0.003636215064070246,0.9999999999941935,-1.999999999994359,0.39999999999621483,0.9999999999963437
0.005025125628140704,0.9999999999899121,-1.9999999999901905,0.39999999999342595,0.999999999993653
0.005025125628140704,0.9999999999898399,-1.9999999999901192,0.3999999999933791,0.999999999993608
0.006414036192211162,0.999999999982149,-1.999999999982638,0.3999999999883742,0.9999999999887867
0.00866134069221095,0.9999999999549823,-1.9999999999562417,0.3999999999707294,0.9999999999718413
0.010050251256281407,0.9999999999213047,-1.9999999999235656,0.39999999994888846,0.9999999999509166
0.010050251256281407,0.9999999999207339,-1.999999999923015,0.39999999994852004,0.9999999999505664
0.011439161820351864,0.9999999998602468,-1.9999999998644233,0.39999999990935875,0.9999999999131503
0.013686466320351653,0.9999999996476336,-1.9999999996590394,0.39999999977205086,0.9999999997824938
0.01507537688442211,0.9999999993858175,-1.9999999994067235,0.3999999996033202,0.9999999996224832
0.01507537688442211,0.9999999993815526,-1.999999999402658,0.39999999960059396,0.9999999996199325
0.016464287448492567,0.9999999989157884,-1.9999999989549329,0.39999999930106406,0.999999999336872
0.018711591948492357,0.9999999973064169,-1.9999999974137777,0.3999999982692528,0.9999999983667154
0.020100502512562814,0.9999999953555361,-1.9999999955514922,0.39999999702160477,0.9999999971984761
0.020100502512562814,0.9999999953260392,-1.9999999955237355,0.3999999970029312,0.999999997181289
0.02148941307663327,0.9999999919159681,-1.9999999922789384,0.3999999948274315,0.9999999951526108
0.02373671757663306,0.9999999804499103,-1.999999981418927,0.3999999875376684,0.9999999883942606
0.02512562814070352,0.9999999668717672,-1.999999968607195,0.3999999789291483,0.999999980451103
0.02512562814070352,0.9999999666872463,-1.9999999684361323,0.3999999788135332,0.9999999803465862
0.026514538704773976,0.9999999435198557,-1.9999999466577016,0.39999996416475997,0.9999999668920426
0.028761843204773763,0.9999998683400164,-1.9999998763562432,0.39999991680423896,0.9999999236705711
0.03015075376884422,0.9999997819318643,-1.9999997959045672,0.39999986253419156,0.9999998744035874
0.03015075376884422,0.9999997809110994,-1.9999997949741322,0.39999986190172876,0.999999873843195
0.03153966433291468,0.999999637791914,-1.999999662274239,0.39999977226859595,0.999999792879501
0.03378696883291447,0.9999991926698613,-1.9999992519462402,0.3999994945781661,0.9999995437751857
0.035175879396984924,0.9999986990113939,-1.9999987990691592,0.3999991875928603,0.9999992699698073
0.035175879396984924,0.9999986941317344,-1.9999987947059619,0.39999918460570355,0.9999992673815681
0.03656478996105538,0.9999979042336177,-1.9999980733539944,0.39999869485673667,0.9999988329057783
0.03881209446105517,0.9999955639618342,-1.9999959495592805,0.39999724967825323,0.9999975602229761
0.04020100502512563,0.9999930732278416,-1.9999937012038018,0.39999571675446716,0.9999962186321338
0.04020100502512563,0.9999930535760995,-1.999993684014265,0.39999570488120606,0.9999962086005791
0.041589915589196086,0.9999892203346405,-1.999990240769458,0.39999335292609306,0.9999941619176598
0.043837220089195876,0.9999784602656071,-1.9999806402386306,0.3999867780433807,0.9999884845948059
0.04522613065326633,0.999967528038874,-1.999970942461027,0.3999801213990651,0.9999827748994561
0.04522613065326633,0.9999674633303605,-1.9999708872986508,0.3999800828695241,0.9999827432819739
0.04661504121733679,0.9999513449672537,-1.9999566639162205,0.3999702991201882,0.9999744015877254
0.04886234571733658,0.9999086815723846,-1.999919283291398,0.3999445109809857,0.9999525915508148
0.05025125628140704,0.9998675067026257,-1.9998834315061818,0.39991971322798747,0.9999317673269714
0.05025125628140704,0.999867339064599,-1.999883293045651,0.39991961510165747,0.999931689627427
0.051640166845477495,0.9998093766275009,-1.999833102357695,0.3998848181458161,0.9999026501798886
0.053887471345477285,0.999665266603618,-1.999709235152543,0.3997986692037757,0.9998313499530185
0.05527638190954774,0.9995337236374058,-1.999596913040175,0.39972032859010226,0.9997669891904174
0.05527638190954774,0.9995334006145672,-1.9995966574935014,0.3997201437214469,0.9997668499013574
0.0566652924736182,0.9993570356385879,-1.9994469147399294,0.3996154474462702,0.9996813781145707
0.05891259697361798,0.9989461535494528,-1.9991006467203312,0.3993725697566727,0.9994847278244758
0.06030150753768844,0.9985925340306695,-1.9988046235615753,0.3991643480992697,0.9993173754466763
0.06030150753768844,0.9985921164786152,-1.9988043173173125,0.3991641182854223,0.9993172179573542
0.0616904181017589,0.9981409917763103,-1.9984287587295588,0.3988993423534806,0.9991057015993101
0.06393772260175869,0.997156369296465,-1.9976148528396633,0.39832390009422713,0.9986495407316638
0.06532663316582915,0.9963581112683347,-1.996959150126115,0.3978592152500527,0.9982836761964773
0.06532663316582915,0.9963578517261493,-1.9969590087085007,0.39785909163549216,0.9982836260742503
0.0667155437298996,0.9953876248932652,-1.996166007128039,0.39729612874029385,0.9978427468969583
0.0689628482298994,0.9933980822094771,-1.994549755006344,0.39614661668162354,0.996948312504615
0.07035175879396985,0.991875178832706,-1.9933190954872786,0.395270250921108,0.996270144057552
0.07035175879396985,0.9918753498535821,-1.993319324093945,0.3952703860795884,0.9962703129428946
0.0717406693580403,0.9901049736698294,-1.991894230845082,0.3942549057597895,0.9954876408167148
0.0739879738580401,0.9866731611547074,-1.9891439360116363,0.39229477514132105,0.9939835970662693
0.07537688442211055,0.9841787426412344,-1.9871520156478604,0.39087587445873256,0.9928985902747236
0.07537688442211055,0.9841793227257867,-1.9871525614912802,0.39087624055662973,0.9928989350082502
0.07676579498618101,0.9813887817717712,-1.9849293771258965,0.38929404047474375,0.9916916916757585
0.0790130994861808,0.9762307099686026,-1.9808293104994557,0.3863819398825371,0.9894739428320277
0.08040201005025126,0.9726411752927208,-1.9779801399634656,0.3843638602523193,0.987938486504654
0.08040201005025126,0.9726418494243793,-1.9779807213185387,0.3843642611726671,0.9879388322642564
0.08179092061432171,0.9687492948651077,-1.9748927547807549,0.3821829812558234,0.9862793791995483
0.0840382251143215,0.961821965754032,-1.9693968726411502,0.3783178767672937,0.983336548335915
0.08542713567839195,0.9571641308182355,-1.9656984634069923,0.37573020866603113,0.9813630613822646
0.08542713567839195,0.9571646065985477,-1.9656988383582354,0.3757304727143162,0.9813632632362485
0.08681604624246242,0.9522332780480021,-1.9617785527603404,0.3730000074269703,0.9792768642563853
0.0890633507424622,0.9437063461252548,-1.9549842072314416,0.36829956329660435,0.9756731127452897
0.09045226130653267,0.9381194550095807,-1.950519415845646,0.36523348929877014,0.9733128530391693
0.09045226130653267,0.9381196523919912,-1.9505195288404968,0.3652335772658698,0.9733128826760198
0.09184117187060312,0.9323089558727913,-1.9458629826544125,0.36205562228148364,0.9708574073026612
0.09408847637060291,0.9224712524679866,-1.9379457947275305,0.3566997771682705,0.9666961875883756
0.09547738693467336,0.916145885292027,-1.9328310220668492,0.35327196180595477,0.9640166688445785
0.09547738693467336,0.91614587661093,-1.932830945759332,0.3532719249118735,0.9640165773018632
0.09686629749874383,0.9096511309866693,-1.9275577350150441,0.3497647945111601,0.9612608136148348
0.09911360199874361,0.8988204613083486,-1.9187126924092814,0.3439438342393567,0.9566533280147582
0.10050251256281408,0.8919498146019399,-1.9130665921785124,0.34026877500103486,0.9537217493365654
0.10050251256281408,0.8919497038959381,-1.9130664239785813,0.34026868016689804,0.9537216019037901
0.10189142312688453,0.8849594598818993,-1.9072925025199707,0.33654334239169154,0.9507309590108354
0.10413872762688432,0.8734271626986332,-1.8976990141070726,0.3304272620292143,0.9457779541922283
0.10552763819095477,0.8661810704137396,-1.8916262859169193,0.3266032263746266,0.9426528630400037
0.10552763819095477,0.8661809322903755,-1.8916260958893667,0.32660311996704305,0.9426527062406916
0.10691654875502524,0.8588566494930312,-1.8854511561173215,0.322752415184182,0.9394827861398566
0.10916385325502502,0.8468653399608047,-1.8752593223621061,0.3164795708926154,0.9342676927457648
0.11055276381909548,0.8393820717001901,-1.8688456920598753,0.31258473049594876,0.9309965659106835
0.11055276381909548,0.839381944142375,-1.868845516631605,0.3125846352354275,0.9309964236686253
0.11194167438316593,0.8318532228120004,-1.8623500946506106,0.30868133494617855,0.9276917083482314
0.11418897888316573,0.8195948329315045,-1.8516795786137035,0.30235848521878994,0.9222803544811357
0.11557788944723618,0.8119825615078227,-1.8449927477254733,0.29845239526531087,0.9189002615742616
0.11557788944723618,0.8119824578633674,-1.8449926001427772,0.2984523184201975,0.918900142268893
0.11696680001130663,0.8043500181786273,-1.8382399638998597,0.29455141119598854,0.9154951343911565
0.11921410451130643,0.7919728232652534,-1.827184421816,0.28825855504247544,0.9099382787341233
0.12060301507537688,0.7843148154895894,-1.820277336869318,0.2843855572676759,0.9064777040140292
0.12060301507537688,0.7843147365952495,-1.8202772181399636,0.2843854985019369,0.906477607881209
0.12199192563944733,0.7766559899439417,-1.8133168891532108,0.2805277627185766,0.9029987740737856
0.12423923013944713,0.764273930410035,-1.8019498916025314,0.27432400461074896,0.8973353456645233
0.12562814070351758,0.7566342624336001,-1.7948643922821654,0.2705167761893208,0.8938161725562241
0.12562814070351758,0.7566342041851148,-1.7948642982936436,0.27051673235327184,0.8938160965265075
0.12701705126758803,0.7490088296156168,-1.7877356323582883,0.2667321747153696,0.8902838129833988
0.12926435576758785,0.736710047728451,-1.776116186848436,0.26066095533092615,0.884543912950014
0.1306532663316583,0.7291385012998901,-1.7688861964332647,0.2569434970613233,0.8809831623321592
0.1306532663316583,0.7291384584300377,-1.7688861216994634,0.25694346452619304,0.8809831025764202
0.13204217689572875,0.7215929855059946,-1.7616213146683772,0.2532541131730665,0.8774133003644707
0.13428948139572855,0.7094465372511183,-1.7497983014242922,0.24734730120841653,0.8716206515250938
0.135678391959799,0.701982306617607,-1.7424522927434754,0.24373720311528557,0.8680318606949496
0.135678391959799,0.7019822742973199,-1.7424522321126246,0.24373717871066103,0.8680318137471511
0.13706730252386945,0.694553463375312,-1.735078578877315,0.24015915681879804,0.8644372589105664
0.13931460702386925,0.6826141203281835,-1.7230939706888344,0.23444001659832403,0.8586110718219955
0.1407035175879397,0.6752883891399355,-1.7156566937677538,0.23095006769613433,0.8550053259107501
0.1407035175879397,0.6752883635223078,-1.7156566430785551,0.23095004897565788,0.8550052890406004
0.14209242815201015,0.6680055058115975,-1.708198074442397,0.22749502701264843,0.8513965268005238
0.14433973265200994,0.6563169359716915,-1.6960890377583786,0.22198026311275787,0.8455528531505564
0.1457286432160804,0.6491545388899992,-1.688582593282807,0.2186195445862368,0.8419395209038293
0.1457286432160804,0.6491545172006358,-1.6885825495306412,0.2186195298136741,0.8419394921429195
0.14711755378015084,0.642040887433817,-1.6810605450561138,0.21529570209018348,0.8383255112875372
0.14936485828015064,0.6306376113381678,-1.6688606001314144,0.20999681999748837,0.8324781785211408
0.1507537688442211,0.6236580286530415,-1.6613049756881035,0.20677142701504944,0.8288654098690448
0.1507537688442211,0.6236580090970962,-1.6613049369727042,0.20677141505007027,0.828865387896744
0.15214267940829154,0.6167317177412242,-1.6537389345289086,0.2035841419816168,0.8252540615522517
0.15438998390829137,0.6056402291883247,-1.6414783743287436,0.19850834205045245,0.8194152752884833
0.15577889447236182,0.5988581455614403,-1.6338915680744404,0.19542185997902353,0.8158103109535734
0.15577889447236182,0.5988581271598044,-1.6338915334364685,0.19542185013592372,0.8158102949305711
0.15716780503643227,0.5921325946209872,-1.6262989606445037,0.1923740851286016,0.8122086458174821
0.15941510953643206,0.5813719845454179,-1.614004730618191,0.18752486678157188,0.8063893331917257
0.16080402010050251,0.5747976064887013,-1.6064025861969633,0.18457870130494677,0.8027986687022464
0.16080402010050251,0.5747975888886614,-1.6064025554128656,0.18457869321684428,0.8027986581055289
0.16219293066457297,0.5682818245557362,-1.5987986056154124,0.18167128617518818,0.7992129887191658
0.16444023516457276,0.5578641778250235,-1.586493839030245,0.17704889543648022,0.793422944482431
0.1658291457286432,0.5515034599980548,-1.5788897089721834,0.17424252926809122,0.7898523849184274
0.1658291457286432,0.5515034432764307,-1.5788896823211096,0.17424252277075963,0.7898523794139934
0.16721805629271366,0.5452022665747454,-1.5712869493940576,0.1714744658204302,0.7862883022191254
0.16946536079271346,0.535133026433714,-1.558990336055323,0.16707627787134244,0.7805361920230779
0.1708542713567839,0.5289879106130959,-1.5513946786166646,0.16440750224323347,0.7769908297747559
0.1708542713567839,0.5289878950976548,-1.551394656651897,0.16440749727614193,0.7769908290897244
0.17224318192085436,0.5229021903075839,-1.543802729628569,0.16177615486501767,0.7734532282694064
0.17449048642085419,0.5131806140358283,-1.5315278717464573,0.1575970478811521,0.7677464988484022
0.17587939698492464,0.5072493422345741,-1.5239478695302309,0.15506219668613574,0.7642306444550712
0.17587939698492464,0.5072493283529931,-1.5239478528784538,0.15506219322727605,0.7642306483221641
0.17726830754899509,0.5013763837828856,-1.5163729530783676,0.15256353955282176,0.7607236025046177
0.17951561204899488,0.49199614990827495,-1.5041278295002345,0.1485962874002349,0.7550683446808394
0.18090452261306533,0.4862736767998634,-1.4965670968073268,0.14619048571318613,0.75158543783028
0.18090452261306533,0.48627366497602165,-1.496567086018069,0.14619048373230237,0.751585445921234
0.18229343317713578,0.4806076134943495,-1.4890118077719214,0.14381935570127924,0.7481121379643424
0.18454073767713558,0.4715575929469996,-1.4767984332237885,0.14005504636663663,0.7425129425409234
0.18592964824120603,0.4660360971831575,-1.469256858362665,0.13777247427130734,0.7390654667312241
0.18592964824120603,0.4660360877740901,-1.469256853811127,0.13777247370899348,0.7390654786361651
0.18731855880527648,0.46056844299670885,-1.4617200495176026,0.13552283817498278,0.7356281147553092
0.18956586330527628,0.45183361586451054,-1.449534383997311,0.1319513121631755,0.7300879545599326
0.19095477386934673,0.44650309467333116,-1.4420081347044367,0.12978547853663336,0.726677374048138
0.19095477386934673,0.44650308795298865,-1.4420081365515272,0.1297854793014988,0.7266773892679308
0.19234368443341718,0.44122335826513415,-1.4344849704814646,0.1276507083228874,0.7232771448501898
0.19459098893341698,0.4327858442889648,-1.4223171115430233,0.12426100562030519,0.71779730818401
0.19597989949748743,0.42763477065751104,-1.4147988203211104,0.12220502440095406,0.7144240411803828
0.19597989949748743,0.42763476682646484,-1.4147988285211117,0.12220502637620168,0.7144240591281997
0.19736881006155788,0.42253112627995815,-1.4072810140443333,0.1201781728297227,0.7110610636415918
0.1996161145615577,0.4143712960400161,-1.3951156930826376,0.11695897617778898,0.7056411562258297
0.20100502512562815,0.40938731939393613,-1.3875948350779768,0.11500583792402631,0.7023045932045655
0.20100502512562815,0.4093873186033332,-1.3875948493926729,0.1150058409775692,0.7023046132078751
0.2023939356896986,0.40444731701556397,-1.3800710827050022,0.11307990781716937,0.6989779821732496
0.2046412401896984,0.3965449584202047,-1.3678884884393143,0.11001997254436639,0.6936160087791492
0.20603015075376885,0.39171563504351614,-1.3603519680067102,0.1081628059368243,0.6903145819339608
0.20603015075376885,0.39171563741384463,-1.3603519880182842,0.1081628099300191,0.6903146032420575
0.2074190613178393,0.38692693718515825,-1.3528085961094691,0.10633100817918618,0.6870225226029111
0.2096663658178391,0.379262459261554,-1.3405855578060506,0.10341957144191535,0.6817150558697483
0.21105527638190955,0.37457600220268195,-1.3330185262743617,0.10165189067360474,0.6784463638610332
0.21105527638190955,0.3745760078126816,-1.333018551350038,0.10165189546032785,0.6784463856475964
0.21244418694598,0.36992713724263837,-1.3254403781994446,0.0999078869812863,0.6751862523926967
0.2146914914459798,0.36248279341897716,-1.313151949648433,0.09713504984753477,0.6699286946240015
0.21608040201005024,0.3579288291422057,-1.3055388801395307,0.09545098347257677,0.666689685916959
0.21608040201005024,0.3579288379744835,-1.3055389093189418,0.09545098888308343,0.6666897072560557
0.2174693125741207,0.3534099461256769,-1.2979104655102895,0.09378910899764994,0.6634583295251785
0.21971661707412052,0.34617104584690667,-1.2855319458993555,0.09114618176574714,0.6582452725267521
0.22110552763819097,0.3417413524984953,-1.2778579821362817,0.0895406756727225,0.6550324903474827
0.22110552763819097,0.34174136432612967,-1.2778580139335547,0.08954068149157039,0.6550325102445033
0.22249443820226142,0.3373449464546959,-1.2701648999662778,0.08795613270247785,0.6518263696169673
0.22474174270226122,0.33030098992908097,-1.2576742881921377,0.08543592566014382,0.6466520557392805
0.22613065326633167,0.32599016596605124,-1.2499268484261419,0.08390490653605547,0.6434619452967898
0.22613065326633167,0.32599018018517856,-1.249926880551916,0.08390491246948904,0.6434619627332556
0.22751956383040212,0.3217117130233817,-1.2421574487855878,0.08239391344324302,0.6402775381483757
0.2297668683304019,0.31485732908862163,-1.2295382323965827,0.07999094246338259,0.6351364179366766
0.23115577889447236,0.31066330393781283,-1.2217087764833032,0.0785314197048513,0.6319656901010376
0.23115577889447236,0.3106633194002761,-1.2217088056160574,0.07853142535417629,0.6319657041083759
0.2325446894585428,0.30650170727446086,-1.2138559420716828,0.07709129088892232,0.6287998489017385
0.2347919939585426,0.299837212703893,-1.201099965306769,0.07480185446592982,0.623687215067273
0.23618090452261306,0.2957614752751772,-1.1931857242001294,0.07341193172481246,0.6205332494412079
0.23618090452261306,0.29576149021574183,-1.1931857459980069,0.0734119366004098,0.6205332593068474
0.2375698150866835,0.29171919085391235,-1.1852485374424981,0.0720410588906596,0.6173836102433219
0.2398171195866833,0.2852505504875637,-1.1723584973414,0.06986313854538537,0.6122962639859241
0.24120603015075376,0.28129795911122124,-1.1643638444749713,0.0685419065750247,0.6091575174557542
0.24120603015075376,0.2812979713245557,-1.1643638541367092,0.06854191017076358,0.6091575229641576
0.2425949407148242,0.2773806704535702,-1.1563487935933556,0.06723961558379352,0.6060229023334969
0.24484224521482403,0.271118670191262,-1.1433397612211307,0.06517256643393804,0.6009597788669602
0.24623115577889448,0.26729675056068003,-1.1352768389359404,0.06391986400337808,0.5978361490487649
0.24623115577889448,0.267296757866085,-1.1352768323966247,0.06391986593468449,0.597836150772807
0.24762006634296493,0.263512522854515,-1.1271981762510062,0.0626861409932997,0.5947169067550223
0.2498673708429647,0.2574711054119682,-1.114097544142471,0.06073017962459138,0.5896795635321845
0.25125628140703515,0.2537888516556251,-1.1059858107681027,0.05954623904148887,0.5865726434891754
0.25125628140703515,0.25378885254991745,-1.1059857862807405,0.05954623918979148,0.5865726428831168
0.25264519197110563,0.2501468195995606,-1.0978647704225781,0.05838135224988443,0.5834708626651973
0.2548924964711054,0.2443407595291347,-1.0847102713778753,0.05653690624478806,0.5784637237125263
0.2562814070351759,0.2408071028901149,-1.076574840550858,0.0554219362388367,0.575376884378353
0.2562814070351759,0.24080709707856296,-1.0765747999406883,0.055421934831784626,0.5753768836566236
0.25767031759924636,0.23731589576096246,-1.068437663883815,0.05432601489296568,0.5722964186487304
0.2599176220992461,0.2317582169913784,-1.0552735563872522,0.05259304860697844,0.5673266873740981
0.2613065326633166,0.22838044819011624,-1.0471425016363949,0.051546832166991075,0.5642649422870113
0.2613065326633166,0.22838043671042396,-1.0471424504955986,0.05154682973819682,0.5642649440630052
0.262695443227387,0.22504665668064364,-1.0390175261013397,0.05051948263994734,0.5612112104339979
0.26494274772738685,0.21974630525545008,-1.025889527867479,0.04889692940731126,0.5562884134783256
0.2663316582914573,0.2165287658972958,-1.0177906026346322,0.04791851384102373,0.5532580583744761
0.2663316582914573,0.2165287507711594,-1.017790549209281,0.04791851108285798,0.5532580651783877
0.26772056885552775,0.21335575418437475,-1.0097049198066723,0.04695854549260207,0.5502376262608566
0.2699678733555275,0.20831597153639558,-0.9966547923235409,0.0454439483297431,0.5453728294880579
0.271356783919598,0.20525924982248706,-0.9886121515591679,0.0445314787194211,0.5423809007137675
0.271356783919598,0.20525923343732405,-0.9886121047892015,0.04453147629608212,0.5423809144946434
0.2727456944836684,0.2022465115514525,-0.9805884255220042,0.04363678035975328,0.5394009027029852
0.27499299898366825,0.19746414245745625,-0.9676491395388999,0.04222618398307972,0.5346057195191449
0.27638190954773867,0.1945648608601369,-0.9596805997752927,0.04137689176264044,0.531659360016507
0.27638190954773867,0.19456484536286123,-0.9596805672868722,0.04137689016797994,0.5316593818735923
0.27777082011180915,0.19170796394015982,-0.9517345425851418,0.04054445977454571,0.5287268580454144
0.2800181246118089,0.1871736838872236,-0.9389267151819068,0.039232534086768654,0.5240124208701149
0.2814070351758794,0.18442481984179793,-0.9310418993005396,0.03844285666628291,0.5211182624342497
0.2814070351758794,0.18442480678827594,-0.9310418861104203,0.038442856162328565,0.5211182924873806
0.28279594573994987,0.18171584951565062,-0.9231806872588479,0.037668943375656565,0.5182396510274172
0.28504325023994964,0.17741510990804246,-0.9105106110565285,0.03644927537020725,0.5136157144267418
0.2864321608040201,0.17480669968064494,-0.9027100931832968,0.035715062583372356,0.5107793729962918
0.2864321608040201,0.17480668996774076,-0.9027101013425064,0.03571506321947519,0.5107794104743094
0.28782107136809054,0.17223503738183363,-0.8949317810453083,0.03499539821119152,0.5079599183644767
0.29006837586809037,0.16814945212929383,-0.8823910271283364,0.03386087494463772,0.5034342145611238
0.2914572864321608,0.16566950641114941,-0.8746664088875,0.03317763524754574,0.5006599579829635
0.2914572864321608,0.16566950040826203,-0.8746664378790902,0.03317763692514211,0.5006600014393405
0.29284619699623127,0.1632227772024628,-0.8669602376557963,0.03250767802174651,0.49790351841372826
0.29509350149623104,0.1593316978087641,-0.8545266077096947,0.03145089266460095,0.4934814148272854
0.2964824120603015,0.15696718779500685,-0.846861365217873,0.030814041366821074,0.4907720173827514
0.2964824120603015,0.15696718556361014,-0.846861412725185,0.030814043911221615,0.490772064883816
0.29787132262437194,0.15463224852337273,-0.839208794178383,0.03018922171945407,0.48808094701686633
0.30011862712437176,0.15091435237561682,-0.8268483491405058,0.029202856052135955,0.48376538732796925
0.3015075376884422,0.1486521780667622,-0.8192192928562542,0.02860794210103969,0.4811221482437914
0.3015075376884422,0.1486521795502999,-0.8192193554957684,0.02860794532006113,0.48112219757903
0.30289644825251266,0.14641607240391635,-0.8115956101550718,0.028023881304379522,0.4784973542226697
0.30514375275251243,0.14285087339067765,-0.7992655764782864,0.02710104045593458,0.47428902275271606
0.3065326633165829,0.1406787732998053,-0.791644827057283,0.026543940951538066,0.4717119066529209
0.3065326633165829,0.14067877841055595,-0.791644900764071,0.02654394466702783,0.4717119555438947
0.3079215738806534,0.13852962207434646,-0.7840212616061073,0.02599663597964137,0.4691530156216233
0.31016887838065316,0.1350988670910622,-0.7716737325007895,0.025131126528179986,0.4650506527053365
0.31155778894472363,0.13300625247634856,-0.7640311853844877,0.024608205448715437,0.4625385083511642
0.31155778894472363,0.13300626105837038,-0.7640312653772479,0.024608209494323185,0.46253855454826615
0.31294669950879406,0.1309340640272658,-0.7563775078852303,0.024094177529757288,0.4600441013718918
0.3151940040087939,0.12762298810561026,-0.7439639411502145,0.023280725806084018,0.4560449130610156
0.3165829145728643,0.12560167938934436,-0.7362702246271497,0.022788954842189454,0.4535957431657319
0.3165829145728643,0.12560169104246177,-0.736270304925312,0.02278895903932501,0.4535957846224543
0.3179718251369348,0.12359905036556909,-0.7285578356583617,0.022305358902390618,0.4511636383212094
0.32021912963693455,0.12039742184755284,-0.7160343088030696,0.021539762444617746,0.44726378094481517
0.32160804020100503,0.11844222913658861,-0.7082641733553969,0.021076797504053824,0.4448750597168321
0.32160804020100503,0.11844224295661503,-0.7082642462003268,0.021076801626755515,0.4448750948273556
0.3229969507650755,0.1165048643288312,-0.7004695764272099,0.020621484312078425,0.4425026463675147
0.3252442552650753,0.1134076744242059,-0.687802520762501,0.019900679188366556,0.43869780615391335
0.32663316582914576,0.11151671353343036,-0.6799384007211,0.019464879448946423,0.4363668644859962
0.32663316582914576,0.11151672790164303,-0.6799384564575527,0.019464883200611686,0.4363668923683714
0.3280220763932162,0.10964364369711033,-0.6720467261158385,0.019036395778314334,0.4340515130749902
0.330269380893216,0.10665122374489511,-0.6592184215165476,0.018358413720552743,0.43033762473427495
0.3316582914572864,0.10482582643244903,-0.6512536095074618,0.017948786655322308,0.4280621309217323
0.3316582914572864,0.10482583907025361,-0.651253637861092,0.017948789695188174,0.42806215181256535
0.3330472020213569,0.10301918365067392,-0.643261546000742,0.0175462975780861,0.42580170402008716
0.33529450652135667,0.10013653884281126,-0.6302741719559586,0.01691009088389546,0.42217583809342507
0.33668341708542715,0.09838064752869885,-0.6222147807085233,0.0165261535630135,0.41995438071782915
0.33668341708542715,0.09838065601581783,-0.6222147740003998,0.016526155599002525,0.4199543962266683
0.3380723276494976,0.09664491422326646,-0.614132055780581,0.016149281627033964,0.4177478390049148
0.3403196321494974,0.09388021160704586,-0.6010089033740812,0.015554419545136524,0.4142092161616182
0.3417085427135678,0.09219927715692958,-0.592873804033145,0.015195987674240755,0.4120419417273774
0.3417085427135678,0.09219927979480155,-0.5928737613733318,0.015195988594068762,0.4120419548799327
0.3430974532776383,0.09054007701254431,-0.5847224811962387,0.01484458808329467,0.40988997836941204
0.34534475777763807,0.08790251106707132,-0.5715054042107571,0.014290872464831142,0.40644096202004204
0.34673366834170855,0.08630210207690316,-0.5633237891524537,0.013957816760098742,0.4043301502569729
0.34673366834170855,0.08630209864518272,-0.5633237190580194,0.013957816714934948,0.40433016502646946
0.348122578905779,0.08472479009425765,-0.555135222186437,0.013631734773378647,0.40223571985876666
0.3503698834057788,0.08222233117552998,-0.5418785371432568,0.01311882113467889,0.3988825464785399
0.35175879396984927,0.0807068076029297,-0.5336855435443245,0.012810848792153166,0.39683296777086646
0.35175879396984927,0.08070679947151028,-0.5336854624946509,0.012810848164537944,0.39683298831160474
0.3531477045339197,0.07921522704257727,-0.5254956411838798,0.012509717984846656,0.39480155684344714
0.3553950090339195,0.0768528478227099,-0.5122579648151354,0.01203683370473061,0.3915545762369832
0.35678391959798994,0.07542444487330402,-0.5040894979971807,0.011753346345048429,0.3895735117703349
0.35678391959798994,0.07542443442381885,-0.5040894252475386,0.011753345613710673,0.3895735415020559
0.3581728301620604,0.07402016529715613,-0.4959335608211286,0.011476473010334488,0.38761305666712076
0.3604201346620602,0.07179896093149146,-0.4827697847354869,0.011042289473431985,0.3844863954218024
0.36180904522613067,0.07045747042729514,-0.4746579265388643,0.010782340990928608,0.3825833132220833
0.36180904522613067,0.070457460179127,-0.4746578781086485,0.010782340578381172,0.3825833542313607
0.3631979557902011,0.06913963696957587,-0.4665664197412201,0.01052868896558092,0.38070379839476
0.3654452602902009,0.06705692453317151,-0.45352187357536383,0.010131351240357498,0.37771458022003956
0.36683417085427134,0.06579995247114204,-0.44549199615124485,0.009893696548666134,0.3759005963190181
0.36683417085427134,0.06579994440858838,-0.44549198098990356,0.009893696722705101,0.3759006489910405
0.3682230814183418,0.0645656757706563,-0.4374882529136364,0.00966195620393226,0.3741134932999265
0.3704703859183416,0.06261586989414442,-0.4245963503634503,0.009299231423852033,0.371280932436653
0.37185929648241206,0.06143950274753802,-0.41666653688296534,0.009082436553092819,0.36956828046011364
0.37185929648241206,0.06143949804755959,-0.4166665562624085,0.009082437410705019,0.36956834362784075
0.37324820704648254,0.06028460051118299,-0.4087668537101705,0.008871145787700225,0.3678860651176829
0.3754955115464823,0.05846053338794531,-0.3960506864521884,0.008540635761918929,0.3652308346745271
0.3768844221105528,0.05736020391088367,-0.38823359783892686,0.008343215945149344,0.36363259613370563
0.3768844221105528,0.05736020301159884,-0.3882336470627674,0.00834321745401255,0.3636326675973176
0.3782733326746232,0.05628008888529389,-0.38044976968582955,0.008150901079218672,0.36206859480229614
0.38052063717462303,0.05457446406896145,-0.3679275858117158,0.007850271788738778,0.3596128666888515
0.38190954773869346,0.053545843871793564,-0.3602346793500161,0.007670831950820765,0.3581432001140589
0.38190954773869346,0.05354584667013798,-0.3602347501331829,0.007670834004854956,0.35814327729796225
0.38329845830276393,0.05253640196384016,-0.35257885346022233,0.007496145912648976,0.35671199551353167
0.3855457628027637,0.05094316690724033,-0.3402732115522315,0.007223343918557254,0.3544805101982496
0.3869346733668342,0.04998297592926182,-0.33272118711634163,0.007060706953643482,0.3531555905972924
0.3869346733668342,0.04998298190511241,-0.33272126952922026,0.007060709406065731,0.3531556710376828
0.3883235839309046,0.04904134010375023,-0.32521291140654646,0.006902552740174213,0.3518741905080185
0.39057088843090443,0.04755685144785067,-0.31316329902574624,0.0066559933773587135,0.34989665919417867
0.39195979899497485,0.04666351765173318,-0.3057826013208207,0.006509308549713021,0.3487364903721126
0.39195979899497485,0.04666352564980584,-0.30578268467896436,0.006509311184606799,0.3487365717636192
0.39334870955904533,0.0457886734816665,-0.2984578103019982,0.006366940506676523,0.3476263900299387
0.3955960140590451,0.044412541655250645,-0.2867359889930924,0.006145653493871525,0.3459413301301661
0.3969849246231156,0.0435866237528926,-0.2795805739216769,0.006014472600795846,0.34497238389545487
0.3969849246231156,0.04358663106933661,-0.2795806459920785,0.006014474996998302,0.34497246342752524
0.39837383518718605,0.04277973529160514,-0.2725013103499851,0.005887558547945097,0.3440623526427266
0.4006211396871858,0.041515091085738885,-0.26122617840913814,0.005691249005021111,0.3427216980728334
0.4020100502512563,0.040759239003343634,-0.25438146513319315,0.005575531931061264,0.34197963869025394
0.4020100502512563,0.04075923960534793,-0.254381508144766,0.005575533207440943,0.3419797119270468
0.4033989608153267,0.04002340360840899,-0.2476421318729995,0.005464125498862957,0.3413081476230907
0.40564626531532655,0.038875950637789106,-0.23698429162260704,0.005293037862734666,0.3403799634413059
0.40703517587939697,0.0381938967524737,-0.2305650177313836,0.0051929968711974615,0.3399101239166653
0.40703517587939697,0.03819388038684083,-0.23056500292570456,0.005192995597635697,0.3399101862025567
0.40842408644346745,0.03753274151540564,-0.22428506083313116,0.005097314326923108,0.3395245138721662
0.4106713909434672,0.03650752847500652,-0.21444111997386087,0.00495170562277902,0.33908797922112266
0.4120603015075377,0.03590144067425141,-0.2085651739054142,0.004867366078522227,0.33893946782566814
0.4120603015075377,0.03590139939668183,-0.20856507710713743,0.004867361303367893,0.3389395250020364
0.4134492120716081,0.035315992363137046,-0.2028543429462986,0.004787262060124711,0.33888769221742676
0.41569651657160794,0.034411474493512256,-0.19397257821388394,0.004666398453559039,0.33901471255168214
0.41708542713567837,0.03387792692460209,-0.18870548382317728,0.004596914936929606,0.3392264044934325
0.41708542713567837,0.033877873193532075,-0.1887053646859701,0.004596908803641653,0.3392264899113627
0.41847433769974884,0.0333626197067973,-0.18360431997380552,0.0045312026609809295,0.3395418810635053
0.4207216421997486,0.03256496690061659,-0.17568906954854396,0.0044323910306666575,0.3402729568399112
0.4221105527638191,0.03209243035949859,-0.17099325344745817,0.004375625028745541,0.34086114542665524
0.4221105527638191,0.03209240094270738,-0.17099330553530878,0.004375622996316888,0.3408612995431866
0.42349946332788957,0.03163380489250429,-0.1664353556969491,0.004321863321873216,0.34155418045343117
0.42574676782788934,0.030917915429082492,-0.15932492342182247,0.00424065317779749,0.34289611047067725
0.4271356783919598,0.030489539722784554,-0.15507527404827953,0.004193674680757946,0.34386175708845257
0.4271356783919598,0.030489554205834355,-0.15507559954277292,0.004193679091639041,0.34386195541984643
0.42852458895603024,0.030070435290160513,-0.1509244316266128,0.004148917656204932,0.3449332888076382
0.43077189345603006,0.02940903156816098,-0.14439101939298876,0.004080720929596265,0.3468935146791918
0.4321608040201005,0.029008979415859018,-0.140452389496028,0.004040932891747711,0.3482484538510307
0.4321608040201005,0.02900901342044159,-0.14045279797850038,0.004040939503773721,0.3482486154567238
0.43354971458417096,0.028614634611443118,-0.13658279184063285,0.0040028182521117455,0.34971774989143156
0.43579701908417073,0.027986566628276338,-0.13045154558997643,0.003944397640205,0.35234740407740506
0.4371859296482412,0.02760351162681926,-0.1267358374149575,0.0039101728491078526,0.35413726539314416
0.4371859296482412,0.027603535908601803,-0.12673610491269496,0.0039101772610119455,0.35413735344983993
0.4385748402123117,0.027223709189523423,-0.12307356162060962,0.0038773257381043997,0.35606148588272857
0.44082214471231146,0.026614492766683172,-0.11725309446336984,0.0038269437640990386,0.35947930678672596
0.44221105527638194,0.02624038945723086,-0.11371793154258514,0.0037974530468598625,0.3617946537197287
0.44221105527638194,0.026240399458884026,-0.11371802478410044,0.003797454868478582,0.36179468937094494
0.44359996584045236,0.025867472529913844,-0.11022864109144569,0.003769186997344487,0.36427863149228223
0.4458472703404522,0.025265037321590633,-0.10467523096582032,0.003725958345832482,0.3686871998649698
0.4472361809045226,0.024892300860823252,-0.10129777925156438,0.003700748916134068,0.37167605927888453
0.4472361809045226,0.024892304667961433,-0.1012977639126171,0.0037007495596243153,0.37167606706054657
0.4486250914685931,0.024518416460228842,-0.09796029270112816,0.0036766626156406576,0.3748878543608789
0.45087239596859285,0.023909139650287844,-0.09263974779838717,0.0036400015602860575,0.38060775225785215
0.45226130653266333,0.02352863306558205,-0.08939761606067909,0.003618733660956702,0.3845031764988323
0.45226130653266333,0.02352863746851384,-0.08939754784364846,0.0036187342345371525,0.38450316549138946
0.45365021709673375,0.023144057403673583,-0.08618816461921258,0.003598499646016829,0.38870665407242416
0.4558975215967336,0.02251092473564183,-0.08105802256054079,0.0035678865596509234,0.3962394483512537
0.457286432160804,0.022111422327299173,-0.07792242644046123,0.0035502414731258284,0.4014035619887097
0.457286432160804,0.02211143023304874,-0.07792237653372369,0.0035502425780670607,0.40140354339909556
0.4586753427248745,0.02170456868727691,-0.07481065100352821,0.00353354270681357,0.40700448344832957
0.46092264722487425,0.02102862239329287,-0.06981937018669214,0.003508463853315017,0.41710576514442177
0.4623115577889447,0.02059882008954214,-0.06675795244641747,0.003494122575759491,0.42406829135973545
0.4623115577889447,0.02059882976649447,-0.06675809023561965,0.0034941243671793415,0.42406830955790453
0.4637004683530152,0.02015929990957592,-0.06371248753067005,0.003480639236297932,0.4316418789231596
0.465947772853015,0.019427144455315185,-0.0588146900309264,0.003460572796008022,0.44532700160434857
0.46733668341708545,0.018962033470709842,-0.05580503943238321,0.003449210644064881,0.454752209117338
0.46733668341708545,0.018962037282931384,-0.05580559229588485,0.003449212439048,0.4547523543465446
0.4687255939811559,0.01848830352077112,-0.05281015968551175,0.003438616673608373,0.46497190368834806
0.4709728984811557,0.017706722601711317,-0.047999674379839076,0.00342303294537986,0.48329567000855256
0.4723618090452261,0.01721740907347456,-0.045052903785721896,0.0034143258088872937,0.49576649342488244
0.4723618090452261,0.01721740016147317,-0.045053837204188436,0.0034143261822801585,0.49576680425891023
0.4737507196092966,0.01672643128719923,-0.042133054769811266,0.003406299316390128,0.5091192583018256
0.47599802410929637,0.0159358214794399,-0.037481214139752264,0.0033946895092163616,0.532556403445553
0.47738693467336685,0.015455017457047781,-0.0346623445364378,0.0033883338669596715,0.5480960918317385
0.47738693467336685,0.015454999683499511,-0.034663103734705936,0.003388331915224893,0.5480964064403115
0.47877584523743727,0.01498460507260325,-0.03189727729654978,0.0033825749339362566,0.5643416889445937
0.4810231497374371,0.01425453071757728,-0.027560770844867397,0.00337446109952555,0.5918225521385455
0.4824120603015075,0.013828202770047808,-0.024979816448911955,0.003370155780350534,0.6092902737242121
0.4824120603015075,0.013828185261426196,-0.02497984245978436,0.0033701521802088526,0.6092903943097133
0.483800970865578,0.013424737527890016,-0.02248392498413857,0.0033663509184468925,0.626893246786626
0.48604827536557776,0.012827445522996105,-0.018644379503204772,0.0033611855103905974,0.6550769411503076
0.48743718592964824,0.012496353257204607,-0.016402085732948567,0.0033585571956764202,0.671907461030699
0.48743718592964824,0.012496342878158479,-0.016401495838152567,0.0033585537834729573,0.6719073364542417
0.4888260964937187,0.01219649857384605,-0.01426037563721522,0.003356312057281888,0.6879663120034925
0.4910734009937185,0.011781181736944287,-0.0110065981378692,0.003353416400994834,0.7116044204799395
0.49246231155778897,0.011569259116416687,-0.00911941552067915,0.0033520342819255643,0.7243407395831111
0.49246231155778897,0.011569256616046285,-0.009118637084843471,0.0033520322613175284,0.7243404594959757
0.4938512221218594,0.01139229605546314,-0.007315367294680331,0.0033509274558064226,0.7353494500784801
0.4960985266218592,0.011181341258237385,-0.004544731627703128,0.003349664153449995,0.7489405957854722
0.49748743718592964,0.011097964420968717,-0.0029020408427496117,0.003349181256564478,0.754458459570403
0.49748743718592964,0.011097964602493455,-0.0029012634923161447,0.003349180639338875,0.7544583081897722
0.49887634775000006,0.011050603573198967,-0.0012913167001130455,0.0033489124465968098,0.7576311158964496
0.5011236522499999,0.011050603573198968,0.0012913167001121916,0.0033489124465968106,0.7576311158964497
0.5025125628140703,0.011097964602493467,0.0029012634923152327,0.003349180639338875,0.7544583081897713
0.5025125628140703,0.01109796442096874,0.0029020408427487066,0.0033491812565644833,0.7544584595704025
0.5039014733781407,0.011181341258237418,0.004544731627702291,0.0033496641534500006,0.7489405957854713
0.5061487778781406,0.011392296055463182,0.007315367294679609,0.003350927455806428,0.7353494500784786
0.507537688442211,0.011569256616046332,0.009118637084842736,0.003352032261317535,0.7243404594959741
0.507537688442211,0.01156925911641675,0.00911941552067852,0.003352034281925574,0.7243407395831092
0.5089265990062815,0.011781181736944358,0.011006598137868535,0.003353416400994845,0.7116044204799375
0.5111739035062813,0.01219649857384613,0.014260375637214566,0.0033563120572819003,0.6879663120034903
0.5125628140703518,0.012496342878158557,0.016401495838151908,0.00335855378347297,0.67190733645424
0.5125628140703518,0.012496353257204707,0.01640208573294792,0.003358557195676437,0.6719074610306969
0.5139517246344222,0.012827445522996212,0.018644379503204144,0.003361185510390615,0.6550769411503055
0.5161990291344221,0.01342473752789013,0.022483924984137885,0.0033663509184469107,0.626893246786624
0.5175879396984925,0.013828185261426314,0.024979842459783654,0.00337015218020887,0.6092903943097112
0.5175879396984925,0.013828202770047947,0.02497981644891125,0.003370155780350555,0.6092902737242099
0.5189768502625629,0.01425453071757742,0.027560770844866717,0.0033744610995255727,0.5918225521385435
0.5212241547625628,0.0149846050726034,0.031897277296549204,0.0033825749339362787,0.5643416889445917
0.5226130653266332,0.015454999683499664,0.034663103734705374,0.0033883319152249137,0.5480964064403095
0.5226130653266332,0.015455017457047956,0.03466234453643719,0.003388333866959698,0.5480960918317365
0.5240019758907036,0.015935821479440074,0.03748121413975182,0.0033946895092163876,0.5325564034455513
0.5262492803907034,0.01672643128719942,0.042133054769810774,0.003406299316390155,0.5091192583018238
0.5276381909547738,0.017217400161473363,0.045053837204187826,0.003414326182280185,0.49576680425890846
0.5276381909547738,0.017217409073474778,0.045052903785721264,0.0034143258088873258,0.49576649342488077
0.5290271015188442,0.017706722601711543,0.04799967437983847,0.003423032945379892,0.4832956700085509
0.5312744060188441,0.018488303520771354,0.05281015968551119,0.0034386166736084063,0.4649719036883466
0.5326633165829145,0.01896203728293162,0.055805592295884304,0.003449212439048034,0.4547523543465434
0.5326633165829145,0.018962033470710106,0.05580503943238265,0.0034492106440649197,0.45475220911733677
0.534052227146985,0.019427144455315445,0.05881469003092588,0.0034605727960080592,0.4453270016043474
0.5362995316469849,0.02015929990957619,0.0637124875306695,0.0034806392362979714,0.4316418789231587
0.5376884422110553,0.02059882976649475,0.06675809023561906,0.0034941243671793823,0.4240683095579038
0.5376884422110553,0.02059882008954245,0.0667579524464169,0.003494122575759535,0.4240682913597345
0.5390773527751257,0.021028622393293173,0.0698193701866916,0.0035084638533150613,0.41710576514442105
0.5413246572751256,0.02170456868727722,0.0748106510035277,0.0035335427068136143,0.40700448344832885
0.542713567839196,0.02211143023304906,0.07792237653372311,0.0035502425780671054,0.4014035433990948
0.542713567839196,0.022111422327299523,0.07792242644046068,0.003550241473125879,0.4014035619887091
0.5441024784032664,0.022510924735642174,0.08105802256054027,0.0035678865596509733,0.3962394483512532
0.5463497829032663,0.023144057403673937,0.0861881646192121,0.003598499646016879,0.3887066540724236
0.5477386934673367,0.023528637468514205,0.08939754784364784,0.0036187342345372045,0.384503165491389
0.5477386934673367,0.023528633065582456,0.08939761606067848,0.0036187336609567592,0.38450317649883176
0.5491276040314071,0.023909139650288246,0.09263974779838657,0.0036400015602861143,0.3806077522578517
0.5513749085314069,0.024518416460229252,0.0979602927011276,0.003676662615640716,0.37488785436087857
0.5527638190954773,0.024892304667961853,0.10129776391261648,0.0037007495596243743,0.37167606706054623
0.5527638190954773,0.024892300860823703,0.10129777925156386,0.003700748916134133,0.37167605927888436
0.5541527296595478,0.025265037321591084,0.10467523096581978,0.003725958345832547,0.3686871998649697
0.5564000341595476,0.02586747252991431,0.11022864109144517,0.0037691869973445528,0.36427863149228207
0.5577889447236181,0.02624039945888449,0.11371802478409997,0.0037974548684786493,0.36179468937094494
0.5577889447236181,0.02624038945723136,0.11371793154258465,0.0037974530468599353,0.36179465371972874
0.5591778552876885,0.026614492766683685,0.11725309446336939,0.003826943764099113,0.359479306786726
0.5614251597876884,0.027223709189523944,0.1230735616206092,0.0038773257381044756,0.3560614858827287
0.5628140703517588,0.02760353590860233,0.1267361049126946,0.003910177261012021,0.35413735344984004
0.5628140703517588,0.027603511626819822,0.12673583741495717,0.003910172849107934,0.3541372653931444
0.5642029809158292,0.027986566628276907,0.13045154558997618,0.003944397640205083,0.35234740407740534
0.5664502854158291,0.028614634611443705,0.13658279184063263,0.004002818252111832,0.349717749891432
0.5678391959798995,0.02900901342044218,0.14045279797850033,0.004040939503773807,0.34824861545672414
0.5678391959798995,0.029008979415859653,0.14045238949602779,0.004040932891747804,0.3482484538510311
0.5692281065439699,0.029409031568161624,0.14439101939298865,0.004080720929596359,0.34689351467919216
0.5714754110439698,0.03007043529016116,0.15092443162661257,0.004148917656205025,0.3449332888076385
0.5728643216080402,0.030489554205835004,0.15507559954277264,0.004193679091639133,0.3438619554198467
0.5728643216080402,0.030489539722785248,0.15507527404827917,0.004193674680758047,0.343861757088453
0.5742532321721107,0.0309179154290832,0.15932492342182228,0.0042406531777975905,0.3428961104706776
0.5765005366721104,0.03163380489250502,0.16643535569694884,0.004321863321873318,0.3415541804534313
0.5778894472361809,0.03209240094270812,0.1709933055353085,0.004375622996316994,0.340861299543187
0.5778894472361809,0.03209243035949938,0.1709932534474579,0.004375625028745653,0.3408611454266555
0.5792783578002513,0.03256496690061739,0.1756890695485438,0.004432391030666772,0.34027295683991166
0.5815256623002512,0.033362619706798116,0.18360431997380544,0.0045312026609810475,0.3395418810635058
0.5829145728643216,0.0338778731935329,0.1887053646859699,0.004596908803641769,0.33922648991136306
0.5829145728643216,0.033877926924602966,0.18870548382317703,0.004596914936929729,0.3392264044934328
0.584303483428392,0.03441147449351313,0.1939725782138839,0.004666398453559163,0.33901471255168253
0.5865507879283919,0.03531599236313794,0.20285434294629864,0.00478726206012484,0.33888769221742726
0.5879396984924623,0.03590139939668274,0.20856507710713737,0.0048673613033680205,0.33893952500203667
0.5879396984924623,0.03590144067425238,0.20856517390541418,0.004867366078522363,0.3389394678256684
0.5893286090565327,0.03650752847500751,0.21444111997386098,0.004951705622779159,0.33908797922112294
0.5915759135565326,0.037532741515406684,0.22428506083313113,0.005097314326923254,0.3395245138721665
0.592964824120603,0.03819388038684188,0.23056500292570467,0.005192995597635843,0.339910186202557
0.592964824120603,0.038193896752474796,0.2305650177313837,0.005192996871197616,0.3399101239166657
0.5943537346846735,0.03887595063779023,0.236984291622607,0.005293037862734824,0.34037996344130617
0.5966010391846733,0.04002340360841014,0.2476421318729997,0.00546412549886312,0.34130814762309103
0.5979899497487438,0.04075923960534909,0.2543815081447662,0.005575533207441109,0.34197971192704724
0.5979899497487438,0.04075923900334487,0.25438146513319326,0.005575531931061437,0.3419796386902542
0.5993788603128142,0.041515091085740155,0.26122617840913837,0.0056912490050212905,0.34272169807283376
0.601626164812814,0.04277973529160645,0.2725013103499854,0.005887558547945283,0.344062352642727
0.6030150753768844,0.04358663106933793,0.2795806459920787,0.006014474996998491,0.3449724634275256
0.6030150753768844,0.04358662375289398,0.27958057392167723,0.006014472600796044,0.3449723838954553
0.6044039859409548,0.044412541655252026,0.2867359889930928,0.006145653493871725,0.3459413301301666
0.6066512904409547,0.04578867348166794,0.29845781030199864,0.006366940506676732,0.34762639002993917
0.6080402010050251,0.04666352564980729,0.3057826846789648,0.006509311184607011,0.3487365717636198
0.6080402010050251,0.04666351765173473,0.30578260132082125,0.006509308549713243,0.3487364903721129
0.6094291115690955,0.04755685144785224,0.3131632990257465,0.0066559933773589425,0.34989665919417917
0.6116764160690954,0.049041340103751885,0.3252129114065469,0.006902552740174447,0.35187419050801855
0.6130653266331658,0.04998298190511407,0.3327212695292209,0.007060709406065972,0.35315567103768314
0.6130653266331658,0.04998297592926357,0.33272118711634197,0.007060706953643734,0.3531555905972927
0.6144542371972362,0.0509431669072421,0.340273211552232,0.007223343918557512,0.35448051019825
0.6167015416972361,0.052536401963841954,0.3525788534602232,0.007496145912649242,0.35671199551353205
0.6180904522613065,0.05354584667013981,0.3602347501331837,0.007670834004855225,0.3581432772979626
0.6180904522613065,0.053545843871795465,0.3602346793500168,0.007670831950821044,0.3581432001140592
0.619479362825377,0.05457446406896341,0.36792758581171675,0.007850271788739068,0.3596128666888519
0.6217266673253768,0.05628008888529591,0.38044976968583044,0.00815090107921897,0.3620685948022964
0.6231155778894473,0.05736020301160088,0.3882336470627682,0.008343217454012853,0.36363266759731794
0.6231155778894473,0.05736020391088578,0.38823359783892775,0.00834321594514966,0.36363259613370597
0.6245044884535177,0.058460533387947475,0.39605068645218916,0.008540635761919251,0.3652308346745274
0.6267517929535176,0.06028460051118523,0.40876685371017146,0.008871145787700558,0.3678860651176831
0.628140703517588,0.06143949804756187,0.41666655626240934,0.009082437410705364,0.369568343627841
0.628140703517588,0.06143950274754039,0.4166665368829663,0.00908243655309318,0.36956828046011403
0.6295296140816584,0.06261586989414683,0.42459635036345117,0.009299231423852396,0.37128093243665317
0.6317769185816582,0.0645656757706588,0.43748825291363724,0.009661956203932637,0.37411349329992666
0.6331658291457286,0.06579994440859095,0.4454919809899043,0.009893696722705493,0.3759006489910407
0.6331658291457286,0.06579995247114469,0.44549199615124563,0.009893696548666536,0.3759005963190183
0.634554739709799,0.06705692453317422,0.4535218735753647,0.01013135124035791,0.3777145802200396
0.6368020442097989,0.06913963696957867,0.46656641974122065,0.01052868896558135,0.3807037983947601
0.6381909547738693,0.07045746017912985,0.4746578781086494,0.010782340578381611,0.3825833542313608
0.6381909547738693,0.07045747042729811,0.47465792653886496,0.010782340990929062,0.3825833132220833
0.6395798653379398,0.07179896093149446,0.4827697847354877,0.011042289473432455,0.38448639542180274
0.6418271698379396,0.07402016529715924,0.49593356082112927,0.011476473010334975,0.387613056667121
0.6432160804020101,0.07542443442382202,0.5040894252475392,0.011753345613711174,0.38957354150205614
0.6432160804020101,0.07542444487330727,0.5040894979971813,0.011753346345048946,0.3895735117703353
0.6446049909660805,0.07685284782271329,0.5122579648151356,0.012036833704731147,0.3915545762369834
0.6468522954660804,0.07921522704258074,0.5254956411838801,0.01250971798484721,0.39480155684344737
0.6482412060301508,0.08070679947151378,0.5336854624946515,0.012810848164538511,0.3968329883116051
0.6482412060301508,0.08070680760293333,0.5336855435443251,0.012810848792153754,0.3968329677708668
0.6496301165942212,0.08222233117553371,0.5418785371432572,0.013118821134679498,0.3988825464785402
0.6518774210942211,0.08472479009426145,0.5551352221864374,0.013631734773379275,0.4022357198587671
0.6532663316582915,0.08630209864518655,0.56332371905802,0.013957816714935577,0.4043301650264698
0.6532663316582915,0.08630210207690708,0.5633237891524544,0.013957816760099395,0.4043301502569734
0.6546552422223619,0.08790251106707533,0.5715054042107576,0.01429087246483181,0.40644096202004254
0.6569025467223617,0.09054007701254849,0.584722481196239,0.014844588083295378,0.40988997836941266
0.6582914572864321,0.09219927979480579,0.5928737613733321,0.015195988594069483,0.4120419548799334
0.6582914572864321,0.09219927715693396,0.5928738040331455,0.015195987674241497,0.41204194172737796
0.6596803678505025,0.09388021160705029,0.6010089033740816,0.015554419545137284,0.41420921616161893
0.6619276723505024,0.09664491422327104,0.6141320557805813,0.016149281627034752,0.4177478390049154
0.6633165829145728,0.09838065601582247,0.6222147740003999,0.01652615559900333,0.41995439622666897
0.6633165829145728,0.09838064752870362,0.6222147807085235,0.016526153563014324,0.41995438071782976
0.6647054934786433,0.10013653884281615,0.6302741719559588,0.016910090883896313,0.4221758380934258
0.6669527979786432,0.103019183650679,0.6432615460007423,0.017546297578087008,0.4258017040200882
0.6683417085427136,0.10482583907025878,0.6512536378610926,0.017948789695189094,0.4280621518125662
0.6683417085427136,0.10482582643245437,0.6512536095074622,0.01794878665532326,0.4280621309217331
0.669730619106784,0.10665122374490049,0.6592184215165484,0.018358413720553704,0.4303376247342757
0.6719779236067839,0.10964364369711588,0.6720467261158392,0.019036395778315333,0.43405151307499096
0.6733668341708543,0.11151672790164863,0.6799384564575539,0.019464883200612695,0.4363668923683722
0.6733668341708543,0.1115167135334361,0.6799384007211008,0.01946487944894747,0.43636686448599726
0.6747557447349247,0.11340767442421174,0.6878025207625019,0.01990067918836762,0.4386978061539143
0.6770030492349246,0.1165048643288372,0.7004695764272106,0.020621484312079514,0.44250264636751535
0.678391959798995,0.11844224295662106,0.7082642462003275,0.021076801626756632,0.4448750948273565
0.678391959798995,0.11844222913659483,0.7082641733553976,0.021076797504054976,0.4448750597168331
0.6797808703630654,0.12039742184755914,0.7160343088030706,0.02153976244461891,0.44726378094481595
0.6820281748630652,0.12359905036557559,0.7285578356583621,0.02230535890239184,0.4511636383212104
0.6834170854271356,0.12560169104246832,0.736270304925313,0.022788959039326227,0.45359578462245487
0.6834170854271356,0.12560167938935107,0.7362702246271509,0.022788954842190703,0.45359574316573253
0.6848059959912061,0.1276229881056171,0.7439639411502152,0.023280725806085294,0.4560449130610162
0.6870533004912059,0.13093406402727278,0.7563775078852312,0.024094177529758606,0.4600441013718924
0.6884422110552764,0.13300626105837754,0.7640312653772486,0.02460820949432454,0.46253855454826664
0.6884422110552764,0.13300625247635592,0.7640311853844888,0.024608205448716818,0.4625385083511646
0.6898311216193468,0.13509886709106955,0.7716737325007909,0.025131126528181363,0.4650506527053367
0.6920784261193467,0.13852962207435404,0.7840212616061083,0.025996635979642812,0.46915301562162365
0.6934673366834171,0.14067877841056362,0.7916449007640722,0.026543944667029296,0.4717119555438951
0.6934673366834171,0.1406787732998132,0.7916448270572842,0.026543940951539568,0.47171190665292106
0.6948562472474875,0.1428508733906857,0.7992655764782873,0.027101040455936136,0.47428902275271656
0.6971035517474874,0.1464160724039245,0.811595610155073,0.028023881304381108,0.47849735422267015
0.6984924623115578,0.14865217955030824,0.8192193554957696,0.028607945320062753,0.4811221975790304
0.6984924623115578,0.14865217806677072,0.8192192928562555,0.028607942101041343,0.4811221482437916
0.6998813728756282,0.15091435237562545,0.826848349140507,0.029202856052137655,0.4837653873279697
0.7021286773756281,0.1546322485233815,0.8392087941783845,0.03018922171945582,0.48808094701686694
0.7035175879396985,0.1569671855636191,0.8468614127251863,0.0308140439112234,0.4907720648838164
0.7035175879396985,0.1569671877950161,0.8468613652178737,0.030814041366822933,0.4907720173827521
0.704906498503769,0.15933169780877343,0.8545266077096955,0.03145089266460285,0.4934814148272863
0.7071538030037687,0.16322277720247236,0.8669602376557973,0.03250767802174845,0.4979035184137287
0.7085427135678392,0.16566950040827177,0.8746664378790909,0.03317763692514409,0.500660001439341
0.7085427135678392,0.16566950641115935,0.8746664088875012,0.03317763524754772,0.5006599579829635
0.7099316241319096,0.16814945212930402,0.8823910271283371,0.03386087494463983,0.5034342145611247
0.7121789286319095,0.17223503738184406,0.8949317810453095,0.034995398211193685,0.5079599183644774
0.7135678391959799,0.17480668996775134,0.9027101013425076,0.0357150632194774,0.5107794104743101
0.7135678391959799,0.1748066996806558,0.9027100931832979,0.03571506258337464,0.5107793729962927
0.7149567497600503,0.17741510990805354,0.9105106110565298,0.03644927537020959,0.5136157144267427
0.7172040542600502,0.181715849515662,0.9231806872588487,0.037668943375658986,0.5182396510274181
0.7185929648241206,0.18442480678828746,0.9310418861104214,0.03844285616233102,0.5211182924873813
0.7185929648241206,0.18442481984180975,0.9310418993005404,0.038442856666285434,0.5211182624342506
0.719981875388191,0.18717368388723554,0.9389267151819082,0.03923253408677121,0.5240124208701156
0.7222291798881909,0.19170796394017198,0.9517345425851435,0.040544459774548354,0.5287268580454153
0.7236180904522613,0.1945648453628736,0.9596805672868738,0.04137689016798263,0.5316593818735931
0.7236180904522613,0.19456486086014968,0.9596805997752939,0.04137689176264324,0.531659360016508
0.7250070010163318,0.197464142457469,0.9676491395389013,0.04222618398308253,0.534605719519146
0.7272543055163316,0.20224651155146553,0.9805884255220055,0.043636780359756204,0.5394009027029867
0.7286432160804021,0.2052592334373373,0.9886121047892031,0.04453147629608508,0.5423809144946447
0.7286432160804021,0.2052592498225006,0.9886121515591695,0.04453147871942414,0.5423809007137689
0.7300321266444725,0.20831597153640924,0.9966547923235425,0.04544394832974618,0.5453728294880591
0.7322794311444722,0.2133557541843886,1.0097049198066737,0.04695854549260521,0.5502376262608577
0.7336683417085427,0.21652875077117334,1.0177905492092822,0.04791851108286118,0.553258065178389
0.7336683417085427,0.21652876589731004,1.0177906026346333,0.047918513841027036,0.5532580583744778
0.7350572522726131,0.21974630525546462,1.0258895278674802,0.048896929407314584,0.5562884134783266
0.737304556772613,0.22504665668065854,1.039017526101341,0.05051948263995082,0.5612112104339994
0.7386934673366834,0.22838043671043906,1.0471424504956004,0.051546829738200364,0.5642649440630066
0.7386934673366834,0.22838044819013173,1.0471425016363962,0.0515468321669947,0.5642649422870126
0.7400823779007538,0.2317582169913941,1.0552735563872537,0.05259304860698209,0.5673266873740991
0.7423296824007537,0.2373158957609785,1.068437663883816,0.05432601489296952,0.5722964186487322
0.7437185929648241,0.24080709707857922,1.0765747999406894,0.05542193483178852,0.5753768836566252
0.7437185929648241,0.24080710289013157,1.0765748405508593,0.05542193623884066,0.5753768843783542
0.7451075035288945,0.24434075952915146,1.084710271377877,0.05653690624479208,0.5784637237125276
0.7473548080288944,0.25014681959957774,1.0978647704225795,0.058381352249888614,0.5834708626651992
0.7487437185929648,0.25378885254993494,1.105985786280742,0.05954623918979579,0.5865726428831189
0.7487437185929648,0.25378885165564297,1.105985810768104,0.059546239041493226,0.586572643489177
0.7501326291570353,0.25747110541198637,1.114097544142472,0.06073017962459584,0.5896795635321863
0.7523799336570351,0.2635125228545333,1.127198176251008,0.0626861409933042,0.5947169067550238
0.7537688442211056,0.2672967578661035,1.1352768323966258,0.06391986593468914,0.597836150772809
0.7537688442211056,0.26729675056069896,1.1352768389359418,0.06391986400338286,0.5978361490487673
0.755157754785176,0.2711186701912813,1.1433397612211316,0.06517256643394283,0.6009597788669617
0.7574050592851758,0.27738067045358983,1.156348793593357,0.06723961558379848,0.6060229023334986
0.7587939698492462,0.28129797132457546,1.164363854136711,0.06854191017076856,0.6091575229641591
0.7587939698492462,0.28129795911124145,1.1643638444749724,0.06854190657502988,0.6091575174557565
0.7601828804133166,0.2852505504875843,1.172358497341401,0.0698631385453906,0.6122962639859256
0.7624301849133165,0.2917191908539335,1.1852485374424995,0.07204105889066503,0.6173836102433236
0.7638190954773869,0.29576149021576326,1.193185745998008,0.07341193660041535,0.6205332593068494
0.7638190954773869,0.295761475275199,1.193185724200131,0.07341193172481808,0.6205332494412096
0.7652080060414573,0.2998372127039153,1.2010999653067702,0.07480185446593564,0.6236872150672752
0.7674553105414572,0.3065017072744838,1.2138559420716832,0.07709129088892848,0.6287998489017417
0.7688442211055276,0.31066331940029923,1.2217088056160579,0.0785314253541825,0.6319657041083789
0.7688442211055276,0.3106633039378363,1.2217087764833046,0.07853141970485754,0.6319656901010401
0.7702331316695981,0.3148573290886455,1.2295382323965838,0.07999094246338898,0.6351364179366792
0.7724804361695979,0.3217117130234062,1.2421574487855882,0.0823939134432497,0.640277538148379
0.7738693467336684,0.3259901801852032,1.2499268805519164,0.08390491246949575,0.6434619627332584
0.7738693467336684,0.32599016596607644,1.249926848426142,0.08390490653606231,0.6434619452967926
0.7752582572977388,0.3303009899291063,1.2576742881921377,0.08543592566015072,0.6466520557392832
0.7775055617977387,0.3373449464547216,1.2701648999662787,0.08795613270248474,0.6518263696169689
0.7788944723618091,0.34174136432615543,1.277858013933556,0.08954068149157748,0.6550325102445057
0.7788944723618091,0.34174135249852167,1.2778579821362823,0.08954067567272976,0.6550324903474853
0.7802833829258795,0.3461710458469336,1.2855319458993564,0.09114618176575447,0.6582452725267539
0.7825306874258793,0.3534099461257043,1.2979104655102904,0.0937891089976575,0.6634583295251804
0.7839195979899497,0.35792883797451086,1.3055389093189431,0.09545098888309098,0.6666897072560575
0.7839195979899497,0.3579288291422337,1.305538880139531,0.0954509834725847,0.6666896859169622
0.7853085085540201,0.3624827934190053,1.313151949648434,0.09713504984754262,0.6699286946240036
0.78755581305402,0.36992713724266724,1.3254403781994457,0.09990788698129453,0.6751862523926997
0.7889447236180904,0.3745760078127105,1.3330185513500394,0.10165189546033618,0.6784463856475996
0.7889447236180904,0.3745760022027115,1.333018526274363,0.10165189067361322,0.6784463638610363
0.7903336341821608,0.37926245926158364,1.3405855578060515,0.10341957144192393,0.6817150558697516
0.7925809386821607,0.38692693718518845,1.3528085961094698,0.10633100817919507,0.6870225226029149
0.7939698492462312,0.39171563741387505,1.3603519880182848,0.10816280993002803,0.6903146032420608
0.7939698492462312,0.3917156350435471,1.3603519680067113,0.10816280593683332,0.6903145819339638
0.7953587598103016,0.39654495842023585,1.3678884884393159,0.11001997254437557,0.6936160087791525
0.7976060643103015,0.40444731701559555,1.3800710827050031,0.1130799078171788,0.6989779821732532
0.7989949748743719,0.40938731860336497,1.3875948493926744,0.1150058409775786,0.702304613207878
0.7989949748743719,0.40938731939396844,1.3875948350779785,0.11500583792403582,0.7023045932045682
0.8003838854384423,0.4143712960400489,1.3951156930826396,0.11695897617779889,0.7056411562258336
0.8026311899384422,0.4225311262799914,1.4072810140443355,0.12017817282973262,0.7110610636415946
0.8040201005025126,0.4276347668264981,1.4147988285211144,0.12220502637621161,0.7144240591282024
0.8040201005025126,0.42763477065754496,1.4147988203211128,0.1222050244009642,0.7144240411803855
0.805409011066583,0.432785844288999,1.4223171115430262,0.12426100562031545,0.7177973081840126
0.8076563155665828,0.44122335826516873,1.4344849704814675,0.12765070832289793,0.7232771448501927
0.8090452261306532,0.4465030879530234,1.4420081365515298,0.12978547930150955,0.7266773892679345
0.8090452261306532,0.4465030946733664,1.4420081347044402,0.12978547853664407,0.7266773740481407
0.8104341366947236,0.45183361586454635,1.4495343839973136,0.13195131216318648,0.7300879545599356
0.8126814411947235,0.4605684429967447,1.4617200495176066,0.1355228381749938,0.7356281147553119
0.8140703517587939,0.4660360877741261,1.4692568538111312,0.13777247370900447,0.739065478636167
0.8140703517587939,0.46603609718319416,1.4692568583626693,0.13777247427131867,0.7390654667312268
0.8154592623228644,0.47155759294703625,1.476798433223793,0.14005504636664795,0.7425129425409257
0.8177065668228642,0.48060761349438647,1.489011807771926,0.14381935570129076,0.7481121379643448
0.8190954773869347,0.4862736649760588,1.4965670860180742,0.14619048373231391,0.751585445921236
0.8190954773869347,0.48627367679990124,1.4965670968073324,0.1461904857131979,0.751585437830282
0.8204843879510051,0.4919961499083128,1.5041278295002394,0.14859628740024694,0.7550683446808426
0.822731692451005,0.5013763837829237,1.516372953078373,0.15256353955283375,0.7607236025046197
0.8241206030150754,0.5072493283530309,1.5239478528784596,0.1550621932272882,0.764230648322167
0.8241206030150754,0.5072493422346127,1.5239478695302369,0.15506219668614782,0.7642306444550724
0.8255095135791458,0.513180614035867,1.5315278717464633,0.15759704788116435,0.767746498848404
0.8277568180791457,0.5229021903076231,1.5438027296285752,0.16177615486503016,0.7734532282694082
0.8291457286432161,0.5289878950976941,1.5513946566519035,0.16440749727615453,0.7769908290897262
0.8291457286432161,0.5289879106131359,1.5513946786166715,0.16440750224324616,0.7769908297747571
0.8305346392072865,0.5351330264337545,1.5589903360553294,0.16707627787135554,0.78053619202308
0.8327819437072863,0.5452022665747862,1.5712869493940649,0.17147446582044365,0.7862883022191282
0.8341708542713567,0.5515034432764715,1.5788896823211178,0.1742425227707729,0.7898523794139952
0.8341708542713567,0.5515034599980966,1.578889708972191,0.17424252926810513,0.7898523849184307
0.8355597648354272,0.5578641778250658,1.5864938390302523,0.17704889543649416,0.7934229444824333
0.837807069335427,0.5682818245557788,1.5987986056154198,0.18167128617520262,0.7992129887191693
0.8391959798994975,0.5747975888887041,1.6064025554128736,0.18457869321685863,0.8027986581055315
0.8391959798994975,0.574797606488745,1.606402586196971,0.18457870130496143,0.802798668702249
0.8405848904635679,0.5813719845454617,1.6140047306181986,0.18752486678158667,0.8063893331917286
0.8428321949635678,0.592132594621031,1.6262989606445122,0.1923740851286162,0.8122086458174838
0.8442211055276382,0.5988581271598485,1.6338915334364765,0.1954218501359389,0.8158102949305743
0.8442211055276382,0.5988581455614856,1.6338915680744481,0.19542185997903877,0.8158103109535753
0.8456100160917086,0.6056402291883698,1.6414783743287515,0.19850834205046802,0.8194152752884866
0.8478573205917085,0.6167317177412696,1.6537389345289173,0.20358414198163216,0.8252540615522532
0.8492462311557789,0.6236580090971416,1.6613049369727122,0.20677141505008617,0.8288653878967474
0.8492462311557789,0.6236580286530875,1.661304975688112,0.20677142701506573,0.828865409869049
0.8506351417198493,0.6306376113382143,1.6688606001314226,0.209996819997505,0.8324781785211453
0.8528824462198492,0.6420408874338639,1.681060545056123,0.2152957020902003,0.8383255112875415
0.8542713567839196,0.6491545172006827,1.6885825495306508,0.21861952981369107,0.841939492142924
0.8542713567839196,0.649154538890047,1.6885825932828162,0.2186195445862542,0.8419395209038343
0.8556602673479901,0.6563169359717393,1.6960890377583888,0.221980263112775,0.8455528531505601
0.8579075718479898,0.6680055058116455,1.7081980744424075,0.22749502701266605,0.8513965268005285
0.8592964824120602,0.6752883635223559,1.715656643078566,0.2309500489756756,0.8550052890406051
0.8592964824120602,0.6752883891399846,1.7156566937677642,0.23095006769615253,0.8550053259107553
0.8606853929761307,0.6826141203282332,1.7230939706888448,0.2344400165983424,0.8586110718220002
0.8629326974761306,0.6945534633753618,1.7350785788773264,0.24015915681881642,0.8644372589105707
0.864321608040201,0.7019822742973694,1.7424522321126368,0.2437371787106795,0.8680318137471557
0.864321608040201,0.7019823066176579,1.7424522927434867,0.24373720311530467,0.8680318606949546
0.8657105186042714,0.709446537251169,1.7497983014243035,0.24734730120843582,0.8716206515250995
0.8679578231042713,0.7215929855060454,1.7616213146683872,0.25325411317308616,0.8774133003644771
0.8693467336683417,0.7291384584300885,1.768886121699474,0.2569434645262127,0.8809831025764261
0.8693467336683417,0.7291385012999418,1.7688861964332756,0.2569434970613432,0.8809831623321649
0.8707356442324121,0.7367100477285028,1.7761161868484472,0.26066095533094624,0.8845439129500198
0.872982948732412,0.7490088296156692,1.7877356323582991,0.26673217471539,0.8902838129834046
0.8743718592964824,0.7566342041851672,1.7948642982936547,0.2705167323532924,0.8938160965265134
0.8743718592964824,0.7566342624336535,1.7948643922821765,0.27051677618934195,0.893816172556231
0.8757607698605528,0.7642739304100883,1.801949891602543,0.27432400461077067,0.8973353456645317
0.8780080743605527,0.7766559899439947,1.8133168891532225,0.28052776271859864,0.9029987740737949
0.8793969849246231,0.7843147365953025,1.8202772181399764,0.2843854985019585,0.9064776078812167
0.8793969849246231,0.7843148154896435,1.82027733686933,0.2843855572676982,0.9064777040140377
0.8807858954886936,0.7919728232653078,1.827184421816012,0.2882585550424979,0.9099382787341318
0.8830331999886935,0.8043500181786819,1.8382399638998717,0.2945514111960117,0.9154951343911661
0.8844221105527639,0.8119824578634223,1.8449926001427885,0.298452318420221,0.9189001422689035
0.8844221105527639,0.8119825615078785,1.8449927477254853,0.2984523952653346,0.9189002615742716
0.8858110211168343,0.8195948329315608,1.851679578613716,0.30235848521881414,0.9222803544811461
0.8880583256168341,0.8318532228120563,1.8623500946506228,0.30868133494620315,0.9276917083482428
0.8894472361809045,0.8393819441424302,1.8688455166316182,0.31258463523545166,0.930996423668636
0.8894472361809045,0.8393820717002463,1.8688456920598888,0.3125847304959731,0.9309965659106936
0.8908361467449749,0.8468653399608612,1.87525932236212,0.3164795708926402,0.9342676927457757
0.8930834512449748,0.8588566494930869,1.8854511561173366,0.32275241518420605,0.9394827861398657
0.8944723618090452,0.8661809322904304,1.8916260958893816,0.32660311996706753,0.9426527062407026
0.8944723618090452,0.8661810704137958,1.8916262859169333,0.3266032263746523,0.9426528630400166
0.8958612723731156,0.8734271626986891,1.897699014107088,0.33042726202923955,0.9457779541922401
0.8981085768731155,0.8849594598819555,1.9072925025199858,0.3365433423917179,0.9507309590108496
0.8994974874371859,0.8919497038959938,1.9130664239785968,0.3402686801669241,0.9537216019038034
0.8994974874371859,0.8919498146019967,1.913066592178528,0.3402687750010615,0.9537217493365793
0.9008863980012564,0.8988204613084055,1.918712692409297,0.3439438342393835,0.9566533280147722
0.9031337025012562,0.9096511309867257,1.9275577350150601,0.34976479451118714,0.9612608136148496
0.9045226130653267,0.9161458766109862,1.9328309457593482,0.35327192491190085,0.9640165773018787
0.9045226130653267,0.9161458852920845,1.9328310220668654,0.3532719618059824,0.9640166688445934
0.9059115236293971,0.9224712524680438,1.9379457947275467,0.3566997771682984,0.9666961875883913
0.908158828129397,0.9323089558728487,1.9458629826544294,0.36205562228151145,0.970857407302676
0.9095477386934674,0.9381196523920488,1.9505195288405146,0.3652335772658975,0.973312882676034
0.9095477386934674,0.9381194550096394,1.950519415845664,0.36523348929879856,0.973312853039184
0.9109366492575378,0.9437063461253139,1.9549842072314598,0.36829956329663327,0.9756731127453052
0.9131839537575376,0.952233278048062,1.9617785527603588,0.37300000742700057,0.9792768642564029
0.914572864321608,0.9571646065986072,1.9656988383582552,0.37573047271434595,0.9813632632362651
0.914572864321608,0.9571641308182963,1.965698463407012,0.3757302086660612,0.9813630613822809
0.9159617748856784,0.9618219657540932,1.9693968726411695,0.37831787676732437,0.9833365483359321
0.9182090793856783,0.9687492948651688,1.9748927547807749,0.38218298125585387,0.9862793791995649
0.9195979899497487,0.97264184942444,1.9779807213185587,0.3843642611726984,0.9879388322642751
0.9195979899497487,0.9726411752927829,1.9779801399634853,0.3843638602523508,0.9879384865046719
0.9209869005138192,0.9762307099686647,1.9808293104994754,0.38638193988256864,0.9894739428320456
0.923234205013819,0.9813887817718336,1.9849293771259167,0.38929404047477617,0.9916916916757781
0.9246231155778895,0.9841793227258493,1.9871525614913008,0.390876240556662,0.9928989350082689
0.9246231155778895,0.9841787426412986,1.9871520156478812,0.390875874458765,0.9928985902747413
0.9260120261419599,0.9866731611547712,1.9891439360116574,0.3922947751413542,0.9939835970662889
0.9282593306419598,0.9901049736698937,1.991894230845103,0.3942549057598229,0.9954876408167345
0.9296482412060302,0.9918753498536457,1.9933193240939673,0.3952703860796216,0.9962703129429143
0.9296482412060302,0.991875178832771,1.9933190954873015,0.3952702509211412,0.9962701440575705
0.9310371517701006,0.9933980822095416,1.9945497550063669,0.3961466166816575,0.9969483125046358
0.9332844562701005,0.9953876248933293,1.996166007128063,0.39729612874032716,0.9978427468969776
0.9346733668341709,0.9963578517262137,1.9969590087085245,0.3978590916355261,0.9982836260742709
0.9346733668341709,0.9963581112684005,1.9969591501261392,0.3978592152500865,0.9982836761964962
0.9360622773982413,0.9971563692965306,1.9976148528396875,0.39832390009426144,0.998649540731684
0.9383095818982411,0.998140991776375,1.9984287587295837,0.39889934235351526,0.9991057015993321
0.9396984924623115,0.9985921164786794,1.9988043173173375,0.3991641182854565,0.9993172179573756
0.9396984924623115,0.9985925340307353,1.9988046235616,0.3991643480993049,0.9993173754466985
0.9410874030263819,0.9989461535495183,1.9991006467203558,0.39937256975670793,0.9994847278244985
0.9433347075263818,0.9993570356386523,1.9994469147399552,0.39961544744630456,0.9996813781145922
0.9447236180904522,0.9995334006146313,1.9995966574935269,0.3997201437214808,0.9997668499013782
0.9447236180904522,0.9995337236374715,1.9995969130401998,0.39972032859013734,0.9997669891904394
0.9461125286545227,0.9996652666036828,1.9997092351525685,0.3997986692038107,0.9998313499530411
0.9483598331545225,0.9998093766275645,1.9998331023577205,0.39988481814585064,0.9999026501799112
0.949748743718593,0.9998673390646622,1.999883293045676,0.3999196151016924,0.999931689627451
0.949748743718593,0.99986750670269,1.9998834315062075,0.3999197132280222,0.999931767326994
0.9511376542826634,0.9999086815724494,1.999919283291423,0.3999445109810207,0.9999525915508375
0.9533849587826633,0.9999513449673179,1.999956663916246,0.3999702991202227,0.9999744015877475
0.9547738693467337,0.9999674633304237,1.9999708872986768,0.39998008286955855,0.9999827432819968
0.9547738693467337,0.9999675280389386,1.9999709424610528,0.39998012139910044,0.9999827748994798
0.9561627799108041,0.9999784602656716,1.9999806402386562,0.39998677804341576,0.9999884845948291
0.958410084410804,0.9999892203347045,1.9999902407694836,0.39999335292612825,0.9999941619176838
0.9597989949748744,0.9999930535761623,1.9999936840142907,0.3999957048812407,0.9999962086006029
0.9597989949748744,0.9999930732279058,1.9999937012038287,0.3999957167545018,0.9999962186321563
0.9611879055389448,0.9999955639618975,1.9999959495593074,0.39999724967828765,0.9999975602229989
0.9634352100389446,0.99999790423368,1.999998073354021,0.3999986948567714,0.9999988329058028
0.964824120603015,0.9999986941317958,1.9999987947059887,0.39999918460573813,0.9999992673815931
0.964824120603015,0.9999986990114569,1.9999987990691863,0.39999918759289554,0.9999992699698323
0.9662130311670855,0.9999991926699234,1.9999992519462677,0.39999949457820094,0.9999995437752107
0.9684603356670853,0.9999996377919761,1.9999996622742664,0.39999977226863087,0.9999997928795262
0.9698492462311558,0.999999780911161,1.9999997949741604,0.3999998619017632,0.9999998738432194
0.9698492462311558,0.9999997819319273,1.9999997959045948,0.39999986253422704,0.999999874403613
0.9712381567952262,0.9999998683400787,1.9999998763562719,0.39999991680427405,0.9999999236705965
0.9734854612952261,0.9999999435199166,1.9999999466577312,0.39999996416479433,0.9999999668920675
0.9748743718592965,0.999999966687307,1.9999999684361602,0.39999997881356875,0.9999999803466144
0.9748743718592965,0.9999999668718288,1.9999999686072243,0.39999997892918426,0.9999999804511314
0.9762632824233669,0.9999999804499711,1.9999999814189569,0.3999999875377038,0.9999999883942885
0.9785105869233668,0.9999999919160283,1.9999999922789684,0.3999999948274667,0.9999999951526386
0.9798994974874372,0.9999999953260988,1.9999999955237664,0.39999999700296573,0.9999999971813157
0.9798994974874372,0.9999999953555974,1.999999995551522,0.399999997021641,0.9999999971985054
0.9812884080515076,0.9999999973064774,1.9999999974138083,0.3999999982692882,0.9999999983667434
0.9835357125515075,0.9999999989158478,1.999999998954964,0.39999999930109953,0.9999999993369012
0.9849246231155779,0.9999999993816112,1.9999999994026894,0.3999999996006293,0.9999999996199623
0.9849246231155779,0.9999999993858777,1.9999999994067548,0.39999999960335575,0.9999999996225118
0.9863135336796484,0.9999999996476929,1.9999999996590705,0.39999999977208694,0.9999999997825246
0.9885608381796481,0.9999999998603051,1.9999999998644546,0.39999999990939417,0.9999999999131806
0.9899497487437185,0.9999999999207909,1.9999999999230458,0.39999999994855484,0.9999999999505964
0.9899497487437185,0.9999999999213633,1.9999999999235962,0.399999999948924,0.9999999999509468
0.991338659307789,0.9999999999550396,1.999999999956272,0.3999999999707645,0.9999999999718718
0.9935859638077889,0.9999999999822042,1.999999999982668,0.3999999999884086,0.9999999999888175
0.9949748743718593,0.9999999999898933,1.9999999999901494,0.3999999999934124,0.9999999999936379
0.9949748743718593,0.9999999999899671,1.9999999999902203,0.3999999999934604,0.9999999999936842
0.9963637849359297,0.999999999994246,1.9999999999943883,0.39999999999624797,0.9999999999963741
0.9986110894359296,0.9999999999977085,1.9999999999977611,0.3999999999985053,0.9999999999985549
1.0,0.9999999999986954,1.999999999998723,0.3999999999991495,0.9999999999991785


==> figs/data/expansion_p3_N400_Kn0p00025_DVM.csv <==
x,r,u,p,e
0.0,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.000692714792606569,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.0018135508715538319,0.9999999999999996,-2.0000000000000004,0.3999999999999999,1.0000000000000004
0.002506265664160401,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.002506265664160401,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.00319898045676697,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.004319816535714232,0.9999999999999996,-2.0000000000000004,0.3999999999999999,1.0000000000000004
0.005012531328320802,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.005012531328320802,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.005705246120927371,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.006826082199874633,0.9999999999999996,-2.0000000000000004,0.3999999999999999,1.0000000000000004
0.007518796992481203,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.007518796992481203,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.008211511785087772,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.009332347864035034,0.9999999999999996,-2.0000000000000004,0.3999999999999999,1.0000000000000004
0.010025062656641603,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.010025062656641603,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.010717777449248173,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.011838613528195435,0.9999999999999996,-2.0000000000000004,0.3999999999999999,1.0000000000000004
0.012531328320802004,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.012531328320802004,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.013224043113408574,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.014344879192355836,0.9999999999999996,-2.0000000000000004,0.3999999999999999,1.0000000000000004
0.015037593984962405,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.015037593984962405,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.015730308777568973,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.01685114485651624,0.9999999999999996,-2.0000000000000004,0.3999999999999999,1.0000000000000004
0.017543859649122806,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.017543859649122806,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.018236574441729374,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.01935741052067664,0.9999999999999996,-2.0000000000000004,0.3999999999999999,1.0000000000000004
0.020050125313283207,0.9999999999999993,-2.0000000000000004,0.3999999999999999,1.0000000000000007
0.020050125313283207,1.0,-2.0000000000000004,0.3999999999999999,1.0
0.020742840105889775,1.0,-2.0000000000000004,0.40000000000000024,1.0000000000000009
0.02186367618483704,0.9999999999999996,-2.0000000000000013,0.3999999999999999,1.0000000000000004
0.022556390977443608,0.9999999999999998,-2.000000000000001,0.40000000000000047,1.0000000000000016
0.022556390977443608,1.0000000000000002,-2.0000000000000013,0.40000000000000024,1.0000000000000007
0.023249105770050175,0.9999999999999997,-2.0000000000000018,0.40000000000000024,1.0000000000000013
0.02436994184899744,1.0000000000000007,-2.000000000000003,0.40000000000000047,1.0000000000000007
0.02506265664160401,1.0000000000000013,-2.0000000000000044,0.40000000000000097,1.0000000000000013
0.02506265664160401,1.000000000000002,-2.0000000000000044,0.40000000000000113,1.000000000000001
0.025755371434210576,1.0000000000000018,-2.000000000000005,0.40000000000000135,1.0000000000000018
0.026876207513157842,1.0000000000000022,-2.000000000000006,0.40000000000000185,1.0000000000000027
0.02756892230576441,1.0000000000000029,-2.0000000000000058,0.40000000000000224,1.0000000000000029
0.02756892230576441,1.000000000000003,-2.0000000000000067,0.400000000000002,1.0000000000000022
0.028261637098370977,1.0000000000000027,-2.0000000000000075,0.400000000000002,1.0000000000000027
0.029382473177318243,1.0000000000000024,-2.0000000000000084,0.4000000000000029,1.000000000000005
0.03007518796992481,1.000000000000003,-2.000000000000009,0.4000000000000033,1.0000000000000053
0.03007518796992481,1.0000000000000038,-2.0000000000000093,0.4000000000000033,1.0000000000000047
0.030767902762531378,1.000000000000004,-2.00000000000001,0.4000000000000042,1.0000000000000067
0.031888738841478644,1.0000000000000056,-2.0000000000000124,0.4000000000000051,1.0000000000000073
0.03258145363408521,1.0000000000000062,-2.0000000000000133,0.40000000000000524,1.000000000000007
0.03258145363408521,1.0000000000000069,-2.0000000000000133,0.4000000000000058,1.0000000000000078
0.03327416842669178,1.000000000000007,-2.0000000000000133,0.40000000000000613,1.0000000000000084
0.034395004505639044,1.0000000000000078,-2.000000000000015,0.40000000000000646,1.0000000000000087
0.03508771929824561,1.0000000000000087,-2.0000000000000155,0.4000000000000072,1.0000000000000095
0.03508771929824561,1.0000000000000093,-2.000000000000016,0.400000000000007,1.0000000000000084
0.03578043409085218,1.0000000000000093,-2.0000000000000178,0.4000000000000067,1.0000000000000075
0.036901270169799445,1.0000000000000118,-2.000000000000019,0.40000000000000807,1.0000000000000087
0.03759398496240601,1.0000000000000133,-2.0000000000000213,0.4000000000000088,1.0000000000000089
0.03759398496240601,1.000000000000014,-2.000000000000021,0.40000000000000896,1.0000000000000087
0.03828669975501258,1.0000000000000142,-2.000000000000022,0.4000000000000095,1.0000000000000098
0.039407535833959846,1.0000000000000153,-2.0000000000000244,0.4000000000000097,1.000000000000009
0.040100250626566414,1.000000000000016,-2.000000000000025,0.40000000000001,1.0000000000000093
0.040100250626566414,1.0000000000000164,-2.000000000000025,0.40000000000001024,1.0000000000000093
0.04079296541917298,1.000000000000016,-2.0000000000000258,0.40000000000001024,1.0000000000000098
0.04191380149812025,1.0000000000000155,-2.0000000000000258,0.40000000000000985,1.0000000000000093
0.042606516290726815,1.000000000000012,-2.000000000000023,0.4000000000000072,1.0000000000000062
0.042606516290726815,1.0000000000000122,-2.0000000000000226,0.4000000000000072,1.000000000000006
0.04329923108333338,0.9999999999999994,-2.0000000000000124,0.4000000000000001,1.000000000000001
0.04442006716228065,0.9999999999999322,-1.9999999999999551,0.3999999999999586,0.9999999999999646
0.045112781954887216,0.9999999999998235,-1.9999999999998583,0.39999999999989244,0.9999999999999079
0.045112781954887216,0.99999999999982,-1.9999999999998546,0.3999999999998902,0.9999999999999057
0.04580549674749378,0.9999999999995675,-1.9999999999996312,0.3999999999997361,0.9999999999997731
0.04692633282644105,0.99999999999837,-1.9999999999985723,0.39999999999900604,0.9999999999991454
0.047619047619047616,0.9999999999965538,-1.9999999999969684,0.3999999999979023,0.9999999999982022
0.047619047619047616,0.9999999999964992,-1.9999999999969194,0.39999999999786934,0.9999999999981743
0.048311762411654184,0.9999999999925882,-1.999999999993478,0.39999999999549757,0.999999999996156
0.04943259849060145,0.9999999999753987,-1.9999999999784204,0.3999999999850973,0.9999999999873447
0.05012531328320802,0.9999999999507008,-1.9999999999568518,0.3999999999701802,0.99999999997475
0.05012531328320802,0.9999999999500611,-1.9999999999562985,0.39999999996979596,0.999999999974429
0.050818028075814585,0.9999999998997036,-1.9999999999124523,0.39999999993943697,0.9999999999488891
0.05193886415476185,0.9999999996937898,-1.9999999997339164,0.3999999998155924,0.9999999998451914
0.05263157894736842,0.9999999994129498,-1.999999999491158,0.3999999996469795,0.9999999997044992
0.05263157894736842,0.9999999994067805,-1.9999999994858846,0.3999999996432952,0.9999999997014577
0.053324293739974986,0.9999999988628203,-1.9999999990170902,0.3999999993172579,0.9999999994303246
0.05444512981892225,0.999999996788326,-1.9999999972365488,0.3999999980766705,0.9999999984033505
0.05513784461152882,0.9999999941017791,-1.9999999949377425,0.3999999964727966,0.9999999970802126
0.05513784461152882,0.9999999940524694,-1.9999999948960625,0.3999999964435311,0.9999999970563586
0.05583055940413539,0.9999999891040879,-1.999999990674363,0.3999999934941406,0.9999999946312637
0.05695139548308265,0.9999999714796133,-1.9999999756986604,0.3999999830123725,0.9999999860513177
0.05764411027568922,0.9999999498160423,-1.9999999573480745,0.39999997015017463,0.9999999755593932
0.05764411027568922,0.9999999494904198,-1.9999999570759923,0.3999999699580913,0.9999999754048073
0.05833682506829579,0.9999999115321365,-1.9999999250175955,0.3999999474571313,0.9999999571106881
0.05945766114724305,0.9999997851980811,-1.999999818748378,0.39999987272841897,0.9999998966229443
0.06015037593984962,0.9999996379500211,-1.9999996952813188,0.3999997857759686,0.9999998264898378
0.06015037593984962,0.9999996361855066,-1.9999996938246565,0.3999997847415721,0.9999998256683605
0.06084309073245619,0.999999390780934,-1.9999994886670762,0.39999964005316563,0.9999997093518032
0.061963926811403454,0.9999986274775063,-1.999998853122755,0.39999919095974273,0.9999993499209584
0.06265664160401002,0.9999977850233083,-1.9999981539838712,0.3999986961437547,0.9999989553337648
0.06265664160401002,0.999997777261091,-1.9999981476586197,0.3999986916229793,0.9999989517940275
0.0633493563966166,0.9999964423351989,-1.9999970431784622,0.3999979087729055,0.9999983295911222
0.06447019247556385,0.9999925628706816,-1.999993846499477,0.39999563842649344,0.9999965331697689
0.06516290726817042,0.9999885151408665,-1.9999905225631476,0.39999327371465965,0.999994669084558
0.06516290726817042,0.9999884878682198,-1.9999905006566934,0.39999325794216223,0.9999946569256758
0.065855622060777,0.9999823932130008,-1.99998551123756,0.3999897029219869,0.9999918639487169
0.06697645813972425,0.9999658513225955,-1.9999720249801898,0.39998007387107587,0.9999843328200809
0.06766917293233082,0.9999495657911591,-1.9999587948251571,0.3999706108091424,0.9999769600696965
0.06766917293233082,0.999949491175848,-1.9999587358870292,0.3999705680008736,0.9999769276609796
0.0683618877249374,0.9999262045008781,-1.9999398773077413,0.39995705774665813,0.9999664373889977
0.06948272380388465,0.9998671979794238,-1.9998922896698124,0.3999228940509768,0.9999400291837728
0.07017543859649122,0.9998124845709943,-1.9998483254046207,0.3998912732671623,0.9999156827861331
0.07017543859649122,0.999812332227723,-1.9998482076284607,0.3998911867483514,0.9999156188075253
0.0708681533890978,0.9997380613727931,-1.999788715405238,0.3998483297114383,0.9998827321888334
0.07198898946804505,0.9995623493094505,-1.999648544541656,0.39974714494056773,0.9998054278873495
0.07268170426065163,0.9994090989999904,-1.9995267384533344,0.3996590582214547,0.9997383919691996
0.07268170426065163,0.9994088852808651,-1.9995265787754892,0.39965893882183934,0.9997383070831983
0.0733744190532582,0.9992113116202093,-1.9993700200041886,0.3995455524907506,0.9996522953760709
0.07449525513220545,0.9987743290627046,-1.999025093077289,0.39929528452659396,0.9994632243434585
0.07518796992481203,0.9984158128143018,-1.9987430758660076,0.39909034440882085,0.9993089534606782
0.07518796992481203,0.9984156509129222,-1.9987429661079148,0.3990902581668653,0.9993088995598898
0.0758806847174186,0.9979758334799536,-1.9983979407626022,0.39883923684929334,0.9991204783449923
0.07700152079636585,0.997063289173617,-1.9976844745542237,0.3983194801232913,0.9987316864645206
0.07769423558897243,0.9963572246104355,-1.9971340500891954,0.39791810634551605,0.9984323305857937
0.07769423558897243,0.9963572644514866,-1.9971341046825895,0.3979181382128553,0.9984323706213876
0.078386950381579,0.9955297375034068,-1.9964903939956504,0.39744845645603455,0.9980828333987224
0.07950778646052625,0.993909096257916,-1.9952328938409023,0.3965305204015884,0.9974013767821734
0.08020050125313283,0.9927199642201088,-1.9943121016784173,0.3958583277507207,0.9969033111510738
0.08020050125313283,0.9927202301028744,-1.994312331096104,0.3958584882727189,0.9969034483957698
0.0808932160457394,0.9913806702854895,-1.9932764849459403,0.395102460587891,0.9963439686445389
0.08201405212468665,0.9888832052919391,-1.9913479345422218,0.39369586282345576,0.9953042500788264
0.08270676691729323,0.9871313653669325,-1.9899964328831627,0.3927112192168905,0.9945768947148022
0.08270676691729323,0.9871317137118076,-1.9899967173271638,0.39271142266205106,0.9945770589858258
0.0833994817098998,0.9852211295466006,-1.9885234124976365,0.39163927762022677,0.9937852170315803
0.08452031778884705,0.9817970319043409,-1.985883425555047,0.3897218794000805,0.9923687552919092
0.08521303258145363,0.9794797570744773,-1.9840963825341342,0.3884269994229445,0.9914115034472569
0.08521303258145363,0.9794800235566608,-1.9840965911184336,0.3884271505456616,0.9914116194407309
0.0859057473740602,0.977015326885619,-1.9821949626586877,0.38705214782801567,0.9903942578408718
0.08702658345300746,0.972729196657943,-1.9788847048523919,0.3846661985489206,0.9886261250061646
0.08771929824561403,0.9699059802105128,-1.9767013770030166,0.38309802473852733,0.9874617554563848
0.08771929824561403,0.9699061033924444,-1.9767014634669695,0.38309808972735454,0.9874617975580082
0.0884120130382206,0.9669585910907976,-1.9744190729347673,0.38146363010431966,0.9862460337469101
0.08953284911716786,0.9619446405398939,-1.9705287700530565,0.3786895025047368,0.9841769644150116
0.09022556390977443,0.9587063185273612,-1.9680104779424978,0.37690183145431194,0.9828396459127837
0.09022556390977443,0.9587063272553529,-1.9680104684750175,0.3769018291138546,0.9828396308619186
0.090918278702381,0.9553703683429282,-1.96541116611583,0.375063453722485,0.9814608714864832
0.09203911478132826,0.9497841606600099,-1.9610462875046897,0.3719921110256452,0.9791490699506561
0.09273182957393483,0.9462261961467509,-1.9582578411736944,0.3700404628642467,0.9776744302026725
0.09273182957393483,0.9462261448320098,-1.9582577820322697,0.37004042616816024,0.9776743862690884
0.0934245443665414,0.9425953925303642,-1.9554052281530157,0.36805241427825736,0.9761675507723246
0.09454538044548866,0.9365823145437793,-1.950664732746988,0.36476778028656426,0.9736671689776868
0.09523809523809523,0.9327897044771556,-1.9476640526039048,0.3627010371287373,0.972086836368004
0.09523809523809523,0.9327896346312361,-1.9476639790535175,0.362700990791978,0.9720867849677765
0.09593081003070181,0.9289449898297546,-1.9446133693034329,0.3606097485780393,0.9704819782819633
0.09705164610964906,0.9226266273766408,-1.9395803314868172,0.357181341682161,0.9678382649158849
0.09774436090225563,0.9186685875022385,-1.9364147769137365,0.3550389524792547,0.9661780028981064
0.09774436090225563,0.9186685209472699,-1.9364147076664082,0.35503890927407183,0.9661779553194535
0.09843707569486221,0.9146747531221395,-1.9332104184410732,0.3528812640361238,0.9644993010674104
0.09955791177380946,0.9081467078384494,-1.9279504503689233,0.34936327338073003,0.9617478937193881
0.10025062656641603,0.904076871018201,-1.9246568941233764,0.347175540889787,0.9600277145094605
0.10025062656641603,0.9040768158346786,-1.9246568361949974,0.34717550536831504,0.960027674882331
0.10094334135902261,0.8999836450137628,-1.9213331005348568,0.34497947860471,0.9582937437697397
0.10206417743796986,0.8933186026045727,-1.915896343685029,0.3414127297929289,0.9554618273858314
0.10275689223057644,0.8891774414414482,-1.912502761586467,0.3392023043856332,0.9536968904534718
0.10275689223057644,0.8891773987073537,-1.9125027159100032,0.3392022769622243,0.953696859185078
0.10344960702318301,0.8850221704168659,-1.9090853891434667,0.3369887080526839,0.951921656081097
0.10457044310213026,0.8782744849519761,-1.9035095537927134,0.3334034096033455,0.9490296465278051
0.10526315789473684,0.8740921720119466,-1.9000369261722672,0.3311869874256061,0.9472313047470001
0.10526315789473684,0.8740921400687955,-1.9000368912288257,0.3311869669330184,0.9472312807519135
0.10595587268734341,0.8699026486707337,-1.896545332918163,0.32897118091871286,0.9454252766714807
0.10707670876629066,0.8631127263842804,-1.890858627832459,0.32538950041295245,0.9424884214604912
0.10776942355889724,0.8589116857440084,-1.8873226482310528,0.32317931648002196,0.9406651517381467
0.10776942355889724,0.8589116622860034,-1.8873226218764836,0.32317930141046025,0.9406651335665733
0.10846213835150381,0.8547085690021283,-1.8837713185371359,0.3209725202244065,0.9388361479724655
0.10958297443045106,0.8479064751060945,-1.877994877241448,0.3174106831632627,0.9358658427615696
0.11027568922305764,0.8437034180372419,-1.8744073248088682,0.31521569290579043,0.9340239892564847
0.11027568922305764,0.8437034009426014,-1.874407305029752,0.3152156818967602,0.9340239755599994
0.11096840401566421,0.8395021262124749,-1.870807148519295,0.3130261208376512,0.9321778678807822
0.11208924009461146,0.8327103532502615,-1.8649569041935437,0.3094960114814158,0.9291826691999842
0.11278195488721804,0.8285178171579581,-1.86132668861016,0.30732277903747396,0.927327006954645
0.11278195488721804,0.828517804725666,-1.861326673756391,0.3073227710042319,0.9273269966298155
0.11347466967982461,0.8243299450480733,-1.8576859253967364,0.3051564555149643,0.9254681858523538
0.11459550575877187,0.8175654656558647,-1.8517740117175048,0.30166679846826555,0.9224545652324718
0.11528822055137844,0.8133929467469311,-1.8481079484844287,0.29952014774439545,0.9205887171209529
0.11528822055137844,0.8133929376951607,-1.8481079372840559,0.29952014187143955,0.9205887093148462
0.11598093534398501,0.8092273035183017,-1.844432940025255,0.2973815035162992,0.9187205567068882
0.11710177142293227,0.8025030673881284,-1.838468721767164,0.2939387222662444,0.9156934540540572
0.11779448621553884,0.7983578440276442,-1.8347721011213252,0.2918222086106001,0.9138201960238254
0.11779448621553884,0.7983578374193618,-1.8347720926226596,0.29182220430216443,0.9138201900962738
0.11848720100814542,0.7942212061913198,-1.8310677928908483,0.2897145118006651,0.9119452790425615
0.11960803708709267,0.7875472245256241,-1.8250586204610921,0.28632334882169586,0.9089085070236951
0.12030075187969924,0.7834349531833789,-1.8213356238559213,0.2842395994851121,0.9070299912269172
0.12030075187969924,0.7834349483422697,-1.821335617356,0.2842395963112713,0.9070299867037966
0.12099346667230582,0.7793326093362879,-1.8176059471396564,0.28216526658432256,0.9051503273571033
0.12211430275125307,0.7727167393680271,-1.8115577094543942,0.2788292308865325,0.9021068675002931
0.12280701754385964,0.7686418858537091,-1.8078117151039617,0.2767801908703324,0.9002247859642739
0.12280701754385964,0.7686418822927326,-1.8078117100851703,0.276780188521661,0.9002247824958196
0.12349973233646622,0.7645780309667689,-1.804059867538541,0.2747410114150273,0.8983419621265856
0.12462056841541347,0.758026544104313,-1.7979773986785095,0.27146270215606844,0.8952941828601458
0.12531328320802004,0.7539926960381744,-1.7942112066636764,0.2694498121456394,0.8934098883233654
0.12531328320802004,0.7539926934060013,-1.7942112027439772,0.26944981039905974,0.8934098856511385
0.12600599800062662,0.7499707172677461,-1.7904398591762978,0.26744711144562877,0.8915251798762828
0.12712683407957387,0.7434887111442914,-1.78432723886378,0.2642284525494834,0.888474998304997
0.12781954887218044,0.7394988046784705,-1.7805432377448382,0.2622527780475737,0.8865895941562734
0.12781954887218044,0.7394988027193059,-1.7805432346404486,0.26225277674133124,0.8865895920891554
0.12851226366478702,0.7355214887733501,-1.776754687885835,0.260287535362794,0.8847040478616162
0.12963309974373427,0.7291131861938651,-1.7706154643352683,0.2571299460050459,0.881653050836051
0.13032581453634084,0.7251696703674662,-1.7668157547565058,0.2551922711844456,0.8797674586112094
0.13032581453634084,0.7251696688928022,-1.7668157522545753,0.25519227020025453,0.8797674570072864
0.13101852932894742,0.7212393538609334,-1.7630120404207186,0.2532652056015609,0.8778819550187585
0.13213936540789467,0.7149083188566414,-1.756849395447931,0.25016972402388293,0.8748314903650213
0.13283208020050125,0.7110132740820845,-1.753035881565897,0.2482706198235434,0.8729465006966991
0.13283208020050125,0.711013272953966,-1.7530358795073298,0.24827061907492065,0.8729464994495074
0.13352479499310782,0.707131951358914,-1.7492188649980784,0.24638225252161017,0.8710618012951153
0.13464563107205507,0.700881244189396,-1.743035735716146,0.24334962571753702,0.8680130469141851
0.13533834586466165,0.6970364669451723,-1.7392101923797791,0.24148949910954054,0.8661293582238637
0.13533834586466165,0.6970364660580961,-1.7392101906423265,0.241489498532002,0.8661293572547271
0.13603106065726822,0.693205867143546,-1.7353816216285145,0.23964019831979944,0.8642461412915878
0.13715189673621547,0.6870381537550949,-1.7291807887408073,0.23667094653568266,0.8612001576700193
0.13784461152882205,0.6832452157966653,-1.725344909680199,0.2348500757573704,0.8593184054846795
0.13784461152882205,0.6832452150721888,-1.7253449081722254,0.2348500753034521,0.8593184047349636
0.13853732632142862,0.6794668561536233,-1.7215064622807907,0.23304008878419719,0.8574372932014961
0.13965816240037587,0.6733844832478308,-1.7152906119810867,0.23013455120290902,0.8543950630289876
0.14035087719298245,0.669644771695318,-1.7114460430469283,0.22835311056899638,0.8525158420593737
0.14035087719298245,0.6696447710729956,-1.7114460416979842,0.22835311020289176,0.8525158414848575
0.14104359198558902,0.6659199932054413,-1.707599355648247,0.22658258620674374,0.8506374208562071
0.14216442806453627,0.6599250374152406,-1.7013711204533415,0.22374095263452035,0.8475998785818807
0.14285714285714285,0.6562397803462132,-1.6975194807436873,0.22199902954870335,0.8457237590488004
0.14285714285714285,0.6562397797809358,-1.697519479501322,0.2219990292440913,0.8457237586168521
0.14354985764974942,0.652569770016721,-1.6936661672967601,0.22026803330965428,0.8438485945495542
0.14467069372869668,0.6466640674968589,-1.687428149653657,0.21749036540322078,0.8408166478349954
0.14536340852130325,0.6430343486301868,-1.6835710427265689,0.2157879715690448,0.8389441871523798
0.14536340852130325,0.6430343480888934,-1.6835710415532668,0.21578797130684071,0.8389441868391848
0.14605612331390982,0.63942015166292,-1.679712703265164,0.21409649556922944,0.8370728347098361
0.14717695939285708,0.6336053130550485,-1.6734674849710618,0.21138274032828544,0.8340473792314943
0.14786967418546365,0.6300320783656561,-1.669606501897106,0.2097198187039937,0.832179129862802
0.14786967418546365,0.6300320778226649,-1.669606500765402,0.20971981847025228,0.8321791296525148
0.14856238897807023,0.6264746029279004,-1.6657447235636709,0.2080677876539732,0.8303121414720754
0.14968322505701748,0.6207520175697626,-1.659494863376996,0.2054177852784939,0.8272940701936915
0.15037593984962405,0.6172360759525428,-1.6556315789064893,0.20379421391603586,0.8254305842441756
0.15037593984962405,0.6172360753916672,-1.6556315778006931,0.20379421370189155,0.8254305841268834
0.15106865464223063,0.6137360925670154,-1.651767930470836,0.20218148828691493,0.8235685123277895
0.15218949072117788,0.608106925164025,-1.6455159520002296,0.1995949760622778,0.8205587200328338
0.15288220551378445,0.6046489451357082,-1.641651915221988,0.1980105698506541,0.8187005511363804
0.15288220551378445,0.6046489445464205,-1.6416519141336348,0.19801056965033884,0.8187005511060521
0.15357492030639103,0.6012070825501405,-1.6377879363942274,0.19643694717155014,0.8168439497515707
0.15469575638533828,0.5956722650208732,-1.6315363081803138,0.19391356076777,0.8138433336365553
0.15538847117794485,0.5922727689251465,-1.6276730287042696,0.19236807181685914,0.8119910365200808
0.15538847117794485,0.5922727683012757,-1.6276730276308364,0.1923680716268533,0.8119910365733718
0.15608118597055143,0.5888895078440919,-1.6238102152437182,0.19083328678976189,0.8101404603403332
0.15720202204949868,0.5834497284214378,-1.6175613245995042,0.1883725599934914,0.8071499171965765
0.15789473684210525,0.5801090853862694,-1.6137002552579842,0.1868656772597969,0.8053040452528476
0.15789473684210525,0.5801090847285736,-1.6137002542051628,0.18686567707931873,0.8053040453880802
0.15858745163471183,0.5767847513428122,-1.6098400409546434,0.18536940129071233,0.8034600466601882
0.15970828771365908,0.5714404430657238,-1.6035961634949436,0.1829707651530574,0.8004804672707301
0.16040100250626566,0.5681588620087283,-1.5997386808035388,0.18150211390793647,0.7986415686021112
0.16040100250626566,0.5681588613193781,-1.599738679779801,0.18150211373749037,0.7986415688211143
0.16109371729887223,0.5648936184780411,-1.5958824174147053,0.18004395457872766,0.7968046933500917
0.16221455337781948,0.5596449484370136,-1.5896456836591981,0.1777067366294006,0.7938369546875352
0.16290726817042606,0.5564224717499408,-1.5857930667067828,0.17627587805069353,0.7920055668146744
0.16290726817042606,0.5564224710353523,-1.5857930657258654,0.17627587789243382,0.7920055671207525
0.16359998296303263,0.5532163141890903,-1.5819420026155977,0.1748553788180364,0.7901763484431089
0.16472081904197988,0.5480631747634173,-1.5757143631433468,0.17257880286060248,0.7872213040727454
0.16541353383458646,0.5448996735166395,-1.571867771972262,0.17118523411475592,0.7853979477082973
0.16541353383458646,0.5448996727847144,-1.5718677710491809,0.17118523397109495,0.78539794810415
0.16610624862719303,0.5417524250690442,-1.5680230305504583,0.1698018745592018,0.783576901098141
0.16722708470614028,0.5366944281346142,-1.5618062211255246,0.1675850614705153,0.7806353703586498
0.16791979949874686,0.5335895992664657,-1.557966675358546,0.16622821647094238,0.7788205425080392
0.16791979949874686,0.5335895985275665,-1.5579666745112488,0.16622821634485288,0.7788205429957663
0.16861251429135343,0.5305009085924033,-1.554129233825919,0.16488141327705944,0.7770081568500284
0.16973335037030068,0.5255373834496668,-1.5479247418473772,0.16272338309897347,0.7740809132874859
0.17042606516290726,0.5224907494111779,-1.5440931004509373,0.16140263412734357,0.7722750800336498
0.17042606516290726,0.5224907486753254,-1.544093099696692,0.16140263402180804,0.7722750806163236
0.17111877995551383,0.5194600910295595,-1.5402637700429136,0.16009174295075362,0.7704718115758182
0.17223961603446108,0.5145900864490465,-1.5340728034181341,0.1579914184290897,0.767559571149714
0.17293233082706766,0.5116009973992839,-1.5302497461228692,0.15670607864122954,0.7657631603429363
0.17293233082706766,0.5116009966784827,-1.5302497454807975,0.15670607855977595,0.7657631610237969
0.17362504561967423,0.5086276746315994,-1.5264291541029003,0.15543039687338447,0.7639694251102401
0.17474588169862149,0.5038499652175907,-1.5202526135091214,0.15338660848406313,0.7610728345382648
0.17543859649122806,0.500917603945839,-1.5164386245720038,0.1521359353585393,0.759286228713719
0.17543859649122806,0.500917603250689,-1.516438624058755,0.152135935303847,0.7592862294944601
0.17613131128383464,0.49800075455758536,-1.5126271986845135,0.15089470581837305,0.7575023955155709
0.1772521473627819,0.49331385138805994,-1.5064656539611128,0.14890619824579485,0.7546220211879853
0.17794486215538846,0.4904372408108591,-1.502661008575169,0.14768939788939175,0.7528455508660554
0.17794486215538846,0.49043724015221385,-1.502661008206707,0.14768939786386528,0.7528455517469876
0.17863757694799504,0.4875758452217592,-1.4988589642773404,0.14648181336240862,0.7510719347457923
0.1797584130269423,0.48297801063213286,-1.4927126355973614,0.14454725333191912,0.7482082524975223
0.18045112781954886,0.4801560238521261,-1.488917389442418,0.14336348561986711,0.7464421901328623
0.18045112781954886,0.48015602323989326,-1.4889173892323277,0.14336348562537526,0.7464421911133077
0.18114384261215544,0.4773489158744173,-1.4851247203768871,0.14218869421514282,0.7446790465349584
0.1822646786911027,0.4728381821986322,-1.4789934647859806,0.14030667958705975,0.7418324326868714
0.18295739348370926,0.47006955487482616,-1.4752074469031826,0.1391550640211282,0.740076987426805
0.18295739348370926,0.4700695543178866,-1.475207446862813,0.1391550640588889,0.740076988504475
0.18365010827631584,0.46731543465380926,-1.471423918688141,0.13801217519592535,0.7383245071830647
0.1847709443552631,0.4628896263509159,-1.4653072220594041,0.13618124505419277,0.7354952309460161
0.18546365914786966,0.46017297109845456,-1.461530031159441,0.13506086720273308,0.7337505442808628
0.18546365914786966,0.46017297060415085,-1.4615300312967698,0.13506086727329428,0.7337505454523758
0.18615637394047624,0.45747042004155714,-1.4577551786821736,0.13394895835003265,0.7320088495441116
0.1872772100194235,0.45312717889602316,-1.4516521534086813,0.13216760393818747,0.7291970670364232
0.18796992481203006,0.4504610014633323,-1.4478831577169375,0.13107752234583223,0.727463209467768
0.18796992481203006,0.45046100103931497,-1.447883158038924,0.13107752244953194,0.7274632107280464
0.18866263960463664,0.44780849887276825,-1.4441162859804209,0.1299956458147227,0.7257323506697068
0.1897834756835839,0.4435453118364079,-1.4380256744997937,0.1282623221170344,0.7229381006530694
0.19047619047619047,0.44092802885908633,-1.434264015276339,0.12720157558926762,0.7212150694888081
0.19047619047619047,0.4409280285104792,-1.4342640157858466,0.12720157572545646,0.7212150708311877
0.19116890526879704,0.4383239700469296,-1.430504203900525,0.12614876604150482,0.7194950234412152
0.1922897413477443,0.43413819925603947,-1.4244243880377543,0.12446190381033817,0.7167182248856598
0.19298245614035087,0.43156815721019415,-1.420668986616195,0.1234295189058613,0.7150059431154075
0.19298245614035087,0.4315681569421736,-1.4206689873150364,0.12342951907406119,0.7150059445338068
0.19367517093295744,0.4290108727606018,-1.4169150978786895,0.12240480085719024,0.71329661221369
0.1947960070119047,0.4248997872947651,-1.410844113950899,0.12076281888928028,0.7105370636812282
0.19548872180451127,0.422375282454799,-1.4070936823526963,0.11975781753896464,0.7088353800141033
0.19548872180451127,0.4223752822709923,-1.4070936832390621,0.11975781773773375,0.7088353814990658
0.19618143659711784,0.41986305839550964,-1.4033443727516877,0.11876021298282752,0.7071365925634485
0.1973022726760651,0.41582386737278154,-1.397279932352069,0.11716153046669313,0.7043939733842834
0.19799498746867167,0.4133431665574766,-1.3935329874647413,0.11618293761291762,0.7027026633858846
0.19799498746867167,0.4133431664618605,-1.3935329885355685,0.11618293784116852,0.7027026649289535
0.19868770226127824,0.41087426534210825,-1.3897867229590277,0.11521147367370789,0.7010141750894208
0.1998085383402255,0.4069041522753343,-1.3837262397884464,0.11365452256393302,0.6982880484777407
0.20050125313283207,0.40446551426351113,-1.3799811212227382,0.11270137377772435,0.6966068169182584
0.20050125313283207,0.4044655142583372,-1.379981122471417,0.11270137403350226,0.6966068185081319
0.20119396792543864,0.40203819627218756,-1.3762361960103362,0.11175509027821959,0.6949283134938706
0.2023148040043859,0.3981343540717272,-1.3701768183111425,0.11023832744623922,0.6922181313847316
0.20300751879699247,0.39573605140073304,-1.3664317097982546,0.10930967638812694,0.6905466156117087
0.20300751879699247,0.3957360514886732,-1.3664317112177733,0.10930967666979116,0.6905466172376252
0.20370023358959904,0.39334859689387036,-1.3626862688144104,0.10838763328778445,0.6888777165069474
0.2048210696685463,0.3895082636550038,-1.3566249180741587,0.10690955248445604,0.6861828262721291
0.20551378446115287,0.38714860485996216,-1.3528778727822,0.10600447823825174,0.6845206007948503
0.20551378446115287,0.3871486050430232,-1.352877874363482,0.10600447854401907,0.6845206024456616
0.20620649925375945,0.3847993362756267,-1.3491299380608508,0.10510576290604354,0.6828608640761642
0.2073273353327067,0.38101983145500284,-1.3430633539029144,0.10366490638961881,0.6801805170727794
0.20802005012531327,0.3786971834691065,-1.339312323575347,0.10278252055456452,0.6785270992314455
0.20802005012531327,0.3786971837485165,-1.3393123253071193,0.10278252088235876,0.6785271008947753
0.20871276491791985,0.376384487842749,-1.3355598244658808,0.10190625478567177,0.6768760275546183
0.2098336009968671,0.37266324857184363,-1.3294846158915612,0.10050122451338209,0.6742093894322332
0.21052631578947367,0.3703760591965806,-1.3257274840218167,0.09964067802264846,0.6725642461798755
0.21052631578947367,0.37037605957341113,-1.3257274858905992,0.09964067837037113,0.6725642478426826
0.21121903058208025,0.3680984106519867,-1.3219682915496755,0.0987860247839063,0.670921293907067
0.2123398666610275,0.36443302810620565,-1.315880995030197,0.09741549315051012,0.6682674568269416
0.21303258145363407,0.3621798484262537,-1.3121156142829766,0.09657598278382254,0.6666300127096052
0.21303258145363407,0.362179848900381,-1.31211561627198,0.09657598314883517,0.6666300143564778
0.21372529624624065,0.359935830504862,-1.308347579711394,0.09574215261705912,0.6649945941945189
0.2148461323251879,0.3563240858285023,-1.30224472405098,0.09440487258010566,0.6623525909047197
0.21553884711779447,0.35410359227457444,-1.2984689579099304,0.09358564707335248,0.6607222371863537
0.21553884711779447,0.3541035928451822,-1.2984689599993602,0.09358564745289714,0.6607222388012721
0.21623156191040105,0.35189191987972335,-1.2946899556059135,0.09277190408984262,0.6590937362354901
0.2173523979893483,0.3483318193808731,-1.2885681338834316,0.0914667186115725,0.6564625561206695
0.21804511278195488,0.34614283523877337,-1.2847799026931717,0.09066708432063302,0.6548386611706828
0.21804511278195488,0.3461428359021646,-1.2847799048579134,0.0906670847115892,0.6548386627393307
0.21873782757456145,0.34396237589507905,-1.2809878773192696,0.08987275171492726,0.6532164417769177
0.2198586636535087,0.3404521848168914,-1.27484382561054,0.08859860233577302,0.650595048930475
0.22055137844611528,0.33829370065187003,-1.2710411566503297,0.0878179283028399,0.6489769698166155
0.22055137844611528,0.3382937014032854,-1.2710411588621557,0.08781792870211676,0.64897697132578
0.22124409323872185,0.33614349456263287,-1.2672341743300946,0.08704239324014033,0.6473603881089087
0.2223649293176691,0.33268176864173915,-1.261064856701807,0.08579832757601528,0.6447477414099783
0.22305764411027568,0.3305529611691613,-1.2572459380003336,0.08503604988972813,0.6431348367668286
0.22305764411027568,0.3305529620004727,-1.2572459402237752,0.08503605029336384,0.6431348382021325
0.22375035890288225,0.3284322395220294,-1.2534222410108282,0.08427876763419653,0.6415232542095156
0.2248711949818295,0.3250178532869049,-1.2472249397472583,0.08306394553629819,0.638918329380007
0.22556390977443608,0.3229181019604264,-1.2433881768089419,0.08231957079702364,0.6373099734674514
0.22556390977443608,0.3229181028599857,-1.2433881790011716,0.0823195712002568,0.6373099748138759
0.22625662456704265,0.3208263027553814,-1.2395462409475262,0.08158006790021502,0.6357027712470393
0.2273774606459899,0.3174584733389787,-1.2333186504375684,0.08039376598066232,0.6331045847909905
0.22807017543859648,0.3153873738342091,-1.2294627247267982,0.07966687367520364,0.6315001826696656
0.22807017543859648,0.31538737478649403,-1.229462726837381,0.07966687407237757,0.6315001839112078
0.22876289023120305,0.31332415433679833,-1.2256013179959624,0.07894475000573675,0.6298967771319467
0.2298837263101503,0.3100024592990405,-1.2193416398444097,0.07778636416354878,0.627304411870109
0.23057644110275688,0.30795983299663066,-1.2154655674808668,0.07707660773978384,0.6257034155216205
0.23057644110275688,0.3079598339810805,-1.215465569450692,0.07707660812452613,0.6257034166447607
0.23126915589536345,0.3059250779525344,-1.211583808514959,0.076371537165048,0.624103274535223
0.2323899919743107,0.30264946564456613,-1.2052908449872726,0.07524058279568734,0.6215159064913935
0.23308270676691728,0.3006353640743572,-1.2013940334743365,0.074547689202493,0.619917831623219
0.23308270676691728,0.3006353650664597,-1.2013940352383596,0.07454768956796808,0.6199178326166672
0.23377542155952385,0.29862918856294995,-1.1974914472537432,0.07385941866051315,0.6183204915093544
0.2348962576384711,0.29539997916332356,-1.1911646886915264,0.07275552811441692,0.6157374174541763
0.23558897243107768,0.2934146823008055,-1.1872469888716917,0.07207929556027859,0.6141418605492934
0.23558897243107768,0.29341468327109127,-1.1872469903574085,0.07207929589842221,0.6141418613995097
0.23628168722368426,0.2914374281418055,-1.1833235567918323,0.07140764228069094,0.6125469430606725
0.2374025233026315,0.28825530374299946,-1.17696325814555,0.07033055922455468,0.6099676078055749
0.23809523809523808,0.28629931130163244,-1.173025008434608,0.06967085298603858,0.6083742628412789
0.23809523809523808,0.28629931221707605,-1.1730250095661996,0.06967085328926259,0.6083742635437874
0.23878795288784466,0.2843515363247979,-1.1690812099271364,0.06901569975765051,0.6067814917554901
0.2399087889667919,0.28121751905355785,-1.1626884516821872,0.06796527031368173,0.6042055144930157
0.24060150375939848,0.2792915340361617,-1.1587305111956885,0.06732201648527376,0.6026141887687613
0.24060150375939848,0.27929153486267033,-1.158730511899934,0.0673220167464128,0.6026141893229555
0.24129421855200506,0.27737399335649604,-1.1547673530839635,0.06668330480813074,0.6010234052695216
0.2424150546309523,0.27428941027522297,-1.148344080228277,0.06565946523491058,0.5984506034067051
0.24310776942355888,0.2723943143469766,-1.144367847291929,0.06503264237130187,0.5968612315496344
0.24310776942355888,0.27239431504877476,-1.1443678474999377,0.06503264258367863,0.5968612319610446
0.24380048421616546,0.27050793349828395,-1.1403868777407913,0.06441036354070624,0.5952724076123526
0.2449213202951127,0.2674743683834249,-1.1339359119789845,0.06341312463518023,0.5927028168945653
0.24561403508771928,0.2656111891503183,-1.1299433248594588,0.06280275339993698,0.5911154722137365
0.24561403508771928,0.2656111896944875,-1.1299433245154205,0.06280275355845659,0.5911154724947194
0.24630674988032586,0.26375702920556615,-1.1259466287010724,0.06219693763861793,0.5895287210539428
0.2474275859592731,0.26077626170286594,-1.1194716489841228,0.061226366116640014,0.5869626103698298
0.24812030075187969,0.25894613252091603,-1.1154651662868782,0.06063249718194725,0.585377512609208
0.24812030075187969,0.2589461328790335,-1.1154651653538277,0.06063249728329934,0.5853775127781478
0.24881301554448626,0.25712534804776205,-1.1114553395130617,0.06004320112608923,0.5837930952935062
0.2499338516234335,0.2541992819719665,-1.1049608279607845,0.05909939858026753,0.5812309747867926
0.2506265664160401,0.2524033955395933,-1.100943387152935,0.05852209918490154,0.5796484934344066
0.2506265664160401,0.2524033956893175,-1.1009433856164534,0.058522099227776236,0.579648493515227
0.25131928120864666,0.2506171867479629,-1.096923489230901,0.05794939215220102,0.5780668207970783
0.2524401172875939,0.24774777000933082,-1.0904146409144184,0.057032472340264394,0.5755094419025085
0.2531328320802005,0.24598732754444044,-1.0863895946636668,0.056471812033894155,0.5739300942615823
0.2531328320802005,0.24598732747458618,-1.0863895925444556,0.056471812020224874,0.5739300942856415
0.25382554687280706,0.24423688871475105,-1.0823630790752996,0.05591576167722446,0.5723517234791011
0.2549463829517543,0.24142602870911434,-1.0758456775673892,0.055025827238022074,0.5698000701523442
0.2556390977443609,0.2397021871982769,-1.0718167095528701,0.05448186351942756,0.56822451388774
0.2556390977443609,0.2397021869067959,-1.0718167069020013,0.05448186345374192,0.5682245138936328
0.25633181253696746,0.2379886537719393,-1.0677873341963864,0.05394252153293317,0.566650139386744
0.2574526486159147,0.23523813200180552,-1.0612675958711597,0.05307964115180538,0.5641054099107324
0.2581453634085213,0.23355195194261158,-1.0572386184643494,0.052552405633616926,0.5625344296686731
0.2581453634085213,0.23355195143903362,-1.0572386153676796,0.05255240552340819,0.5625344297018908
0.25883807820112786,0.23187634894032352,-1.0532103391591725,0.05202979420777112,0.5609648681888821
0.2599589142800751,0.22918773947468413,-1.046694732861042,0.051193981439340494,0.5584284477507505
0.2606516290726817,0.2275401359701081,-1.0426697712957718,0.05068346729231969,0.556862936248948
0.2606516290726817,0.22754013527534214,-1.0426697678710262,0.05068346714749087,0.556862936358016
0.26134434386528826,0.22590333046132716,-1.0386466230972065,0.05017756702088998,0.5552991064631514
0.2624651799442355,0.22327792646922545,-1.0321416733086488,0.049368761838055476,0.5527725312880404
0.2631578947368421,0.22166962625490366,-1.028124741856061,0.04887491315330056,0.5512134654963738
0.2631578947368421,0.22166962539769255,-1.0281247382438141,0.04887491298510257,0.5512134657310083
0.26385060952944867,0.22007228642401616,-1.0241107140675596,0.04838565302262329,0.5496563630165366
0.2649714456083959,0.21751103861298315,-1.0176227973717087,0.047603707024775746,0.5471412776143848
0.2656641604010025,0.21594254508766464,-1.013617773438094,0.0471264105813705,0.5455896910245146
0.2656641604010025,0.2159425441039637,-1.0136177697959616,0.047126410401934556,0.545589691432527
0.26635687519360907,0.21438510775438868,-1.0096166841803345,0.0466536604628831,0.5440403597941619
0.2674777112725563,0.21188857733880467,-1.003151828476675,0.045898326314616426,0.541538469075024
0.2681704260651629,0.21036014503940295,-0.9991623305616146,0.04543740605674427,0.5399954212837383
0.2681704260651629,0.21036014396983702,-0.999162327054752,0.04543740587803075,0.5399954219054194
0.26886314085776947,0.20884279292045888,-0.9951777068207116,0.04498097196183164,0.5384549226336406
0.2699839769367167,0.20641112094141362,-0.98874140299773,0.04425189741006428,0.5359679411680592
0.2706766917293233,0.2049227404437484,-0.9847706786086755,0.0438071118125637,0.5344344863544906
0.2706766917293233,0.2049227393282847,-0.984770675394173,0.04380711164575622,0.5344344872285935
0.27136940652192987,0.20344538998276596,-0.9808056477889497,0.04336673405884763,0.5329038675012651
0.2724902426008771,0.20107828371649897,-0.9744026826626476,0.0426634606112291,0.5304334687800062
0.2731829573934837,0.1996296769017315,-0.9704535105875898,0.042234502839922944,0.5289106246050913
0.2731829573934837,0.1996296757789241,-0.9704535078100658,0.042234502694759105,0.5289106257620093
0.27387567218609027,0.19819197626759094,-0.9665107072814899,0.04180985693432058,0.5273908878867853
0.2749965082650375,0.19588871162696753,-0.9601450228783504,0.04113182276334209,0.5249386554962616
0.2756892230576441,0.19447933655329064,-0.9562196328301894,0.04071832334649981,0.5234273736755358
0.2756892230576441,0.19447933545937135,-0.9562196306158087,0.04071832323081662,0.5234273751326537
0.27638193785025067,0.19308067302074505,-0.9523011237596467,0.040309023297884654,0.5219194478045164
0.2775027739291979,0.19084011164351894,-0.9459757076433882,0.039655569909985165,0.5194868307358264
0.2781954887218045,0.18946917614594605,-0.9420757199731509,0.03925710162784199,0.5179879707399303
0.2781954887218045,0.18946917510907405,-0.9420757184140266,0.03925710154697993,0.5179879725076694
0.27888820351441107,0.18810869182561551,-0.9381829493365728,0.038862705368399204,0.5164926855749247
0.2800090395933583,0.18592931065212906,-0.9318997579563378,0.03823308738325065,0.5140809597092547
0.2807017543859649,0.18459579292149908,-0.9280261433765178,0.0378491718590904,0.5125952663935587
0.2807017543859649,0.18459579196498038,-0.9280261425386866,0.037849171816274445,0.512595268469809
0.28139446917857147,0.18327240695885344,-0.9241598980003161,0.03746918821507596,0.5111133317451354
0.2825153052575187,0.18115233728337668,-0.9179198116807594,0.03686258536243956,0.5087235681753227
0.2832080200501253,0.17985501176846283,-0.9140728704332355,0.03649270087247965,0.5072516538968997
0.2832080200501253,0.17985501091041156,-0.914072870355535,0.03649270086915168,0.507251656270634
0.28390073484273187,0.17856744746163403,-0.9102332641808678,0.036126597637201836,0.5057836429700295
0.2850215709216791,0.1765045210930658,-0.9040360727714881,0.03554212829782122,0.5034166841409246
0.2857142857142857,0.17524198824368636,-0.9002154322357122,0.03518571838290485,0.5019590158663435
0.2857142857142857,0.1752419874943304,-0.9002154329239661,0.035185718418514866,0.501959018520793
0.2864070005068923,0.17398880352685286,-0.8964019082413136,0.03483293106324642,0.5005053537521227
0.2875278365858395,0.1719806033391892,-0.8902463239171882,0.03426966660656509,0.49816179762691987
0.2882205513784461,0.17075132141451294,-0.8864509518302748,0.03392614899265655,0.4967186887868649
0.2882205513784461,0.17075132078096414,-0.8864509532719205,0.03392614906564343,0.4967186916984836
0.2889132661710527,0.1695309410176976,-0.8826622996873479,0.03358608975444039,0.4952796456036644
0.2900341022499999,0.16757485352104223,-0.8765459927346205,0.033043069007360884,0.492959837246877
0.2907268170426065,0.16637717130119425,-0.8727742240265135,0.03271184451535395,0.4915314441807552
0.2907268170426065,0.16637717078647749,-0.8727742261881769,0.032711844623018384,0.49153144731916987
0.2914195318352131,0.16518791953532114,-0.8690086099942839,0.032383911042259426,0.4901071327333803
0.2925403679141603,0.16328118789898993,-0.862928264393875,0.031860154466433484,0.48781116300646693
0.2932330827067669,0.16211337733074555,-0.8591778393816589,0.03154061564805621,0.48639748562678287
0.2932330827067669,0.16211337693460098,-0.8591778422127063,0.03154061578682568,0.4863974889553632
0.2939257974993735,0.160953510563283,-0.8554328472974945,0.03122419966030806,0.4849878631263447
0.2950466335783207,0.1590932866804481,-0.8493842322750808,0.03071872285394084,0.48271557359365386
0.2957393483709273,0.1579535747084057,-0.8456523440098005,0.030410262147028737,0.4813164596491152
0.2957393483709273,0.15795357443033226,-0.8456523474544532,0.030410262313330005,0.4813164631285838
0.2964320631635339,0.15682131292310778,-0.8419250249974574,0.030104757409574516,0.47992133289203187
0.29755289924248113,0.15500470783911657,-0.8359030801508754,0.029616583738215296,0.47767232607146237
0.2982456140350877,0.15389130715114366,-0.8321864297982944,0.029318601064367632,0.4762874785963788
0.2982456140350877,0.15389130699079448,-0.8321864337949586,0.02931860125489655,0.47628748218783973
0.2989383288276943,0.15278486435769817,-0.8284733596672441,0.029023410819755367,0.47490651220212
0.30005916490664153,0.1510089967593618,-0.8224722920341871,0.028551583090375646,0.47268016646507516
0.3007518796992481,0.1499201353125761,-0.818767151402266,0.028263492850743716,0.4713091539007707
0.3007518796992481,0.1499201352689758,-0.8187671558853267,0.028263493062387728,0.47130915756711783
0.3014445944918547,0.14883774872742106,-0.8150644950498827,0.02797803664622567,0.46994188109940077
0.30256543057080193,0.14709979143777685,-0.8090778872236263,0.0275216277934061,0.4677373693804274
0.3032581453634085,0.1460337407668485,-0.8053801680141752,0.02724286525370086,0.4663796378604673
0.3032581453634085,0.14603374084050194,-0.8053801729174735,0.027242865483770078,0.4663796415638757
0.3039508601560151,0.14497369882939212,-0.8016837506284994,0.026966585167016277,0.4650254733231144
0.30507169623496233,0.14327092356832816,-0.7957046802344412,0.02652470800110816,0.4628417849986518
0.3057644110275689,0.1422260261389303,-0.7920100106654875,0.02625473512436895,0.4614966725345087
0.3057644110275689,0.14222602633225334,-0.7920100159261767,0.026254735370562592,0.4614966762347187
0.3064571258201755,0.14118669566586617,-0.7883153966194941,0.025987101457180844,0.46015492703863153
0.30757796189912273,0.1395165166267482,-0.7823365690335926,0.02555891759894883,0.4579908927078363
0.3082706766917293,0.13849121257137256,-0.7786403791548807,0.025297228403074752,0.456657645156324
0.3082706766917293,0.13849121288723515,-0.7786403847054963,0.025297228663386705,0.4566576488138761
0.3089633914843359,0.13747106534363268,-0.7749429598886894,0.025037744913391797,0.4553275420323112
0.31008422756328313,0.13583108191150936,-0.7689568561060506,0.024622472995553056,0.4531818610484528
0.3107769423558897,0.13482393525409914,-0.7652544728432412,0.024368598459615056,0.4518596496550891
0.3107769423558897,0.13482393569699566,-0.7652544786165596,0.024368598732319044,0.4518596532273992
0.3114696571484963,0.1338215741369117,-0.7615495649190183,0.024116807151885883,0.45054034275542504
0.31259049322744353,0.1322096129904461,-0.7555486070899664,0.023713730342037553,0.44841161330211277
0.3132832080200501,0.13121933759131915,-0.7518353611091974,0.02346724292411811,0.4470995539774505
0.3132832080200501,0.1312193381636698,-0.7518353670240229,0.02346724320724201,0.44709955742139434
0.3139759228126567,0.1302335223830658,-0.7481183165731137,0.02322272845835013,0.44579014744843026
0.31509675889160393,0.12864767904233554,-0.7420950541528384,0.022831201349122015,0.44367689955775846
0.3157894736842105,0.12767316405400986,-0.7383663996701276,0.022591719083377634,0.44237407388565647
0.3157894736842105,0.12767316475889176,-0.7383664056398478,0.022591719375392522,0.4423740771613311
0.3164821884768171,0.12670283676469518,-0.7346327297169549,0.02235411275159985,0.4410736437005463
0.31760302455576434,0.12514151601629614,-0.7285800478381824,0.02197356752397007,0.4389743752406804
0.3182957393483709,0.12418185049047961,-0.7248316965484826,0.021740757650600254,0.4376798534715629
0.3182957393483709,0.12418185132610698,-0.7248317024636891,0.021740757949152666,0.4376798565367754
0.3189884541409775,0.12322615954572304,-0.7210772092122298,0.02150974084887394,0.4363874709755269
0.32010929021992474,0.12168811357515222,-0.7149885593433918,0.02113969252570318,0.43430068690825174
0.3208020050125313,0.12074260925150326,-0.7112166276626853,0.020913274488483166,0.433013552923174
0.3208020050125313,0.12074261020955288,-0.7112166333879527,0.020913274790015313,0.43301355573064937
0.3214947198051379,0.1198009315596815,-0.7074375784257291,0.020688581503926783,0.4317283103433196
0.32261555588408514,0.11828529383111108,-0.7013072285662423,0.020328631965353366,0.4296525651442942
0.3233082706766917,0.11735350474777279,-0.6975083958292296,0.02010837955535897,0.4283719433556288
0.3233082706766917,0.11735350581276888,-0.6975084012009681,0.02010837985550276,0.42837194586211574
0.3240009854692983,0.11642546414178304,-0.6937016481603966,0.01988979942870009,0.42709298123300327
0.32512182154824554,0.11493177640955123,-0.687524946606166,0.019539639777077806,0.4250269243957757
0.3258145363408521,0.11401351360245124,-0.6836966197755473,0.019325382156812475,0.4237520085600842
0.3258145363408521,0.1140135147460172,-0.68369662459004,0.01932538244937749,0.4237520107249518
0.3265072511334587,0.11309899375851953,-0.6798598102337121,0.01911275932982051,0.4224785450043137
0.32762808721240594,0.11162722269183684,-0.6736334515599242,0.01877217005629091,0.4204209690882084
0.3283208020050125,0.11072256149905324,-0.6697739275256166,0.01856379126489062,0.4191510522688133
0.3283208020050125,0.11072256268202085,-0.6697739315564475,0.018563791542410252,0.41915105405667796
0.3290135167976191,0.10982171077050976,-0.6659056255867934,0.018357024602966163,0.4178824130987665
0.33013435287656634,0.10837225011519272,-0.6596279017564315,0.018025872926718825,0.4158323027241403
0.3308270676691729,0.10748152774401684,-0.6557365163915767,0.017823309534878092,0.41456680764081955
0.3308270676691729,0.10748152891168553,-0.6557365193818315,0.017823309788200938,0.4145668090292482
0.3315197824617795,0.10659475358318832,-0.6518363673263043,0.017622349409383925,0.41330245666432247
0.33264061854072674,0.10516840796805865,-0.6455073824953184,0.01730058326772789,0.411259036862628
0.3333333333333333,0.10429220877244348,-0.6415846311928414,0.017103819826464868,0.4099975450655168
0.3333333333333333,0.10429220986296761,-0.6415846328999685,0.01710382004605143,0.4099975460421399
0.3340260481259399,0.10342015931340681,-0.6376534661301669,0.016908662920386557,0.4087371125861971
0.33514688420488714,0.10201810643117569,-0.6312752896896112,0.016596301203649796,0.40669989338721296
0.3358395989974937,0.10115723349909934,-0.6273229047241448,0.01640536337554026,0.4054421717574535
0.3358395989974937,0.10115723444059771,-0.6273229049226391,0.01640536355171157,0.40544217233778895
0.3365323137901003,0.1003007651837059,-0.6233628032109011,0.016216045168654387,0.40418548001488047
0.33765314986904754,0.09892449490890182,-0.6169395362903471,0.01591316419170693,0.40215429470630965
0.3383458646616541,0.0980799271859746,-0.6129605045139458,0.01572810955697385,0.400900316920886
0.3383458646616541,0.09807992791012188,-0.612960503058332,0.015728109682096092,0.40090031715023694
0.3390385794542607,0.09724005804477368,-0.6089747935932835,0.015544694542162327,0.39964739981451
0.34015941553320794,0.09589128903120753,-0.602512525958615,0.015251411048826479,0.39762243272855985
0.3408521303258145,0.09506412525296515,-0.5985110355239701,0.015072317952813212,0.3963723937054556
0.3408521303258145,0.09506412570022027,-0.5985110323710163,0.01507231802190605,0.3963723936576195
0.3415448451184211,0.09424197566618031,-0.5945042156417296,0.01489488804542466,0.3951235089283534
0.34266568119736834,0.09292255351184676,-0.5880108612305015,0.01461133968133918,0.39310530999011917
0.3433583959899749,0.09211394611276771,-0.5839921725429166,0.014438294796215676,0.3918596316170201
0.3433583959899749,0.09211394624413381,-0.5839921677952812,0.014438294808817555,0.39185963140019764
0.3440511107825815,0.09131067082339527,-0.579969768215658,0.014266936710321679,0.39061526384784434
0.34517194686152874,0.09002245503799469,-0.5734547816347231,0.013993261390895783,0.3886047482539167
0.3458646616541353,0.08923353910221328,-0.5694250274114617,0.013826346961018457,0.38736407577595233
0.3458646616541353,0.08923353890397073,-0.5694250213238974,0.013826346921447833,0.38736407552790075
0.3465573764467419,0.08845025581644868,-0.5653933696131178,0.013661139549564523,0.3861249304330454
0.34767821252568915,0.08719500477421399,-0.5588673598306677,0.013397455390256862,0.384123363056999
0.3483709273182957,0.08642682802693977,-0.554833287672574,0.01323673722110876,0.3828885521803135
0.3483709273182957,0.08642682751585698,-0.5548332806447597,0.013236737138522178,0.3828885520555987
0.3490636421109023,0.08566454887358627,-0.5507992443465501,0.013077739868942808,0.3816555401535299
0.35018447818984955,0.08444381328763559,-0.5442735182511292,0.012824127477117364,0.37966450642853367
0.3508771929824561,0.08369727373359415,-0.5402421993764418,0.01266964477945689,0.3784366029586574
0.3508771929824561,0.08369727295456479,-0.5402421919110695,0.012669644666942809,0.37843660312028776
0.3515699077750627,0.08295684607641107,-0.5362128796280385,0.012516887926501047,0.3772108185915065
0.35269074385400995,0.08177188092129198,-0.5296989593910967,0.012273376654617044,0.3752321860625464
0.3533834586466165,0.08104767768244832,-0.5256774911901977,0.012125134602640147,0.3740124007669738
0.3533834586466165,0.08104767670045898,-0.5256774838316289,0.012125134475416322,0.374012401374229
0.3540761734392231,0.08032973928836654,-0.5216599506882391,0.011978613144834234,0.37279509590568893
0.35519700951817035,0.07918144100519084,-0.5151691084292671,0.011745172261624923,0.3708309710117222
0.3558897243107769,0.07848004178487766,-0.5111643368047019,0.011603137699744876,0.36962065245678455
0.3558897243107769,0.07848004067418118,-0.5111643300744935,0.011603137572592312,0.36962065363740254
0.3565824391033835,0.07778499315928594,-0.5071653094510379,0.011462807581447665,0.3684132091512321
0.35770327518233075,0.07667386532656154,-0.500708156911513,0.011239342621171874,0.36646589334261453
0.3583959899749373,0.0759954915917194,-0.4967264394356685,0.011103442928972529,0.36526650122302723
0.3583959899749373,0.07599549042553128,-0.4967264337665232,0.011103442814547554,0.36526650306401826
0.3590887047675439,0.07532348590688934,-0.4927521142165729,0.010969220824414178,0.36407040554302394
0.36020954084649115,0.0742496326299541,-0.4863382728912168,0.010755574703617569,0.36214235419928903
0.3609022556390977,0.07359426119053047,-0.48238529491403853,0.010625699419471255,0.36095543482534775
0.3609022556390977,0.07359426003180553,-0.482385290616484,0.010625699326791074,0.3609554373601598
0.3615949704317043,0.07294520987898151,-0.4784411473280541,0.010497465002593524,0.3597722530379021
0.36271580651065155,0.07190835269011275,-0.4720790084664996,0.01029342292398568,0.3578660384679138
0.3634085213032581,0.07127573052733788,-0.4681596547391674,0.010169427442032005,0.3566932028192792
0.3634085213032581,0.07127572942289076,-0.46815965198551357,0.010169427376108873,0.35669320603413157
0.3641012360958647,0.07064932106298707,-0.4642503330297444,0.010047027517900951,0.3555245601349648
0.36522207217481195,0.06964883313177642,-0.45794690317564274,0.00985232441595227,0.35364283839872657
0.3659147869674185,0.06903850139699143,-0.4540651796702616,0.009734034962742135,0.35248574222261175
0.3659147869674185,0.06903850038033411,-0.45406517852478373,0.009734034925497953,0.35248574606462385
0.3666075017600251,0.06843422315341555,-0.45019443928758845,0.009617288673205795,0.35133330335487994
0.36772833783897235,0.0674691743926764,-0.44395525962215704,0.009431618005320969,0.34947878383793995
0.3684210526315789,0.06688049790547966,-0.4401142584768393,0.009318837234015127,0.34833910952581354
0.3684210526315789,0.06688049699512905,-0.4401142589060278,0.009318837224870343,0.3483391139254334
0.3691137674241855,0.0662976725814646,-0.436284937391505,0.009207541723871036,0.3472045610861032
0.37023460350313275,0.06536688026051246,-0.4301140639571756,0.009030564689589361,0.3453799788822354
0.37092731829573933,0.06479907932820822,-0.4263159627534322,0.008923077357801663,0.344259418895682
0.37092731829573933,0.06479907853483823,-0.4263159646745883,0.008923077374919538,0.3442594237710566
0.3716200330883459,0.06423689303331431,-0.4225299892637825,0.008817013419083895,0.34314445339500027
0.37274086916729315,0.0633389739695443,-0.41643002287248515,0.008648367981308663,0.34135254485915406
0.37343358395989973,0.06279115669849518,-0.4126761137916518,0.00854594644517099,0.34025278775346246
0.37343358395989973,0.06279115603097155,-0.4126761171044146,0.008545946486670395,0.34025279302291933
0.3741262987525063,0.06224869227591953,-0.4089345440773389,0.00844488394825001,0.33915909071702927
0.37524713483145355,0.06138211508951184,-0.40290670901566494,0.008284193490092759,0.3374025755715712
0.37593984962406013,0.06085330963971984,-0.3991974590264478,0.008186602978860407,0.3363252971501855
0.37593984962406013,0.0608533091089757,-0.39919746362574143,0.008186603043645919,0.33632530274505723
0.3766325644166667,0.06032957891907068,-0.39550054668150975,0.008090306098043643,0.3352545402685643
0.37775340049561396,0.05949271631697968,-0.3895448241573805,0.007937187798549548,0.33353611542377226
0.37844611528822053,0.05898190335803623,-0.3858799714438281,0.007844191560263686,0.33248297840811053
0.37844611528822053,0.058981902978970484,-0.3858799772217759,0.007844191648072239,0.3324829842667599
0.3791388300808271,0.058475879790619356,-0.38222727537947365,0.007752423910483652,0.3314368222522789
0.38025966615977436,0.057667061898790735,-0.3763426037638032,0.007606497063630632,0.3297591733119899
0.38095238095238093,0.05717320798489678,-0.37272129840323404,0.007517861526305107,0.32873183923364385
0.38095238095238093,0.05717320777817375,-0.37272130524628455,0.007517861637568215,0.3287318452874272
0.3816450957449875,0.05668386041310951,-0.3691118374445603,0.007430391349781698,0.3277119490287593
0.38276593182393476,0.05590143042412423,-0.3632963934392239,0.007291285842014832,0.3260777848927942
0.38345864661654133,0.055423523061538645,-0.35971739119052754,0.0072067859128862625,0.3250779414042446
0.38345864661654133,0.0554235230450118,-0.35971739892981036,0.007206786047482197,0.3250779475724261
0.3841513614091479,0.054949851225226914,-0.356149853101546,0.007123391406224452,0.3240860187695184
0.38527219748809516,0.054192223638816664,-0.3504014214446805,0.006990756359509925,0.3224981321168101
0.38596491228070173,0.053729307602651544,-0.3468633306589422,0.006910180745691832,0.32152753562335207
0.38596491228070173,0.05372930778398309,-0.34686333904261135,0.006910180901590801,0.3215275417921331
0.3866576270733083,0.05327037849027935,-0.3433363320583125,0.006830655325148428,0.3205653647831163
0.38777846315225556,0.05253609752944531,-0.33765275000678396,0.006704167408364791,0.31902671323308973
0.38847117794486213,0.05208731033699135,-0.33415431797087114,0.006627323555576321,0.31808724201246247
0.38847117794486213,0.05208731069875515,-0.33415432661995287,0.006627323726955471,0.3180872480288112
0.3891638927374687,0.051642292724821875,-0.33066669634322365,0.006551480567095719,0.3171567440859742
0.39028472881641596,0.05093008529739214,-0.32504633029058566,0.00643085096972684,0.3156705379627614
0.39097744360902253,0.05049468746051289,-0.3215867341027865,0.006357568860222917,0.3147642445155528
0.39097744360902253,0.05049468794663994,-0.3215867425118734,0.006357569036084325,0.314764250192152
0.3916701584016291,0.05006287964302966,-0.3181378305582556,0.006285244889535392,0.3138675269157484
0.39279099448057636,0.049371693581585864,-0.3125800046699777,0.006170223438846774,0.31243729915050356
0.39348370927318294,0.04894908733305934,-0.3091590899404979,0.00610035724899881,0.31156644492116703
0.39348370927318294,0.04894908784246525,-0.30915909752991144,0.006100357413338935,0.3115664500721624
0.3941764240657895,0.04852993144890995,-0.30574896138416113,0.006031413014176423,0.31070582803759034
0.39529726014473676,0.04785894810750563,-0.30025423146520636,0.005921787822137343,0.30933545639340126
0.39598997493734334,0.0474486779902088,-0.2968726306284207,0.0058552145128412565,0.30850251054673755
0.39598997493734334,0.04744867839801828,-0.29687263691582555,0.005855214648882916,0.3085025150630678
0.3966826897299499,0.04704175487534412,-0.2935021249641773,0.005789532536004801,0.30768051443587063
0.39780352580889716,0.046390368260678175,-0.28807230171061643,0.0056851242858586394,0.30637417307794457
0.39849624060150374,0.04599210052946132,-0.2847313852711603,0.0056217389233549474,0.30558176614230803
0.39849624060150374,0.045992100724741844,-0.28473139006523784,0.005621739020045658,0.3055817701006532
0.3991889553941103,0.04559710367986019,-0.28140204525374934,0.005559218080740419,0.3048010527034788
0.40030979147305756,0.04496486795909679,-0.27603994446436225,0.00545986983119428,0.30356309709176527
0.40100250626566414,0.04457835289191934,-0.2727416166640384,0.005399578665035285,0.30281393965623954
0.40100250626566414,0.04457835284389479,-0.2727416202969158,0.0053995787255360275,0.302813943375407
0.4016952210582707,0.044195048266023385,-0.26945544809777205,0.005340127059399441,0.3020772274789474
0.40281605713721796,0.0435816105005586,-0.26416448263007875,0.005245692831035376,0.3009120573325383
0.40350877192982454,0.043206641722522116,-0.26091092981816866,0.005188406705866129,0.3002088625162457
0.40350877192982454,0.04320664152351534,-0.26091093315157793,0.005188406750997249,0.3002088665103399
0.4042014867224311,0.042834829797258736,-0.2576701681729107,0.005131935754481408,0.2995188599307702
0.40532232280137837,0.04223987824903579,-0.25245404666104515,0.005042273036190878,0.2984308457556918
0.40601503759398494,0.041876269151276145,-0.24924762321574304,0.0049879044048697745,0.2977763125728318
0.40601503759398494,0.041876268991600296,-0.24924762732040776,0.004987904465814304,0.2977763173466336
0.4067077523865915,0.04151576916069378,-0.246054690356937,0.004934327296028646,0.2971357267240733
0.40782858846553877,0.04093902656650256,-0.2409175246825867,0.00484929790427464,0.2961292873193565
0.40852130325814534,0.040586618446649084,-0.23776094002496787,0.004797763485317553,0.2955261899697428
0.40852130325814534,0.04058661849376009,-0.23776094551648685,0.004797763583854199,0.29552619569623806
0.4092140180507519,0.040237285231753184,-0.23461872179376364,0.004746999296496618,0.29493784615161694
0.41033485412969917,0.03967855256107779,-0.22956565726220723,0.004666478728283991,0.29401770144593936
0.41102756892230574,0.03933724957072357,-0.22646245771556794,0.004617706515301634,0.2934690761106443
0.41102756892230574,0.0393372498199422,-0.22646246417058052,0.004617706644391266,0.2934690824554224
0.4117202837149123,0.03899901150265535,-0.22337483084514279,0.004569687648467834,0.29293612019862963
0.41284111979385957,0.03845822945816045,-0.21841293546076151,0.004493576959105378,0.2921076335556502
0.41353383458646614,0.03812803211407395,-0.21536802870098065,0.004447512709439073,0.29161698511824014
0.41353383458646614,0.03812803232619574,-0.2153680346283231,0.004447512829615714,0.2916169913756646
0.4142265493790727,0.03780091732468066,-0.21234032657712218,0.004402190141698886,0.29114307623062935
0.41534738545801997,0.03727818643970418,-0.20747914045190524,0.004330420711330253,0.29041251231028353
0.41604010025062654,0.03695918621177472,-0.20449895935855836,0.004287027977963887,0.28998392668871154
0.41604010025062654,0.03695918601741543,-0.20449896292462078,0.0042870280372622515,0.2899839322247367
0.4167328150432331,0.03664330164053896,-0.20153797335399534,0.004244368816238895,0.2895733071404854
0.41785365112218037,0.03613881271770747,-0.19678911671072744,0.004176892762257614,0.288947840849445
0.41854636591478694,0.03583112665134658,-0.1938811178508579,0.004136143492021791,0.2885859222533232
0.41854636591478694,0.035831125786461776,-0.19388111804379302,0.004136143459981188,0.2885859269836259
0.4192390807073935,0.0355265774730117,-0.19099440499059475,0.004096119248289495,0.288243305409955
0.42035991678634077,0.03504045374901755,-0.18637008167538377,0.004032886334856498,0.28773074428078516
0.42105263157894735,0.03474411468169582,-0.1835416298466425,0.0039947448356348276,0.28744039618164263
0.42105263157894735,0.03474411322359679,-0.18354162752227163,0.003994744731838007,0.28744040077593197
0.4217453463715539,0.03445089077871032,-0.18073630328249488,0.003957314906629298,0.28717072455749154
0.42286618245050117,0.03398300739573085,-0.17624726027178253,0.003898246537340028,0.2867791019747821
0.42355889724310775,0.0336978623486861,-0.17350440582232285,0.0038626550898534628,0.28656529083988547
0.42355889724310775,0.033697860754601745,-0.17350440378949386,0.0038626549819919843,0.2865652963938152
0.4242516120357143,0.03341575051848955,-0.17078601268005011,0.003827754557303333,0.286373528793358
0.42537244811466157,0.03296563215609459,-0.1664400758856801,0.0037727302607608077,0.28611086865380475
0.42606516290726815,0.032691309162739254,-0.16378694358175058,0.003739605414956,0.28597856056635923
0.42606516290726815,0.03269130797033261,-0.16378694489144463,0.0037396053727046605,0.28597856776626657
0.4267578776998747,0.03241988423860834,-0.16115910815048798,0.0037071450295636994,0.28586969977123783
0.427878713778822,0.031986742439786886,-0.15696118096290304,0.0036560102106472894,0.2857441811657993
0.42857142857142855,0.03172270279439151,-0.15440030910425656,0.0036252518784194907,0.2856985344152663
0.42857142857142855,0.03172270219426824,-0.15440031449837718,0.0036252519173260236,0.2856985428861926
0.4292641433640351,0.031461396261723104,-0.15186528121997256,0.003595129515011896,0.28567784191016987
0.4303849794429824,0.03104426415799944,-0.14781856330197868,0.003547717226207827,0.28569828617548804
0.43107769423558895,0.030789891267013363,-0.14535176158078153,0.0035192227113043863,0.2857449772057732
0.43107769423558895,0.030789891028970923,-0.14535176908762193,0.0035192227909237065,0.2857449858796503
0.4317704090281955,0.030538077229576237,-0.142911275969363,0.003491336784618207,0.28581832103994054
0.4328912451071428,0.030135931502778997,-0.13901851466689868,0.0034474863996034116,0.28599467709215337
0.43358395989974935,0.02989058969638014,-0.13664747498276913,0.0034211591788665466,0.2861401542774566
0.43358395989974935,0.029890589490790785,-0.13664748214561634,0.003421159251466812,0.286140162317714
0.4342766746923559,0.029647629645491048,-0.13430321138119863,0.0033954151445065224,0.28631421677777485
0.4353975107713032,0.029259430972075635,-0.13056708100000985,0.003354977719756593,0.28665780641449323
0.43609022556390975,0.029022471737286736,-0.1282933884601267,0.0033307277659902377,0.28690938147344913
0.43609022556390975,0.02902247138048423,-0.12829339394622177,0.0033307278076198494,0.2869093885866964
0.4367829403565163,0.028787709210706253,-0.1260468325424628,0.003307036576255974,0.28719171018877704
0.4379037764354636,0.028412373008928734,-0.12246942723854949,0.003269869036986446,0.28771523553830525
0.43859649122807015,0.028183107807414384,-0.12029410975342934,0.0032476077428570684,0.28808105240284143
0.43859649122807015,0.028183107293156574,-0.12029411343145544,0.0032476077540956653,0.2880810586563898
0.4392892060206767,0.027955837115221798,-0.11814602843339397,0.003225880055850851,0.2884800088935968
0.440410042099624,0.02759217979651599,-0.11472792330180161,0.0031918351880293448,0.2891974475710299
0.44110275689223055,0.027369848406640928,-0.11265086078531918,0.003171469324347752,0.2896864167119608
0.44110275689223055,0.027369847879624307,-0.11265086366357283,0.0031714693254701045,0.28968642239249803
0.4417954716848371,0.027149286610638035,-0.11060073766941217,0.0031516099441274035,0.2902111194785956
0.4429163077637844,0.026795992390531993,-0.10734019979442994,0.00312052913339989,0.2911376716264564
0.44360902255639095,0.026579752152829567,-0.10535975061630541,0.0031019577919173696,0.2917594729704006
0.44360902255639095,0.0265797517884745,-0.10535975404293857,0.0031019578063176912,0.2917594783242823
0.4443017373489975,0.026365036308307145,-0.10340551515166152,0.0030838638063636426,0.2924198330604966
0.4454225734279448,0.02602067020307699,-0.10029830611065638,0.00305557668580577,0.293572058478767
0.44611528822055135,0.025809614118625517,-0.09841133357212728,0.0030386926242365548,0.29433727779406066
0.44611528822055135,0.025809614003425237,-0.09841133826475315,0.003038692663231369,0.29433728288498423
0.44680800301315793,0.025599825436469516,-0.09654948884868651,0.003022255736151413,0.2951441742885781
0.4479288390921052,0.02526288259034897,-0.09358926315894624,0.002996585707047908,0.29654035879823515
0.44862155388471175,0.025056073824280364,-0.09179147676868507,0.0029812795393364027,0.29746076343048417
0.44862155388471175,0.025056073942071745,-0.09179148267021132,0.0029812796010407878,0.29746076818871764
0.44931426867731833,0.024850273391919628,-0.09001749380521909,0.0029663906186708994,0.2984263565119829
0.4504351047562656,0.024519235842855418,-0.08719650695340417,0.002943162508577138,0.30008709564196484
0.45112781954887216,0.024315739850269087,-0.08548291546832189,0.0029293273253785455,0.3011760431120636
0.45112781954887216,0.024315740108580328,-0.085482921797233,0.002929327398186139,0.3011760473982513
0.45182053434147873,0.024112996918154238,-0.08379167804414482,0.0029158807515012974,0.3023142209778562
0.452941370420426,0.02378636826268535,-0.08110145102111763,0.002894926900861777,0.30426323061296917
0.45363408521303256,0.02358526581557021,-0.07946672029423546,0.002882461291286584,0.3055362311608631
0.45363408521303256,0.023585266119668435,-0.07946672608504853,0.0028824613635381677,0.30553623487996184
0.45432680000563913,0.02338466389248779,-0.07785283649338091,0.0028703573899769848,0.30686322916309633
0.4554476360845864,0.023060963326694897,-0.07528455254442694,0.0028515203310929883,0.30912849245462
0.45614035087719296,0.02286133678718091,-0.07372318665463891,0.002840329321407487,0.3106040285229681
0.45614035087719296,0.022861337084530184,-0.0737231911281657,0.002840329386852464,0.3106040316397832
0.45683306566979953,0.022661952340168847,-0.07218112696585645,0.0028294748525952993,0.31213935257246006
0.4579539017487468,0.022339663763964363,-0.06972577327055404,0.0028126072941084485,0.3147548821488314
0.45864661654135336,0.022140555354928267,-0.06823216020712218,0.0028026019635952436,0.3164556984533151
0.45864661654135336,0.022140555633390242,-0.06823216266518628,0.0028026020206418237,0.31645570091466124
0.45933933133395993,0.021941407995470757,-0.06675627729116079,0.002792909534913819,0.3182235998130048
0.4604601674129072,0.021618881600900114,-0.06440463506658975,0.002777873156065067,0.3212322921401042
0.46115288220551376,0.021419220941184095,-0.062973022402616,0.002768969829306248,0.32318750491785797
0.46115288220551376,0.021419221218732794,-0.06297302196919491,0.002768969879171123,0.3231875065501263
0.46184559699812033,0.021219191337885492,-0.06155751668300991,0.0027603570936527585,0.325219402768229
0.4629664330770676,0.0208944886827084,-0.05930008970244046,0.0027470213496413897,0.3286777426521492
0.46365914786967416,0.02069298198221521,-0.0579245318776964,0.002739140953316722,0.33092632029435204
0.46365914786967416,0.020692982293854557,-0.05792452707868147,0.002739140997464365,0.33092632064420235
0.46435186266228073,0.020490688252612802,-0.05656339044501481,0.0027315300323468325,0.33326479797457886
0.465472698741228,0.02016135289887237,-0.054390285731983845,0.0027197713677330824,0.33725060284585373
0.46616541353383456,0.019956321668346405,-0.05306455473710417,0.0027128390143224958,0.33984707445178247
0.46616541353383456,0.019956322072729172,-0.05306454337102742,0.0027128390564763257,0.33984707284608956
0.46685812832644114,0.019749942570379153,-0.05175144804689346,0.002706156116780622,0.3425524032711998
0.4679789644053884,0.0194126816165752,-0.04965217582140713,0.0026958573797579667,0.3471773546031056
0.46867167919799496,0.019201847548520355,-0.0483696163407209,0.0026898019813272425,0.3502009343802066
0.46867167919799496,0.01920184813454847,-0.04836959620622377,0.002689802032345846,0.3502009303347061
0.46936439399060154,0.01898889697253245,-0.047097739835621794,0.002683976966091965,0.35336135768896343
0.4704852300695488,0.018639206943318463,-0.045060939513052505,0.0026750264985028666,0.3587902782878023
0.47117794486215536,0.018419467611987532,-0.04381429890180654,0.0026697800109938778,0.3623584659494128
0.47117794486215536,0.018419468483786783,-0.04381427103446743,0.002669780095188494,0.3623584602262672
0.47187065965476194,0.01819659083751104,-0.04257622204689997,0.0026647454532087093,0.3661050409117731
0.4729914957337092,0.01782851430905625,-0.04058950276010659,0.002657035080576306,0.3725822346322244
0.47368421052631576,0.017595881985197723,-0.03937091813997506,0.0026525308838251664,0.3768681339839301
0.47368421052631576,0.017595883152747026,-0.039370893921652016,0.002652531037351856,0.37686813079026243
0.47437692531892234,0.017358898266850165,-0.038158682037212004,0.002648220143847831,0.3813923129132378
0.4754977613978696,0.016965398059519222,-0.03620910607431657,0.0026416413176939607,0.3892689856769594
0.47619047619047616,0.016715482418923226,-0.03501066115236647,0.0026378114345596408,0.39451619888239564
0.47619047619047616,0.016715483578797194,-0.035010671088956447,0.0026378116807903146,0.3945162083339688
0.47688319098308274,0.01646011028190251,-0.03381659383813916,0.0026341556679420454,0.4000817161653887
0.47800402706203,0.01603485553172705,-0.031892646768479374,0.0026285945729176384,0.4098251100105989
0.47869674185463656,0.015764401698560842,-0.030708042752994852,0.002625367086197692,0.41634423183300495
0.47869674185463656,0.015764402093379405,-0.030708135627264994,0.002625367390181407,0.41634426961298876
0.47938945664724314,0.015488151776053815,-0.02952679922115111,0.002622293379936412,0.42327409652434006
0.4805102927261904,0.015029327487017727,-0.027622485402796753,0.0026176306993988363,0.43542046403272794
0.48120300751879697,0.014738987059686057,-0.02645004345875208,0.0026149322818280756,0.4435400260612914
0.48120300751879697,0.014738985962894314,-0.026450256571380296,0.0026149325273375802,0.4435401007099004
0.48189572231140354,0.014444168532427342,-0.02528186529313364,0.002612368730665204,0.45214937862300686
0.4830165583903508,0.013959574564048862,-0.02340230162470676,0.002608494440209245,0.4671514930918986
0.48370927318295737,0.01365696659056465,-0.02224846073653854,0.002606263654413358,0.4770941696917489
0.48370927318295737,0.01365696431598476,-0.02224876072939641,0.002606263684237134,0.47709425461166355
0.48440198797556394,0.013353454175639124,-0.021102431305615427,0.0026041551895376997,0.4875433643020421
0.4855228240545112,0.012863853775872248,-0.019268098577906043,0.002600997071140028,0.5054855870677186
0.48621553884711777,0.012564598791782271,-0.01814910839714774,0.002599200749846615,0.517167478428876
0.48621553884711777,0.012564596474529843,-0.018149366867560576,0.002599200452098654,0.5171675145651493
0.48690825363972434,0.012269855383573735,-0.017043809589683295,0.0025975220532092917,0.5292487099494921
0.4880290897186716,0.011806563892333356,-0.01528894378878982,0.0025950532153607613,0.5494937475089325
0.48872180451127817,0.011531213844176104,-0.014227903780391233,0.002593679607198382,0.5623171251195582
0.48872180451127817,0.011531211938740328,-0.014227988334179431,0.0025936790268975677,0.5623170922268432
0.48941451930388474,0.011266109091362591,-0.013186948243178289,0.002592419119679525,0.5752693983912911
0.490535355382832,0.010862348856163117,-0.011549128866406452,0.0025906139377043984,0.5962370505699895
0.49122807017543857,0.010630357112636345,-0.010567632304549586,0.0025896383535284127,0.6090196044425686
0.49122807017543857,0.010630355674578892,-0.010567524115909095,0.0025896377153057045,0.6090195367353713
0.49192078496804514,0.010413053830548313,-0.009610342787367136,0.002588763203499492,0.6215187315907638
0.4930416210469924,0.010094796339614198,-0.008114011230014989,0.0025875491484344845,0.6408126180516327
0.49373433583959897,0.00991984352899914,-0.007221725270047857,0.002586915747533987,0.651954776295497
0.49373433583959897,0.009919842857835502,-0.007221496065153598,0.0025869152686587285,0.6519546997197068
0.49442705063220554,0.009762156219344084,-0.006353026795373442,0.00258636434831222,0.6623445400277557
0.4955478867111528,0.009544686710467272,-0.004994787290270451,0.0025856344422616573,0.6772444504192309
0.49624060150375937,0.009434052568146403,-0.004182084247112294,0.002585276599697268,0.6850917410684998
0.49624060150375937,0.009434052520274785,-0.004181801458502998,0.0025852763356735606,0.6850916745792771
0.49693331629636595,0.009341813745676383,-0.0033865935831837246,0.0025849848640485773,0.6917780996342844
0.4980541523753132,0.009231971435951234,-0.002129550602126343,0.0025846452612679574,0.699916935185373
0.49874686716791977,0.009188586519231172,-0.0013666677110724943,0.0025845134216282207,0.7031857990940681
0.49874686716791977,0.009188586585816092,-0.001366366159120244,0.002584513339564907,0.7031857716709327
0.49943958196052635,0.009163953103274775,-0.0006099220091673121,0.0025844392610257882,0.7050557853963234
0.5005604180394736,0.00916395310327478,0.0006099220091650698,0.0025844392610257882,0.705055785396323
0.5012531328320802,0.009188586585816106,0.0013663661591178172,0.002584513339564907,0.7031857716709315
0.5012531328320802,0.009188586519231198,0.0013666677110700776,0.002584513421628224,0.703185799094067
0.5019458476246867,0.00923197143595127,0.0021295506021240273,0.0025846452612679604,0.6999169351853711
0.503066683703634,0.009341813745676431,0.003386593583181531,0.0025849848640485803,0.6917780996342816
0.5037593984962406,0.009434052520274839,0.004181801458500762,0.0025852763356735624,0.6850916745792737
0.5037593984962406,0.009434052568146473,0.004182084247110097,0.0025852765996972737,0.6850917410684964
0.5044521132888472,0.009544686710467345,0.004994787290268402,0.0025856344422616633,0.6772444504192273
0.5055729493677944,0.009762156219344172,0.006353026795371524,0.002586364348312226,0.6623445400277512
0.506265664160401,0.0099198428578356,0.007221496065151538,0.0025869152686587345,0.651954699719702
0.506265664160401,0.009919843528999255,0.007221725270045818,0.0025869157475339973,0.6519547762954921
0.5069583789530075,0.010094796339614319,0.00811401123001284,0.002587549148434495,0.6408126180516276
0.5080792150319549,0.010413053830548443,0.009610342787364914,0.0025887632034995015,0.6215187315907583
0.5087719298245614,0.010630355674579027,0.010567524115906793,0.0025896377153057162,0.6090195367353664
0.5087719298245614,0.010630357112636497,0.010567632304547261,0.002589638353528428,0.6090196044425635
0.509464644617168,0.010862348856163278,0.011549128866404065,0.0025906139377044122,0.5962370505699839
0.5105854806961152,0.011266109091362761,0.013186948243176027,0.0025924191196795387,0.5752693983912855
0.5112781954887218,0.011531211938740503,0.014227988334177122,0.002593679026897582,0.5623170922268378
0.5112781954887218,0.011531213844176292,0.014227903780388957,0.0025936796071983985,0.5623171251195527
0.5119709102813284,0.011806563892333546,0.015288943788787378,0.0025950532153607786,0.5494937475089273
0.5130917463602757,0.012269855383573938,0.017043809589680783,0.0025975220532093095,0.529248709949487
0.5137844611528822,0.012564596474530055,0.018149366867558085,0.0025992004520986717,0.5171675145651441
0.5137844611528822,0.012564598791782495,0.018149108397145237,0.0025992007498466378,0.5171674784288713
0.5144771759454888,0.012863853775872484,0.019268098577903667,0.002600997071140049,0.5054855870677133
0.515598012024436,0.013353454175639368,0.021102431305613026,0.002604155189537724,0.4875433643020377
0.5162907268170426,0.013656964315985013,0.022248760729394003,0.0026062636842371575,0.47709425461165905
0.5162907268170426,0.013656966590564925,0.02224846073653617,0.002606263654413385,0.47709416969174423
0.5169834416096492,0.013959574564049133,0.02340230162470444,0.002608494440209273,0.46715149309189447
0.5181042776885965,0.01444416853242761,0.025281865293131367,0.00261236873066523,0.45214937862300303
0.518796992481203,0.014738985962894578,0.026450256571378148,0.0026149325273376067,0.4435401007098969
0.518796992481203,0.014738987059686338,0.026450043458749895,0.002614932281828106,0.44354002606128806
0.5194897072738096,0.015029327487017997,0.027622485402794668,0.0026176306993988658,0.43542046403272505
0.5206105433527568,0.01548815177605409,0.029526799221149008,0.002622293379936443,0.42327409652433756
0.5213032581453634,0.01576440209337969,0.030708135627262927,0.0026253673901814392,0.4163442696129863
0.5213032581453634,0.015764401698561144,0.030708042752992853,0.0026253670861977273,0.4163442318330025
0.52199597293797,0.016034855531727357,0.031892646768477265,0.0026285945729176744,0.40982511001059657
0.5231168090169173,0.016460110281902827,0.03381659383813719,0.002634155667942082,0.40008171616538646
0.5238095238095238,0.016715483578797513,0.03501067108895457,0.0026378116807903515,0.3945162083339668
0.5238095238095238,0.016715482418923566,0.03501066115236461,0.002637811434559681,0.39451619888239364
0.5245022386021304,0.016965398059519556,0.0362091060743149,0.002641641317694002,0.38926898567695783
0.5256230746810776,0.017358898266850498,0.03815868203721035,0.0026482201438478735,0.38139231291323655
0.5263157894736842,0.01759588315274739,0.039370893921650246,0.0026525310373518994,0.37686813079026077
0.5263157894736842,0.01759588198519811,0.03937091813997334,0.0026525308838252137,0.3768681339839285
0.5270085042662908,0.01782851430905666,0.04058950276010493,0.002657035080576353,0.3725822346322225
0.5281293403452381,0.018196590837511482,0.04257622204689826,0.002664745453208758,0.3661050409117709
0.5288220551378446,0.01841946848378723,0.043814271034465786,0.0026697800951885433,0.36235846022626517
0.5288220551378446,0.018419467611988004,0.04381429890180485,0.00266978001099393,0.36235846594941057
0.5295147699304512,0.018639206943318925,0.04506093951305084,0.002675026498502918,0.35879027828780025
0.5306356060093984,0.018988896972532886,0.04709773983561995,0.0026839769660920165,0.35336135768896215
0.531328320802005,0.019201848134548897,0.048369596206221846,0.002689802032345898,0.3502009303347051
0.531328320802005,0.019201847548520813,0.048369616340719,0.002689801981327299,0.35020093438020555
0.5320210355946116,0.01941268161657566,0.049652175821405235,0.002695857379758023,0.34717735460310467
0.5331418716735589,0.01974994257037959,0.05175144804689141,0.002706156116780678,0.3425524032711993
0.5338345864661654,0.01995632207272961,0.05306454337102538,0.0027128390564763825,0.3398470728460892
0.5338345864661654,0.019956321668346873,0.053064554737102074,0.0027128390143225565,0.3398470744517821
0.534527301258772,0.020161352898872838,0.05439028573198194,0.0027197713677331458,0.3372506028458538
0.5356481373377192,0.02049068825261329,0.056563390445012976,0.0027315300323468967,0.33326479797457875
0.5363408521303258,0.020692982293855054,0.05792452707867962,0.0027391409974644306,0.3309263206442023
0.5363408521303258,0.02069298198221574,0.05792453187769454,0.0027391409533167907,0.3309263202943519
0.5370335669229324,0.02089448868270894,0.05930008970243856,0.002747021349641459,0.328677742652149
0.5381544030018797,0.021219191337886047,0.061557516683008094,0.0027603570936528283,0.3252194027682287
0.5388471177944862,0.021419221218733346,0.06297302196919301,0.002768969879171194,0.3231875065501263
0.5388471177944862,0.021419220941184675,0.06297302240261406,0.0027689698293063224,0.32318750491785797
0.5395398325870928,0.021618881600900697,0.06440463506658771,0.0027778731560651436,0.3212322921401044
0.54066066866604,0.021941407995471326,0.06675627729115857,0.0027929095349138963,0.3182235998130053
0.5413533834586466,0.022140555633390818,0.06823216266518378,0.0028026020206419005,0.3164557009146617
0.5413533834586466,0.02214055535492887,0.06823216020711967,0.002802601963595325,0.31645569845331567
0.5420460982512532,0.022339663763964977,0.06972577327055136,0.00281260729410853,0.31475488214883185
0.5431669343302005,0.022661952340169482,0.07218112696585371,0.0028294748525953834,0.3121393525724606
0.543859649122807,0.02286133708453083,0.07372319112816295,0.0028403293868525486,0.3106040316397837
0.543859649122807,0.022861336787181594,0.07372318665463613,0.0028403293214075745,0.31060402852296837
0.5445523639154136,0.023060963326695612,0.07528455254442405,0.0028515203310930794,0.3091284924546203
0.5456731999943608,0.023384663892488538,0.07785283649337807,0.0028703573899770784,0.3068632291630965
0.5463659147869674,0.0235852661196692,0.07946672608504587,0.0028824613635382627,0.305536234879962
0.5463659147869674,0.023585265815571008,0.07946672029423275,0.002882461291286683,0.30553623116086326
0.547058629579574,0.02378636826268615,0.08110145102111498,0.002894926900861877,0.3042632306129695
0.5481794656585213,0.024112996918155043,0.08379167804414213,0.0029158807515013993,0.30231422097785665
0.5488721804511278,0.02431574010858114,0.08548292179723016,0.0029293273981862425,0.3011760473982519
0.5488721804511278,0.024315739850269934,0.08548291546831908,0.0029293273253786518,0.30117604311206403
0.5495648952437344,0.024519235842856268,0.08719650695340142,0.0029431625085772455,0.3000870956419654
0.5506857313226816,0.024850273391920502,0.09001749380521618,0.002966390618671009,0.29842635651198346
0.5513784461152882,0.02505607394207262,0.0917914826702084,0.0029812796010408975,0.2974607681887182
0.5513784461152882,0.025056073824281263,0.09179147676868207,0.002981279539336516,0.29746076343048483
0.5520711609078948,0.025262882590349887,0.09358926315894331,0.0029965857070480225,0.2965403587982357
0.5531919969868421,0.025599825436470443,0.09654948884868365,0.0030222557361515292,0.29514417428857875
0.5538847117794486,0.025809614003426178,0.09841133826475018,0.0030386926632314857,0.29433728288498484
0.5538847117794486,0.02580961411862649,0.09841133357212438,0.003038692624236676,0.2943372777940613
0.5545774265720552,0.026020670203077963,0.10029830611065348,0.0030555766858058908,0.29357205847876755
0.5556982626510024,0.02636503630830815,0.10340551515165868,0.0030838638063637675,0.2924198330604973
0.556390977443609,0.026579751788475513,0.10535975404293577,0.0031019578063178157,0.2917594783242829
0.556390977443609,0.026579752152830618,0.10535975061630261,0.003101957791917498,0.29175947297040117
0.5570836922362156,0.026795992390533062,0.10734019979442724,0.0031205291334000197,0.2911376716264568
0.5582045283151629,0.02714928661063913,0.11060073766940934,0.0031516099441275362,0.2902111194785961
0.5588972431077694,0.02736984787962543,0.11265086366356981,0.0031714693254702407,0.28968642239249853
0.5588972431077694,0.027369848406642083,0.11265086078531619,0.0031714693243478907,0.28968641671196127
0.559589957900376,0.027592179796517166,0.11472792330179854,0.0031918351880294857,0.28919744757103033
0.5607107939793232,0.027955837115222988,0.11814602843339082,0.0032258800558509952,0.28848000889359743
0.5614035087719298,0.028183107293157775,0.12029411343145222,0.003247607754095811,0.2880810586563904
0.5614035087719298,0.028183107807415616,0.12029410975342616,0.003247607742857219,0.2880810524028422
0.5620962235645364,0.02841237300892998,0.12246942723854638,0.003269869036986598,0.28771523553830597
0.5632170596434837,0.028787709210707495,0.12604683254245966,0.003307036576256128,0.28719171018877804
0.5639097744360902,0.029022471380485478,0.12829339394621855,0.003330727807620004,0.2869093885866974
0.5639097744360902,0.029022471737288034,0.1282933884601235,0.003330727765990398,0.28690938147345013
0.5646024892286968,0.029259430972076936,0.1305670810000066,0.0033549777197567562,0.2866578064144944
0.565723325307644,0.029647629645492397,0.1343032113811954,0.003395415144506688,0.2863142167777758
0.5664160401002506,0.029890589490792138,0.13664748214561312,0.003421159251466979,0.28614016231771505
0.5664160401002506,0.029890589696381545,0.13664747498276578,0.0034211591788667188,0.28614015427745754
0.5671087548928572,0.030135931502780412,0.13901851466689533,0.0034474863996035864,0.2859946770921544
0.5682295909718045,0.030538077229577663,0.14291127596935976,0.0034913367846183844,0.28581832103994176
0.568922305764411,0.03078989102897235,0.14535176908761863,0.003519222790923882,0.28574498587965136
0.568922305764411,0.030789891267014827,0.14535176158077825,0.003519222711304565,0.2857449772057741
0.5696150205570176,0.031044264158000892,0.1478185633019753,0.0035477172262080073,0.28569828617548915
0.5707358566359648,0.03146139626172457,0.15186528121996923,0.0035951295150120784,0.28567784191017104
0.5714285714285714,0.03172270219426972,0.1544003144983741,0.003625251917326208,0.28569854288619384
0.5714285714285714,0.03172270279439304,0.15440030910425337,0.0036252518784196815,0.2856985344152676
0.572121286221178,0.031986742439788406,0.1569611809629,0.003656010210647481,0.28574418116580075
0.5732421223001253,0.03241988423860988,0.16115910815048504,0.0037071450295638906,0.285869699771239
0.5739348370927319,0.032691307970334156,0.16378694489144183,0.0037396053727048535,0.2859785677662678
0.5739348370927319,0.03269130916274087,0.16378694358174764,0.0037396054149562005,0.2859785605663604
0.5746275518853384,0.03296563215609618,0.16644007588567739,0.003772730260761009,0.2861108686538062
0.5757483879642856,0.033415750518491175,0.1707860126800474,0.0038277545573035393,0.2863735287933595
0.5764411027568922,0.033697860754603376,0.17350440378949117,0.0038626549819921903,0.2865652963938166
0.5764411027568922,0.03369786234868777,0.17350440582232024,0.003862655089853673,0.2865652908398869
0.5771338175494988,0.03398300739573251,0.17624726027177987,0.0038982465373402376,0.2867791019747835
0.5782546536284461,0.034450890778711996,0.18073630328249232,0.003957314906629512,0.28717072455749315
0.5789473684210527,0.03474411322359845,0.18354162752226927,0.003994744731838217,0.2874404007759334
0.5789473684210527,0.03474411468169753,0.1835416298466401,0.003994744835635046,0.2874403961816442
0.5796400832136592,0.035040453749019276,0.18637008167538144,0.004032886334856716,0.28773074428078654
0.5807609192926064,0.03552657747301345,0.19099440499059236,0.0040961192482897165,0.2882433054099564
0.581453634085213,0.03583112578646355,0.19388111804379068,0.00413614345998141,0.28858592698362706
0.581453634085213,0.03583112665134841,0.19388111785085557,0.004136143492022017,0.2885859222533242
0.5821463488778196,0.03613881271770932,0.19678911671072533,0.004176892762257845,0.2889478408494462
0.5832671849567669,0.03664330164054084,0.2015379733539932,0.004244368816239128,0.2895733071404864
0.5839598997493735,0.036959186017417316,0.2044989629246187,0.004287028037262484,0.2899839322247376
0.5839598997493735,0.03695918621177667,0.20449895935855614,0.004287027977964127,0.2899839266887125
0.58465261454198,0.03727818643970613,0.20747914045190335,0.004330420711330494,0.29041251231028453
0.5857734506209272,0.03780091732468264,0.21234032657712024,0.004402190141699135,0.2911430762306305
0.5864661654135338,0.03812803232619773,0.21536803462832113,0.004447512829615964,0.29161699137566593
0.5864661654135338,0.03812803211407598,0.21536802870097865,0.00444751270943933,0.29161698511824147
0.5871588802061404,0.038458229458162504,0.21841293546075952,0.004493576959105636,0.29210763355565145
0.5882797162850877,0.03899901150265743,0.22337483084514087,0.0045696876484681015,0.29293612019863113
0.5889724310776943,0.039337249819944305,0.22646246417057847,0.004617706644391536,0.29346908245542386
0.5889724310776943,0.039337249570725735,0.22646245771556583,0.004617706515301911,0.29346907611064577
0.5896651458703008,0.03967855256107995,0.22956565726220507,0.0046664787282842705,0.29401770144594086
0.590785981949248,0.04023728523175539,0.23461872179376153,0.004746999296496902,0.2949378461516184
0.5914786967418546,0.040586618493762314,0.23776094551648483,0.004797763583854489,0.2955261956962398
0.5914786967418546,0.04058661844665136,0.23776094002496584,0.0047977634853178484,0.29552618996974445
0.5921714115344612,0.04093902656650489,0.24091752468258476,0.004849297904274941,0.29612928731935795
0.5932922476134085,0.041515769160696145,0.2460546903569353,0.004934327296028956,0.29713572672407507
0.5939849624060151,0.04187626899160267,0.2492476273204064,0.004987904465814616,0.29777631734663534
0.5939849624060151,0.04187626915127858,0.24924762321574162,0.004987904404870094,0.29777631257283355
0.5946776771986216,0.04223987824903825,0.2524540466610437,0.005042273036191203,0.29843084575569356
0.5957985132775688,0.042834829797261255,0.25767016817290905,0.005131935754481737,0.2995188599307718
0.5964912280701754,0.043206641523517886,0.2609109331515763,0.005188406750997581,0.30020886651034145
0.5964912280701754,0.043206641722524725,0.26091092981816694,0.005188406705866469,0.30020886251624723
0.597183942862782,0.04358161050056124,0.26416448263007697,0.005245692831035723,0.30091205733254
0.5983047789417293,0.0441950482660261,0.2694554480977702,0.005340127059399799,0.3020772274789491
0.5989974937343359,0.04457835284389752,0.2727416202969141,0.0053995787255363865,0.3028139433754086
0.5989974937343359,0.044578352891922135,0.2727416166640366,0.005399578665035654,0.30281393965624126
0.5996902085269424,0.044964867959099625,0.2760399444643605,0.005459869831194653,0.3035630970917668
0.6008110446058896,0.045597103679863096,0.2814020452537474,0.005559218080740802,0.30480105270348035
0.6015037593984962,0.04599210072474477,0.28473139006523585,0.005621739020046048,0.30558177010065496
0.6015037593984962,0.0459921005294643,0.2847313852711583,0.005621738923355344,0.3055817661423098
0.6021964741911028,0.046390368260681165,0.28807230171061426,0.005685124285859043,0.30637417307794657
0.6033173102700501,0.04704175487534715,0.2935021249641752,0.00578953253600521,0.3076805144358726
0.6040100250626567,0.047448678398021346,0.29687263691582316,0.005855214648883333,0.30850251506306986
0.6040100250626567,0.04744867799021195,0.2968726306284183,0.005855214512841682,0.30850251054673955
0.6047027398552632,0.0478589481075088,0.3002542314652034,0.005921787822137774,0.30933545639340326
0.6058235759342104,0.04852993144891322,0.30574896138415814,0.006031413014176868,0.31070582803759234
0.606516290726817,0.04894908784246859,0.3091590975299084,0.0061003574133393895,0.3115664500721643
0.606516290726817,0.048949087333062746,0.3091590899404949,0.006100357248999275,0.3115664449211691
0.6072090055194236,0.04937169358158927,0.3125800046699749,0.006170223438847247,0.3124372991505059
0.6083298415983709,0.05006287964303316,0.31813783055825257,0.006285244889535882,0.3138675269157509
0.6090225563909775,0.05049468794664351,0.3215867425118698,0.00635756903608483,0.31476425019215476
0.6090225563909775,0.05049468746051654,0.321586734102783,0.006357568860223428,0.31476424451555535
0.609715271183584,0.050930085297395816,0.3250463302905821,0.0064308509697273575,0.315670537962764
0.6108361072625312,0.051642292724825664,0.3306666963432197,0.006551480567096253,0.3171567440859768
0.6115288220551378,0.05208731069875902,0.33415432661994876,0.006627323726956021,0.31808724802881394
0.6115288220551378,0.052087310336995304,0.33415431797086703,0.006627323555576879,0.31808724201246513
0.6122215368477444,0.05253609752944932,0.3376527500067795,0.006704167408365362,0.3190267132330925
0.6133423729266917,0.053270378490283474,0.3433363320583079,0.006830655325149018,0.3205653647831192
0.6140350877192983,0.05372930778398728,0.3468633390426065,0.006910180901591401,0.32152754179213594
0.6140350877192983,0.05372930760265577,0.3468633306589375,0.006910180745692436,0.32152753562335484
0.6147278025119048,0.05419222363882095,0.3504014214446756,0.0069907563595105375,0.32249813211681283
0.615848638590852,0.05494985122523129,0.3561498531015412,0.007123391406225074,0.32408601876952087
0.6165413533834586,0.055423523045016236,0.3597173989298053,0.007206786047482828,0.3250779475724286
0.6165413533834586,0.05542352306154315,0.35971739119052243,0.007206785912886906,0.3250779414042473
0.6172340681760652,0.05590143042412873,0.3632963934392187,0.00729128584201548,0.326077784892797
0.6183549042550125,0.05668386041311411,0.36911183744455495,0.007430391349782361,0.32771194902876194
0.6190476190476191,0.05717320777817843,0.3727213052462791,0.007517861637568895,0.32873184528743005
0.6190476190476191,0.05717320798490154,0.37272129840322865,0.007517861526305798,0.3287318392336467
0.6197403338402256,0.05766706189879557,0.37634260376379747,0.007606497063631338,0.3297591733119929
0.6208611699191728,0.05847587979062434,0.38222727537946766,0.007752423910484389,0.33143682225228216
0.6215538847117794,0.05898190297897552,0.3858799772217697,0.007844191648072986,0.3324829842667632
0.6215538847117794,0.058981903358041356,0.3858799714438219,0.007844191560264446,0.3324829784081138
0.622246599504386,0.059492716316984884,0.3895448241573742,0.00793718779855032,0.33353611542377554
0.6233674355833333,0.06032957891907604,0.39550054668150314,0.008090306098044444,0.33525454026856777
0.6240601503759399,0.06085330910898116,0.39919746362573444,0.008186603043646741,0.3363253027450609
0.6240601503759399,0.0608533096397254,0.3991974590264407,0.008186602978861245,0.3363252971501892
0.6247528651685464,0.061382115089517506,0.4029067090156575,0.008284193490093615,0.337402575571575
0.6258737012474936,0.06224869227592528,0.4089345440773311,0.008444883948250888,0.33915909071703315
0.6265664160401002,0.06279115603097735,0.41267611710440677,0.008545946486671285,0.34025279302292327
0.6265664160401002,0.06279115669850109,0.4126761137916439,0.0085459464451719,0.3402527877534666
0.6272591308327068,0.06333897396955025,0.41643002287247716,0.00864836798130958,0.3413525448591581
0.6283799669116541,0.0642368930333204,0.4225299892637743,0.00881701341908484,0.34314445339500455
0.6290726817042607,0.06479907853484443,0.42631596467458,0.008923077374920499,0.34425942377106067
0.6290726817042607,0.06479907932821452,0.42631596275342404,0.008923077357802633,0.34425941889568595
0.6297653964968672,0.06536688026051884,0.43011406395716695,0.009030564689590348,0.3453799788822394
0.6308862325758144,0.06629767258147115,0.4362849373914962,0.009207541723872057,0.3472045610861074
0.631578947368421,0.0668804969951357,0.4401142589060192,0.009318837224871382,0.3483391139254376
0.631578947368421,0.06688049790548642,0.44011425847683067,0.00931883723401618,0.3483391095258177
0.6322716621610276,0.06746917439268324,0.4439552596221482,0.00943161800532204,0.34947878383794423
0.6333924982399749,0.0684342231534225,0.4501944392875795,0.009617288673206888,0.35133330335488416
0.6340852130325815,0.06903850038034118,0.4540651785247747,0.009734034925499072,0.3524857460646283
0.6340852130325815,0.06903850139699858,0.4540651796702527,0.009734034962743264,0.3524857422226162
0.634777927825188,0.06964883313178362,0.45794690317563397,0.009852324415953413,0.35364283839873106
0.6358987639041352,0.07064932106299433,0.4642503330297362,0.010047027517902105,0.3555245601349691
0.6365914786967418,0.0712757294228981,0.4681596519855051,0.010169427376110046,0.35669320603413596
0.6365914786967418,0.07127573052734532,0.4681596547391588,0.010169427442033195,0.3566932028192837
0.6372841934893484,0.0719083526901203,0.4720790084664909,0.010293422923986897,0.3578660384679186
0.6384050295682957,0.0729452098789892,0.47844114732804494,0.010497465002594774,0.35977225303790705
0.6390977443609023,0.07359426003181327,0.4823852906164747,0.010625699326792344,0.36095543736016494
0.6390977443609023,0.0735942611905383,0.4823852949140295,0.01062569941947254,0.360955434825353
0.6397904591535089,0.07424963262996204,0.4863382728912073,0.010755574703618867,0.362142354199294
0.640911295232456,0.07532348590689739,0.4927521142165635,0.010969220824415494,0.3640704055430288
0.6416040100250626,0.07599549042553941,0.4967264337665135,0.011103442814548892,0.3652665030640232
0.6416040100250626,0.07599549159172761,0.4967264394356589,0.01110344292897388,0.3652665012230322
0.6422967248176692,0.07667386532656986,0.500708156911503,0.011239342621173255,0.36646589334261975
0.6434175608966165,0.07778499315929445,0.5071653094510279,0.011462807581449084,0.3684132091512374
0.6441102756892231,0.07848004067418979,0.5111643300744833,0.011603137572593762,0.3696206536374082
0.6441102756892231,0.07848004178488638,0.5111643368046916,0.01160313769974634,0.36962065245679016
0.6448029904818297,0.07918144100519972,0.5151691084292563,0.011745172261626413,0.37083097101172763
0.6459238265607768,0.08032973928837563,0.5216599506882281,0.01197861314483576,0.37279509590569426
0.6466165413533834,0.0810476767004681,0.5256774838316184,0.012125134475417864,0.37401240137423447
0.6466165413533834,0.08104767768245758,0.5256774911901868,0.012125134602641707,0.3740124007669791
0.64730925614599,0.08177188092130137,0.5296989593910859,0.012273376654618627,0.37523218606255165
0.6484300922249373,0.08295684607642059,0.5362128796280277,0.012516887926502665,0.37721081859151195
0.6491228070175439,0.08369727295457434,0.5402421919110586,0.012669644666944452,0.37843660312029365
0.6491228070175439,0.0836972737336038,0.540242199376431,0.012669644779458542,0.37843660295866305
0.6498155218101505,0.08444381328764534,0.5442735182511184,0.012824127477119047,0.3796645064285396
0.6509363578890976,0.08566454887359612,0.5507992443465393,0.013077739868944513,0.38165554015353576
0.6516290726817042,0.0864268275158668,0.5548332806447491,0.013236737138523885,0.3828885520556045
0.6516290726817042,0.08642682802694969,0.5548332876725632,0.01323673722111049,0.38288855218031953
0.6523217874743108,0.087195004774224,0.558867359830657,0.013397455390258614,0.3841233630570052
0.6534426235532581,0.0884502558164588,0.5653933696131077,0.01366113954956629,0.3861249304330512
0.6541353383458647,0.08923353890398089,0.5694250213238874,0.013826346921449614,0.3873640755279066
0.6541353383458647,0.08923353910222354,0.5694250274114518,0.01382634696102025,0.38736407577595805
0.6548280531384713,0.09002245503800504,0.5734547816347133,0.013993261390897608,0.3886047482539227
0.6559488892174185,0.09131067082340572,0.5799697682156485,0.014266936710323525,0.39061526384785017
0.656641604010025,0.09211394624414425,0.5839921677952716,0.014438294808819415,0.39185963140020375
0.656641604010025,0.09211394611277826,0.5839921725429071,0.014438294796217546,0.39185963161702597
0.6573343188026316,0.09292255351185741,0.588010861230492,0.01461133968134107,0.393105309990125
0.6584551548815789,0.09424197566619102,0.5945042156417207,0.014894888045426567,0.39512350892835907
0.6591478696741855,0.09506412570023103,0.5985110323710077,0.015072318021907965,0.39637239365762506
0.6591478696741855,0.09506412525297606,0.5985110355239613,0.015072317952815164,0.3963723937054614
0.6598405844667921,0.09589128903121841,0.602512525958606,0.015251411048828436,0.3976224327285658
0.6609614205457393,0.0972400580447847,0.6089747935932753,0.015544694542164313,0.3996473998145158
0.6616541353383458,0.09807992791013298,0.6129605030583242,0.015728109682098097,0.4009003171502427
0.6616541353383458,0.0980799271859859,0.6129605045139378,0.01572810955697589,0.40090031692089173
0.6623468501309524,0.09892449490891309,0.6169395362903392,0.01591316419170897,0.4021542947063154
0.6634676862098997,0.10030076518371725,0.6233628032108933,0.01621604516865646,0.40418548001488636
0.6641604010025063,0.10115723444060912,0.6273229049226317,0.016405363551713677,0.4054421723377953
0.6641604010025063,0.10115723349911089,0.6273229047241374,0.0164053633755424,0.40544217175746006
0.6648531157951129,0.10201810643118732,0.6312752896896041,0.016596301203651943,0.40669989338721924
0.66597395187406,0.10342015931341858,0.6376534661301603,0.016908662920388753,0.40873711258620365
0.6666666666666666,0.10429220986297945,0.6415846328999621,0.01710382004605365,0.4099975460421466
0.6666666666666666,0.10429220877245549,0.6415846311928348,0.017103819826467113,0.4099975450655234
0.6673593814592732,0.10516840796807062,0.6455073824953121,0.017300583267730138,0.41125903686263465
0.6684802175382205,0.10659475358320042,0.6518363673262977,0.01762234940938622,0.41330245666432935
0.6691729323308271,0.10748152891169775,0.6557365193818251,0.01782330978820325,0.4145668090292549
0.6691729323308271,0.10748152774402922,0.6557365163915702,0.017823309534880438,0.4145668076408264
0.6698656471234337,0.10837225011520524,0.659627901756425,0.01802587292672121,0.4158323027241473
0.6709864832023809,0.1098217107705225,0.6659056255867872,0.018357024602968595,0.41788241309877344
0.6716791979949874,0.11072256268203362,0.6697739315564415,0.018563791542412694,0.4191510540566848
0.6716791979949874,0.11072256149906617,0.6697739275256104,0.0185637912648931,0.4191510522688203
0.672371912787594,0.11162722269184988,0.673633451559918,0.018772170056293398,0.42042096908821497
0.6734927488665413,0.11309899375853281,0.6798598102337056,0.019112759329823058,0.42247854500432036
0.6741854636591479,0.11401351474603053,0.683696624590034,0.019325382449380035,0.42375201072495816
0.6741854636591479,0.11401351360246474,0.6836966197755412,0.019325382156815053,0.4237520085600906
0.6748781784517545,0.1149317764095648,0.6875249466061593,0.019539639777080398,0.4250269243957819
0.6759990145307017,0.11642546414179665,0.6937016481603904,0.019889799428702712,0.42709298123300965
0.6766917293233082,0.11735350581278256,0.6975084012009625,0.020108379855505388,0.42837194586212174
0.6766917293233082,0.11735350474778664,0.6975083958292241,0.020108379555361627,0.42837194335563483
0.6773844441159148,0.11828529383112509,0.701307228566237,0.020328631965356055,0.42965256514430006
0.6785052801948621,0.11980093155969565,0.7074375784257237,0.020688581503929538,0.43172831034332615
0.6791979949874687,0.12074261020956714,0.7112166333879472,0.02091327479001808,0.4330135557306555
0.6791979949874687,0.12074260925151767,0.7112166276626801,0.02091327448848593,0.4330135529231796
0.6798907097800753,0.12168811357516664,0.7149885593433867,0.021139692525705973,0.4343006869082577
0.6810115458590225,0.12322615954573751,0.7210772092122246,0.02150974084887677,0.43638747097553304
0.681704260651629,0.12418185132612149,0.7248317024636839,0.021740757949155504,0.43767985653678143
0.681704260651629,0.12418185049049422,0.7248316965484776,0.021740757650603116,0.437679853471569
0.6823969754442356,0.1251415160163109,0.7285800478381774,0.021973567523972993,0.4389743752406869
0.6835178115231829,0.12670283676471006,0.7346327297169495,0.022354112751602827,0.44107364370055324
0.6842105263157895,0.12767316475890667,0.7383664056398423,0.022591719375395503,0.4423740771613378
0.6842105263157895,0.12767316405402496,0.738366399670122,0.022591719083380646,0.44237407388566313
0.6849032411083961,0.12864767904235075,0.7420950541528333,0.02283120134912506,0.4436768995577652
0.6860240771873433,0.13023352238308128,0.748118316573108,0.023222728458353263,0.4457901474484373
0.6867167919799498,0.1312193381636854,0.7518353670240175,0.023467243207245168,0.4470995574214013
0.6867167919799498,0.13121933759133494,0.7518353611091912,0.023467242924121303,0.4470995539774575
0.6874095067725564,0.13220961299046213,0.7555486070899609,0.023713730342040808,0.44841161330211987
0.6885303428515037,0.13382157413692797,0.7615495649190127,0.024116807151889172,0.4505403427554317
0.6892230576441103,0.1348239356970119,0.765254478616554,0.02436859873232236,0.45185965322740623
0.6892230576441103,0.13482393525411557,0.7652544728432354,0.02436859845961843,0.4518596496550966
0.6899157724367169,0.13583108191152599,0.7689568561060441,0.02462247299555649,0.4531818610484606
0.6910366085156641,0.13747106534364958,0.774942959888683,0.025037744913395284,0.45532754203231857
0.6917293233082706,0.1384912128872522,0.7786403847054898,0.025297228663390216,0.4566576488138832
0.6917293233082706,0.13849121257138974,0.7786403791548743,0.025297228403078298,0.4566576451563314
0.6924220381008772,0.13951651662676567,0.7823365690335861,0.02555891759895243,0.4579908927078434
0.6935428741798245,0.141186695665884,0.7883153966194876,0.025987101457184563,0.46015492703863936
0.6942355889724311,0.1422260263322713,0.7920100159261696,0.026254735370566367,0.4614966762347268
0.6942355889724311,0.1422260261389484,0.7920100106654805,0.02625473512437278,0.4614966725345172
0.6949283037650377,0.14327092356834642,0.7957046802344344,0.02652470800111199,0.46284178499865963
0.6960491398439849,0.14497369882941072,0.8016837506284921,0.0269665851670202,0.46502547332312244
0.6967418546365914,0.1460337408405208,0.805380172917466,0.027242865483774085,0.4663796415638841
0.6967418546365914,0.1460337407668676,0.8053801680141673,0.027242865253704923,0.46637963786047587
0.697434569429198,0.14709979143779617,0.809077887223619,0.027521627793410202,0.4677373693804357
0.6985554055081453,0.1488377487274406,0.8150644950498755,0.027978036646229835,0.46994188109940904
0.6992481203007519,0.14992013526899547,0.8187671558853191,0.028263493062391926,0.471309157567126
0.6992481203007519,0.14992013531259607,0.8187671514022583,0.028263492850747956,0.47130915390077865
0.6999408350933585,0.1510089967593818,0.8224722920341797,0.028551583090379935,0.4726801664650836
0.7010616711723057,0.15278486435771857,0.828473359667236,0.02902341081975977,0.47490651220212865
0.7017543859649122,0.1538913069908151,0.8321864337949506,0.029318601254901006,0.4762874821878482
0.7017543859649122,0.1538913071511645,0.8321864297982863,0.029318601064372157,0.4762874785963878
0.7024471007575188,0.15500470783913767,0.8359030801508668,0.02961658373821988,0.47767232607147136
0.7035679368364661,0.1568213129231291,0.8419250249974489,0.03010475740957917,0.4799213328920408
0.7042606516290727,0.15795357443035382,0.8456523474544442,0.03041026231333474,0.481316463128593
0.7042606516290727,0.15795357470842747,0.8456523440097913,0.03041026214703354,0.4813164596491249
0.7049533664216793,0.1590932866804701,0.8493842322750721,0.03071872285394565,0.4827155735936627
0.7060742025006265,0.16095351056330523,0.8554328472974857,0.03122419966031295,0.48498786312635367
0.706766917293233,0.16211337693462335,0.8591778422126973,0.03154061578683061,0.48639748895537216
0.706766917293233,0.1621133773307681,0.8591778393816498,0.0315406156480612,0.4863974856267922
0.7074596320858396,0.1632811878990128,0.8629282643938657,0.031860154466438535,0.4878111630064759
0.7085804681647869,0.16518791953534442,0.8690086099942747,0.0323839110422646,0.4901071327333896
0.7092731829573935,0.16637717078650072,0.8727742261881679,0.0327118446230236,0.49153144731917964
0.7092731829573935,0.1663771713012177,0.8727742240265044,0.03271184451535922,0.49153144418076494
0.7099658977500001,0.16757485352106577,0.8765459927346113,0.03304306900736618,0.49295983724688675
0.7110867338289473,0.16953094101772148,0.8826622996873386,0.033586089754445776,0.49527964560367405
0.7117794486215538,0.1707513207809882,0.8864509532719113,0.03392614906564891,0.4967186916984938
0.7117794486215538,0.1707513214145373,0.886450951830265,0.03392614899266209,0.49671868878687514
0.7124721634141604,0.1719806033392139,0.8902463239171777,0.03426966660657073,0.4981617976269303
0.7135929994931077,0.17398880352687782,0.8964019082413032,0.034832931063252144,0.5005053537521332
0.7142857142857143,0.17524198749435543,0.9002154329239556,0.03518571841852066,0.501959018520804
0.7142857142857143,0.17524198824371168,0.9002154322357012,0.03518571838291069,0.5019590158663543
0.7149784290783209,0.17650452109309117,0.9040360727714774,0.0355421282978271,0.5034166841409355
0.7160992651572681,0.17856744746165965,0.9102332641808566,0.03612659763720785,0.5057836429700412
0.7167919799498746,0.17985501091043749,0.9140728703555233,0.036492700869157776,0.5072516562706457
0.7167919799498746,0.179855011768489,0.9140728704332234,0.036492700872485836,0.507251653896912
0.7174846947424812,0.18115233728340313,0.9179198116807477,0.036862585362445785,0.5087235681753343
0.7186055308214285,0.18327240695888009,0.9241598980003051,0.037469188215082265,0.5111133317451471
0.7192982456140351,0.1845957919650072,0.928026142538675,0.03784917181628086,0.5125952684698215
0.7192982456140351,0.18459579292152611,0.9280261433765064,0.03784917185909682,0.5125952663935707
0.7199909604066417,0.18592931065215654,0.9318997579563261,0.038233087383257175,0.5140809597092664
0.7211117964855889,0.18810869182564338,0.9381829493365607,0.03886270536840586,0.5164926855749365
0.7218045112781954,0.18946917510910194,0.9420757184140144,0.039257101546986646,0.5179879725076818
0.7218045112781954,0.18946917614597422,0.9420757199731387,0.039257101627848734,0.5179879707399423
0.722497226070802,0.19084011164354722,0.9459757076433759,0.039655569909992,0.519486830735839
0.7236180621497493,0.1930806730207737,0.9523011237596347,0.04030902329789156,0.5219194478045284
0.7243107769423559,0.19447933545940022,0.9562196306157965,0.04071832323082363,0.5234273751326661
0.7243107769423559,0.19447933655331984,0.9562196328301772,0.04071832334650685,0.5234273736755478
0.7250034917349625,0.1958887116269968,0.9601450228783389,0.0411318227633492,0.5249386554962739
0.7261243278139097,0.19819197626762045,0.9665107072814784,0.041809856934327816,0.5273908878867981
0.7268170426065163,0.19962967577895385,0.9704535078100543,0.04223450269476641,0.528910625762022
0.7268170426065163,0.19962967690176142,0.9704535105875784,0.0422345028399303,0.5289106246051042
0.7275097573991228,0.20107828371652942,0.9744026826626363,0.04266346061123657,0.5304334687800186
0.7286305934780701,0.2034453899827966,0.9808056477889397,0.04336673405885521,0.5329038675012778
0.7293233082706767,0.20492273932831542,0.9847706753941629,0.04380711164576384,0.5344344872286064
0.7293233082706767,0.20492274044377945,0.9847706786086652,0.043807111812571374,0.5344344863545033
0.7300160230632833,0.20641112094144487,0.9887414029977193,0.04425189741007207,0.5359679411680724
0.7311368591422305,0.2088427929204907,0.9951777068207008,0.04498097196183964,0.5384549226336544
0.731829573934837,0.21036014396986907,0.9991623270547415,0.045437405878038774,0.5399954219054325
0.731829573934837,0.2103601450394353,0.9991623305616039,0.04543740605675237,0.5399954212837517
0.7325222887274436,0.2118885773388372,1.0031518284766645,0.045898326314624566,0.5415384690750369
0.7336431248063909,0.2143851077544216,1.0096166841803236,0.04665366046289141,0.5440403597941752
0.7343358395989975,0.21594254410399683,1.0136177697959508,0.04712641040194291,0.5455896914325401
0.7343358395989975,0.21594254508769806,1.013617773438083,0.04712641058137888,0.5455896910245273
0.7350285543916041,0.2175110386130169,1.0176227973716976,0.047603707024784274,0.5471412776143979
0.7361493904705513,0.2200722864240502,1.0241107140675483,0.048385653022632,0.5496563630165506
0.7368421052631579,0.22166962539772667,1.0281247382438026,0.04887491298511137,0.5512134657310227
0.7368421052631579,0.22166962625493816,1.0281247418560493,0.0488749131533094,0.5512134654963877
0.7375348200557644,0.22327792646926015,1.032141673308637,0.04936876183806442,0.5527725312880547
0.7386556561347117,0.22590333046136224,1.0386466230971947,0.05017756702089905,0.5552991064631655
0.7393483709273183,0.2275401352753777,1.042669767871014,0.050683467147500105,0.5568629363580304
0.7393483709273183,0.22754013597014397,1.0426697712957598,0.050683467292328976,0.5568629362489622
0.7400410857199249,0.22918773947472013,1.04669473286103,0.051193981439349945,0.5584284477507658
0.7411619217988721,0.2318763489403595,1.053210339159161,0.0520297942077806,0.5609648681888973
0.7418546365914787,0.23355195143906968,1.0572386153676683,0.05255240552341768,0.5625344297019056
0.7418546365914787,0.23355195194264794,1.057238618464338,0.05255240563362651,0.562534429668688
0.7425473513840852,0.2352381320018421,1.0612675958711482,0.05307964115181507,0.5641054099107476
0.7436681874630325,0.23798865377197623,1.067787334196375,0.05394252153294303,0.5666501393867597
0.7443609022556391,0.23970218690683306,1.0718167069019897,0.05448186345375187,0.5682245138936485
0.7443609022556391,0.23970218719831426,1.0718167095528586,0.054481863519437575,0.5682245138877559
0.7450536170482457,0.24142602870915203,1.0758456775673786,0.05502582723803213,0.5698000701523593
0.7461744531271929,0.2442368887147891,1.0823630790752885,0.055915761677234756,0.5723517234791173
0.7468671679197995,0.24598732747462435,1.0863895925444444,0.056471812020235164,0.573930094285657
0.7468671679197995,0.24598732754447894,1.0863895946636561,0.05647181203390449,0.5739300942615975
0.747559882712406,0.24774777000936954,1.090414640914407,0.057032472340274865,0.5755094419025242
0.7486807187913533,0.25061718674800204,1.0969234892308903,0.05794939215221164,0.578066820797094
0.7493734335839599,0.2524033956893569,1.100943385616443,0.05852209922778695,0.5796484935152426
0.7493734335839599,0.25240339553963287,1.1009433871529246,0.0585220991849124,0.5796484934344233
0.7500661483765665,0.2541992819720065,1.1049608279607743,0.05909939858027846,0.5812309747868087
0.7511869844555137,0.25712534804780224,1.1114553395130518,0.060043201126100294,0.5837930952935226
0.7518796992481203,0.2589461328790738,1.1154651653538175,0.060632497283310494,0.5853775127781643
0.7518796992481203,0.2589461325209568,1.1154651662868682,0.0606324971819585,0.5853775126092244
0.7525724140407268,0.2607762617029069,1.119471648984112,0.06122636611665141,0.5869626103698468
0.7536932501196741,0.2637570292056076,1.125946628701062,0.06219693763862951,0.5895287210539599
0.7543859649122807,0.2656111896945294,1.12994332451541,0.06280275355846829,0.5911154724947363
0.7543859649122807,0.2656111891503606,1.1299433248594484,0.06280275339994876,0.5911154722137533
0.7550786797048873,0.2674743683834677,1.133935911978974,0.06341312463519222,0.5927028168945825
0.7561995157838345,0.27050793349832714,1.14038687774078,0.0644103635407185,0.5952724076123708
0.7568922305764411,0.2723943150488179,1.1443678474999273,0.06503264258369088,0.5968612319610624
0.7568922305764411,0.2723943143470202,1.144367847291918,0.06503264237131418,0.5968612315496518
0.7575849453690476,0.2742894102752669,1.1483440802282658,0.06565946523492311,0.5984506034067235
0.7587057814479949,0.2773739933565405,1.1547673530839526,0.0666833048081434,0.6010234052695393
0.7593984962406015,0.2792915348627151,1.1587305118999232,0.06732201674642559,0.6026141893229734
0.7593984962406015,0.2792915340362069,1.1587305111956767,0.06732201648528667,0.6026141887687793
0.7600912110332081,0.28121751905360326,1.162688451682175,0.06796527031369481,0.6042055144930344
0.7612120471121553,0.28435153632484345,1.1690812099271242,0.06901569975766376,0.6067814917555095
0.7619047619047619,0.2862993122171217,1.1730250095661878,0.06967085328927593,0.608374263543807
0.7619047619047619,0.28629931130167846,1.1730250084345972,0.06967085298605184,0.608374262841297
0.7625974766973684,0.28825530374304564,1.176963258145539,0.0703305592245681,0.6099676078055934
0.7637183127763157,0.29143742814185203,1.183323556791821,0.07140764228070462,0.6125469430606921
0.7644110275689223,0.29341468327113795,1.1872469903573977,0.07207929589843584,0.6141418613995281
0.7644110275689223,0.29341468230085266,1.1872469888716808,0.0720792955602924,0.6141418605493123
0.7651037423615289,0.2953999791633709,1.1911646886915155,0.07275552811443083,0.6157374174541953
0.7662245784404761,0.2986291885629978,1.1974914472537315,0.07385941866052732,0.6183204915093741
0.7669172932330827,0.300635365066508,1.201394035238348,0.07454768956798238,0.6199178326166866
0.7669172932330827,0.30063536407440605,1.2013940334743245,0.07454768920250747,0.6199178316232387
0.7676100080256892,0.3026494656446156,1.2052908449872601,0.075240582795702,0.6215159064914132
0.7687308441046365,0.3059250779525841,1.2115838085149466,0.07637153716506294,0.6241032745352435
0.7694235588972431,0.30795983398113036,1.2154655694506797,0.07707660812454115,0.6257034166447814
0.7694235588972431,0.3079598329966811,1.2154655674808537,0.07707660773979899,0.625703415521641
0.7701162736898497,0.31000245929909126,1.219341639844397,0.0777863641635641,0.6273044118701299
0.7712371097687969,0.31332415433684946,1.225601317995949,0.07894475000575238,0.6298967771319686
0.7719298245614035,0.3153873747865453,1.2294627268373681,0.07966687407239334,0.63150018391123
0.7719298245614035,0.3153873738342609,1.229462724726785,0.07966687367521955,0.6315001826696879
0.77262253935401,0.31745847333903077,1.2333186504375553,0.08039376598067836,0.633104584791013
0.7737433754329573,0.32082630275543383,1.2395462409475135,0.08158006790023124,0.6357027712470618
0.7744360902255639,0.3229181028600383,1.2433881790011587,0.08231957120027308,0.6373099748138981
0.7744360902255639,0.32291810196047943,1.2433881768089292,0.08231957079704004,0.6373099734674738
0.7751288050181705,0.32501785328695804,1.2472249397472455,0.08306394553631467,0.6389183293800293
0.7762496410971177,0.32843223952208284,1.2534222410108162,0.08427876763421326,0.6415232542095385
0.7769423558897243,0.3305529620005265,1.2572459402237628,0.08503605029338068,0.6431348382021552
0.7769423558897243,0.3305529611692156,1.2572459380003203,0.08503604988974525,0.6431348367668523
0.7776350706823308,0.3326817686417935,1.261064856701794,0.08579832757603255,0.6447477414100027
0.7787559067612781,0.3361434945626872,1.2672341743300826,0.08704239324015754,0.647360388108932
0.7794486215538847,0.3382937014033398,1.2710411588621435,0.08781792870213408,0.6489769713258037
0.7794486215538847,0.3382937006519249,1.2710411566503177,0.08781792830285724,0.6489769698166384
0.7801413363464913,0.34045218481694645,1.2748438256105277,0.08859860233579067,0.6505950489304995
0.7812621724254385,0.34396237589513434,1.2809878773192571,0.08987275171494512,0.6532164417769426
0.7819548872180451,0.34614283590221995,1.2847799048579014,0.09066708471160712,0.6548386627393554
0.7819548872180451,0.3461428352388291,1.2847799026931601,0.090667084320651,0.6548386611707072
0.7826476020106516,0.34833181938092894,1.2885681338834198,0.09146671861159061,0.6564625561206943
0.783768438089599,0.35189191987977975,1.2946899556059013,0.09277190408986109,0.6590937362355157
0.7844611528822055,0.35410359284523873,1.2984689599993484,0.09358564745291578,0.6607222388012982
0.7844611528822055,0.3541035922746315,1.2984689579099185,0.0935856470733712,0.6607222371863795
0.7851538676748121,0.3563240858285593,1.3022447240509682,0.09440487258012453,0.6623525909047462
0.7862747037537593,0.3599358305049193,1.3083475797113826,0.09574215261707819,0.6649945941945455
0.7869674185463659,0.36217984890043875,1.3121156162719678,0.09657598314885447,0.6666300143565048
0.7869674185463659,0.36217984842631173,1.3121156142829657,0.09657598278384186,0.6666300127096317
0.7876601333389724,0.3644330281062639,1.3158809950301855,0.0974154931505297,0.6682674568269691
0.7887809694179198,0.36809841065204546,1.3219682915496644,0.09878602478392622,0.6709212939070952
0.7894736842105263,0.3703760595734702,1.3257274858905876,0.09964067837039133,0.6725642478427117
0.7894736842105263,0.3703760591966404,1.3257274840218047,0.09964067802266877,0.672564246179904
0.7901663990031329,0.3726632485719033,1.3294846158915494,0.10050122451340257,0.6742093894322627
0.7912872350820801,0.37638448784280865,1.3355598244658702,0.1019062547856924,0.676876027554648
0.7919799498746867,0.37869718374857597,1.339312325307109,0.10278252088237946,0.6785271008948056
0.7919799498746867,0.3786971834691667,1.3393123235753361,0.1027825205545855,0.6785270992314761
0.7926726646672932,0.3810198314550628,1.3430633539029042,0.10366490638963984,0.6801805170728102
0.7937935007462406,0.3847993362756867,1.3491299380608408,0.10510576290606469,0.6828608640761951
0.7944862155388471,0.38714860504308335,1.3528778743634706,0.10600447854404045,0.6845206024456932
0.7944862155388471,0.38714860486002284,1.3528778727821889,0.10600447823827333,0.6845206007948824
0.7951789303314537,0.3895082636550645,1.3566249180741476,0.10690955248447764,0.6861828262721609
0.7962997664104009,0.39334859689393076,1.3626862688143995,0.10838763328780636,0.6888777165069809
0.7969924812030075,0.3957360514887337,1.3664317112177626,0.10930967666981307,0.6905466172376581
0.7969924812030075,0.39573605140079415,1.3664317097982437,0.10930967638814912,0.6905466156117422
0.797685195995614,0.3981343540717882,1.3701768183111318,0.11023832744626143,0.692218131384765
0.7988060320745614,0.40203819627224824,1.3762361960103262,0.111755090278242,0.694928313493905
0.7994987468671679,0.40446551425839794,1.3799811224714074,0.11270137403352477,0.6966068185081664
0.7994987468671679,0.4044655142635726,1.3799811212227278,0.11270137377774715,0.6966068169182935
0.8001914616597745,0.4069041522753957,1.3837262397884362,0.11365452256395603,0.6982880484777766
0.8013122977387217,0.41087426534217003,1.3897867229590173,0.11521147367373126,0.7010141750894575
0.8020050125313283,0.41334316646192215,1.3935329885355583,0.11618293784119216,0.7027026649289915
0.8020050125313283,0.413343166557539,1.3935329874647306,0.1161829376129414,0.7027026633859224
0.8026977273239349,0.4158238673728435,1.397279932352059,0.117161530466717,0.704393973384322
0.8038185634028822,0.4198630583955716,1.4033443727516768,0.11876021298285186,0.707136592563489
0.8045112781954887,0.4223752822710541,1.4070936832390522,0.11975781773775811,0.7088353814991063
0.8045112781954887,0.42237528245486144,1.4070936823526856,0.11975781753898933,0.7088353800141446
0.8052039929880953,0.42489978729482764,1.4108441139508885,0.12076281888930493,0.7105370636812686
0.8063248290670425,0.42901087276066413,1.4169150978786786,0.12240480085721536,0.7132966122137328
0.8070175438596491,0.4315681569422357,1.420668987315026,0.12342951907408628,0.7150059445338492
0.8070175438596491,0.43156815721025676,1.4206689866161843,0.12342951890588669,0.7150059431154508
0.8077102586522557,0.43413819925610186,1.424424388037745,0.12446190381036343,0.7167182248857024
0.808831094731203,0.4383239700469923,1.430504203900514,0.12614876604153055,0.719495023441259
0.8095238095238095,0.440928028510542,1.4342640157858353,0.1272015757254822,0.721215070831231
0.8095238095238095,0.4409280288591496,1.4342640152763282,0.12720157558929354,0.7212150694888515
0.8102165243164161,0.44354531183647133,1.4380256744997828,0.12826232211706048,0.722938100653113
0.8113373603953633,0.44780849887283136,1.4441162859804093,0.12999564581474923,0.7257323506697526
0.8120300751879699,0.450461001039378,1.4478831580389122,0.1310775224495587,0.7274632107280932
0.8120300751879699,0.45046100146339607,1.447883157716926,0.13107752234585915,0.7274632094678144
0.8127227899805765,0.45312717889608634,1.4516521534086697,0.13216760393821442,0.7291970670364702
0.8138436260595238,0.45747042004162,1.457755178682162,0.13394895835006,0.7320088495441603
0.8145363408521303,0.46017297060421414,1.4615300312967572,0.13506086727332187,0.7337505454524247
0.8145363408521303,0.4601729710985184,1.4615300311594284,0.13506086720276092,0.7337505442809122
0.8152290556447369,0.46288962635097985,1.4653072220593921,0.13618124505422072,0.7354952309460655
0.8163498917236841,0.46731543465387326,1.4714239186881277,0.13801217519595396,0.7383245071831167
0.8170426065162907,0.4700695543179499,1.4752074468628003,0.13915506405891742,0.7400769885045272
0.8170426065162907,0.4700695548748902,1.4752074469031695,0.13915506402115724,0.7400769874268587
0.8177353213088973,0.47283818219869567,1.478993464785968,0.14030667958708856,0.7418324326869242
0.8188561573878446,0.47734891587448025,1.4851247203768747,0.14218869421517175,0.7446790465350116
0.8195488721804511,0.4801560232399562,1.4889173892323153,0.14336348562540435,0.7464421911133613
0.8195488721804511,0.48015602385218986,1.4889173894424053,0.14336348561989642,0.7464421901329157
0.8202415869730577,0.4829780106321965,1.4927126355973488,0.14454725333194865,0.7482082524975766
0.8213624230520049,0.4875758452218226,1.4988589642773278,0.14648181336243865,0.7510719347458485
0.8220551378446115,0.49043724015227697,1.5026610082066942,0.14768939786389554,0.7528455517470449
0.8220551378446115,0.4904372408109229,1.502661008575157,0.14768939788942195,0.7528455508661114
0.8227478526372181,0.4933138513881232,1.5064656539611012,0.14890619824582504,0.7546220211880414
0.8238686887161654,0.4980007545576486,1.512627198684502,0.15089470581840358,0.7575023955156279
0.8245614035087719,0.5009176032507521,1.5164386240587437,0.15213593530387778,0.7592862294945182
0.8245614035087719,0.5009176039459025,1.516438624571993,0.1521359353585702,0.7592862287137769
0.8252541183013785,0.5038499652176545,1.5202526135091101,0.15338660848409447,0.7610728345383241
0.8263749543803257,0.5086276746316634,1.5264291541028892,0.1554303968734161,0.7639694251102995
0.8270676691729323,0.5116009966785464,1.5302497454807862,0.1567060785598079,0.7657631610238578
0.8270676691729323,0.5116009973993486,1.5302497461228575,0.15670607864126188,0.7657631603429974
0.8277603839655389,0.5145900864491109,1.5340728034181226,0.15799141842912193,0.7675595711497745
0.8288812200444862,0.5194600910296235,1.5402637700429023,0.16009174295078626,0.7704718115758803
0.8295739348370927,0.5224907486753894,1.5440930996966806,0.16140263402184082,0.7722750806163858
0.8295739348370927,0.5224907494112426,1.5440931004509262,0.16140263412737643,0.7722750800337113
0.8302666496296993,0.5255373834497309,1.5479247418473658,0.1627233830990066,0.7740809132875491
0.8313874857086465,0.5305009085924665,1.5541292338259072,0.16488141327709252,0.7770081568500918
0.8320802005012531,0.5335895985276295,1.557966674511236,0.16622821634488633,0.7788205429958309
0.8320802005012531,0.5335895992665294,1.5579666753585337,0.16622821647097571,0.7788205425081024
0.8327729152938597,0.5366944281346779,1.5618062211255124,0.16758506147054905,0.7806353703587143
0.833893751372807,0.5417524250691071,1.5680230305504461,0.16980187455923584,0.7835769010982072
0.8345864661654135,0.5448996727847768,1.5718677710491689,0.17118523397112897,0.7853979481042163
0.8345864661654135,0.5448996735167024,1.5718677719722502,0.17118523411479,0.7853979477083629
0.8352791809580201,0.5480631747634803,1.5757143631433344,0.17257880286063712,0.7872213040728129
0.8364000170369673,0.5532163141891527,1.5819420026155862,0.1748553788180711,0.7901763484431765
0.8370927318295739,0.5564224710354143,1.585793065725854,0.17627587789246882,0.7920055671208214
0.8370927318295739,0.5564224717500039,1.5857930667067706,0.1762758780507291,0.7920055668147442
0.8377854466221805,0.5596449484370767,1.5896456836591872,0.1777067366294359,0.7938369546876035
0.8389062827011278,0.5648936184781046,1.5958824174146944,0.18004395457876377,0.796804693350162
0.8395989974937343,0.5681588613194416,1.599738679779791,0.18150211373752678,0.7986415688211852
0.8395989974937343,0.5681588620087927,1.5997386808035283,0.1815021139079733,0.7986415686021828
0.8402917122863409,0.5714404430657882,1.6035961634949338,0.18297076515309435,0.8004804672708015
0.8414125483652881,0.576784751342877,1.6098400409546343,0.18536940129075005,0.8034600466602615
0.8421052631578947,0.5801090847286385,1.6137002542051546,0.1868656770793564,0.8053040453881525
0.8421052631578947,0.5801090853863352,1.6137002552579762,0.18686567725983486,0.8053040452529199
0.8427979779505013,0.5834497284215038,1.6175613245994955,0.1883725599935298,0.8071499171966499
0.8439188140294486,0.5888895078441568,1.6238102152437113,0.19083328678980008,0.8101404603404059
0.8446115288220551,0.5922727683013407,1.6276730276308284,0.19236807162689212,0.8119910365734466
0.8446115288220551,0.5922727689252121,1.627673028704262,0.19236807181689777,0.8119910365201538
0.8453042436146617,0.5956722650209385,1.6315363081803065,0.1939135607678089,0.8138433336366294
0.8464250796936089,0.6012070825502058,1.637787936394218,0.1964369471715898,0.816843949751647
0.8471177944862155,0.6046489445464853,1.6416519141336257,0.19801056965037836,0.8187005511061277
0.8471177944862155,0.6046489451357737,1.6416519152219793,0.19801056985069376,0.8187005511364557
0.8478105092788221,0.6081069251640907,1.6455159520002196,0.19959497606231805,0.8205587200329106
0.8489313453577694,0.6137360925670802,1.6517679304708281,0.20218148828695473,0.8235685123278648
0.849624060150376,0.6172360753917312,1.6556315778006843,0.2037942137019316,0.8254305841269602
0.849624060150376,0.6172360759526077,1.6556315789064813,0.20379421391607572,0.8254305842442504
0.8503167749429825,0.6207520175698267,1.6594948633769864,0.20541778527853394,0.8272940701937674
0.8514376110219297,0.6264746029279629,1.665744723563661,0.20806778765401318,0.8303121414721522
0.8521303258145363,0.6300320778227271,1.6696065007653897,0.20971981847029292,0.832179129652594
0.8521303258145363,0.6300320783657185,1.6696065018970958,0.20971981870403403,0.8321791298628796
0.8528230406071429,0.6336053130551107,1.673467484971051,0.2113827403283261,0.8340473792315729
0.8539438766860902,0.6394201516629816,1.6797127032651524,0.2140964955692705,0.8370728347099159
0.8546365914786967,0.6430343480889547,1.6835710415532548,0.2157879713068819,0.8389441868392649
0.8546365914786967,0.6430343486302488,1.683571042726557,0.21578797156908638,0.8389441871524607
0.8553293062713033,0.6466640674969206,1.6874281496536456,0.21749036540326266,0.840816647835077
0.8564501423502505,0.6525697700167825,1.6936661672967501,0.2202680333096966,0.8438485945496368
0.8571428571428571,0.6562397797809976,1.697519479501313,0.22199902924413398,0.8457237586169352
0.8571428571428571,0.6562397803462761,1.6975194807436775,0.22199902954874665,0.8457237590488843
0.8578355719354637,0.6599250374153035,1.7013711204533324,0.22374095263456417,0.8475998785819658
0.858956408014411,0.6659199932055047,1.7075993556482374,0.22658258620678867,0.8506374208562948
0.8596491228070176,0.6696447710730589,1.7114460416979766,0.2283531102029363,0.8525158414849432
0.8596491228070176,0.6696447716953822,1.711446043046921,0.22835311056904128,0.8525158420594596
0.8603418375996241,0.6733844832478955,1.715290611981079,0.23013455120295467,0.8543950630290751
0.8614626736785713,0.6794668561536887,1.7215064622807832,0.23304008878424373,0.8574372932015848
0.8621553884711779,0.6832452150722543,1.7253449081722192,0.23485007530349847,0.8593184047350508
0.8621553884711779,0.6832452157967321,1.7253449096801914,0.23485007575741784,0.859318405484769
0.8628481032637845,0.6870381537551618,1.7291807887408004,0.23667094653572998,0.8612001576701078
0.8639689393427318,0.6932058671436131,1.7353816216285074,0.23964019831984706,0.8642461412916759
0.8646616541353384,0.6970364660581627,1.7392101906423205,0.24148949853204943,0.8661293572548143
0.8646616541353384,0.6970364669452402,1.7392101923797731,0.24148949910958825,0.8661293582239504
0.8653543689279449,0.7008812441894633,1.7430357357161381,0.24334962571758534,0.8680130469142742
0.8664752050068921,0.7071319513589802,1.7492188649980698,0.24638225252165874,0.8710618012952056
0.8671679197994987,0.711013272954031,1.7530358795073226,0.2482706190749686,0.8729464994495961
0.8671679197994987,0.7110132740821506,1.753035881565889,0.2482706198235919,0.8729465006967884
0.8678606345921053,0.7149083188567062,1.7568493954479232,0.25016972402393134,0.8748314903651112
0.8689814706710526,0.7212393538609959,1.763012040420711,0.2532652056016083,0.8778819550188468
0.8696741854636592,0.7251696688928637,1.7668157522545676,0.25519227020030155,0.8797674570073738
0.8696741854636592,0.7251696703675288,1.7668157547564978,0.2551922711844933,0.8797674586112978
0.8703669002562657,0.729113186193926,1.7706154643352596,0.25712994600509337,0.8816530508361403
0.8714877363352129,0.735521488773409,1.7767546878858247,0.2602875353628413,0.8847040478617062
0.8721804511278195,0.7394988027193639,1.7805432346404382,0.26225277674137815,0.8865895920892446
0.8721804511278195,0.7394988046785298,1.780543237744827,0.26225277804762154,0.886589594156364
0.8728731659204261,0.7434887111443506,1.7843272388637688,0.264228452549531,0.8884749983050862
0.8739940019993734,0.7499707172678027,1.790439859176287,0.2674471114456756,0.8915251798763716
0.87468671679198,0.7539926934060561,1.7942112027439663,0.2694498103991066,0.8934098856512289
0.87468671679198,0.7539926960382304,1.7942112066636644,0.26944981214568736,0.8934098883234581
0.8753794315845865,0.758026544104368,1.7979773986784988,0.2714627021561157,0.8952941828602368
0.8765002676635337,0.7645780309668233,1.80405986753853,0.27474101141507534,0.8983419621266786
0.8771929824561403,0.7686418822927867,1.8078117100851594,0.2767801885217098,0.9002247824959151
0.8771929824561403,0.7686418858537648,1.8078117151039508,0.2767801908703815,0.9002247859643684
0.8778856972487469,0.7727167393680826,1.8115577094543842,0.2788292308865823,0.9021068675003894
0.8790065333276942,0.7793326093363426,1.8176059471396493,0.2821652665843728,0.9051503273572009
0.8796992481203008,0.7834349483423246,1.821335617355992,0.28423959631132273,0.9070299867038971
0.8796992481203008,0.7834349531834346,1.8213356238559142,0.2842395994851635,0.9070299912270167
0.8803919629129073,0.78754722452568,1.825058620461086,0.2863233488217479,0.9089085070237959
0.8815127989918545,0.7942212061913747,1.8310677928908428,0.28971451180071767,0.911945279042664
0.8822055137844611,0.798357837419416,1.8347720926226534,0.29182220430221756,0.913820190096378
0.8822055137844611,0.7983578440276995,1.8347721011213185,0.29182220861065383,0.9138201960239303
0.8828982285770677,0.8025030673881837,1.838468721767158,0.29393872226629836,0.9156934540541622
0.884019064656015,0.8092273035183573,1.8444329400252484,0.2973815035163542,0.918720556706995
0.8847117794486216,0.8133929376952153,1.8481079372840508,0.29952014187149434,0.9205887093149527
0.8847117794486216,0.8133929467469869,1.8481079484844227,0.29952014774445135,0.9205887171210614
0.8854044942412281,0.81756546565592,1.8517740117174974,0.3016667984683216,0.9224545652325808
0.8865253303201753,0.8243299450481281,1.8576859253967295,0.30515645551502035,0.9254681858524624
0.8872180451127819,0.8285178047257202,1.8613266737563845,0.30732277100428745,0.9273269966299226
0.8872180451127819,0.8285178171580133,1.8613266886101534,0.3073227790375304,0.9273270069547536
0.8879107599053885,0.8327103532503173,1.8649569041935363,0.30949601148147254,0.9291826692000923
0.8890315959843358,0.8395021262125295,1.8708071485192876,0.3130261208377083,0.9321778678808917
0.8897243107769424,0.8437034009426553,1.8744073050297456,0.31521568189681715,0.9340239755601084
0.8897243107769424,0.8437034180372968,1.8744073248088613,0.31521569290584806,0.9340239892565948
0.8904170255695489,0.8479064751061486,1.8779948772414425,0.31741068316332033,0.9358658427616798
0.8915378616484961,0.8547085690021816,1.8837713185371308,0.32097252022446465,0.9388361479725772
0.8922305764411027,0.8589116622860559,1.8873226218764796,0.32317930141051837,0.9406651335666849
0.8922305764411027,0.8589116857440623,1.8873226482310483,0.323179316480081,0.9406651517382596
0.8929232912337093,0.8631127263843331,1.8908586278324555,0.32538950041301123,0.942488421460604
0.8940441273126566,0.869902648670785,1.8965453329181605,0.32897118091877176,0.9454252766715942
0.8947368421052632,0.8740921400688464,1.9000368912288235,0.3311869669330769,0.9472312807520258
0.8947368421052632,0.8740921720119984,1.900036926172264,0.3311869874256657,0.9472313047471145
0.8954295568978697,0.8782744849520274,1.9035095537927098,0.3334034096034058,0.9490296465279213
0.8965503929768169,0.885022170416915,1.9090853891434632,0.33698870805274395,0.9519216560812139
0.8972431077694235,0.8891773987074003,1.91250271591,0.33920227696228356,0.9536968591851945
0.8972431077694235,0.889177441441496,1.9125027615864627,0.3392023043856935,0.95369689045359
0.8979358225620301,0.8933186026046196,1.915896343685025,0.34141272979298964,0.9554618273859514
0.8990566586409774,0.8999836450138069,1.9213331005348526,0.34497947860477035,0.9582937437698603
0.899749373433584,0.9040768158347203,1.9246568361949932,0.34717550536837527,0.9600276748824531
0.899749373433584,0.9040768710182439,1.9246568941233726,0.3471755408898471,0.9600277145095809
0.9004420882261905,0.9081467078384919,1.9279504503689187,0.34936327338079,0.9617478937195081
0.9015629243051377,0.9146747531221807,1.9332104184410668,0.352881264036184,0.9644993010675315
0.9022556390977443,0.9186685209473087,1.9364147076664018,0.3550389092741308,0.9661779553195732
0.9022556390977443,0.9186685875022789,1.93641477691373,0.35503895247931416,0.9661780028982255
0.9029483538903509,0.9226266273766784,1.9395803314868107,0.35718134168221977,0.9678382649160047
0.9040691899692982,0.9289449898297905,1.9446133693034262,0.360609748578098,0.9704819782820837
0.9047619047619048,0.9327896346312716,1.9476639790535113,0.3627009907920368,0.9720867849678971
0.9047619047619048,0.9327897044771928,1.9476640526038986,0.3627010371287968,0.9720868363681247
0.9054546195545113,0.936582314543816,1.9506647327469822,0.36476778028662443,0.9736671689778091
0.9065754556334585,0.9425953925304017,1.9554052281530114,0.3680524142783192,0.9761675507724499
0.9072681704260651,0.9462261448320481,1.958257782032267,0.37004042616822347,0.977674386269216
0.9072681704260651,0.9462261961467904,1.9582578411736917,0.3700404628643099,0.9776744302027988
0.9079608852186717,0.9497841606600499,1.961046287504689,0.37199211102570934,0.9791490699507838
0.909081721297619,0.9553703683429681,1.9654111661158316,0.3750634537225501,0.9814608714866127
0.9097744360902256,0.9587063272553926,1.9680104684750201,0.3769018291139196,0.9828396308620474
0.9097744360902256,0.9587063185274021,1.968010477942501,0.37690183145437733,0.9828396459129123
0.9104671508828321,0.9619446405399354,1.9705287700530598,0.3786895025048037,0.9841769644151429
0.9115879869617793,0.96695859109084,1.9744190729347717,0.3814636301043878,0.9862460337470428
0.9122807017543859,0.9699061033924865,1.976701463466974,0.3830980897274231,0.987461797558142
0.9122807017543859,0.9699059802105561,1.9767013770030217,0.3830980247385963,0.9874617554565184
0.9129734165469925,0.9727291966579852,1.9788847048523956,0.38466619854899087,0.9886261250063023
0.9140942526259398,0.9770153268856596,1.9821949626586925,0.38705214782808506,0.9903942578410082
0.9147869674185464,0.9794800235567013,1.9840965911184378,0.3884271505457318,0.991411619440869
0.9147869674185464,0.979479757074519,1.9840963825341387,0.3884269994230151,0.9914115034473949
0.915479682211153,0.9817970319043826,1.9858834255550515,0.38972187940015235,0.9923687552920497
0.9166005182901001,0.9852211295466419,1.9885234124976432,0.3916392776202985,0.9937852170317206
0.9172932330827067,0.9871317137118487,1.9899967173271706,0.39271142266212344,0.9945770589859677
0.9172932330827067,0.9871313653669749,1.989996432883169,0.3927112192169642,0.9945768947149461
0.9179859478753133,0.9888832052919809,1.9913479345422296,0.3936958628235298,0.9953042500789716
0.9191067839542606,0.9913806702855316,1.99327648494595,0.39510246058796616,0.9963439686446861
0.9197994987468672,0.9927202301029169,1.9943123310961155,0.39585848827279424,0.9969034483959168
0.9197994987468672,0.9927199642201527,1.9943121016784278,0.3958583277507975,0.996903311151223
0.9204922135394737,0.9939090962579612,1.9952328938409143,0.3965305204016656,0.9974013767823223
0.9216130496184209,0.995529737503453,1.996490393995665,0.39744845645611304,0.9980828333988732
0.9223057644110275,0.9963572644515327,1.997134104682605,0.39791813821293465,0.9984323706215403
0.9223057644110275,0.9963572246104826,1.997134050089212,0.3979181063455953,0.9984323305859455
0.9229984792036341,0.9970632891736648,1.9976844745542393,0.3983194801233719,0.9987316864646748
0.9241193152825814,0.9979758334800011,1.998397940762621,0.3988392368493739,0.9991204783451465
0.924812030075188,0.9984156509129702,1.9987429661079334,0.39909025816694665,0.9993088995600455
0.924812030075188,0.9984158128143515,1.9987430758660263,0.399090344408903,0.9993089534608341
0.9255047448677945,0.9987743290627542,1.9990250930773081,0.3992952845266765,0.9994632243436153
0.9266255809467417,0.9992113116202587,1.999370020004209,0.3995455524908336,0.9996522953762292
0.9273182957393483,0.9994088852809143,1.9995265787755103,0.3996589388219224,0.9997383070833569
0.9273182957393483,0.9994090990000415,1.9995267384533553,0.3996590582215386,0.9997383919693582
0.9280110105319549,0.9995623493095012,1.999648544541678,0.3997471449406513,0.9998054278875079
0.9291318466109022,0.9997380613728427,1.999788715405262,0.39984832971152134,0.9998827321889915
0.9298245614035088,0.9998123322277723,1.9998482076284838,0.3998911867484356,0.9999156188076865
0.9298245614035088,0.9998124845710451,1.9998483254046433,0.3998912732672468,0.9999156827862937
0.9305172761961154,0.999867197979474,1.9998922896698366,0.3999228940510607,0.9999400291839323
0.9316381122750625,0.9999262045009278,1.999939877307766,0.39995705774674306,0.9999664373891605
0.9323308270676691,0.9999494911758974,1.9999587358870539,0.399970568000959,0.9999769276611435
0.9323308270676691,0.9999495657912099,1.9999587948251822,0.3999706108092285,0.999976960069861
0.9330235418602757,0.9999658513226459,1.9999720249802158,0.399980073871162,0.9999843328202459
0.934144377939223,0.9999823932130507,1.999985511237587,0.3999897029220734,0.9999918639488833
0.9348370927318296,0.9999884878682697,1.9999905006567207,0.39999325794224916,0.9999946569258433
0.9348370927318296,0.9999885151409177,1.9999905225631749,0.39999327371474785,0.9999946690847273
0.9355298075244362,0.9999925628707315,1.9999938464995053,0.39999563842658115,0.9999965331699383
0.9366506436033833,0.9999964423352465,1.9999970431784917,0.3999979087729937,0.9999983295912951
0.9373433583959899,0.9999977772611381,1.9999981476586506,0.39999869162306734,0.9999989517942005
0.9373433583959899,0.9999977850233568,1.999998153983902,0.39999869614384326,0.9999989553339377
0.9380360731885965,0.9999986274775552,1.999998853122787,0.39999919095983205,0.9999993499211328
0.9391569092675438,0.9999993907809823,1.999999488667111,0.3999996400532554,0.9999997093519792
0.9398496240601504,0.9999996361855552,1.999999693824692,0.39999978474166287,0.9999998256685387
0.9398496240601504,0.9999996379500711,1.999999695281354,0.39999978577606027,0.999999826490017
0.940542338852757,0.9999997851981318,1.999999818748415,0.3999998727285113,0.9999998966231244
0.9416631749317041,0.9999999115321897,1.9999999250176341,0.39999994745722517,0.9999999571108696
0.9423558897243107,0.9999999494904743,1.9999999570760332,0.3999999699581859,0.9999999754049893
0.9423558897243107,0.9999999498160981,1.9999999573481158,0.39999997015027,0.9999999755595759
0.9430486045169173,0.9999999714796703,1.9999999756987032,0.39999998301246914,0.9999999860515023
0.9441694405958646,0.9999999891041464,1.9999999906744086,0.39999999349423965,0.9999999946314527
0.9448621553884712,0.9999999940525282,1.9999999948961116,0.39999999644362993,0.9999999970565469
0.9448621553884712,0.9999999941018389,1.9999999949377907,0.399999996472897,0.9999999970804039
0.9455548701810778,0.9999999967883874,1.9999999972365996,0.3999999980767715,0.9999999984035416
0.946675706260025,0.9999999988628849,1.9999999990171429,0.39999999931736124,0.9999999994305184
0.9473684210526315,0.9999999994068455,1.9999999994859403,0.39999999964339883,0.9999999997016518
0.9473684210526315,0.9999999994130164,1.9999999994912132,0.3999999996470838,0.9999999997046933
0.9480611358452381,0.9999999996938576,1.9999999997339732,0.3999999998156979,0.9999999998453873
0.9491819719241854,0.9999999998997737,1.9999999999125133,0.3999999999395428,0.9999999999490835
0.949874686716792,0.9999999999501328,1.9999999999563616,0.39999999996990293,0.9999999999746247
0.949874686716792,0.9999999999507742,1.9999999999569147,0.39999999997028796,0.9999999999749459
0.9505674015093986,0.9999999999754727,1.9999999999784852,0.3999999999852048,0.9999999999875395
0.9516882375883458,0.9999999999926614,1.9999999999935456,0.3999999999956045,0.99999999999635
0.9523809523809523,0.9999999999965725,1.9999999999969882,0.399999999997977,0.9999999999983701
0.9523809523809523,0.9999999999966285,1.9999999999970364,0.39999999999801056,0.9999999999983982
0.9530736671735589,0.9999999999984461,1.9999999999986413,0.39999999999911545,0.9999999999993427
0.9541945032525062,0.9999999999996438,1.9999999999997025,0.3999999999998448,0.9999999999999684
0.9548872180451128,0.999999999999896,1.999999999999927,0.3999999999999986,1.0000000000001008
0.9548872180451128,0.9999999999999006,1.99999999999993,0.4000000000000014,1.0000000000001033
0.9555799328377194,1.0000000000000107,2.0000000000000284,0.40000000000006813,1.0000000000001599
0.9567007689166666,1.0000000000000777,2.000000000000088,0.40000000000010755,1.0000000000001914
0.9573934837092731,1.0000000000000904,2.000000000000097,0.4000000000001145,1.000000000000196
0.9573934837092731,1.000000000000091,2.000000000000097,0.40000000000011504,1.0000000000001967
0.9580861985018797,1.000000000000096,2.0000000000001,0.4000000000001168,1.0000000000001963
0.959207034580827,1.0000000000000961,2.0000000000000995,0.4000000000001166,1.0000000000001956
0.9598997493734336,1.0000000000000953,2.000000000000098,0.4000000000001168,1.000000000000197
0.9598997493734336,1.0000000000000957,2.000000000000099,0.40000000000011626,1.0000000000001952
0.9605924641660402,1.0000000000000955,2.0000000000000995,0.4000000000001161,1.000000000000195
0.9617133002449874,1.0000000000000953,2.0000000000001,0.40000000000011554,1.0000000000001938
0.9624060150375939,1.0000000000000953,2.0000000000001,0.40000000000011554,1.0000000000001938
0.9624060150375939,1.0000000000000961,2.0000000000000995,0.4000000000001161,1.0000000000001943
0.9630987298302005,1.000000000000096,2.0000000000000995,0.4000000000001161,1.0000000000001945
0.9642195659091478,1.000000000000095,2.0000000000001004,0.4000000000001154,1.0000000000001936
0.9649122807017544,1.0000000000000955,2.0000000000000995,0.4000000000001157,1.000000000000194
0.9649122807017544,1.0000000000000961,2.0000000000001,0.40000000000011593,1.0000000000001938
0.965604995494361,1.0000000000000961,2.000000000000099,0.40000000000011593,1.0000000000001938
0.9667258315733082,1.0000000000000955,2.000000000000099,0.40000000000011554,1.0000000000001936
0.9674185463659147,1.0000000000000957,2.0000000000000986,0.40000000000011593,1.0000000000001943
0.9674185463659147,1.0000000000000964,2.0000000000000986,0.4000000000001161,1.000000000000194
0.9681112611585213,1.000000000000096,2.0000000000000995,0.40000000000011554,1.0000000000001932
0.9692320972374686,1.000000000000096,2.0000000000000986,0.40000000000011593,1.000000000000194
0.9699248120300752,1.000000000000095,2.0000000000000995,0.4000000000001148,1.0000000000001923
0.9699248120300752,1.000000000000096,2.0000000000000986,0.40000000000011554,1.0000000000001932
0.9706175268226818,1.0000000000000946,2.000000000000099,0.4000000000001145,1.0000000000001918
0.971738362901629,1.0000000000000928,2.000000000000098,0.40000000000011304,1.00000000000019
0.9724310776942355,1.000000000000092,2.0000000000000973,0.4000000000001118,1.0000000000001878
0.9724310776942355,1.0000000000000928,2.000000000000097,0.40000000000011254,1.0000000000001887
0.9731237924868421,1.0000000000000915,2.000000000000096,0.4000000000001115,1.0000000000001874
0.9742446285657894,1.0000000000000893,2.000000000000095,0.4000000000001093,1.0000000000001843
0.974937343358396,1.0000000000000882,2.000000000000094,0.4000000000001081,1.0000000000001823
0.974937343358396,1.0000000000000888,2.0000000000000946,0.40000000000010827,1.000000000000182
0.9756300581510026,1.000000000000087,2.0000000000000937,0.4000000000001068,1.0000000000001803
0.9767508942299498,1.0000000000000862,2.0000000000000915,0.40000000000010577,1.0000000000001785
0.9774436090225563,1.000000000000086,2.0000000000000915,0.40000000000010455,1.0000000000001756
0.9774436090225563,1.0000000000000866,2.0000000000000915,0.4000000000001047,1.0000000000001754
0.9781363238151629,1.0000000000000862,2.000000000000091,0.4000000000001033,1.0000000000001723
0.9792571598941102,1.0000000000000857,2.000000000000089,0.4000000000001026,1.000000000000171
0.9799498746867168,1.000000000000085,2.000000000000088,0.4000000000001017,1.0000000000001694
0.9799498746867168,1.0000000000000857,2.000000000000088,0.4000000000001019,1.0000000000001692
0.9806425894793234,1.0000000000000844,2.0000000000000875,0.40000000000010044,1.000000000000167
0.9817634255582706,1.0000000000000833,2.0000000000000857,0.4000000000000992,1.000000000000165
0.9824561403508771,1.0000000000000824,2.0000000000000853,0.4000000000000978,1.0000000000001623
0.9824561403508771,1.0000000000000835,2.000000000000085,0.40000000000009833,1.0000000000001625
0.9831488551434837,1.000000000000082,2.000000000000085,0.40000000000009706,1.000000000000161
0.984269691222431,1.0000000000000804,2.0000000000000844,0.40000000000009583,1.0000000000001594
0.9849624060150376,1.0000000000000802,2.000000000000084,0.40000000000009495,1.0000000000001574
0.9849624060150376,1.0000000000000808,2.000000000000084,0.4000000000000951,1.0000000000001572
0.9856551208076442,1.0000000000000804,2.000000000000083,0.4000000000000944,1.0000000000001559
0.9867759568865914,1.0000000000000784,2.0000000000000813,0.40000000000009284,1.0000000000001539
0.9874686716791979,1.0000000000000775,2.0000000000000813,0.4000000000000914,1.0000000000001512
0.9874686716791979,1.0000000000000784,2.0000000000000804,0.40000000000009195,1.0000000000001517
0.9881613864718045,1.0000000000000777,2.0000000000000804,0.40000000000009084,1.0000000000001497
0.9892822225507518,1.0000000000000762,2.000000000000079,0.4000000000000893,1.0000000000001472
0.9899749373433584,1.0000000000000748,2.0000000000000777,0.4000000000000882,1.0000000000001459
0.9899749373433584,1.0000000000000757,2.0000000000000773,0.40000000000008856,1.0000000000001459
0.990667652135965,1.0000000000000733,2.000000000000077,0.4000000000000871,1.0000000000001448
0.9917884882149122,1.0000000000000708,2.000000000000075,0.4000000000000846,1.000000000000141
0.9924812030075187,1.0000000000000695,2.0000000000000733,0.4000000000000843,1.0000000000001414
0.9924812030075187,1.0000000000000702,2.0000000000000737,0.4000000000000841,1.0000000000001403
0.9931739178001253,1.0000000000000684,2.000000000000073,0.40000000000008307,1.0000000000001394
0.9942947538790726,1.0000000000000666,2.000000000000071,0.4000000000000813,1.0000000000001368
0.9949874686716792,1.0000000000000657,2.00000000000007,0.40000000000007985,1.0000000000001341
0.9949874686716792,1.0000000000000666,2.00000000000007,0.4000000000000802,1.0000000000001341
0.9956801834642858,1.0000000000000655,2.000000000000069,0.40000000000007896,1.0000000000001321
0.996801019543233,1.000000000000063,2.0000000000000666,0.40000000000007735,1.0000000000001306
0.9974937343358395,1.0000000000000617,2.000000000000066,0.4000000000000756,1.0000000000001275
0.9974937343358395,1.0000000000000626,2.000000000000066,0.40000000000007596,1.0000000000001275
0.9981864491284461,1.000000000000061,2.0000000000000644,0.4000000000000751,1.0000000000001268
0.9993072852073934,1.0000000000000593,2.0000000000000626,0.4000000000000733,1.0000000000001241
1.0,1.000000000000058,2.0000000000000613,0.40000000000007274,1.0000000000001241


==> figs/data/expansion_p3_N400_Kn0p00025_DVM_smooth.csv <==
x,r,u,p,e
0.0,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.0006909830056250527,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.0018090169943749473,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0025,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0025,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.0031909830056250526,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.0043090169943749475,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.005,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.005,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.005690983005625053,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.006809016994374947,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0075,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0075,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.008190983005625053,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.009309016994374947,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.01,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.01,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.010690983005625054,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.011809016994374947,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0125,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0125,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.013190983005625052,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.014309016994374948,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.015,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.015,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.01569098300562505,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.01680901699437495,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0175,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0175,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.018190983005625053,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.01930901699437495,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.02,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.02,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.020690983005625052,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.021809016994374947,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0225,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0225,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.02319098300562505,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.02430901699437495,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.025,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.025,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.025690983005625053,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.02680901699437495,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0275,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0275,0.9999999999999996,-2.000000000000001,0.39999999999999974,1.0
0.028190983005625052,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.029309016994374947,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.03,0.9999999999999987,-2.0000000000000018,0.3999999999999987,0.9999999999999982
0.03,0.9999999999999994,-2.000000000000002,0.399999999999999,0.9999999999999983
0.03069098300562505,0.9999999999999982,-2.000000000000001,0.3999999999999983,0.9999999999999978
0.031809016994374946,0.9999999999999907,-1.999999999999996,0.39999999999999425,0.9999999999999951
0.0325,0.9999999999999817,-1.9999999999999887,0.39999999999998936,0.9999999999999919
0.0325,0.9999999999999825,-1.9999999999999885,0.3999999999999896,0.9999999999999917
0.033190983005625056,0.9999999999999665,-1.999999999999976,0.3999999999999802,0.9999999999999842
0.03430901699437495,0.9999999999999117,-1.9999999999999298,0.3999999999999487,0.9999999999999601
0.035,0.999999999999845,-1.999999999999875,0.39999999999990915,0.9999999999999281
0.035,0.9999999999998448,-1.9999999999998743,0.3999999999999086,0.999999999999927
0.03569098300562505,0.9999999999997259,-1.9999999999997757,0.39999999999983854,0.9999999999998707
0.03680901699437495,0.9999999999993154,-1.9999999999994293,0.3999999999995958,0.9999999999996743
0.0375,0.9999999999988167,-1.999999999999007,0.3999999999993,0.9999999999994336
0.0375,0.9999999999988098,-1.9999999999990008,0.39999999999929575,0.9999999999994298
0.038190983005625054,0.9999999999979319,-1.999999999998259,0.3999999999987748,0.9999999999990052
0.039309016994374946,0.9999999999949218,-1.9999999999957123,0.39999999999698826,0.9999999999975491
0.04,0.9999999999912809,-1.9999999999926308,0.39999999999482705,0.9999999999957869
0.04,0.9999999999912257,-1.9999999999925835,0.39999999999479374,0.9999999999957588
0.040690983005625056,0.9999999999848401,-1.9999999999871807,0.3999999999910039,0.9999999999926698
0.04180901699437495,0.9999999999630972,-1.9999999999687936,0.3999999999781023,0.9999999999821588
0.0425,0.9999999999369573,-1.9999999999466975,0.39999999996259517,0.9999999999695308
0.0425,0.9999999999365663,-1.9999999999463676,0.399999999962363,0.9999999999693414
0.04319098300562505,0.9999999998910374,-1.9999999999079021,0.3999999999353636,0.9999999999473719
0.04430901699437495,0.999999999737782,-1.999999999778539,0.39999999984452195,0.9999999998735231
0.045,0.9999999995554418,-1.9999999996247437,0.3999999997364866,0.9999999997857748
0.045,0.9999999995528461,-1.9999999996225628,0.3999999997349522,0.9999999997845346
0.045690983005625053,0.9999999992389095,-1.9999999993579953,0.39999999954903265,0.9999999996336724
0.046809016994374945,0.9999999982011027,-1.999999998484533,0.3999999989348562,0.999999999136038
0.0475,0.9999999969857865,-1.999999997462818,0.39999999821606813,0.999999998554384
0.0475,0.9999999969697464,-1.9999999974494203,0.3999999982066062,0.9999999985467694
0.048190983005625056,0.9999999949120604,-1.999999995721538,0.3999999969903709,0.9999999975638671
0.04930901699437495,0.999999988279408,-1.9999999901616443,0.39999999307362816,0.9999999944046626
0.05,0.9999999806794229,-1.9999999838002749,0.3999999885891959,0.9999999907935668
0.05,0.9999999805891375,-1.9999999837253315,0.3999999885361121,0.9999999907511428
0.05069098300562505,0.9999999680025172,-1.9999999732055855,0.39999998111509993,0.9999999847852323
0.05180901699437495,0.9999999287205471,-1.999999940444507,0.39999995798061827,0.9999999662309963
0.0525,0.9999998849327782,-1.9999999039918235,0.39999993221714336,0.9999999456100741
0.0525,0.9999998844795921,-1.9999999036184737,0.3999999319517203,0.9999999453997025
0.05319098300562505,0.9999998138993543,-1.9999998449649519,0.3999998904625281,0.9999999122569498
0.054309016994374945,0.9999996019729313,-1.9999996692899176,0.3999997660464162,0.999999813143035
0.055,0.9999993733909734,-1.9999994802108239,0.3999996319998633,0.9999997066085012
0.055,0.9999993714043228,-1.9999994785885302,0.39999963084148504,0.999999705699205
0.055690983005625055,0.9999990143849957,-1.9999991838620865,0.39999942169201186,0.9999995398445806
0.05680901699437495,0.9999979886146113,-1.9999983394408234,0.39999882162974476,0.9999990654578711
0.0575,0.9999969232453026,-1.9999974645317424,0.39999819916560664,0.9999985746643287
0.0575,0.9999969157977269,-1.9999974585118825,0.39999819484490107,0.9999985713101196
0.05819098300562505,0.9999953094503993,-1.9999961422732562,0.3999972573572343,0.9999978339325266
0.05930901699437495,0.9999909131235114,-1.9999925509454979,0.3999946955224914,0.9999958256447854
0.06,0.9999865353428374,-1.9999889842903769,0.399992147893241,0.9999938343072463
0.06,0.9999865120149659,-1.9999889656577168,0.3999921344371857,0.9999938239946966
0.06069098300562505,0.9999801598752126,-1.9999838029181254,0.39998844225877955,0.9999909455920959
0.061809016994374945,0.9999636609159834,-1.9999704371403895,0.39997886771877267,0.9999835077816362
0.0625,0.9999479695842295,-1.999957762366,0.39996977484922197,0.9999764663143582
0.0625,0.9999479102717805,-1.999957715665669,0.3999697408681745,0.9999764406714569
0.06319098300562505,0.9999260557388427,-1.999940107611036,0.39995709241057736,0.9999666728232474
0.06430901699437495,0.9998723402894594,-1.9998969777520377,0.3999260564667676,0.9999427935745041
0.065,0.9998237119380035,-1.9998580523764729,0.39989800225896505,0.9999212798319835
0.065,0.9998235944878715,-1.9998579616071803,0.39989793555841546,0.9999212305127956
0.06569098300562505,0.9997587071679912,-1.9998061587625648,0.3998605501467984,0.9998926422943601
0.06680901699437496,0.999608087689706,-1.9996863315501965,0.39977391991301375,0.9998266441525379
0.0675,0.9994786249671468,-1.99958366049367,0.3996995765405953,0.9997701965705711
0.0675,0.9994784562487309,-1.9995835338053944,0.39969948204088535,0.9997701289656811
0.06819098300562505,0.9993131143308789,-1.9994527533893762,0.39960466272006095,0.999698335260087
0.06930901699437496,0.9989508638793839,-1.9991671970573914,0.3993972911334932,0.9995418833276007
0.07,0.9986555916645172,-1.9989351491819036,0.3992285419269382,0.9994149766425502
0.07,0.9986554439897588,-1.9989350457237318,0.3992284619949209,0.9994149243305358
0.07069098300562505,0.9982943453364863,-1.9986519607177957,0.39902237684364017,0.9992603351598303
0.07180901699437495,0.9975465604666887,-1.9980675187413273,0.3985963789972901,0.9989417907741878
0.0725,0.9969680083081167,-1.9976165583766112,0.3982673575207986,0.9986964330898387
0.0725,0.9969679946131401,-1.9976165654852647,0.3982673565747354,0.9986964444362071
0.07319098300562504,0.9962889049391692,-1.9970883202556418,0.3978817025489265,0.9984094487462455
0.07430901699437495,0.9949544248317124,-1.9960527634418797,0.3971252574647929,0.9978478600463613
0.075,0.9939708998615224,-1.9952910922173277,0.3965687453643845,0.9974355019337929
0.075,0.9939710690987497,-1.9952912428219554,0.3965688493993329,0.9974355937716293
0.07569098300562505,0.9928582805493763,-1.994430684160223,0.3959400984187047,0.9969703284330268
0.07680901699437495,0.990770081973905,-1.9928182352284118,0.39476245019488665,0.9961000472693018
0.0775,0.9892951541019697,-1.9916806077321483,0.39393219794664847,0.9954870301175173
0.0775,0.9892954294517636,-1.9916808357882958,0.3939323602703066,0.9954871632445821
0.07819098300562505,0.9876776730583843,-1.990433835576329,0.3930230431773503,0.9948160566400638
0.07930901699437495,0.98475593696486,-1.988182725903943,0.3913839627101267,0.9936065070001526
0.08,0.9827633447559075,-1.9866476327415283,0.39026827620785537,0.9927829479252398
0.08,0.9827635962925151,-1.9866478336201383,0.39026842087965613,0.99278306184709
0.08069098300562505,0.9806317164373075,-1.9850051287519244,0.3890765416405112,0.9919028089720806
0.08180901699437496,0.9768959416035623,-1.982124828043506,0.3869921383324931,0.9903617208636635
0.0825,0.9744169881604564,-1.9802117892395268,0.3856117526455637,0.9893396701076024
0.0825,0.9744171383446045,-1.9802119024913272,0.38561183559674417,0.9893397304460482
0.08319098300562505,0.9718149223756746,-1.9782018298962194,0.38416506273006934,0.9882670400629089
0.08430901699437496,0.9673578142430868,-1.9747536039455353,0.3816921304835906,0.9864295425737768
0.085,0.9644602826411895,-1.9725078714471598,0.38008783785774314,0.9852345521602681
0.085,0.9644603298694463,-1.9725078978949346,0.3800878596446595,0.9852345603890987
0.08569098300562505,0.9614613252914985,-1.97017978196962,0.3784300525958521,0.9839970746642324
0.08680901699437495,0.9564098200368127,-1.9662490844858347,0.37564362282125197,0.98191072213895
0.0875,0.9531746380265288,-1.9637252668784189,0.3738629340701934,0.9805730218657688
0.0875,0.9531746184005101,-1.9637252374410776,0.3738629168983449,0.9805729970173557
0.08819098300562504,0.9498601991665505,-1.9611340746408406,0.3720416496810972,0.9792010708721746
0.08930901699437495,0.9443442490275962,-1.9568088679580475,0.36901734654591484,0.9769142633258395
0.09,0.9408493334125223,-1.9540597643437372,0.3671054211914022,0.9754628295794366
0.09,0.9408492838552138,-1.954059710303497,0.3671053872216842,0.9754627906965002
0.09069098300562504,0.9372948974682503,-1.9512566807139484,0.3651642698601619,0.9739844707533241
0.09180901699437495,0.9314302183494199,-1.9466155529929083,0.36196876168199515,0.9715402038475766
0.0925,0.9277426810979162,-1.9436867888008758,0.35996414624008416,0.9699999622042094
0.0925,0.9277426254333578,-1.9436867304840189,0.35996410958127767,0.9699999216192501
0.09319098300562505,0.9240118970870449,-1.9407151328460084,0.35793960516833767,0.9684388434195093
0.09430901699437495,0.9178938782447852,-1.9358230778072028,0.3546274050148863,0.9658725627765705
0.095,0.9140680158829946,-1.9327516913327274,0.35256104146253586,0.9642636962905875
0.095,0.9140679655451416,-1.9327516386270909,0.3525610087625021,0.9642636599572717
0.09569098300562505,0.9102117556210716,-1.9296462037840565,0.35048203925530913,0.9626387406306409
0.09680901699437496,0.9039156875695733,-1.9245547025834948,0.347095840340194,0.9599784723104456
0.0975,0.8999939211970249,-1.921369738609575,0.3449917126613107,0.9583167856357828
0.0975,0.8999938799450653,-1.9213696948273968,0.34499168599279956,0.9583167554813194
0.09819098300562505,0.8960516689256187,-1.9181574838237831,0.3428805209789502,0.956642716234405
0.09930901699437496,0.8896356169480708,-1.9129063923530558,0.3394529725533686,0.953910134909715
0.1,0.8856505022385659,-1.9096302297955299,0.33732932471428095,0.9522077948966581
0.1,0.885650470110819,-1.9096301949829857,0.3373293039574349,0.9522077708467367
0.10069098300562505,0.8816524681535625,-1.9063319979789697,0.3352028268097135,0.9504959122717768
0.10180901699437495,0.8751607486538482,-1.9009518597993698,0.33175860242826183,0.9477076152540126
0.1025,0.8711370946050778,-1.8976016244934872,0.3296291907705297,0.945973925378428
0.1025,0.8711370702456105,-1.8976015974244327,0.32962917500377636,0.9459739065829216
0.10319098300562504,0.8671062840031858,-1.8942333149067025,0.3275000999318087,0.9442328638763662
0.10430901699437495,0.8605726448332975,-1.8887474913899878,0.3240577626787852,0.9414015325270967
0.105,0.8565293565589951,-1.8853362926711044,0.3219329330832942,0.9396436053768826
0.105,0.8565293383329888,-1.8853362718316569,0.32193292124526374,0.9396435908191492
0.10569098300562504,0.8524833144692119,-1.8819100867477974,0.31981081026741864,0.937879970315152
0.10680901699437495,0.8459335365557521,-1.876336509835944,0.3163843266312193,0.9350153202324535
0.1075,0.8418850869798634,-1.872874434037651,0.3142718690884289,0.9332386151886601
0.1075,0.8418850734165736,-1.8728744180349308,0.3142718602366357,0.9332386039380781
0.10819098300562505,0.8378372700436464,-1.869399723308877,0.3121639184135992,0.9314574845701761
0.10930901699437495,0.8312911823843907,-1.8637522614051119,0.30876382477542963,0.928567003110159
0.11,0.8272487383120282,-1.8602471369690843,0.30666962430189104,0.9267757389622607
0.11,0.8272487282268715,-1.8602471246554233,0.306669617681047,0.9267757302521458
0.11069098300562505,0.8232095561564284,-1.8567312320762688,0.3045812943830086,0.9249810455465952
0.11180901699437495,0.81668255376612,-1.8510207261895208,0.3012155724841332,0.9220705496128269
0.1125,0.8126548190575302,-1.8474787008210733,0.2991440948775572,0.9202680149749409
0.1125,0.8126548115452172,-1.8474786912991144,0.29914408991109176,0.9202680082035268
0.11319098300562505,0.8086324109798069,-1.8439273643814929,0.29707952591560105,0.9184628326844908
0.11430901699437496,0.8021365830569623,-1.838162404538949,0.2937542516671643,0.9155368857123423
0.115,0.7981304237048472,-1.8345883768560585,0.2917089026783455,0.9137256706875674
0.115,0.798130418091209,-1.8345883694418168,0.29170889893682567,0.9137256653946051
0.11569098300562505,0.7941312335796509,-1.8310062215490368,0.2896712565948355,0.9119124281546777
0.11680901699437495,0.7876761976595478,-1.825193726595707,0.2863910787462726,0.908974650996302
0.1175,0.7836971036632289,-1.821591668506341,0.28437446895726837,0.907156819988294
0.1175,0.7836970994517998,-1.8215916626844004,0.28437446612424166,0.9071568158257928
0.11819098300562504,0.7797263046024501,-1.8179824544517118,0.2823661728206648,0.905337459932917
0.11930901699437495,0.7733198227381171,-1.8121281055596379,0.279134666016497,0.9023907632037559
0.12,0.769372249388621,-1.8085013035952149,0.2771488063238371,0.9005679843017229
0.12,0.7693722462142604,-1.80850129897815,0.2771488041665528,0.9005679810075007
0.12069098300562504,0.7654340576156695,-1.8048681611925164,0.27517173209556395,0.8987440830393841
0.12180901699437495,0.7590824920326782,-1.7989767271895496,0.2719916577948933,0.8957908417389246
0.1225,0.7551701124078762,-1.7953279638866477,0.27003810400824596,0.8939644841982148
0.1225,0.7551701100014807,-1.7953279601825238,0.2700381023552913,0.8939644815747603
0.12319098300562505,0.7512680195493906,-1.7916735614824315,0.2680937015922665,0.892137341853939
0.12430901699437495,0.7449766700094135,-1.7857491440041542,0.26496720138906354,0.8891795275472032
0.125,0.7411025619898266,-1.7820808347936918,0.26304716147292234,0.8873507357964489
0.125,0.7411025601514156,-1.7820808317811379,0.2630471601972832,0.8873507336944692
0.12569098300562506,0.7372395071502055,-1.7784075053451234,0.26113655745829073,0.8855214449497982
0.12680901699437494,0.7310128608076735,-1.7724537241914176,0.25806529664553685,0.8825607266348521
0.1275,0.7271796454789621,-1.7687680209209748,0.25617971038288917,0.8807304769035258
0.1275,0.7271796440582234,-1.7687680184308143,0.2561797093897787,0.8807304752100126
0.12819098300562506,0.7233581424570001,-1.7650778577552455,0.2543037813895289,0.8788999752105715
0.12930901699437494,0.7172000582360979,-1.7590979908653703,0.25128905554815983,0.8759377967919694
0.13,0.7134100017724118,-1.7553968598346128,0.24943865363641637,0.8741069406677278
0.13,0.7134100006569037,-1.755396857737839,0.24943865285508385,0.8741069392964854
0.13069098300562507,0.7096322325282184,-1.7516917887205228,0.2475980806882354,0.8722760513784503
0.13180901699437494,0.7035460762223061,-1.745688877291897,0.244640894643839,0.8693136914267203
0.1325,0.6998011643190771,-1.7419741577077736,0.24282624244254597,0.8674829895389701
0.1325,0.6998011634213137,-1.741974155903214,0.24282624181900564,0.8674829884242873
0.13319098300562507,0.696069047025075,-1.7382559906559873,0.24102155117114069,0.8656524528753332
0.13430901699437495,0.6900577890376358,-1.732232917061433,0.23812267720665406,0.8626910709128555
0.135,0.6863597802860868,-1.7285063639160831,0.2363442068409698,0.8608612189603295
0.135,0.686359779539518,-1.7285063623264216,0.2363442063347534,0.8608612180528624
0.13569098300562507,0.682675017770715,-1.7247768382988407,0.23457579688090938,0.8590317163169381
0.13680901699437495,0.6767413019890254,-1.7187363820196369,0.2317358170949026,0.8560723884215533
0.1375,0.6730917650863495,-1.7149996964388736,0.22999385071289907,0.8542440371536625
0.1375,0.6730917644391716,-1.7149996950039497,0.2299938502930572,0.85424403641564
0.13819098300562507,0.6694558782757047,-1.7112605023002034,0.22826201691020478,0.8524162096318122
0.13930901699437495,0.6636020688689166,-1.7052053780917544,0.2254813535787005,0.8494599555838658
0.14,0.660002407386274,-1.7014602274123007,0.22377611987917137,0.8476337259335323
0.14,0.6600024067992836,-1.7014602260867258,0.22377611952256213,0.84763372533661
0.14069098300562505,0.6564167571612793,-1.697713025019041,0.22208106725398638,0.8458081882857155
0.14180901699437495,0.6506449683272958,-1.6916459062965943,0.21936000403501701,0.8428559917974797
0.1425,0.6470964359240605,-1.6878939356028984,0.21769164968347657,0.8410324860335949
0.1425,0.6470964353666997,-1.6878939343521466,0.21769164937229019,0.8410324855557568
0.14319098300562505,0.6435622361034528,-1.6841403648566207,0.2160335036587039,0.8392098368244548
0.14430901699437493,0.6378743488074791,-1.678063894717515,0.2133721998770354,0.836262660020503
0.145,0.6343780571971696,-1.674306731218338,0.21174079707244756,0.8344424695581681
0.145,0.6343780566464973,-1.67430673001731,0.21174079679389463,0.8344424691847663
0.14569098300562505,0.6308963808594257,-1.6705484142762463,0.21011961017286063,0.8326232981659744
0.14680901699437493,0.6252940498794216,-1.664465206188212,0.20751810998187042,0.8296820912572539
0.1475,0.6218509713875706,-1.6607044575411638,0.20592366117364644,0.8278658016492182
0.1475,0.6218509708280453,-1.6607044563744329,0.2059236609189079,0.8278658013699962
0.14819098300562505,0.618422752202756,-1.6569429956324928,0.20433941709188427,0.8260506925240423
0.14930901699437493,0.6129074060296101,-1.6508556253295381,0.20179765485281767,0.8231163992619004
0.15,0.6095183723363387,-1.6470928729524474,0.20024009542502896,0.8213045927454604
0.15,0.6095183717571193,-1.6470928718106514,0.20024009518812164,0.8213045925542392
0.15069098300562506,0.6061444025059386,-1.643329838477281,0.19869271127442012,0.8194941273604911
0.15180901699437493,0.6007172385470124,-1.6372408287812252,0.19621051440428833,0.8165676869822874
0.1525,0.5973829369501749,-1.633477617085699,0.19468971400751803,0.8147609429617685
0.1525,0.5973829363451102,-1.6334776159655613,0.194689713784914,0.8147609428554263
0.15319098300562506,0.594063862981765,-1.62971454186771,0.19317904137696607,0.812955699776742
0.15430901699437494,0.5887258398744596,-1.6236263417438803,0.19075613155951884,0.8100380458932969
0.155,0.5854468081259918,-1.6198641640842646,0.189271894605534,0.808236939626467
0.155,0.5854468074938851,-1.6198641629884618,0.18927189439560702,0.8082369396026811
0.15569098300562506,0.5821831254542837,-1.6161025245629985,0.18779771990203784,0.8064374923074991
0.15680901699437494,0.5769349541554913,-1.6100174838065011,0.18543371344135193,0.8035295491533662
0.1575,0.5737115749695177,-1.6062577661454043,0.18398577926531529,0.8017346489614176
0.1575,0.5737115743111212,-1.6062577650794532,0.18398577906759464,0.8017346490199099
0.15819098300562506,0.5705036225313089,-1.6024989665667173,0.18254782386006582,0.7999415632547002
0.15930901699437494,0.5653457577661136,-1.596419307688021,0.18024223191914632,0.7970442399326957
0.16,0.5621782537139535,-1.5926633906975436,0.17883027494466838,0.7952561032165989
0.16,0.5621782530336537,-1.5926633896718405,0.17883027476034896,0.7952561033592832
0.16069098300562507,0.5590262090462632,-1.5889087448977208,0.17742819538015028,0.7934699326658357
0.16180901699437494,0.5539588419575032,-1.5828365331572651,0.17518042446725043,0.7905841156367416
0.1625,0.5508472713790229,-1.5790856535196292,0.17380405464118348,0.7888032839214779
0.1625,0.5508472706831261,-1.5790856525465948,0.1738040544722583,0.7888032841513287
0.16319098300562507,0.5477511469226415,-1.5753363661499706,0.17243744318967133,0.7870245647063181
0.16430901699437495,0.5427741999990744,-1.5692734791535348,0.1702467963562261,0.7841511090455132
0.165,0.5397184544665032,-1.5655287508209508,0.16890556008560167,0.782378102359684
0.165,0.5397184537628749,-1.565528749914856,0.1689055599342095,0.7823781026784111
0.16569098300562507,0.5366780955171416,-1.5617858987056732,0.16757394584450244,0.7806073475154071
0.16680901699437495,0.5317912203997255,-1.5557339966026644,0.16543962483366653,0.7777470673044979
0.1675,0.5287910241081373,-1.5519963927027736,0.1641330065669719,0.7759823781228126
0.1675,0.5287910234060642,-1.5519963918791713,0.1641330064356426,0.7759823785321861
0.16819098300562507,0.5258061088085756,-1.5482609070575413,0.16283585724625121,0.7742200714214843
0.16930901699437495,0.5210086875708635,-1.5422214045271152,0.1607569658282044,0.7713737297630932
0.17,0.5180635989261371,-1.5384917405588059,0.15948439038901632,0.7696178168066719
0.17,0.5180635982348747,-1.538491739832886,0.1594843902801756,0.7696178173083594
0.17069098300562505,0.515133640453374,-1.534764390597782,0.15822111484611515,0.7678644065395501
0.17180901699437495,0.5104247904555888,-1.5287384313292858,0.15619666335934934,0.7650327055036515
0.1725,0.5075342059156127,-1.525017350094737,0.15495749903356293,0.7632859875622237
0.1725,0.5075342052447478,-1.5250173494814765,0.15495749894975824,0.7632859881583413
0.17319098300562505,0.5046585569796396,-1.5212987285570083,0.15372745058392426,0.7615418804348463
0.17430901699437493,0.5000371395051204,-1.5152871631304203,0.15175636174514728,0.7587254513501658
0.175,0.4972002997286182,-1.5115751218845512,0.15054992413893623,0.7569883014004085
0.175,0.49720029908745855,-1.5115751213980422,0.1505499240821996,0.7569883020912946
0.17569098300562505,0.4943781593231956,-1.5078656328288806,0.14935240460671464,0.7552538567398402
0.17680901699437493,0.48984279177795326,-1.5018690004166175,0.14743352047296523,0.7524532510616038
0.1775,0.4870587899540667,-1.4981662605082673,0.14625907706582386,0.7507259907968051
0.1775,0.48705878935190766,-1.498166260161407,0.14625907703798524,0.7507259915820489
0.17819098300562505,0.4842892122900173,-1.4944661097183134,0.14509334152759934,0.7490015152387391
0.17930901699437493,0.47983828391760946,-1.488484624248155,0.14322543156658663,0.7462171963293114
0.18,0.4771060762379404,-1.4847912436391049,0.14208220693514728,0.7445000913396912
0.18,0.4771060756823006,-1.4847912434417678,0.14208220693720258,0.7445000922175088
0.18069098300562506,0.47438798175681784,-1.481100431949402,0.14094746910687436,0.7427858342073645
0.18180901699437493,0.47001967253622645,-1.4751339730014343,0.13912923922660034,0.7400181702813571
0.1825,0.4673380904966948,-1.4714498016800102,0.1380164207976341,0.7383114259472621
0.1825,0.4673380899953241,-1.4714498016414634,0.13801642083051707,0.7383114269152447
0.18319098300562506,0.46467027864582183,-1.4677681212192113,0.13691185891793126,0.7366075753592981
0.18430901699437494,0.46038258094047785,-1.4618162297463646,0.13514196125035585,0.7338568336701915
0.185,0.45775034530958314,-1.4581409082185977,0.13405870550484036,0.7321605918952097
0.185,0.45775034486809707,-1.4581409083440304,0.1340587055685113,0.7321605929490942
0.18569098300562506,0.455131508916118,-1.4544679417412234,0.13298346864027843,0.7304672717396264
0.18680901699437494,0.4509222515455391,-1.448529820780909,0.1312605119367661,0.7277336142032791
0.1875,0.44833798772006994,-1.444862781625701,0.1302059509410509,0.7260479510290124
0.1875,0.44833798734441865,-1.4448627819195656,0.1302059510355011,0.7260479521640185
0.18819098300562506,0.44576672871892775,-1.441197904958019,0.12915916560166207,0.7243652188491488
0.18930901699437494,0.4416336031344874,-1.4352724254580382,0.12748172609134836,0.7216486992076061
0.19,0.43909585772547677,-1.43161289806497,0.12645497428801558,0.7199736234307373
0.19,0.4390958574197317,-1.4316128985287322,0.12645497441230555,0.7199736246397064
0.19069098300562506,0.43657070400775116,-1.4279552856717888,0.12543575125557938,0.7183014692927742
0.19180901699437494,0.4325112920820623,-1.4220409972625838,0.12380238376058263,0.7156020318256401
0.1925,0.43001855039901127,-1.4183880155885547,0.12280254487020642,0.7139374845356021
0.1925,0.4300185501669042,-1.41838801622208,0.12280254502361658,0.7139374858128384
0.19319098300562507,0.4275379735293789,-1.4147366491909874,0.12180998612784108,0.7122758308594473
0.19430901699437494,0.42354977665033466,-1.4088317959082264,0.12021923530155354,0.7095933106866069
0.195,0.4211004809075005,-1.4051842092672142,0.11924540926862257,0.7079391657998142
0.195,0.4211004807519977,-1.4051842100682785,0.11924540944976467,0.707939167136649
0.19569098300562507,0.41866291448029513,-1.4015378894408725,0.1182786149335937,0.7062878681314431
0.19680901699437495,0.414743383587433,-1.395640430277855,0.11672902646090814,0.7036219930215009
0.1975,0.41233595169004933,-1.391996917199743,0.1157803163707044,0.7019780587658765
0.1975,0.4123359516135814,-1.39199691816379,0.11578031657828902,0.7019780601546479
0.19819098300562507,0.40993981028068155,-1.3883542781284637,0.11483839160802109,0.7003369075657256
0.19930901699437495,0.4060863767790174,-1.3824619127062288,0.11332852334330312,0.6976873014197041
0.2,0.4037192215142481,-1.3788209978348838,0.1124040422487231,0.6960533228212676
0.2,0.4037192215186327,-1.378820998955773,0.11240404248096027,0.6960533242518189
0.20069098300562507,0.40136291990564343,-1.3751805249783957,0.11148610403905486,0.6944220461699862
0.20180901699437495,0.3975730268942334,-1.3692907238625387,0.11001453684975689,0.6917882339074284
0.2025,0.39524457534312857,-1.3656507978479642,0.10911341442007662,0.6901638961480412
0.2025,0.39524457542977304,-1.3656507991179332,0.1091134146751854,0.6901638976103587
0.20319098300562505,0.39292654803238164,-1.3620108487476819,0.10821859817457569,0.6885421633921848
0.20430901699437495,0.3891976820039163,-1.3561208890073064,0.10678394654794847,0.6859235774358619
0.205,0.38690639517346886,-1.3524802316148328,0.10590533554884476,0.6843085102106047
0.205,0.3869063953434796,-1.352480233024888,0.10590533582503767,0.6843085116945359
0.20569098300562505,0.38462511601237276,-1.3488390598592268,0.10503280152199072,0.6826959365714693
0.20680901699437493,0.3809548386260232,-1.3429460656635799,0.10363372378901267,0.6800919248249012
0.2075,0.3786992310662547,-1.339302871996095,0.1027768063012646,0.6784857075883756
0.2075,0.3786992313199602,-1.3393028735353347,0.10277680659652995,0.6784857090830387
0.20819098300562505,0.3764532328486596,-1.3356586543095743,0.10192574572908938,0.6768818596523066
0.20930901699437493,0.37283921255807784,-1.3297596426455576,0.10056095382521928,0.6742916949055804
0.21,0.37061787187251605,-1.3261120526041772,0.09972494717315358,0.6726938630165187
0.21,0.3706178722101671,-1.3261120542601499,0.09972494748556579,0.6726938645110357
0.21069098300562505,0.3684057658181048,-1.3224629192582023,0.09889458812484082,0.6710982651508545
0.21180901699437493,0.3648458092799905,-1.3165548511192653,0.09756285687682176,0.668521156028614
0.2125,0.36265741542031094,-1.3129009822344928,0.09674701924211833,0.6669312078590132
0.2125,0.3626574158410307,-1.3129009839919612,0.09674701956928489,0.6669312093406464
0.21319098300562506,0.360477910344566,-1.3092450507647295,0.09593663212442431,0.6653433495600497
0.21430901699437493,0.35696999315264066,-1.3033248876174652,0.09463680792206992,0.6627784529328994
0.215,0.35481333722654673,-1.2996628711497777,0.09384044355639617,0.6611958578693413
0.215,0.3548133377287833,-1.2996628729908424,0.09384044389577513,0.6611958593246717
0.21569098300562506,0.35266525819636474,-1.2959982833918526,0.09304934621287797,0.6596152020244359
0.21680901699437494,0.3492075546989751,-1.2900630490820169,0.09178035501092485,0.6570616369542868
0.2175,0.3470815571344392,-1.2863910694934568,0.09100281901927731,0.655485844383458
0.2175,0.3470815577141614,-1.2863910713957727,0.09100281936789278,0.6554858457996642
0.21819098300562506,0.3449638633786353,-1.2827160319287871,0.09023038137455915,0.6539118365241747
0.21930901699437494,0.34155477502907483,-1.276762879724242,0.0889912358852476,0.6513686997764286
0.22,0.33945850265099387,-1.2730792171485417,0.08823193845546258,0.6497991489859377
0.22,0.33945850330375305,-1.2730792190882716,0.08823193881057981,0.6497991503517326
0.22069098300562506,0.3373703042811731,-1.2693920441745035,0.08747758658068515,0.6482312274569599
0.22180901699437494,0.33400848585646026,-1.2634183283925173,0.0862673924829839,0.6456976105096416
0.2225,0.33194116751687913,-1.2597214038450533,0.08552580248314201,0.6441337415522064
0.2225,0.3319411682352146,-1.2597214057923067,0.08552580284131879,0.6441337428558647
0.22319098300562507,0.3298817406496032,-1.2560205636054533,0.08478902199024474,0.6425713486238902
0.22430901699437494,0.32656612354270154,-1.250023914970153,0.08360698296798141,0.6400463561635248
0.225,0.3245271637220022,-1.2463123375706746,0.08288263076296783,0.6384876215937282
0.225,0.32452716449613606,-1.2463123394908302,0.08288263112036057,0.638487622823847
0.22569098300562507,0.3224959634266749,-1.2425964996122223,0.08216296938569093,0.6369302154410696
0.22680901699437495,0.3192257750752455,-1.2365749030608817,0.08100839077166345,0.6344129852341088
0.2275,0.31721476485802835,-1.232847518397149,0.08030087012499171,0.632858862677238
0.2275,0.31721476567445406,-1.2328475202487008,0.08030087047684571,0.6328588638214243
0.22819098300562507,0.3152114352642753,-1.2291156021022804,0.07959793933144346,0.631305930134705
0.22930901699437495,0.31198621355049644,-1.2230674750759836,0.07847023008187341,0.628795654051975
0.23,0.3100029382496604,-1.2193234134025501,0.07777919896995461,0.6272456594210993
0.23,0.31000293909238696,-1.2193234151396493,0.07777919931127407,0.6272456604685154
0.23069098300562507,0.308027319149521,-1.2155746359373012,0.07709267446009072,0.6256967293757216
0.23180901699437495,0.3048469207413741,-1.2094989050398965,0.07599134724694218,0.6231926753773225
0.2325,0.3028913634908055,-1.2057376278205112,0.0753165274491786,0.6216463766180058
0.2325,0.3028913643402248,-1.2057376293919007,0.0753165277744629,0.6216463775595061
0.23319098300562505,0.3009434926493141,-1.2019715498262482,0.07464614836666222,0.6201010338313455
0.23430901699437495,0.2978080938936002,-1.1958677225648164,0.073570817474024,0.6176025684203628
0.235,0.29588043435575795,-1.1920890651925455,0.07291199274404828,0.6160595994020769
0.235,0.29588043518764917,-1.192089066540032,0.07291199304702983,0.6160596002299764
0.23569098300562505,0.2939605447289477,-1.1883056320284309,0.07225755942806965,0.6145174983831266
0.23680901699437493,0.2908706338674364,-1.182173859949004,0.07120793619958049,0.6120241089036282
0.2375,0.28897124134160185,-1.1783780682857137,0.0705649488770711,0.6104841830406759
0.2375,0.2889712421320991,-1.1783780693548782,0.07056494915204901,0.6104841837496
0.23819098300562505,0.28707975260814733,-1.1745776445731289,0.0699263190459807,0.6089450615263995
0.23930901699437493,0.2840361126289834,-1.168418774397585,0.06890220479475687,0.6064563776504631
0.24,0.28216553324451066,-1.1646065330747097,0.06827495084853283,0.6049193009460262
0.24,0.28216553396530497,-1.164606533804964,0.06827495108939813,0.6049193015348325
0.24069098300562505,0.28030303720753985,-1.1607899280945073,0.06765203417541894,0.60338299264778
0.24180901699437493,0.2773067184112943,-1.1546055362143164,0.06665331041799702,0.6008988062014652
0.2425,0.2754656558260431,-1.1507779856147313,0.06604173280574253,0.5993644889024567
0.2425,0.275465656450128,-1.150777985954144,0.06604173300742895,0.599364489374972
0.24319098300562506,0.27363289538403146,-1.146946466888842,0.06543448384767993,0.5978309347259363
0.24430901699437493,0.2706851776890233,-1.140738873605419,0.06446109996032308,0.5953512167775515
0.245,0.2688744675370014,-1.1368976135897717,0.06386518045448893,0.593819683210531
0.245,0.26887446803806003,-1.1368976134928814,0.06386518061280706,0.5938196835759687
0.24569098300562506,0.2670723094178458,-1.1330529064903194,0.06327359006559904,0.5922889404326533
0.24680901699437494,0.26417465472699536,-1.1268251663279303,0.06232554855918971,0.589813854622035
0.2475,0.26239523309701324,-1.1229722444659085,0.0617452981629598,0.5882852504044084
0.2475,0.26239523345208976,-1.1229722439011869,0.06174529827511477,0.5882852506769024
0.24819098300562506,0.2606246348433253,-1.1191165159581624,0.06116938357415325,0.5867574990649413
0.24930901699437494,0.2577786306502492,-1.112872381619982,0.06024672339077147,0.5842874100812635
0.25,0.25603149752971477,-1.1090102648054134,0.05968217165453638,0.5827620061434994
0.25,0.25603149772025374,-1.1090102637577404,0.05968217171930426,0.5827620063422282
0.25069098300562503,0.25429346975345357,-1.1051460903441335,0.05912196554782551,0.5812375520805385
0.25180901699437497,0.2515007657847078,-1.098889949046239,0.05822474393883232,0.5787730283560494
0.2525,0.24978694465713513,-1.0950214778901273,0.05767592753288148,0.5772512211561852
0.2525,0.2497869446722231,-1.0950214763677362,0.057675927551029946,0.5772512213029569
0.25319098300562504,0.24808250986153818,-1.091151791139177,0.05713146648726603,0.5757304950594131
0.25430901699437497,0.24534475021064597,-1.0848885736871727,0.05625974016989168,0.5732723048036354
0.255,0.24366524560914882,-1.0810169006720953,0.05572669122223713,0.571754612387619
0.255,0.24366524544371787,-1.081016898703889,0.055726691196391384,0.5717546125106219
0.25569098300562504,0.24199539551323107,-1.0771449274491678,0.05519800408168846,0.5702381647037427
0.256809016994375,0.23931414940179158,-1.0708799926655264,0.05435181055529309,0.5677872650985656
0.2575,0.23766990419309594,-1.0670085055224356,0.05383454523611296,0.5662743187750737
0.2575,0.23766990385235479,-1.0670085031669287,0.05383454517145659,0.5662743189068197
0.25819098300562504,0.2360355572880467,-1.0631376835367314,0.053321641849946054,0.5647628101311325
0.259309016994375,0.23341225141107041,-1.056876681381782,0.05250098162711926,0.562320329264315
0.26,0.2318041058918432,-1.0530089146584423,0.05199948951952297,0.5608128609225894
0.26,0.23180410538764074,-1.0530089119943247,0.05199948942275302,0.5608128610987656
0.26069098300562504,0.23020606738987953,-1.0491428024278977,0.05150235042081991,0.5593070482976777
0.261809016994375,0.22764192327974078,-1.0428915217642296,0.05070717106727786,0.556874260425283
0.2625,0.22607057801987718,-1.0390310602161348,0.050221405811805286,0.5553730858266483
0.2625,0.2260705773728851,-1.0390310573456039,0.050221405691420605,0.5553730860847991
0.26319098300562505,0.22450950407651402,-1.0351732389915855,0.04973997329763331,0.553873804833243
0.264309016994375,0.22200548347179072,-1.0289374467187449,0.04897015600622155,0.5514520997455902
0.265,0.22047146775460652,-1.0250878251226667,0.04850002767108676,0.5499580984904271
0.265,0.2204714669898394,-1.0250878221597635,0.048500027536085955,0.5499580988672916
0.26569098300562505,0.21894783568428422,-1.021241798436065,0.048034198700586436,0.5484662425465834
0.266809016994375,0.21650459633078295,-1.0150270773011818,0.04728954796721464,0.5460570903419079
0.2675,0.21500824342669486,-1.0111916809567851,0.04683491741301593,0.5445711832553979
0.2675,0.215008242573414,-1.0111916780244672,0.04683491727281796,0.5445711837864345
0.26819098300562505,0.21352232904078416,-1.0073607761096024,0.04638453856055628,0.5430876804422705
0.269309016994375,0.2111401925208118,-1.0011723682005622,0.045664775284183994,0.5406925931414372
0.27,0.20968162264975368,-0.9973543384901796,0.04522545069089514,0.5392157180894017
0.27,0.20968162174085464,-0.9973543357162105,0.04522545055473936,0.5392157188033565
0.27069098300562505,0.2082334854472318,-0.9935416142671468,0.044790315283541535,0.537741506695519
0.271809016994375,0.20591241805352778,-0.987384277210425,0.04409507345560554,0.5353619984704232
0.2725,0.2044915295860328,-0.9835864266493377,0.04367080909801318,0.53389508585538
0.2725,0.20449152865191886,-0.9835864241491845,0.04367080897396349,0.5338950867776413
0.27319098300562505,0.20308100620130048,-0.979794591523999,0.04325065659652557,0.5324310900061984
0.274309016994375,0.20082061298013154,-0.9736724732810588,0.04257948353349649,0.5300686381445957
0.275,0.1994370815299477,-0.9698972127503792,0.042169980651763445,0.5286125870909212
0.275,0.19943708059988818,-0.9698972106298417,0.042169980546934556,0.5286125882420057
0.27569098300562506,0.19806378689698984,-0.9661285558705068,0.04176449806264559,0.527159693310907
0.276809016994375,0.19586331777493177,-0.9600450913714995,0.04111685778540752,0.5248157012311931
0.2775,0.1945166025204328,-0.9562943715885597,0.04072176732104237,0.5233713574239094
0.2775,0.1945166016218642,-0.9562943699390396,0.04072176724111569,0.5233713588143735
0.27819098300562506,0.19317993806384226,-0.9525507084955179,0.04033059240276044,0.5219303930700087
0.279309016994375,0.19103830493461987,-0.946508541212328,0.0397058717865313,0.5196061569971541
0.28,0.18972766144029313,-0.9427838102195202,0.039324798747539885,0.5181742932081008
0.28,0.1897276605939835,-0.9427838091049194,0.03932479869616052,0.5181742948424829
0.28069098300562506,0.1884268294709805,-0.9390664447830629,0.03894752476305593,0.5167460078854405
0.28180901699437494,0.1863426325161568,-0.9330673743710487,0.03834504195415106,0.5144426886695718
0.2825,0.18506713067342312,-0.9293695507040625,0.03797755100682578,0.5130239884931606
0.2825,0.18506712989677543,-0.929369550170111,0.03797755098625996,0.5130239903682875
0.283190983005625,0.18380115351118753,-0.9256792525254979,0.03761373258713932,0.511609038743735
0.28430901699437494,0.1817727144201462,-0.9197242071090932,0.037032747000662725,0.509327639172867
0.285,0.18053126026154384,-0.9160536680933604,0.036678368928549684,0.5079226843513427
0.285,0.1805312595677361,-0.9160536681646325,0.03667836893958674,0.5079226864562043
0.285690983005625,0.17929900292421797,-0.9123906648505056,0.03632752871463451,0.5065216220135453
0.28680901699437494,0.17732440325911553,-0.9064796970820632,0.03576725211648659,0.5042629702836452
0.2875,0.17611576355804393,-0.9028362814660978,0.03542549084126885,0.5028722319565873
0.2875,0.1761157629546396,-0.9028362821427413,0.03542549088326122,0.5028722342756086
0.288190983005625,0.17491595891099504,-0.8992002652000217,0.03508712660131705,0.5014854965173723
0.28930901699437495,0.17299308168682312,-0.8933325696444184,0.03454673474808827,0.49925023606767305
0.29,0.17181591004268326,-0.8897155924690674,0.03421707455393383,0.49787406977376947
0.29,0.17181590953487902,-0.8897155937380926,0.034217074625575064,0.4978740722876558
0.290690983005625,0.17064718510933458,-0.8861057375113058,0.03389066641325739,0.49650198436533644
0.29180901699437495,0.1687737576981776,-0.8802796858258116,0.03336931072098152,0.4942905694595115
0.2925,0.16762662118460347,-0.8766879638451687,0.03305122342851895,0.49292921367365
0.2925,0.16762662077428037,-0.8766879656777647,0.0330512235276432,0.49292921635861053
0.293190983005625,0.16648752382432638,-0.8731029548756313,0.03273624099557213,0.4915719845487436
0.29430901699437495,0.16466116104781192,-0.8673161464601138,0.03223305993156584,0.48938468134277396
0.295,0.16354256671686884,-0.8637480324628667,0.031926011830675075,0.4880382592677938
0.295,0.16354256640355436,-0.8637480348176375,0.03192601195455345,0.4880382620964482
0.295690983005625,0.16243159197684937,-0.86018610097073,0.031621921033238215,0.4866959784175659
0.29680901699437495,0.16064983829563262,-0.8544354260986275,0.031136050938413373,0.4845328708192642
0.2975,0.15955825891444014,-0.8508888502631599,0.030839509311965923,0.48320139492909275
0.2975,0.15955825869711882,-0.8508888530944279,0.030839509457537675,0.4832013978680779
0.298190983005625,0.15847387448910183,-0.8473478176270619,0.030545778787526817,0.4818740452645941
0.29930901699437495,0.15673424457900315,-0.8416295305967829,0.030076363929356434,0.4797350446633922
0.3,0.1556681433066333,-0.8381020477318287,0.02978980308515338,0.4784184235189627
0.3,0.15566814318275596,-0.8381020509843498,0.029789803249338012,0.4784184265364509
0.300690983005625,0.1546088138758977,-0.8345793738622185,0.029505910066445835,0.47710588624866196
0.30180901699437496,0.15290883125970325,-0.8288891745040976,0.02905211184024355,0.4749907444995917
0.3025,0.15186668504953216,-0.8253780160589217,0.02877501859505291,0.4736887913512398
0.3025,0.15186668501636374,-0.8253780196761049,0.028775018774980003,0.47368879441662076
0.303190983005625,0.15083089532357705,-0.8218708526285549,0.028500454241648515,0.4723908550119421
0.30430901699437496,0.14916812885628422,-0.8162039747639834,0.028061459461274724,0.47029917979849595
0.305,0.1481484504881658,-0.8127061048155563,0.027793338051721888,0.469011622466177
0.305,0.14814845054349984,-0.8127061087403499,0.027793338244856764,0.46901162555014364
0.305690983005625,0.14713472684392942,-0.809211352208753,0.02752761219822577,0.4677279930560718
0.30680901699437496,0.14550682489345862,-0.8035626577888515,0.027102640437427977,0.46565926473333424
0.3075,0.1445081835965022,-0.8000748324326141,0.026843016849389462,0.46438575624791123
0.3075,0.1445081837377807,-0.8000748366059761,0.026843017053081678,0.4643857593177914
0.30819098300562503,0.1435151143142884,-0.7965892000308317,0.026585662174994928,0.46311606798385935
0.30930901699437496,0.14191983671209227,-0.7909532785873239,0.02617397218548026,0.46106965720687926
0.31,0.140940877432159,-0.7874721086038924,0.02592239792173921,0.4598097868061166
0.31,0.14094087765656818,-0.7874721129657084,0.025922398133573755,0.45980978983150445
0.31069098300562503,0.1399671316004913,-0.7839921783695594,0.02567297356849498,0.4585536131756534
0.31180901699437497,0.13840237943562733,-0.7783634517396739,0.0252738688136444,0.45652879879495856
0.3125,0.13744184073647897,-0.7748854683839381,0.025029924112609403,0.45528210293326854
0.3125,0.13744184104039664,-0.774885472870981,0.025029924330198454,0.45528210588436663
0.31319098300562503,0.13648618574090557,-0.7714077613977933,0.02478801874799841,0.45403896763321533
0.31430901699437497,0.13495002875248543,-0.7657805928839068,0.024400852022784518,0.45203495412992123
0.315,0.13400675917203975,-0.7623023162517588,0.02416414850572726,0.45080092703952707
0.315,0.1340067595523965,-0.7623023208036122,0.024164148726939935,0.45080092988689474
0.31569098300562504,0.13306807662538736,-0.7588233618351938,0.023929382816756165,0.4495703143760404
0.31680901699437497,0.13155877806303387,-0.7531921696727666,0.02355355996605648,0.44758624838342687
0.3175,0.13063175088549456,-0.7497101797950735,0.023323742739509996,0.44636435210828757
0.3175,0.1306317513356126,-0.7497101843390993,0.023323742961704693,0.4463643548225595
0.31819098300562504,0.12970905087627385,-0.7462265871167154,0.02309577137134579,0.4451457168046095
0.319309016994375,0.12822508938174368,-0.7405859612988401,0.02273075407378392,0.4431807024542473
0.32,0.12731341540174473,-0.7370969708575303,0.02250750322875954,0.44197037597600847
0.32,0.12731341591478615,-0.7370969753227097,0.02250750344982355,0.4419703785359187
0.32069098300562504,0.12640584868175453,-0.733605502129118,0.022286016123857708,0.44076315210631717
0.321809016994375,0.12494593669185589,-0.7279503235684329,0.021931323707798208,0.43881626502760296
0.3225,0.1240488747119952,-0.7244512518300507,0.02171435521992749,0.4376169326473498
0.3225,0.12404887527851902,-0.7244512561406383,0.02171435543754801,0.4376169350345611
0.32319098300562504,0.12315574246433855,-0.7209488962786545,0.02149907834072853,0.43642054179799794
0.324309016994375,0.12171884040975561,-0.7152744564366624,0.021154288577963278,0.4344908419014932
0.325,0.12083580497912993,-0.7117625030394736,0.020943354564960628,0.4333019209119732
0.325,0.1208358055872202,-0.7117625071168203,0.02094335477665551,0.433301923111243
0.32569098300562505,0.11995656573065358,-0.708246550485129,0.020734049973395428,0.43211577972211557
0.326809016994375,0.11854189138864782,-0.7025486697013424,0.020398798829352683,0.43020232321234464
0.3275,0.11767245740679608,-0.6990213871944738,0.020193687163027697,0.4290232312651064
0.3275,0.11767245804379944,-0.699021390961324,0.02019368736671595,0.4290232332700904
0.32819098300562505,0.11680673072266928,-0.6954895000977113,0.01999015245967923,0.4278467588297898
0.329309016994375,0.1154137632562273,-0.6897646431069202,0.019664132834982653,0.4259486104643948
0.33,0.11455766727329521,-0.6862200076817874,0.01946466615878859,0.42477877347905035
0.33,0.1145576679250469,-0.6862200110612469,0.01946466635256492,0.4247787752911555
0.33069098300562505,0.1137052341255223,-0.6826702912726825,0.019266733347265974,0.42361139958598804
0.331809016994375,0.11233371265102451,-0.6769156790907609,0.018949692919426015,0.4217276468528879
0.3325,0.11149085069884888,-0.6733521585554049,0.018755727117832244,0.4205665083786534
0.3325,0.11149085135180117,-0.6733521614793482,0.018755727300330354,0.42056651000780415
0.33319098300562505,0.11065165033208389,-0.6697832279199162,0.01856326093412359,0.4194076834464777
0.334309016994375,0.10930156688364409,-0.6639969446265074,0.0182549991876549,0.4175374541311032
0.335,0.10847198898117187,-0.6604135634722776,0.018066421408614208,0.41638448732949174
0.335,0.10847198962259089,-0.6604135658822587,0.01806642157907308,0.41638448879595563
0.33569098300562505,0.10764611258332185,-0.6568246079559091,0.01787931724929931,0.415233695398431
0.336809016994375,0.1063177001107141,-0.6510057032538603,0.01757968193328066,0.41337618089400996
0.3375,0.10550160174819251,-0.6474021047739216,0.017396408282892004,0.4122309044277152
0.3375,0.10550160236484918,-0.6474021066121133,0.01739640844038325,0.4122309057501897
0.33819098300562506,0.10468928308853925,-0.6437929489086224,0.01721458980903781,0.4110876801610833
0.339309016994375,0.10338299862305966,-0.6379415342260806,0.016923472894843285,0.4092421655456919
0.34,0.10258070939943388,-0.6343180384385472,0.016745445854306353,0.40810416384190973
0.34,0.10258070997986155,-0.634318039657746,0.01674544599836071,0.4081041650435094
0.34069098300562506,0.10178231279700901,-0.6306891987646911,0.016568862357036255,0.4069681141477057
0.341809016994375,0.10049881651470863,-0.624806536045073,0.01628619565351365,0.40513401595953286
0.3425,0.09971078622653982,-0.6211641919288255,0.016113381277720103,0.4040029641605423
0.3425,0.0997107867558509,-0.6211641924733059,0.01611338140705083,0.4040029652585536
0.34319098300562506,0.09892679181381603,-0.6175169264950405,0.015942004783554255,0.4028737941274219
0.34430901699437494,0.09766692140851231,-0.6116055014681232,0.015667755038047196,0.40105070406882026
0.345,0.09689370307856462,-0.6079461272758064,0.01550013978053474,0.399926395835205
0.345,0.09689370353839166,-0.6079461270873548,0.01550013989310914,0.39992639684186515
0.345690983005625,0.09612468893158889,-0.6042824715612409,0.015333961754731628,0.3988039369793092
0.34680901699437494,0.09488942865966622,-0.5983460407071324,0.015068125019475825,0.3969916678895733
0.3475,0.09413165804292162,-0.5946722448407703,0.014905712037904487,0.3958740435419683
0.3475,0.0941316584098703,-0.5946722438559074,0.014905712130510756,0.3958740444582405
0.348190983005625,0.09337827856572312,-0.5909950254033967,0.014744739503344957,0.3947582813107618
0.34930901699437494,0.09216872181319788,-0.5850386208595231,0.014487334434876284,0.39295690961838337
0.35,0.09142709270249905,-0.5813537931003576,0.014330139174732916,0.3918460806077131
0.35,0.09142709294934964,-0.5813537912666723,0.014330139243557182,0.3918460814316836
0.350690983005625,0.09069005271355238,-0.5776666089204248,0.014174390075873799,0.390737177114785
0.35180901699437495,0.08950735740471656,-0.5716964851563257,0.01392544994104313,0.3889470749895398
0.3525,0.08878259239742387,-0.5680047481336967,0.01377349487923562,0.3878433403245409
0.3525,0.0887825924961983,-0.5680047454332559,0.013773494920624959,0.3878433410585174
0.353190983005625,0.08806261664189152,-0.564311909492264,0.013622992587452476,0.38674164778826253
0.35430901699437495,0.08690795336082957,-0.5583354163354758,0.013382555881116014,0.3849634976891451
0.355,0.08620077033730472,-0.5546415291103507,0.013235864443562662,0.38386734804603706
0.355,0.08620077026444808,-0.5546415255843202,0.013235864455002827,0.383867348702269
0.355690983005625,0.08549856899043988,-0.55094794737147,0.013090631484287518,0.3827734089254542
0.35680901699437495,0.08437306343077444,-0.544973322400012,0.012858731442129148,0.38100819501117655
0.3575,0.08368413917203547,-0.5412825344038061,0.0127173213650537,0.3799203018301292
0.3575,0.08368413891412081,-0.5412825301705904,0.012717321346334284,0.37992030244181596
0.358190983005625,0.08300037107077338,-0.537593562961789,0.012577372703693584,0.378834833550594
0.35930901699437495,0.0819050442005466,-0.5316296479848581,0.012354026377267175,0.37708380777556344
0.36,0.08123497752753459,-0.5279475087657716,0.012217902984506116,0.3760049967504719
0.36,0.08123497708411251,-0.5279475040295569,0.012217902938378121,0.37600499738331417
0.360690983005625,0.08057021367309182,-0.5242687424319997,0.012083239381503899,0.3749288611338064
0.36180901699437495,0.07950592401663517,-0.5183246396729837,0.011868437161785787,0.3731934855351953
0.3625,0.07885520131004792,-0.5146567764707759,0.011737587133280806,0.37212469622422917
0.3625,0.07885520069438579,-0.5146567715140097,0.011737587065063507,0.37212469696685413
0.363190983005625,0.07820989157261997,-0.5109938230428099,0.011608189153978401,0.3710588558737449
0.36430901699437496,0.07717728439175925,-0.5050785164918423,0.011401885701463738,0.3693407260738368
0.365,0.07654625039883749,-0.5014303970776828,0.011276271918552001,0.3682829616015802
0.365,0.07654624963816391,-0.5014303922390638,0.011276271835996962,0.36828296256512216
0.365690983005625,0.0759206962567249,-0.4977886396503459,0.011152095171023916,0.3672284278490165
0.36680901699437496,0.07492016396472251,-0.4919106135975721,0.010954202630994362,0.3655291863800627
0.3675,0.07430900036319849,-0.4882873149902287,0.01083376060063059,0.364483459193323
0.3675,0.07430899949457463,-0.4882873106255822,0.010833760512641288,0.364483460493647
0.368190983005625,0.07370333591080405,-0.48467168573945596,0.010714732656783963,0.3634412379159798
0.36930901699437496,0.07273499275313687,-0.47883857351133,0.010525116780761644,0.36176248812191314
0.37,0.07214370594605343,-0.47524457624657307,0.010409752940512171,0.3607297685918792
0.37,0.07214370501219905,-0.47524457269613146,0.010409752856165128,0.36072977033841364
0.37069098300562503,0.07155788835605517,-0.471659360799615,0.010295772184832125,0.35970081081776734
0.37180901699437496,0.07062156066537796,-0.4658776528983214,0.010114251628874398,0.3580440425551543
0.3725,0.07004997924509679,-0.46231667762276035,0.010003843625423201,0.35702521732450876
0.3725,0.07004997828919118,-0.4623166751723264,0.010003843552892636,0.3570252196079641
0.37319098300562503,0.06948378882566661,-0.4587653654560714,0.009894780063212982,0.35601038135811736
0.37430901699437497,0.06857902042500996,-0.4530401987214632,0.009721128779328186,0.3543769187385114
0.375,0.06802680165140859,-0.4495150961025368,0.009615527584735488,0.3533727645321536
0.375,0.06802680071624218,-0.4495150949716647,0.009615527530881747,0.3533727674108424
0.37569098300562503,0.06747985062668499,-0.446000286478429,0.00951122542304865,0.3523727947942221
0.37680901699437497,0.06660592167406137,-0.4403353270208612,0.009345177768972082,0.3507637734788458
0.3775,0.06607256580465606,-0.4368480274887316,0.009244211375510604,0.3497749505763546
0.3775,0.06607256492623464,-0.43684802779601756,0.009244211344983686,0.34977495407148934
0.37819098300562504,0.06554431449871959,-0.43337139571765804,0.009144493083504363,0.34879047684917824
0.37930901699437497,0.06470027123099076,-0.42776881883376777,0.008985751077720169,0.3472068550392757
0.38,0.06418514185613917,-0.4243203408940533,0.008889229345143019,0.3462339214372549
0.38,0.06418514106439088,-0.4243203426663951,0.008889229340447707,0.3462339255253013
0.38069098300562504,0.06367492035887651,-0.420882661986562,0.008793900740334528,0.3452654785734895
0.381809016994375,0.06285961260143944,-0.4153432212662723,0.008642142702707755,0.34370807999975883
0.3825,0.062361961116008884,-0.41193373220512347,0.00854986289290577,0.342751524322691
0.3825,0.06236196043442031,-0.4119337353795784,0.008549862914304112,0.34275152892664146
0.38319098300562504,0.061868994581521494,-0.40853495440349186,0.008458718779533367,0.341799589469155
0.384309016994375,0.06108111814616075,-0.4030581256271354,0.008313608592796874,0.34026917176365684
0.385,0.060600110666708396,-0.3996870443887977,0.008225361124470055,0.3393294597145342
0.385,0.06060011011154061,-0.3996870488114001,0.00822536117024789,0.3393294647117095
0.38569098300562504,0.060123546621516644,-0.3963264014219593,0.008138191026448244,0.33839450114607017
0.386809016994375,0.05936168806571772,-0.3909105810782155,0.007999387284089674,0.3368918381849995
0.3875,0.058896433294104364,-0.3875767096122899,0.007914961257175087,0.3359694642989268
0.3875,0.058896432875979114,-0.38757671506358493,0.00791496132437783,0.3359694695366664
0.38819098300562505,0.05843536955448038,-0.3842528575240312,0.007831554812532962,0.33505199300705457
0.389309016994375,0.0576980512883642,-0.3788955926516184,0.007698719202977323,0.3335779558871299
0.39,0.05724762823832133,-0.3755972613956927,0.0076179073292737985,0.33267349074971825
0.39,0.057247627961220286,-0.37559726760126283,0.007617907413780335,0.3326734960503835
0.39069098300562505,0.05680114041858844,-0.37230842538042536,0.007538058998873968,0.33177410450403144
0.391809016994375,0.05608686463106595,-0.3670066510349477,0.007410863408327862,0.330329724128627
0.3925,0.05565034934815727,-0.363741864031822,0.0073334660583075,0.3294438464540534
0.3925,0.055650349212857234,-0.3637418707010984,0.007333466155857613,0.3294438516372921
0.39319098300562505,0.055217517221089515,-0.3604859816585193,0.007256978900420849,0.3285632560843008
0.394309016994375,0.0545248076938612,-0.35523624642447593,0.007135110923380515,0.32714975188183193
0.395,0.054101298530118205,-0.3520028156025006,0.007060939155770504,0.3262832569462117
0.395,0.054101298529904,-0.3520028224358952,0.007060939261863936,0.3262832618500399
0.39569098300562505,0.05368123077271943,-0.34877766632176127,0.006987627556645509,0.32542228708533044
0.396809016994375,0.05300867168868008,-0.34357633019949324,0.006870794271634753,0.32404105086743773
0.3975,0.05259731246887821,-0.3403719895793398,0.006799671773214456,0.32319482945244676
0.3975,0.05259731259069138,-0.34037199631135756,0.006799671883773646,0.3231948339589239
0.39819098300562505,0.052189169155598174,-0.3371753026134399,0.006729363097199188,0.3223543891423184
0.399309016994375,0.05153543992108882,-0.3320186976098061,0.006617293133740545,0.32100691989206653
0.4,0.051135440423034736,-0.32884119365315867,0.006549057142502932,0.3201819075148129
0.4,0.05113544064646115,-0.3288412000751492,0.006549057253978875,0.3201819115658734
0.40069098300562506,0.05073845264305621,-0.32567073158556975,0.006481592400225218,0.3193629319868634
0.401809016994375,0.050102357626881776,-0.32055528328437577,0.006374036512829163,0.31805072728799383
0.4025,0.04971301064036762,-0.3174024419274794,0.006308537888092261,0.31724782943288726
0.4025,0.049713010937912416,-0.3174024479106345,0.006308537997713364,0.3172478330467765
0.40319098300562506,0.04932649649234491,-0.31425606195741657,0.006243771615869089,0.31645120066646504
0.404309016994375,0.04870698847070809,-0.3091783780756288,0.00614050213046241,0.31517562075077016
0.405,0.048327682709078994,-0.3060481540304369,0.006077604826324234,0.3143956261523004
0.405,0.04832768304892984,-0.3060481595478036,0.006077604932344831,0.3143956294258666
0.40569098300562506,0.04795105899179428,-0.30292385404305766,0.006015404454909461,0.31362208579892153
0.40680901699437494,0.04734725533860455,-0.2978807943002486,0.005916214080081397,0.31238421518689474
0.4075,0.04697748368865802,-0.2947713127630855,0.0058557943413625885,0.31162771404337586
0.4075,0.046977484038287644,-0.29477131786202665,0.00585579444274046,0.3116277171191131
0.408190983005625,0.04661027280259446,-0.29166727280883725,0.005796039365953579,0.31087778602483085
0.40930901699437494,0.046021463830707154,-0.28665601852685124,0.005700739868856354,0.3096783215016196
0.41,0.04566082679755198,-0.28356562181167977,0.005642685463651267,0.30894564659710627
0.41,0.04566082713015944,-0.2835656265919123,0.005642685560613727,0.30894564965549415
0.410690983005625,0.04530265895622948,-0.28048025472446525,0.005585266742432963,0.30821958749867956
0.41180901699437494,0.044728308929810764,-0.27549840083378613,0.005493687990160773,0.3070587800883364
0.4125,0.04437651370586208,-0.2724257123760595,0.005437897738126379,0.3063499858376685
0.4125,0.04437651400276354,-0.2724257169366525,0.005437897831297537,0.30634998903693145
0.413190983005625,0.04402712486956299,-0.26935773357022086,0.005382717115271027,0.305647775730197
0.41430901699437495,0.043466866428216025,-0.26440341431043907,0.005294706676495765,0.30452544153601374
0.415,0.04312372217094,-0.2613474242666931,0.005241090327100937,0.3038403263478482
0.415,0.04312372242106348,-0.2613474286473812,0.005241090416644576,0.3038403297766222
0.415690983005625,0.04278294841341258,-0.25829594281335877,0.005188060588395043,0.30316170231319145
0.41680901699437495,0.04223657171540285,-0.25336798877059513,0.0051034837917933226,0.30207729844774445
0.4175,0.041901981860703305,-0.25032815527044144,0.0050519621069482976,0.3014154631004549
0.4175,0.04190198205764459,-0.2503281594170413,0.005051962191715312,0.3014154667412466
0.418190983005625,0.04156975099446431,-0.24729277655468423,0.005001007060919535,0.30075998420014
0.41930901699437495,0.04103718888214382,-0.24239087970866785,0.004919747053861756,0.2997127232563953
0.42,0.04071114130988299,-0.2393672271840583,0.004870251752671233,0.29907364396886477
0.42,0.040711141449231096,-0.23936723097035403,0.004870251830296417,0.2990736477120074
0.420690983005625,0.04038746263767877,-0.23634814614952954,0.004821306070834403,0.29844076329373387
0.42180901699437495,0.03986877338097263,-0.23147299509903962,0.004743263262293189,0.2974297213114733
0.4225,0.03955132948839849,-0.22846618497482848,0.004695736452127398,0.29681280710834196
0.4225,0.039551329565486196,-0.22846618825085788,0.004695736519496646,0.2968128107881804
0.423190983005625,0.039236282810867926,-0.2254642449235248,0.004648744908106274,0.2962019191850301
0.42430901699437495,0.03873163251974722,-0.22061759166682754,0.00457383529914461,0.29522608534591543
0.425,0.03842291671212387,-0.21762894475079073,0.004528228167654868,0.29463068886608257
0.425,0.038422916724320834,-0.21762894741931102,0.004528228222469176,0.29463069233906647
0.425690983005625,0.03811664229117843,-0.21464564504673034,0.004483144130672371,0.2940411235875001
0.42680901699437496,0.03762629008218053,-0.20983028590769126,0.004411296483350049,0.2930993511262488
0.4275,0.03732648171182589,-0.20686175200933227,0.004367567336205301,0.29252471274446123
0.4275,0.0373264816613449,-0.20686175408506455,0.004367567378267399,0.2925247159572522
0.428190983005625,0.03702917323306547,-0.20389920523203173,0.004324350685698179,0.29195566010077156
0.42930901699437496,0.036553462375353285,-0.19911888887095938,0.004255502975419775,0.2910465041397222
0.43,0.03626279200889427,-0.1961729793168267,0.004213615000531966,0.29049162840925785
0.43,0.036262791901412635,-0.19617298094244173,0.004213615031959034,0.29049163143688417
0.430690983005625,0.03597469424091647,-0.1932338386901838,0.004172229907597619,0.2899419992048368
0.43180901699437496,0.03551405136397646,-0.18849314428167502,0.004106325873789879,0.2890634633391275
0.4325,0.035232802080829184,-0.18557285803523516,0.004066245160074656,0.2885269493145974
0.4325,0.03523280191949413,-0.18557285944720475,0.004066245184231413,0.2885269523498769
0.43319098300562503,0.034954213383854627,-0.18266024742960624,0.004026658259378834,0.2879951992596371
0.43430901699437496,0.03450915461409518,-0.17796448518028984,0.003963644839018726,0.28714444640435977
0.435,0.03423766666648658,-0.1750732584966577,0.003925339061493193,0.2866243120282127
0.435,0.03423766644321394,-0.17507325992562245,0.003925339081012628,0.28662431532265314
0.43569098300562503,0.03396894387984441,-0.17219073137723845,0.0038875183461233973,0.286108272888495
0.43680901699437497,0.03354008222862337,-0.16754589732653047,0.0038273443327193546,0.2852813766697529
0.4375,0.03327875656870059,-0.16468758858534632,0.00379078218235448,0.2847749265006941
0.4375,0.0332787562613535,-0.16468759016791992,0.003790782197882458,0.284774930297251
0.43819098300562503,0.033020317158588844,-0.16183912113911061,0.003754696602430346,0.2842716943327209
0.43930901699437497,0.03260836181753669,-0.15725190011297713,0.003697312293439015,0.2834635111484358
0.44,0.032357656289468684,-0.1544307970828209,0.003662463391964204,0.2829672952206532
0.44,0.03235765586770749,-0.15443079881492455,0.003662463402111748,0.28296729969296375
0.44069098300562504,0.032109971438778945,-0.15162079661959965,0.0036280828290136164,0.2824732214361309
0.44180901699437497,0.03171570902909562,-0.1470985721819951,0.0035734400304450525,0.28167745100439195
0.4425,0.031476121603516864,-0.14431939222046064,0.0035402749139091896,0.28118735199523687
0.4425,0.031476121048227446,-0.1443193939981324,0.00354027491703172,0.2811873572038421
0.44319098300562504,0.03123969532480784,-0.1415526908346612,0.0035075701292897996,0.28069817045433815
0.444309016994375,0.030863947186513013,-0.13710351768079834,0.0034556219671192934,0.2799076497115491
0.445,0.03063598416944916,-0.13437137922615028,0.0034241119014515866,0.2794191205440515
0.445,0.030635983495815318,-0.1343713809685683,0.0034241118982229033,0.27941912642453737
0.44569098300562504,0.030411317758151764,-0.13165319769966982,0.0033930543204697453,0.2789302281681165
0.446809016994375,0.030054875307091895,-0.12728573001076918,0.0033437548676670467,0.27813747632468455
0.4475,0.029839007741343508,-0.12460610347764578,0.0033138716483335586,0.27764593221895384
0.4475,0.029839007007606604,-0.12460610521889744,0.003313871642777988,0.2776459385807654
0.44819098300562504,0.02962655413228267,-0.12194200198222734,0.0032844332262577268,0.2771528213838776
0.449309016994375,0.02929010223978615,-0.11766542063347442,0.003237737505139207,0.27635081969270436
0.45,0.029086717927753244,-0.11504409281987338,0.0032094536462274567,0.27585216508435456
0.45,0.029086717223043967,-0.11504409469228848,0.003209453644292988,0.2758521716013983
0.45069098300562505,0.028886834026834077,-0.11243994558959435,0.003181607226785132,0.27535098029690763
0.451809016994375,0.02857087616001834,-0.10826394344988055,0.003137472181339137,0.2745341238195619
0.4525,0.02838023572413908,-0.10570702604406541,0.0031107617603377295,0.27402536315896786
0.4525,0.02838023513682797,-0.10570702815518322,0.0031107617666044887,0.2740253693817859
0.45319098300562505,0.028193140727005427,-0.10316904227238154,0.003084482077579447,0.27351352120064687
0.454309016994375,0.027897937441541343,-0.09910388101683205,0.003042868468459924,0.27267862318102326
0.455,0.027720140535267702,-0.09661785563317371,0.00301770840854625,0.2721584694625636
0.455,0.027720140127360272,-0.0966178579907298,0.0030177084243296934,0.2721584748908937
0.45569098300562505,0.027545885608316025,-0.094152627766185,0.0029929733964941304,0.2716352488219294
0.456809016994375,0.027271413644837837,-0.09020921514968278,0.0029538478804515215,0.27078243164437604
0.4575,0.02710637913658144,-0.08780097546414262,0.00293021915166926,0.27025180464944326
0.4575,0.027106378943720935,-0.08780097806903868,0.0029302191766849436,0.2702518088794479
0.45819098300562505,0.026944832112795383,-0.0854155148505532,0.002907011058408181,0.26971879489162964
0.459309016994375,0.026690770139153854,-0.08160544600618709,0.0028703477787667938,0.2688520941698265
0.46,0.026538234406549396,-0.07928231358377114,0.0028482362559262586,0.2683144074595389
0.46,0.02653823444680166,-0.07928231659660627,0.0028482362903705593,0.2683144102973497
0.46069098300562505,0.02638908400959352,-0.07698406131935803,0.002826542435300473,0.26777572445039294
0.461809016994375,0.026154832887437758,-0.0733196297920877,0.0027923242020338776,0.2669032731016836
0.4625,0.02601437110274247,-0.07108935971412042,0.0027717213652159274,0.26636444085743527
0.4625,0.02601437135902436,-0.07108936334832039,0.002771721407879959,0.266364442333377
0.46319098300562506,0.025877154976412492,-0.06888619133958972,0.002751534958406491,0.26582664911526854
0.464309016994375,0.025661897130234514,-0.06538039173611046,0.0027197542815288298,0.2649603678681701
0.465,0.025532968116085485,-0.0632511663367378,0.0027006577684682777,0.26442849849944533
0.465,0.02553296851261766,-0.06325117056273147,0.0027006578137109766,0.2644284988226486
0.46569098300562506,0.025407123133944838,-0.06115137253285358,0.0026819781249461175,0.26390021715631573
0.466809016994375,0.025209913814893133,-0.05781782780839389,0.002652637503930653,0.2630549952895484
0.4675,0.025091921212857624,-0.05579817593411365,0.002635050961396389,0.26253977715007876
0.4675,0.025091921630289917,-0.05579818050011936,0.0026350510007918863,0.2625397767075523
0.46819098300562506,0.0249768472672158,-0.05381034809801547,0.0026178831947192257,0.262030988810527
0.46930901699437494,0.0247967210641415,-0.050663042790894716,0.002590993705327108,0.26122341928041654
0.47,0.0246890797982795,-0.0487616198609573,0.002574925464620458,0.2607352608581119
0.47,0.024689080105407383,-0.048761624444145925,0.0025749254899290973,0.26073526017734655
0.470690983005625,0.02458420584127488,-0.046894386292569784,0.0025592787914336898,0.2602564028260036
0.47180901699437494,0.02442028022193129,-0.04394714112957486,0.002534856672068791,0.2595032334838131
0.4725,0.02432247695268678,-0.04217234082975709,0.002520317189319863,0.259052274386209
0.4725,0.024322477016498673,-0.04217234493688856,0.0025203171918002495,0.2590522739615133
0.473190983005625,0.02422731761021829,-0.040433926081050856,0.0025062020092946743,0.25861323667933017
0.47430901699437494,0.02407887371190495,-0.03769956470316502,0.0024842631312020735,0.25792974797382423
0.475,0.023990508476004146,-0.03605892348511147,0.002471261040716819,0.25752487105354926
0.475,0.02399050818181739,-0.03605892648406246,0.002471261012114017,0.25752487123084444
0.475690983005625,0.023904698410692933,-0.03445648818877356,0.002458684573504174,0.25713402981109856
0.47680901699437495,0.023771219564676198,-0.03194563082205284,0.0024392365261417287,0.2565325392230203
0.4775,0.02369201834606726,-0.03044499996520257,0.002427773262593464,0.25618050213485305
0.4775,0.023692017639651272,-0.03044500144681717,0.0024277731990943797,0.2561805030728184
0.478190983005625,0.023615316322584443,-0.028983757104251336,0.0024167338760227902,0.25584390264037604
0.47930901699437495,0.023496476863513326,-0.026703287716524998,0.002399766325968654,0.2553325696346363
0.48,0.023426274284860483,-0.025345835973319443,0.0023898300083496637,0.2550373545628339
0.48,0.02342627318426965,-0.025345835900564172,0.0023898299113433437,0.25503735619245604
0.480690983005625,0.023358538694236902,-0.024028027765847053,0.0023803110909524847,0.25475813385746643
0.48180901699437495,0.023254151152675262,-0.021979412707556815,0.002365786091525171,0.25434019027318927
0.4825,0.023192851230703616,-0.02076459202935711,0.0023573458472903003,0.25410263531651867
0.4825,0.02319284983564738,-0.02076459096857627,0.002357345724936498,0.2541026374121197
0.483190983005625,0.02313399728912003,-0.019588479011233537,0.0023493105317146045,0.25388073906487085
0.48430901699437495,0.02304393912153939,-0.017766224268459675,0.0023371551822874152,0.25355421765791497
0.485,0.022991469874751515,-0.016688902937725677,0.0023301575828536523,0.25337196746743845
0.485,0.02299146835171159,-0.016688902126997,0.002330157449340857,0.2533719697340894
0.485690983005625,0.022941425886182427,-0.015647985220673052,0.0023235460951221715,0.2532041934369954
0.48680901699437495,0.022865575751022715,-0.0140386046619144,0.0023136505040293256,0.2529621962313635
0.4875,0.022821856210848222,-0.013088593534947096,0.0023080198724016905,0.25282999015047125
0.4875,0.022821854748773792,-0.01308859457701982,0.0023080197441098464,0.2528299922943221
0.488190983005625,0.022780536502619405,-0.01217127490889304,0.0023027511251067488,0.2527103701927706
0.48930901699437496,0.022718745093706624,-0.010753061729499813,0.002294973871301345,0.2525418835674469
0.49,0.02268367710089721,-0.009915175440032722,0.0022906174886315064,0.25245217942871634
0.49,0.022683675864479377,-0.009915179840100836,0.002290617379920289,0.2524521812078959
0.490690983005625,0.022650981195882824,-0.00910497834148784,0.0022865956654289023,0.25237269476923674
0.49180901699437496,0.022603084747252946,-0.007848669960356778,0.0022807772712479307,0.2522639383906575
0.4925,0.02257656928462535,-0.00710332043824067,0.002277595316904256,0.2522078629607488
0.4925,0.02257656837045735,-0.007103328976717286,0.0022775952360124065,0.2522078642156222
0.493190983005625,0.022552402681891355,-0.006379601494850731,0.0022747208809748612,0.25215948307820085
0.49430901699437496,0.02251826239492299,-0.005249758272234823,0.002270703524592487,0.25209577506127256
0.495,0.022500224844085828,-0.004573914915735278,0.0022686021504236594,0.2520643867054467
0.495,0.022500224271259403,-0.004573927342024346,0.0022686020990231866,0.2520643874115712
0.49569098300562503,0.02248452280959601,-0.003912883777298485,0.0022667853538979738,0.25203841027599533
0.49680901699437496,0.022464056247371557,-0.002869614029598118,0.0022644351221213143,0.252006482843706
0.4975,0.022454459266486256,-0.0022378877736113404,0.002263340096147032,0.25199227348185516
0.4975,0.022454459000661522,-0.0022379028727950753,0.0022633400717221555,0.2519922737456597
0.49819098300562503,0.022447193767607357,-0.001613685492317895,0.002262514275924814,0.25198186233748265
0.49930901699437497,0.022440372656869954,-0.0006143438071069748,0.0022617413965563943,0.25197235259192313
0.5,0.022439206935581053,8.010135630230553e-09,0.002261609491147914,0.2519707467425866
0.5,0.02243920693558106,-8.010134709785749e-09,0.0022616094911479152,0.2519707467425866
0.5006909830056251,0.022440372656869968,0.0006143438071081207,0.0022617413965563974,0.2519723525919233
0.5018090169943749,0.02244719376760734,0.0016136854923192582,0.0022625142759248153,0.25198186233748304
0.5025,0.022454459000661488,0.002237902872796343,0.0022633400717221564,0.25199227374566013
0.5025,0.022454459266486246,0.002237887773612657,0.0022633400961470356,0.25199227348185566
0.503190983005625,0.022464056247371557,0.002869614029599419,0.0022644351221213174,0.25200648284370636
0.5043090169943749,0.02248452280959602,0.003912883777299714,0.002266785353897978,0.2520384102759958
0.505,0.022500224271259396,0.004573927342025522,0.002268602099023192,0.2520643874115719
0.505,0.022500224844085863,0.004573914915736455,0.0022686021504236672,0.2520643867054472
0.5056909830056251,0.022518262394923005,0.005249758272236016,0.0022707035245924947,0.25209577506127323
0.5068090169943749,0.022552402681891365,0.00637960149485201,0.0022747208809748677,0.25215948307820146
0.5075,0.022576568370457357,0.0071033289767186945,0.0022775952360124126,0.25220786421562275
0.5075,0.02257656928462539,0.007103320438242074,0.0022775953169042653,0.2522078629607494
0.508190983005625,0.022603084747252988,0.007848669960358386,0.0022807772712479407,0.2522639383906582
0.5093090169943749,0.022650981195882852,0.009104978341489394,0.0022865956654289114,0.25237269476923746
0.51,0.02268367586447941,0.009915179840102175,0.0022906173799202975,0.25245218120789653
0.51,0.02268367710089727,0.009915175440034136,0.002290617488631519,0.25245217942871706
0.5106909830056251,0.022718745093706673,0.010753061729501107,0.002294973871301358,0.2525418835674478
0.5118090169943749,0.022780536502619454,0.012171274908894272,0.0023027511251067618,0.2527103701927715
0.5125,0.022821854748773837,0.013088594577020924,0.00230801974410986,0.2528299922943231
0.5125,0.0228218562108483,0.013088593534948192,0.002308019872401707,0.25282999015047225
0.513190983005625,0.0228655757510228,0.014038604661915473,0.0023136505040293413,0.2529621962313643
0.5143090169943749,0.02294142588618253,0.015647985220674173,0.0023235460951221885,0.25320419343699613
0.515,0.022991468351711702,0.016688902126997963,0.002330157449340874,0.25337196973409004
0.515,0.02299146987475166,0.016688902937726707,0.002330157582853673,0.2533719674674391
0.5156909830056251,0.02304393912153953,0.017766224268460747,0.0023371551822874356,0.2535542176579156
0.5168090169943749,0.023133997289120165,0.019588479011234543,0.002349310531714625,0.2538807390648716
0.5175,0.02319284983564751,0.020764590968577197,0.0023573457249365186,0.25410263741212047
0.5175,0.023192851230703783,0.02076459202935809,0.002357345847290325,0.2541026353165195
0.518190983005625,0.023254151152675415,0.021979412707557745,0.0023657860915251953,0.2543401902731902
0.5193090169943749,0.02335853869423705,0.02402802776584792,0.0023803110909525085,0.2547581338574673
0.52,0.023426273184269812,0.025345835900565123,0.0023898299113433684,0.25503735619245693
0.52,0.023426274284860694,0.025345835973320404,0.0023898300083496924,0.2550373545628346
0.5206909830056251,0.023496476863513534,0.02670328771652583,0.0023997663259686824,0.255332569634637
0.5218090169943749,0.023615316322584647,0.02898375710425218,0.0024167338760228176,0.2558439026403767
0.5225,0.023692017639651473,0.030445001446818155,0.0024277731990944066,0.25618050307281903
0.5225,0.023692018346067493,0.03044499996520354,0.0024277732625934945,0.2561805021348537
0.523190983005625,0.02377121956467642,0.031945630822053685,0.0024392365261417573,0.2565325392230209
0.5243090169943749,0.02390469841069316,0.03445648818877433,0.002458684573504202,0.25713402981109906
0.525,0.023990508181817617,0.0360589264840633,0.002471261012114045,0.25752487123084494
0.525,0.023990508476004414,0.036058923485112394,0.0024712610407168507,0.2575248710535497
0.5256909830056251,0.024078873711905195,0.03769956470316583,0.002484263131202103,0.2579297479738247
0.5268090169943749,0.024227317610218548,0.04043392608105165,0.002506202009294704,0.2586132366793305
0.5275,0.02432247701649893,0.04217234493688947,0.0025203171918002764,0.25905227396151337
0.5275,0.02432247695268707,0.04217234082975793,0.002520317189319894,0.2590522743862091
0.5281909830056251,0.024420280221931583,0.04394714112957575,0.002534856672068822,0.25950323348381316
0.5293090169943749,0.024584205841275204,0.04689438629257068,0.002559278791433722,0.26025640282600343
0.53,0.024689080105407712,0.0487616244441468,0.0025749254899291286,0.2607352601773462
0.53,0.02468907979827986,0.048761619860958234,0.002574925464620493,0.26073526085811166
0.5306909830056251,0.024796721064141866,0.050663042790895625,0.0025909937053271432,0.2612234192804162
0.5318090169943749,0.024976847267216194,0.05381034809801648,0.002617883194719262,0.26203098881052655
0.5325,0.025091921630290333,0.05579818050012025,0.0026350510007919236,0.2625397767075517
0.5325,0.02509192121285809,0.055798175934114486,0.0026350509613964307,0.26253977715007804
0.5331909830056251,0.02520991381489362,0.05781782780839459,0.002652637503930696,0.26305499528954757
0.5343090169943749,0.025407123133945338,0.06115137253285407,0.0026819781249461604,0.26390021715631473
0.535,0.025532968512618163,0.06325117056273183,0.0027006578137110204,0.2644284988226477
0.535,0.025532968116086026,0.06325116633673816,0.002700657768468326,0.26442849849944444
0.5356909830056251,0.025661897130235076,0.06538039173611092,0.0027197542815288783,0.26496036786816907
0.5368090169943749,0.025877154976413075,0.06888619133959015,0.002751534958406541,0.26582664911526743
0.5375,0.026014371359024957,0.07108936334832085,0.0027717214078800093,0.26636444233337575
0.5375,0.026014371102743093,0.07108935971412089,0.0027717213652159816,0.2663644408574341
0.5381909830056251,0.026154832887438376,0.07331962979208827,0.00279232420203393,0.2669032731016823
0.539309016994375,0.02638908400959417,0.0769840613193587,0.0028265424353005257,0.26777572445039133
0.54,0.026538234446802325,0.07928231659660673,0.002848236290370614,0.2683144102973481
0.54,0.0265382344065501,0.07928231358377161,0.0028482362559263162,0.26831440745953716
0.5406909830056251,0.02669077013915458,0.08160544600618748,0.002870347778766853,0.2688520941698248
0.5418090169943749,0.026944832112796118,0.08541551485055349,0.0029070110584082424,0.26971879489162803
0.5425,0.027106378943721664,0.08780097806903898,0.0029302191766850025,0.27025180887944605
0.5425,0.027106379136582207,0.08780097546414291,0.0029302191516693238,0.2702518046494415
0.5431909830056251,0.027271413644838618,0.09020921514968294,0.002953847880451585,0.27078243164437404
0.544309016994375,0.027545885608316827,0.09415262776618526,0.0029929733964941954,0.2716352488219274
0.545,0.027720140127361095,0.09661785799073007,0.0030177084243297606,0.2721584748908917
0.545,0.027720140535268556,0.09661785563317403,0.003017708408546322,0.27215846946256167
0.5456909830056251,0.027897937441542217,0.09910388101683246,0.0030428684684599967,0.2726786231810212
0.5468090169943749,0.028193140727006315,0.10316904227238179,0.003084482077579519,0.27351352120064465
0.5475,0.028380235136828854,0.10570702815518337,0.0031107617666045607,0.27402536938178373
0.5475,0.02838023572414,0.10570702604406557,0.0031107617603378063,0.27402536315896575
0.5481909830056251,0.028570876160019264,0.10826394344988065,0.0031374721813392146,0.2745341238195598
0.549309016994375,0.028886834026835007,0.11243994558959448,0.003181607226785209,0.27535098029690547
0.55,0.029086717223044897,0.11504409469228855,0.0032094536442930656,0.2758521716013962
0.55,0.02908671792775422,0.11504409281987342,0.003209453646227539,0.2758521650843524
0.5506909830056251,0.029290102239787105,0.1176654206334745,0.003237737505139289,0.27635081969270237
0.5518090169943749,0.02962655413228367,0.12194200198222735,0.0032844332262578118,0.27715282138387537
0.5525,0.029839007007607603,0.12460610521889753,0.003313871642778074,0.2776459385807633
0.5525,0.02983900774134455,0.12460610347764596,0.003313871648333649,0.2776459322189517
0.5531909830056251,0.030054875307092933,0.12728573001076912,0.0033437548676671382,0.27813747632468255
0.554309016994375,0.03041131775815282,0.13165319769966966,0.00339305432046984,0.2789302281681146
0.555,0.030635983495816387,0.13437138096856802,0.003424111898223002,0.27941912642453565
0.555,0.030635984169450278,0.13437137922614995,0.0034241119014516903,0.27941912054404977
0.5556909830056251,0.03086394718651415,0.13710351768079795,0.0034556219671193988,0.2799076497115473
0.5568090169943749,0.031239695324808987,0.14155269083466082,0.003507570129289909,0.28069817045433654
0.5575,0.031476121048228584,0.14431939399813204,0.0035402749170318298,0.2811873572038406
0.5575,0.03147612160351806,0.14431939222046034,0.0035402749139093045,0.2811873519952353
0.5581909830056251,0.03171570902909682,0.14709857218199465,0.003573440030445167,0.28167745100439034
0.559309016994375,0.032109971438780124,0.15162079661959932,0.0036280828290137317,0.28247322143612946
0.56,0.03235765586770867,0.15443079881492408,0.0036624634021118624,0.28296729969296225
0.56,0.03235765628946989,0.15443079708282054,0.0036624633919643246,0.282967295220652
0.5606909830056251,0.0326083618175379,0.15725190011297654,0.003697312293439134,0.2834635111484344
0.5618090169943749,0.03302031715859007,0.16183912113911006,0.0037546966024304697,0.2842716943327197
0.5625,0.033278756261354736,0.1646875901679194,0.0037907821978825826,0.28477493029724976
0.5625,0.033278756568701884,0.16468758858534582,0.0037907821823546127,0.284774926500693
0.5631909830056251,0.033540082228624646,0.16754589732652977,0.003827344332719485,0.2852813766697518
0.5643090169943749,0.0339689438798457,0.1721907313772376,0.003887518346123532,0.28610827288849405
0.565,0.03423766644321523,0.1750732599256216,0.003925339081012767,0.2866243153226525
0.565,0.034237666666487934,0.1750732584966568,0.0039253390614933355,0.28662431202821176
0.565690983005625,0.03450915461409651,0.1779644851802888,0.003963644839018868,0.287144446404359
0.5668090169943749,0.03495421338385595,0.182660247429605,0.004026658259378977,0.28799519925963646
0.5675,0.03523280191949543,0.18557285944720348,0.004066245184231554,0.2885269523498763
0.5675,0.035232802080830544,0.18557285803523382,0.0040662451600748046,0.28852694931459677
0.5681909830056251,0.03551405136397779,0.18849314428167366,0.004106325873790026,0.28906346333912697
0.5693090169943749,0.0359746942409178,0.19323383869018237,0.004172229907597768,0.28994199920483643
0.57,0.03626279190141398,0.19617298094244043,0.004213615031959186,0.29049163143688383
0.57,0.03626279200889568,0.1961729793168253,0.0042136150005321225,0.2904916284092573
0.570690983005625,0.03655346237535467,0.1991188888709581,0.004255502975419931,0.29104650413972183
0.5718090169943749,0.03702917323306686,0.20389920523203034,0.0043243506856983395,0.2919556601007714
0.5725,0.03732648166134627,0.20686175408506322,0.004367567378267556,0.292524715957252
0.5725,0.03732648171182732,0.2068617520093309,0.0043675673362054655,0.29252471274446107
0.5731909830056251,0.03762629008218195,0.20983028590768982,0.004411296483350213,0.29309935112624863
0.5743090169943749,0.038116642291179836,0.2146456450467289,0.004483144130672537,0.2940411235875001
0.575,0.03842291672432224,0.21762894741930952,0.00452822822246934,0.2946306923390663
0.575,0.03842291671212532,0.21762894475078925,0.004528228167655039,0.29463068886608257
0.575690983005625,0.038731632519748704,0.22061759166682604,0.004573835299144785,0.2952260853459155
0.5768090169943749,0.039236282810869424,0.2254642449235232,0.0046487449081064535,0.29620191918503025
0.5775,0.039551329565487695,0.2284661882508564,0.0046957365194968265,0.29681281078818056
0.5775,0.03955132948840005,0.2284661849748268,0.004695736452127588,0.29681280710834224
0.5781909830056251,0.03986877338097421,0.23147299509903801,0.0047432632622933825,0.2974297213114737
0.5793090169943749,0.04038746263768039,0.23634814614952793,0.004821306070834605,0.2984407632937344
0.58,0.04071114144923273,0.2393672309703528,0.00487025183029662,0.2990736477120079
0.58,0.04071114130988468,0.23936722718405712,0.004870251752671445,0.2990736439688653
0.580690983005625,0.04103718888214551,0.24239087970866685,0.00491974705386197,0.299712723256396
0.5818090169943749,0.04156975099446604,0.2472927765546833,0.005001007060919754,0.30075998420014066
0.5825,0.04190198205764631,0.25032815941704034,0.0050519621917155325,0.30141546674124736
0.5825,0.04190198186070509,0.2503281552704405,0.005051962106948525,0.3014154631004556
0.5831909830056251,0.04223657171540467,0.25336798877059413,0.005103483791793553,0.30207729844774517
0.5843090169943749,0.042782948413414415,0.2582959428133576,0.005188060588395279,0.3031617023131922
0.585,0.0431237224210653,0.2613474286473799,0.00524109041664481,0.30384032977662295
0.585,0.04312372217094189,0.2613474242666917,0.00524109032710118,0.30384032634784897
0.585690983005625,0.04346686642821787,0.2644034143104378,0.005294706676496009,0.3045254415360148
0.5868090169943749,0.04402712486956486,0.2693577335702191,0.005382717115271274,0.30564777573019813
0.5875,0.044376514002765446,0.27242571693665046,0.005437897831297787,0.3063499890369324
0.5875,0.04437651370586404,0.27242571237605756,0.005437897738126637,0.3063499858376695
0.5881909830056251,0.04472830892981274,0.27549840083378435,0.005493687990161032,0.30705878008833726
0.5893090169943749,0.045302658956231465,0.28048025472446353,0.005585266742433223,0.30821958749868034
0.59,0.045660827130161445,0.28356562659191054,0.00564268556061399,0.308945649655495
0.59,0.04566082679755405,0.283565621811678,0.005642685463651538,0.30894564659710705
0.5906909830056251,0.04602146383070926,0.28665601852684935,0.005700739868856626,0.3096783215016202
0.5918090169943749,0.046610272802596595,0.2916672728088352,0.005796039365953856,0.3108777860248314
0.5925,0.04697748403828977,0.2947713178620245,0.005855794442740733,0.3116277171191136
0.5925,0.04697748368866021,0.2947713127630833,0.005855794341362872,0.3116277140433764
0.5931909830056251,0.047347255338606765,0.2978807943002463,0.005916214080081685,0.31238421518689535
0.5943090169943749,0.04795105899179656,0.3029238540430557,0.006015404454909757,0.3136220857989221
0.595,0.04832768304893217,0.3060481595478017,0.006077604932345135,0.3143956294258672
0.595,0.0483276827090814,0.30604815403043495,0.006077604826324549,0.31439562615230093
0.5956909830056251,0.048706988470710484,0.3091783780756264,0.006140502130462725,0.3151756207507708
0.5968090169943749,0.04932649649234737,0.3142560619574142,0.0062437716158694105,0.3164512006664656
0.5975,0.04971301093791489,0.3174024479106323,0.006308537997713688,0.31724783304677706
0.5975,0.04971301064037019,0.3174024419274772,0.006308537888092598,0.3172478294328878
0.5981909830056251,0.05010235762688432,0.32055528328437355,0.006374036512829502,0.31805072728799455
0.5993090169943749,0.05073845264305878,0.3256707315855676,0.00648159240022556,0.319362931986864
0.6,0.05113544064646371,0.3288412000751472,0.006549057253979212,0.32018191156587383
0.6,0.05113544042303737,0.32884119365315656,0.00654905714250328,0.3201819075148134
0.6006909830056251,0.05153543992109144,0.332018697609804,0.006617293133740897,0.32100691989206726
0.601809016994375,0.05218916915560084,0.3371753026134375,0.0067293630971995465,0.32235438914231906
0.6025,0.052597312590694056,0.34037199631135506,0.006799671883774006,0.3231948339589246
0.6025,0.05259731246888098,0.34037198957933723,0.00679967177321483,0.3231948294524475
0.6031909830056251,0.053008671688682826,0.34357633019949074,0.006870794271635128,0.32404105086743856
0.6043090169943749,0.053681230772722244,0.34877766632175866,0.006987627556645891,0.32542228708533116
0.605,0.05410129852990687,0.3520028224358925,0.007060939261864325,0.3262832618500406
0.605,0.05410129853012114,0.35200281560249796,0.007060939155770899,0.3262832569462123
0.6056909830056251,0.054524807693864155,0.3552362464244732,0.0071351109233809135,0.32714975188183243
0.606809016994375,0.055217517221092534,0.3604859816585166,0.007256978900421256,0.3285632560843013
0.6075,0.05565034921286029,0.36374187070109576,0.007333466155858023,0.3294438516372925
0.6075,0.055650349348160405,0.36374186403181935,0.007333466058307923,0.32944384645405383
0.6081909830056251,0.0560868646310691,0.36700665103494495,0.007410863408328285,0.33032972412862727
0.6093090169943749,0.05680114041859163,0.3723084253804227,0.007538058998874401,0.3317741045040319
0.61,0.05724762796122353,0.3755972676012602,0.007617907413780776,0.33267349605038393
0.61,0.05724762823832466,0.37559726139569016,0.0076179073292742495,0.3326734907497186
0.6106909830056251,0.05769805128836756,0.37889559265161576,0.00769871920297778,0.3335779558871303
0.611809016994375,0.05843536955448382,0.3842528575240284,0.007831554812533429,0.33505199300705485
0.6125,0.058896432875982584,0.38757671506358193,0.007914961324378304,0.3359694695366667
0.6125,0.0588964332941079,0.3875767096122871,0.007914961257175569,0.3359694642989271
0.6131909830056251,0.05936168806572131,0.39091058107821247,0.007999387284090166,0.33689183818499985
0.6143090169943749,0.060123546621520266,0.3963264014219564,0.008138191026448744,0.33839450114607056
0.615,0.06060011011154426,0.39968704881139716,0.008225361170248397,0.33932946471171
0.615,0.06060011066671213,0.3996870443887949,0.008225361124470575,0.3393294597145348
0.6156909830056251,0.061081118146164515,0.40305812562713267,0.008313608592797402,0.34026917176365745
0.616809016994375,0.06186899458152531,0.4085349544034894,0.008458718779533908,0.34179958946915584
0.6175,0.062361960434424143,0.41193373537957595,0.00854986291430466,0.3427515289266424
0.6175,0.06236196111601283,0.41193373220512103,0.008549862892906332,0.34275152432269185
0.6181909830056251,0.06285961260144336,0.41534322126626955,0.008642142702708314,0.34370807999975955
0.6193090169943749,0.06367492035888046,0.4208826619865594,0.008793900740335096,0.3452654785734903
0.62,0.06418514106439488,0.42432034266639224,0.008889229340448276,0.3462339255253019
0.62,0.06418514185614327,0.42432034089405024,0.008889229345143601,0.3462339214372555
0.6206909830056251,0.06470027123099487,0.42776881883376505,0.008985751077720754,0.34720685503927623
0.621809016994375,0.06554431449872382,0.43337139571765504,0.009144493083504977,0.34879047684917913
0.6225,0.06607256492623896,0.43684802779601445,0.009244211344984314,0.34977495407149023
0.6225,0.06607256580466048,0.4368480274887284,0.009244211375511246,0.34977495057635555
0.6231909830056251,0.06660592167406586,0.44033532702085815,0.009345177768972736,0.35076377347884674
0.6243090169943749,0.06747985062668957,0.44600028647842566,0.009511225423049321,0.35237279479422307
0.625,0.06802680071624681,0.449515094971661,0.009615527530882429,0.3533727674108434
0.625,0.06802680165141334,0.4495150961025334,0.009615527584736184,0.3533727645321545
0.6256909830056251,0.06857902042501474,0.45304019872145934,0.009721128779328887,0.3543769187385123
0.6268090169943749,0.06948378882567155,0.45876536545606683,0.009894780063213718,0.3560103813581185
0.6275,0.07004997828919622,0.4623166751723219,0.010003843552893394,0.3570252196079654
0.6275,0.07004997924510192,0.46231667762275563,0.01000384362542397,0.35702521732451004
0.628190983005625,0.07062156066538317,0.46587765289831673,0.010114251628875177,0.35804404255515554
0.6293090169943749,0.07155788835606043,0.4716593607996103,0.010295772184832915,0.3597008108177685
0.63,0.07214370501220435,0.47524457269612663,0.010409752856165936,0.36072977033841513
0.63,0.07214370594605889,0.475244576246568,0.010409752940512999,0.3607297685918806
0.6306909830056251,0.07273499275314235,0.4788385735113248,0.010525116780762482,0.36176248812191464
0.6318090169943749,0.07370333591080963,0.48467168573945074,0.01071473265678482,0.3634412379159814
0.6325,0.07430899949458028,0.48828731062557684,0.010833760512642168,0.3644834604936488
0.6325,0.07430900036320426,0.4882873149902236,0.010833760600631487,0.3644834591933249
0.633190983005625,0.07492016396472834,0.4919106135975671,0.010954202630995273,0.36552918638006465
0.6343090169943749,0.07592069625673083,0.4977886396503407,0.011152095171024853,0.3672284278490187
0.635,0.07654624963816989,0.5014303922390588,0.011276271835997905,0.36828296256512416
0.635,0.07654625039884358,0.5014303970776779,0.01127627191855296,0.3682829616015822
0.6356909830056251,0.07717728439176544,0.5050785164918367,0.011401885701464715,0.3693407260738388
0.6368090169943749,0.0782098915726262,0.5109938230428042,0.01160818915397939,0.37105885587374693
0.6375,0.07885520069439209,0.5146567715140044,0.011737587065064514,0.3721246969668563
0.6375,0.07885520131005432,0.5146567764707707,0.011737587133281827,0.3721246962242314
0.638190983005625,0.07950592401664164,0.5183246396729785,0.01186843716178683,0.3731934855351977
0.6393090169943749,0.08057021367309841,0.5242687424319942,0.01208323938150497,0.37492886113380897
0.64,0.08123497708411914,0.5279475040295516,0.012217902938379203,0.3760049973833168
0.64,0.08123497752754137,0.5279475087657659,0.012217902984507218,0.37600499675047433
0.6406909830056251,0.08190504420055345,0.5316296479848526,0.0123540263772683,0.37708380777556627
0.6418090169943749,0.0830003710707803,0.5375935629617835,0.012577372703694736,0.37883483355059705
0.6425,0.08368413891412783,0.541282530170585,0.012717321346335459,0.3799203024418191
0.6425,0.08368413917204263,0.5412825344038007,0.012717321365054896,0.3799203018301324
0.643190983005625,0.08437306343078169,0.5449733224000065,0.012858731442130358,0.3810081950111797
0.6443090169943749,0.08549856899044726,0.5509479473714638,0.013090631484288764,0.3827734089254576
0.645,0.08620077026445551,0.5546415255843139,0.01323586445500409,0.38386734870227257
0.645,0.08620077033731231,0.5546415291103444,0.013235864443563939,0.3838673480460403
0.6456909830056251,0.08690795336083729,0.5583354163354695,0.013382555881117322,0.3849634976891485
0.6468090169943749,0.08806261664189932,0.5643119094922575,0.0136229925874538,0.38674164778826586
0.6475,0.08878259249620614,0.5680047454332492,0.013773494920626291,0.3878433410585207
0.6475,0.08878259239743179,0.5680047481336901,0.013773494879236958,0.38784334032454393
0.648190983005625,0.0895073574047246,0.5716964851563192,0.013925449941044504,0.3889470749895433
0.6493090169943749,0.09069005271356059,0.5776666089204184,0.014174390075875214,0.39073717711478867
0.65,0.09142709294935786,0.5813537912666661,0.014330139243558596,0.39184608143168703
0.65,0.09142709270250741,0.5813537931003513,0.014330139174734354,0.39184608060771653
0.6506909830056251,0.09216872181320626,0.5850386208595169,0.014487334434877732,0.3929569096183869
0.6518090169943749,0.09337827856573162,0.5909950254033901,0.014744739503346423,0.39475828131076507
0.6525,0.09413165840987894,0.5946722438559007,0.014905712130512247,0.3958740444582437
0.6525,0.09413165804293039,0.5946722448407638,0.014905712037906001,0.39587404354197164
0.6531909830056251,0.09488942865967505,0.5983460407071257,0.015068125019477354,0.3969916678895766
0.6543090169943749,0.09612468893159798,0.6042824715612342,0.015333961754733214,0.3988039369793127
0.655,0.09689370353840086,0.6079461270873481,0.015500139893110762,0.39992639684186904
0.655,0.09689370307857395,0.6079461272757996,0.015500139780536389,0.39992639583520906
0.6556909830056251,0.09766692140852173,0.6116055014681159,0.015667755038048865,0.4010507040688243
0.6568090169943749,0.0989267918138256,0.6175169264950333,0.01594200478355595,0.4028737941274257
0.6575,0.09971078675586056,0.6211641924732987,0.016113381407052544,0.4040029652585575
0.6575,0.09971078622654957,0.6211641919288186,0.016113381277721835,0.40400296416054626
0.6581909830056251,0.10049881651471856,0.6248065360450659,0.016286195653515426,0.405134015959537
0.6593090169943749,0.10178231279701916,0.6306891987646845,0.01656886235703808,0.4069681141477099
0.66,0.1025807099798719,0.6343180396577394,0.016745445998362588,0.408104165043514
0.66,0.10258070939944437,0.6343180384385405,0.016745445854308247,0.4081041638419141
0.6606909830056251,0.1033829986230703,0.6379415342260738,0.016923472894845224,0.40924216554569676
0.6618090169943749,0.10468928308855009,0.6437929489086156,0.01721458980903979,0.41108768016108804
0.6625,0.10550160236486007,0.6474021066121064,0.01739640844038523,0.41223090575019405
0.6625,0.10550160174820358,0.6474021047739141,0.01739640828289403,0.4122309044277199
0.6631909830056251,0.10631770011072528,0.6510057032538533,0.017579681933282694,0.4133761808940144
0.664309016994375,0.10764611258333318,0.6568246079559026,0.01787931724930139,0.4152336953984357
0.665,0.10847198962260224,0.6604135658822521,0.018066421579075193,0.4163844887959608
0.665,0.10847198898118339,0.6604135634722711,0.01806642140861634,0.41638448732949673
0.6656909830056251,0.10930156688365564,0.6639969446265007,0.018254999187657057,0.4175374541311085
0.6668090169943749,0.11065165033209569,0.6697832279199092,0.018563260934125816,0.4194076834464833
0.6675,0.11149085135181305,0.6733521614793414,0.0187557273003326,0.4205665100078097
0.6675,0.11149085069886092,0.6733521585553982,0.018755727117834506,0.4205665083786587
0.6681909830056251,0.11233371265103653,0.6769156790907541,0.018949692919428288,0.4217276468528933
0.669309016994375,0.11370523412553442,0.6826702912726754,0.019266733347268274,0.4236113995859934
0.67,0.11455766792505907,0.6862200110612398,0.019464666352567224,0.42477877529116065
0.67,0.11455766727330755,0.6862200076817803,0.01946466615879093,0.42477877347905574
0.6706909830056251,0.11541376325623964,0.6897646431069129,0.019664132834985,0.4259486104644001
0.6718090169943749,0.11680673072268169,0.6954895000977045,0.01999015245968159,0.42784675882979484
0.6725,0.11767245804381192,0.699021390961317,0.020193687366718338,0.4290232332700956
0.6725,0.11767245740680873,0.6990213871944668,0.02019368716303012,0.4290232312651117
0.6731909830056251,0.11854189138866063,0.702548669701335,0.020398798829355143,0.43020232321234997
0.674309016994375,0.1199565657306666,0.7082465504851222,0.020734049973397933,0.43211577972212084
0.675,0.12083580558723325,0.7117625071168135,0.020943354776658037,0.4333019231112484
0.675,0.1208358049791432,0.7117625030394672,0.020943354564963174,0.43330192091197833
0.6756909830056251,0.12171884040976884,0.7152744564366558,0.021154288577965846,0.43449084190149867
0.6768090169943749,0.12315574246435185,0.7209488962786487,0.021499078340731108,0.43642054179800316
0.6775,0.12404887527853245,0.7244512561406321,0.021714355437550632,0.4376169350345666
0.6775,0.1240488747120088,0.7244512518300449,0.021714355219930127,0.43761693264735496
0.6781909830056251,0.12494593669186949,0.7279503235684271,0.02193132370780086,0.43881626502760823
0.679309016994375,0.12640584868176818,0.7336055021291125,0.022286016123860376,0.44076315210632233
0.68,0.12731341591479972,0.7370969753227044,0.02250750344982623,0.4419703785359242
0.68,0.12731341540175853,0.7370969708575252,0.022507503228762247,0.4419703759760137
0.6806909830056251,0.12822508938175745,0.740585961298835,0.022730754073786635,0.4431807024542527
0.6818090169943749,0.12970905087628776,0.7462265871167104,0.023095771371348554,0.44514571680461507
0.6825,0.13063175133562666,0.7497101843390943,0.02332374296170747,0.44636435482256465
0.6825,0.13063175088550882,0.7497101797950682,0.023323742739512807,0.4463643521082927
0.6831909830056251,0.13155877806304814,0.7531921696727616,0.02355355996605931,0.44758624838343214
0.684309016994375,0.13306807662540177,0.7588233618351888,0.02392938281675905,0.4495703143760459
0.685,0.13400675955241093,0.762302320803607,0.02416414872694283,0.4508009298869001
0.685,0.13400675917205437,0.7623023162517539,0.024164148505730176,0.4508009270395323
0.6856909830056251,0.13495002875250017,0.7657805928839019,0.02440085202278746,0.4520349541299264
0.6868090169943749,0.13648618574092047,0.7714077613977889,0.0247880187480014,0.4540389676332205
0.6875,0.13744184104041157,0.7748854728709763,0.02502992433020148,0.45528210588437223
0.6875,0.13744184073649413,0.7748854683839335,0.02502992411261244,0.4552821029332736
0.6881909830056251,0.13840237943564257,0.7783634517396693,0.025273868813647477,0.45652879879496383
0.6893090169943749,0.13996713160050675,0.7839921783695551,0.02567297356849808,0.4585536131756582
0.69,0.14094087765658378,0.7874721129657042,0.025922398133576878,0.459809789831509
0.69,0.14094087743217482,0.7874721086038884,0.025922397921742345,0.4598097868061206
0.690690983005625,0.14191983671210817,0.7909532785873196,0.02617397218548345,0.46106965720688387
0.6918090169943749,0.14351511431430442,0.7965892000308279,0.02658566217499814,0.4631160679838637
0.6925,0.14450818373779684,0.8000748366059728,0.02684301705308491,0.4643857593177955
0.6925,0.1445081835965186,0.8000748324326108,0.02684301684939275,0.46438575624791545
0.6931909830056251,0.14550682489347502,0.8035626577888483,0.027102640437431286,0.4656592647333386
0.6943090169943749,0.14713472684394618,0.8092113522087492,0.027527612198229173,0.4677279930560763
0.695,0.14814845054351675,0.8127061087403465,0.027793338244860192,0.469011625550148
0.695,0.14814845048818293,0.8127061048155527,0.02779333805172535,0.4690116224661812
0.695690983005625,0.14916812885630146,0.81620397476398,0.02806145946127821,0.4702991797985
0.6968090169943749,0.1508308953235944,0.8218708526285518,0.028500454241652044,0.4723908550119463
0.6975,0.15186668501638106,0.8253780196761018,0.028775018774983546,0.47368879441662504
0.6975,0.15186668504954975,0.8253780160589178,0.028775018595056545,0.47368879135124475
0.6981909830056251,0.15290883125972077,0.8288891745040943,0.02905211184024716,0.4749907444995963
0.6993090169943749,0.1546088138759153,0.8345793738622154,0.02950591006644949,0.47710588624866684
0.7,0.15566814318277372,0.8381020509843466,0.02978980324934174,0.4784184265364561
0.7,0.15566814330665127,0.8381020477318256,0.029789803085157156,0.47841842351896813
0.700690983005625,0.15673424457902124,0.8416295305967801,0.030076363929360216,0.47973504466339706
0.7018090169943749,0.15847387448912012,0.8473478176270592,0.03054577878753067,0.48187404526459926
0.7025,0.1595582586971372,0.8508888530944253,0.03083950945754159,0.4832013978680836
0.7025,0.1595582589144588,0.8508888502631572,0.03083950931196991,0.4832013949290987
0.7031909830056251,0.16064983829565133,0.8544354260986246,0.031136050938417384,0.48453287081927027
0.7043090169943749,0.1624315919768682,0.8601861009707262,0.0316219210332423,0.4866959784175724
0.705,0.1635425664035732,0.8637480348176342,0.03192601195455753,0.4880382620964543
0.705,0.163542566716888,0.8637480324628634,0.0319260118306792,0.4880382592677998
0.705690983005625,0.16466116104783102,0.867316146460111,0.03223305993156997,0.48938468134277985
0.7068090169943749,0.16648752382434556,0.8731029548756284,0.03273624099557633,0.49157198454875
0.7075,0.16762662077429968,0.8766879656777622,0.0330512235276474,0.4929292163586165
0.7075,0.16762662118462313,0.8766879638451657,0.03305122342852322,0.49292921367365594
0.7081909830056251,0.16877375769819727,0.8802796858258096,0.033369310720985805,0.4942905694595173
0.7093090169943749,0.1706471851093544,0.8861057375113038,0.03389066641326171,0.496501984365342
0.71,0.17181590953489884,0.8897155937380906,0.034217074625579436,0.4978740722876619
0.71,0.1718159100427033,0.8897155924690654,0.034217074553938236,0.4978740697737756
0.710690983005625,0.1729930816868432,0.8933325696444169,0.034546734748092695,0.4992502360676791
0.7118090169943749,0.1749159589110152,0.8992002652000199,0.03508712660132152,0.5014854965173784
0.7125,0.1761157629546599,0.9028362821427394,0.03542549088326572,0.5028722342756146
0.7125,0.17611576355806446,0.9028362814660958,0.03542549084127341,0.5028722319565934
0.7131909830056251,0.17732440325913626,0.9064796970820614,0.03576725211649121,0.5042629702836514
0.7143090169943749,0.17929900292423884,0.9123906648505039,0.03632752871463918,0.5065216220135514
0.715,0.18053125956775698,0.9160536681646315,0.03667836893959138,0.5079226864562099
0.715,0.18053126026156502,0.9160536680933591,0.03667836892855441,0.5079226843513486
0.7156909830056251,0.1817727144201674,0.9197242071090919,0.037032747000667506,0.5093276391728734
0.7168090169943749,0.18380115351120863,0.9256792525254972,0.037613732587144094,0.5116090387437412
0.7175,0.18506712989679655,0.9293695501701106,0.03797755098626474,0.5130239903682935
0.7175,0.1850671306734446,0.9293695507040614,0.03797755100683065,0.5130239884931669
0.7181909830056251,0.18634263251617844,0.9330673743710481,0.03834504195415596,0.5144426886695778
0.7193090169943749,0.1884268294710023,0.9390664447830624,0.038947524763060876,0.5167460078854463
0.72,0.18972766059400537,0.9427838091049185,0.03932479869616552,0.518174294842489
0.72,0.18972766144031528,0.9427838102195197,0.03932479874754494,0.5181742932081069
0.7206909830056251,0.19103830493464205,0.9465085412123274,0.0397058717865364,0.5196061569971605
0.7218090169943749,0.19317993806386474,0.9525507084955174,0.04033059240276562,0.5219303930700149
0.7225,0.19451660162188691,0.9562943699390393,0.040721767241120914,0.5233713588143796
0.7225,0.19451660252045574,0.9562943715885593,0.040721767321047646,0.5233713574239154
0.7231909830056251,0.19586331777495491,0.9600450913714987,0.04111685778541287,0.5248157012311994
0.7243090169943749,0.19806378689701315,0.9661285558705061,0.041764498062651007,0.5271596933109133
0.725,0.19943708059991166,0.969897210629841,0.042169980546940024,0.5286125882420121
0.725,0.19943708152997147,0.9698972127503789,0.04216998065176895,0.5286125870909272
0.7256909830056251,0.2008206129801554,0.9736724732810581,0.04257948353350208,0.5300686381446023
0.726809016994375,0.2030810062013244,0.9797945915239994,0.04325065659653118,0.5324310900062046
0.7275,0.20449152865194298,0.9835864241491854,0.04367080897396911,0.5338950867776471
0.7275,0.2044915295860573,0.9835864266493386,0.043670809098018896,0.5338950858553859
0.7281909830056251,0.20591241805355226,0.9873842772104257,0.04409507345561131,0.5353619984704296
0.7293090169943749,0.20823348544725673,0.993541614267147,0.04479031528354746,0.5377415066955258
0.73,0.2096816217408798,0.9973543357162109,0.04522545055474536,0.5392157188033634
0.73,0.2096816226497791,0.9973543384901803,0.045225450690901184,0.5392157180894083
0.7306909830056251,0.2111401925208374,1.0011723682005629,0.045664775284190086,0.5406925931414437
0.731809016994375,0.21352232904080992,1.0073607761096033,0.04638453856056248,0.5430876804422776
0.7325,0.21500824257343965,1.0111916780244683,0.04683491727282422,0.5445711837864423
0.7325,0.2150082434267209,1.0111916809567865,0.04683491741302222,0.5445711832554051
0.7331909830056251,0.21650459633080898,1.015027077301183,0.04728954796722094,0.5460570903419149
0.7343090169943749,0.2189478356843103,1.0212417984360662,0.0480341987005928,0.5484662425465907
0.735,0.22047146698986558,1.0250878221597646,0.04850002753609239,0.5499580988672993
0.735,0.22047146775463303,1.0250878251226683,0.048500027671093245,0.5499580984904345
0.7356909830056251,0.2220054834718172,1.0289374467187464,0.04897015600622805,0.5514520997455975
0.736809016994375,0.2245095040765405,1.0351732389915873,0.04973997329763983,0.5538738048332503
0.7375,0.2260705773729117,1.0390310573456056,0.050221405691427176,0.5553730860848064
0.7375,0.22607057801990407,1.0390310602161366,0.05022140581181193,0.5553730858266557
0.7381909830056251,0.22764192327976787,1.0428915217642312,0.05070717106728456,0.5568742604252904
0.7393090169943749,0.23020606738990687,1.0491428024278997,0.05150235042082668,0.5593070482976849
0.74,0.2318041053876681,1.0530089119943264,0.05199948942275988,0.5608128610987734
0.74,0.23180410589187098,1.0530089146584443,0.05199948951952991,0.5608128609225971
0.7406909830056251,0.233412251411098,1.0568766813817847,0.05250098162712615,0.5623203292643223
0.741809016994375,0.23603555728807424,1.0631376835367337,0.053321641849953014,0.5647628101311404
0.7425,0.23766990385238235,1.0670085031669307,0.05383454517146361,0.5662743189068278
0.7425,0.2376699041931238,1.0670085055224374,0.053834545236120114,0.5662743187750825
0.7431909830056251,0.2393141494018196,1.0708799926655288,0.054351810555300216,0.5677872650985735
0.7443090169943749,0.24199539551325905,1.0771449274491711,0.05519800408169566,0.570238164703751
0.745,0.24366524544374596,1.0810168987038924,0.055726691196398614,0.5717546125106302
0.745,0.2436652456091773,1.0810169006720989,0.05572669122224442,0.5717546123876269
0.7456909830056251,0.24534475021067445,1.084888573687176,0.05625974016989906,0.5732723048036441
0.746809016994375,0.24808250986156694,1.0911517911391797,0.05713146648727356,0.5757304950594223
0.7475,0.24978694467225207,1.0950214763677384,0.057675927551037544,0.5772512213029659
0.7475,0.2497869446571644,1.09502147789013,0.05767592753288912,0.5772512211561941
0.7481909830056251,0.2515007657847373,1.0988899490462414,0.058224743938840064,0.5787730283560585
0.7493090169943749,0.2542934697534833,1.1051460903441364,0.05912196554783337,0.5812375520805477
0.75,0.25603149772028366,1.1090102637577428,0.05968217171931219,0.5827620063422375
0.75,0.25603149752974497,1.1090102648054168,0.05968217165454434,0.5827620061435084
0.7506909830056251,0.2577786306502795,1.112872381619985,0.06024672339077951,0.5842874100812727
0.7518090169943749,0.26062463484335585,1.119116515958165,0.06116938357416138,0.5867574990649507
0.7525,0.26239523345212046,1.122972243901189,0.06174529827512295,0.5882852506769115
0.7525,0.2623952330970443,1.12297224446591,0.06174529816296822,0.5882852504044189
0.753190983005625,0.26417465472702656,1.126825166327932,0.06232554855919809,0.5898138546220446
0.7543090169943749,0.26707230941787746,1.1330529064903219,0.06327359006560757,0.5922889404326629
0.755,0.26887446803809223,1.1368976134928832,0.06386518061281572,0.593819683575978
0.755,0.2688744675370341,1.136897613589774,0.06386518045449766,0.5938196832105399
0.7556909830056251,0.2706851776890563,1.1407388736054205,0.06446109996033192,0.5953512167775604
0.7568090169943749,0.27363289538406477,1.1469464668888436,0.06543448384768881,0.5978309347259447
0.7575,0.2754656564501615,1.1507779859541447,0.06604173300743806,0.5993644893749817
0.7575,0.27546565582607685,1.1507779856147333,0.06604173280575161,0.5993644889024657
0.758190983005625,0.277306718411328,1.1546055362143175,0.06665331041800618,0.6008988062014747
0.7593090169943749,0.2803030372075736,1.1607899280945089,0.06765203417542819,0.6033829926477897
0.76,0.28216553396533867,1.1646065338049658,0.06827495108940737,0.6049193015348422
0.76,0.28216553324454485,1.164606533074711,0.06827495084854227,0.6049193009460365
0.7606909830056251,0.2840361126290174,1.168418774397587,0.06890220479476625,0.606456377650473
0.7618090169943749,0.2870797526081813,1.1745776445731306,0.06992631904599014,0.6089450615264096
0.7625,0.2889712421321331,1.1783780693548807,0.07056494915205848,0.6104841837496102
0.7625,0.2889712413416363,1.1783780682857161,0.07056494887708076,0.6104841830406865
0.763190983005625,0.2908706338674708,1.1821738599490057,0.07120793619959018,0.6120241089036391
0.7643090169943749,0.29396054472898225,1.1883056320284338,0.0722575594280794,0.6145174983831374
0.765,0.29588043518768414,1.1920890665400339,0.07291199304703977,0.6160596002299876
0.765,0.29588043435579325,1.1920890651925482,0.07291199274405825,0.6160595994020877
0.7656909830056251,0.29780809389363583,1.1958677225648187,0.07357081747403407,0.6176025684203734
0.7668090169943749,0.3009434926493499,1.2019715498262504,0.07464614836667233,0.6201010338313556
0.7675,0.302891364340261,1.2057376293919022,0.07531652777447319,0.6216463775595167
0.7675,0.3028913634908423,1.2057376278205125,0.07531652744918904,0.6216463766180165
0.768190983005625,0.30484692074141095,1.2094989050398983,0.07599134724695272,0.6231926753773336
0.7693090169943749,0.30802731914955794,1.215574635937303,0.0770926744601015,0.625696729375734
0.77,0.31000293909242393,1.2193234151396517,0.07777919931128477,0.6272456604685269
0.77,0.31000293824969793,1.2193234134025517,0.07777919896996555,0.6272456594211115
0.7706909830056251,0.3119862135505341,1.2230674750759856,0.07847023008188436,0.628795654051987
0.7718090169943749,0.3152114352643133,1.2291156021022829,0.07959793933145438,0.6313059301347157
0.7725,0.3172147656744919,1.2328475202487035,0.08030087047685669,0.6328588638214353
0.7725,0.31721476485806677,1.2328475183971517,0.08030087012500275,0.6328588626772484
0.773190983005625,0.31922577507528394,1.2365749030608844,0.0810083907716747,0.6344129852341205
0.7743090169943749,0.3224959634267138,1.2425964996122247,0.08216296938570233,0.6369302154410812
0.775,0.32452716449617514,1.2463123394908326,0.08288263112037197,0.638487622823858
0.775,0.3245271637220418,1.2463123375706768,0.08288263076297935,0.638487621593739
0.7756909830056251,0.32656612354274106,1.2500239149701562,0.083606982967993,0.640046356163536
0.7768090169943749,0.32988174064964293,1.2560205636054569,0.0847890219902565,0.6425713486239019
0.7775,0.33194116823525455,1.2597214057923096,0.0855258028413306,0.6441337428558761
0.7775,0.3319411675169196,1.2597214038450564,0.08552580248315392,0.6441337415522176
0.7781909830056251,0.33400848585650056,1.2634183283925202,0.08626739248299585,0.645697610509653
0.7793090169943749,0.3373703042812135,1.2693920441745061,0.08747758658069715,0.6482312274569714
0.78,0.3394585033037935,1.2730792190882734,0.08823193881059202,0.6497991503517452
0.78,0.3394585026510347,1.2730792171485439,0.08823193845547479,0.6497991489859495
0.7806909830056251,0.3415547750291159,1.276762879724244,0.08899123588525996,0.6513686997764407
0.7818090169943749,0.34496386337867635,1.2827160319287898,0.09023038137457166,0.6539118365241877
0.7825,0.3470815577142021,1.2863910713957756,0.09100281936790525,0.655485845799677
0.7825,0.34708155713448047,1.2863910694934597,0.09100281901928989,0.6554858443834707
0.7831909830056251,0.3492075546990163,1.29006304908202,0.09178035501093758,0.6570616369543002
0.7843090169943749,0.35266525819640615,1.2959982833918562,0.09304934621289063,0.6596152020244482
0.785,0.3548133377288246,1.2996628729908464,0.09384044389578775,0.6611958593246837
0.785,0.3548133372265886,1.2996628711497806,0.09384044355640912,0.6611958578693546
0.7856909830056251,0.3569699931526828,1.3033248876174683,0.09463680792208296,0.6627784529329124
0.7868090169943749,0.3604779103446081,1.3092450507647335,0.09593663212443745,0.6653433495600631
0.7875,0.3626574158410727,1.3129009839919654,0.09674701956929806,0.6669312093406599
0.7875,0.3626574154203535,1.312900982234497,0.09674701924213167,0.6669312078590267
0.7881909830056251,0.36484580928003324,1.316554851119269,0.09756285687683537,0.6685211560286289
0.789309016994375,0.3684057658181478,1.3224629192582058,0.09889458812485456,0.6710982651508695
0.79,0.37061787221021014,1.3261120542601539,0.09972494748557954,0.6726938645110504
0.79,0.37061787187255946,1.3261120526041816,0.09972494717316745,0.6726938630165334
0.7906909830056251,0.3728392125581212,1.3297596426455618,0.10056095382523314,0.6742916949055949
0.7918090169943749,0.3764532328487033,1.3356586543095783,0.10192574572910337,0.676881859652321
0.7925,0.37869923132000416,1.3393028735353385,0.10277680659654423,0.6784857090830543
0.7925,0.37869923106629927,1.3393028719960982,0.10277680630127912,0.6784857075883916
0.7931909830056251,0.3809548386260679,1.3429460656635834,0.10363372378902717,0.6800919248249166
0.794309016994375,0.3846251160124174,1.3488390598592293,0.10503280152200548,0.682695936571486
0.795,0.38690639534352395,1.352480233024891,0.10590533582505227,0.6843085116945518
0.795,0.386906395173514,1.3524802316148345,0.10590533554885972,0.6843085102106216
0.7956909830056251,0.3891976820039614,1.3561208890073086,0.10678394654796354,0.6859235774358793
0.7968090169943749,0.3929265480324269,1.3620108487476845,0.10821859817459085,0.688542163392202
0.7975,0.39524457542981817,1.3656507991179354,0.1091134146752006,0.690163897610376
0.7975,0.39524457534317425,1.3656507978479668,0.10911341442009177,0.6901638961480572
0.7981909830056251,0.3975730268942791,1.3692907238625407,0.11001453684977236,0.6917882339074463
0.799309016994375,0.40136291990568884,1.3751805249783986,0.11148610403907033,0.694422046170004
0.8,0.4037192215186779,1.3788209989557754,0.11240404248097591,0.6960533242518377
0.8,0.40371922151429385,1.3788209978348862,0.11240404224873887,0.6960533228212865
0.8006909830056251,0.406086376779063,1.3824619127062314,0.1133285233433189,0.697687301419723
0.8018090169943749,0.40993981028072707,1.3883542781284668,0.114838391608037,0.7003369075657448
0.8025,0.41233595161362685,1.3919969181637928,0.11578031657830502,0.7019780601546676
0.8025,0.41233595169009546,1.3919969171997453,0.1157803163707207,0.7019780587658968
0.8031909830056251,0.4147433835874791,1.3956404302778578,0.11672902646092444,0.7036219930215208
0.804309016994375,0.4186629144803412,1.4015378894408768,0.11827861493360996,0.7062878681314624
0.805,0.42110048075204376,1.4051842100682823,0.11924540944978101,0.7079391671366686
0.805,0.42110048090754726,1.4051842092672178,0.11924540926863915,0.7079391657998341
0.8056909830056251,0.4235497766503812,1.4088317959082308,0.12021923530157005,0.7095933106866266
0.8068090169943749,0.4275379735294255,1.414736649190991,0.12180998612785787,0.7122758308594679
0.8075,0.4300185501669507,1.4183880162220839,0.12280254502363336,0.7139374858128589
0.8075,0.43001855039905845,1.418388015588558,0.12280254487022346,0.7139374845356228
0.8081909830056251,0.4325112920821095,1.4220409972625867,0.12380238376059984,0.7156020318256615
0.809309016994375,0.4365707040077976,1.427955285671792,0.1254357512555966,0.7183014692927966
0.81,0.43909585741977786,1.4316128985287362,0.1264549744123225,0.7199736246397272
0.81,0.4390958577255236,1.4316128980649738,0.12645497428803293,0.7199736234307593
0.8106909830056251,0.44163360313453415,1.4352724254580411,0.12748172609136596,0.7216486992076293
0.8118090169943749,0.44576672871897416,1.441197904958023,0.1291591656016797,0.7243652188491723
0.8125,0.44833798734446517,1.4448627819195692,0.1302059510355189,0.7260479521640425
0.8125,0.4483379877201172,1.4448627816257043,0.1302059509410688,0.7260479510290356
0.8131909830056251,0.4509222515455858,1.4485298207809125,0.13126051193678404,0.7277336142033032
0.8143090169943749,0.4551315089161644,1.4544679417412263,0.13298346864029661,0.7304672717396518
0.815,0.45775034486814314,1.458140908344034,0.13405870556852953,0.7321605929491202
0.815,0.45775034530963,1.4581409082186012,0.13405870550485882,0.7321605918952355
0.815690983005625,0.46038258094052453,1.4618162297463675,0.1351419612503745,0.7338568336702184
0.8168090169943749,0.464670278645869,1.467768121219214,0.13691185891795007,0.7366075753593244
0.8175,0.4673380899953714,1.4714498016414663,0.13801642083053595,0.7383114269152709
0.8175,0.46733809049674274,1.4714498016800133,0.13801642079765306,0.7383114259472877
0.8181909830056251,0.4700196725362742,1.475133973001437,0.13912923922661938,0.7400181702813833
0.8193090169943749,0.47438798175686514,1.4811004319494046,0.14094746910689346,0.7427858342073911
0.82,0.4771060756823477,1.4847912434417705,0.14208220693722173,0.7445000922175357
0.82,0.47710607623798823,1.4847912436391073,0.14208220693516674,0.7445000913397185
0.820690983005625,0.4798382839176569,1.4884846242481578,0.14322543156660586,0.7462171963293378
0.8218090169943749,0.484289212290065,1.4944661097183156,0.145093341527619,0.7490015152387669
0.8225,0.48705878935195546,1.4981662601614096,0.14625907703800498,0.7507259915820765
0.8225,0.48705878995411517,1.498166260508269,0.14625907706584407,0.7507259907968341
0.8231909830056251,0.48984279177800133,1.5018690004166204,0.14743352047298527,0.7524532510616322
0.8243090169943749,0.4943781593232433,1.5078656328288835,0.14935240460673485,0.7552538567398696
0.825,0.49720029908750607,1.511575121398046,0.1505499240822198,0.7569883020913237
0.825,0.49720029972866664,1.511575121884554,0.15054992413895685,0.7569883014004385
0.825690983005625,0.5000371395051686,1.5152871631304239,0.1517563617451677,0.7587254513501949
0.8268090169943749,0.504658556979688,1.5212987285570112,0.15372745058394505,0.7615418804348763
0.8275,0.5075342052447958,1.5250173494814805,0.15495749894977898,0.7632859881583712
0.8275,0.5075342059156611,1.5250173500947417,0.15495749903358372,0.7632859875622533
0.8281909830056251,0.510424790455637,1.5287384313292904,0.15619666335937032,0.7650327055036819
0.8293090169943749,0.5151336404534219,1.5347643905977866,0.15822111484613632,0.7678644065395814
0.83,0.518063598234923,1.5384917398328892,0.15948439028019706,0.7696178173083912
0.83,0.5180635989261859,1.5384917405588099,0.15948439038903792,0.7696178168067035
0.830690983005625,0.5210086875709126,1.5422214045271188,0.1607569658282263,0.7713737297631256
0.8318090169943749,0.5258061088086248,1.5482609070575442,0.16283585724627345,0.7742200714215175
0.8325,0.5287910234061132,1.5519963918791748,0.1641330064356646,0.7759823785322183
0.8325,0.5287910241081871,1.5519963927027771,0.16413300656699434,0.7759823781228454
0.8331909830056251,0.531791220399775,1.5557339966026678,0.16543962483368896,0.777747067304531
0.8343090169943749,0.5366780955171906,1.5617858987056765,0.1675739458445249,0.7806073475154405
0.835,0.5397184537629232,1.5655287499148594,0.1689055599342318,0.7823781026784445
0.835,0.5397184544665523,1.565528750820954,0.16890556008562432,0.7823781023597177
0.835690983005625,0.5427741999991228,1.569273479153538,0.17024679635624862,0.784151109045547
0.8368090169943749,0.5477511469226894,1.5753363661499737,0.17243744318969392,0.7870245647063523
0.8375,0.5508472706831743,1.5790856525465977,0.17380405447228126,0.7888032841513639
0.8375,0.5508472713790717,1.579085653519632,0.1738040546412067,0.7888032839215133
0.8381909830056251,0.5539588419575525,1.5828365331572678,0.17518042446727386,0.790584115636777
0.8393090169943749,0.5590262090463128,1.5889087448977235,0.17742819538017401,0.7934699326658713
0.84,0.5621782530337038,1.5926633896718436,0.17883027476037294,0.7952561033593188
0.84,0.5621782537140043,1.5926633906975465,0.1788302749446928,0.7952561032166355
0.8406909830056251,0.5653457577661649,1.5964193076880246,0.18024223191917108,0.7970442399327329
0.8418090169943749,0.5705036225313609,1.6024989665667215,0.18254782386009066,0.7999415632547362
0.8425,0.5737115743111731,1.6062577650794585,0.1839857790676196,0.8017346490199461
0.8425,0.5737115749695705,1.6062577661454103,0.1839857792653404,0.8017346489614534
0.8431909830056251,0.5769349541555446,1.6100174838065067,0.1854337134413771,0.803529549153401
0.8443090169943749,0.5821831254543379,1.6161025245630036,0.18779771990206373,0.8064374923075353
0.845,0.58544680749394,1.6198641629884656,0.1892718943956338,0.8082369396027197
0.845,0.5854468081260475,1.6198641640842686,0.1892718946055608,0.8082369396265046
0.8456909830056251,0.5887258398745157,1.6236263417438843,0.19075613155954577,0.810038045893334
0.8468090169943749,0.5940638629818207,1.6297145418677137,0.19317904137699307,0.8129556997767793
0.8475,0.5973829363451658,1.6334776159655657,0.19468971378494077,0.8147609428554624
0.8475,0.5973829369502313,1.633477617085703,0.19468971400754514,0.814760942961805
0.8481909830056251,0.6007172385470685,1.63724082878123,0.19621051440431536,0.8165676869823237
0.8493090169943749,0.6061444025059943,1.6433298384772854,0.1986927112744472,0.8194941273605274
0.85,0.609518371757175,1.6470928718106552,0.20024009518814884,0.8213045925542758
0.85,0.6095183723363952,1.6470928729524514,0.20024009542505658,0.8213045927454976
0.8506909830056251,0.6129074060296666,1.6508556253295423,0.20179765485284515,0.8231163992619366
0.851809016994375,0.6184227522028121,1.6569429956324961,0.204339417091912,0.8260506925240795
0.8525,0.6218509708281008,1.6607044563744358,0.2059236609189353,0.8278658013700325
0.8525,0.6218509713876272,1.6607044575411656,0.20592366117367455,0.8278658016492558
0.8531909830056251,0.6252940498794775,1.6644652061882137,0.20751810998189826,0.8296820912572911
0.8543090169943749,0.6308963808594809,1.670548414276247,0.2101196101728886,0.8326232981660123
0.855,0.6343780566465522,1.6743067300173116,0.21174079679392221,0.8344424691848027
0.855,0.6343780571972258,1.6743067312183386,0.21174079707247576,0.8344424695582052
0.8556909830056251,0.6378743488075345,1.6780638947175155,0.21337219987706346,0.8362626600205404
0.856809016994375,0.643562236103508,1.6841403648566216,0.21603350365873214,0.8392098368244925
0.8575,0.647096435366755,1.687893934352148,0.21769164937231889,0.8410324855557958
0.8575,0.6470964359241165,1.6878939356028992,0.21769164968350582,0.8410324860336353
0.8581909830056251,0.6506449683273523,1.6916459062965967,0.2193600040350463,0.842855991797519
0.8593090169943749,0.6564167571613371,1.6977130250190438,0.2220810672540165,0.8458081882857558
0.86,0.6600024067993409,1.7014602260867295,0.22377611952259246,0.8476337253366513
0.86,0.6600024073863324,1.7014602274123043,0.22377611987920226,0.8476337259335743
0.8606909830056251,0.663602068868975,1.7052053780917578,0.22548135357873167,0.8494599555839085
0.861809016994375,0.6694558782757636,1.7112605023002077,0.22826201691023615,0.8524162096318544
0.8625,0.6730917644392309,1.7149996950039545,0.22999385029308902,0.854244036415683
0.8625,0.6730917650864099,1.7149996964388785,0.22999385071293102,0.8542440371537044
0.8631909830056251,0.6767413019890864,1.7187363820196422,0.23173581709493501,0.8560723884215958
0.8643090169943749,0.6826750177707767,1.7247768382988466,0.2345757968809425,0.8590317163169818
0.865,0.6863597795395795,1.7285063623264285,0.23634420633478626,0.860861218052905
0.865,0.6863597802861496,1.7285063639160896,0.23634420684100302,0.8608612189603717
0.8656909830056251,0.6900577890376982,1.732232917061439,0.23812267720668764,0.8626910709128991
0.866809016994375,0.6960690470251377,1.7382559906559931,0.24102155117117444,0.8656524528753765
0.8675,0.6998011634213761,1.7419741559032207,0.2428262418190391,0.8674829884243296
0.8675,0.6998011643191407,1.7419741577077803,0.24282624244257972,0.8674829895390118
0.8681909830056251,0.703546076222369,1.745688877291904,0.2446408946438725,0.8693136914267616
0.8693090169943749,0.7096322325282818,1.7516917887205286,0.24759808068826933,0.872276051378492
0.87,0.7134100006569666,1.755396857737845,0.2494386528551176,0.8741069392965267
0.87,0.7134100017724758,1.7553968598346197,0.24943865363645046,0.8741069406677687
0.8706909830056251,0.7172000582361613,1.7590979908653754,0.25128905554819414,0.8759377967920116
0.871809016994375,0.7233581424570632,1.7650778577552495,0.2543037813895631,0.878899975210613
0.8725,0.7271796440582861,1.7687680184308172,0.2561797093898129,0.8807304752100543
0.8725,0.7271796454790257,1.7687680209209788,0.25617971038292336,0.8807304769035663
0.8731909830056251,0.7310128608077362,1.7724537241914198,0.25806529664557104,0.8825607266348934
0.8743090169943749,0.7372395071502663,1.7784075053451236,0.2611365574583248,0.8855214449498406
0.875,0.7411025601514756,1.7820808317811372,0.26304716019731705,0.8873507336945117
0.875,0.7411025619898879,1.7820808347936916,0.26304716147295637,0.8873507357964903
0.8756909830056251,0.744976670009474,1.7857491440041533,0.2649672013890976,0.8891795275472452
0.8768090169943749,0.751268019549451,1.7916735614824286,0.26809370159230134,0.8921373418539833
0.8775,0.7551701100015411,1.7953279601825214,0.27003810235532577,0.8939644815748029
0.8775,0.755170112407938,1.7953279638866457,0.27003810400828104,0.8939644841982579
0.878190983005625,0.7590824920327389,1.7989767271895478,0.27199165779492845,0.8957908417389688
0.8793090169943749,0.7654340576157301,1.8048681611925157,0.2751717320955992,0.8987440830394281
0.88,0.7693722462143229,1.8085012989781486,0.27714880416658927,0.900567981007546
0.88,0.7693722493886843,1.8085013035952144,0.2771488063238736,0.9005679843017674
0.8806909830056251,0.7733198227381815,1.8121281055596377,0.27913466601653436,0.9023907632038014
0.8818090169943749,0.7797263046025147,1.8179824544517131,0.2823661728207026,0.9053374599329633
0.8825,0.7836970994518643,1.8215916626844018,0.28437446612428,0.9071568158258405
0.8825,0.7836971036632948,1.8215916685063425,0.28437446895730717,0.9071568199883415
0.883190983005625,0.7876761976596129,1.8251937265957099,0.28639107874631115,0.9089746509963492
0.8843090169943749,0.7941312335797165,1.8310062215490401,0.28967125659487514,0.9119124281547271
0.885,0.7981304180912747,1.8345883694418206,0.2917088989368655,0.9137256653946548
0.885,0.7981304237049143,1.8345883768560614,0.29170890267838634,0.9137256706876186
0.8856909830056251,0.8021365830570286,1.8381624045389526,0.29375425166720526,0.9155368857123943
0.8868090169943749,0.8086324109798734,1.8439273643814964,0.2970795259156422,0.9184628326845424
0.8875,0.8126548115452842,1.8474786912991175,0.29914408991113367,0.92026800820358
0.8875,0.8126548190575983,1.847478700821077,0.29914409487759913,0.9202680149749929
0.888190983005625,0.8166825537661886,1.8510207261895244,0.30121557248417574,0.9220705496128795
0.8893090169943749,0.8232095561564968,1.8567312320762726,0.30458129438305187,0.9249810455466496
0.89,0.8272487282269395,1.8602471246554266,0.30666961768109013,0.9267757302522
0.89,0.8272487383120978,1.860247136969088,0.30666962430193445,0.926775738962314
0.8906909830056251,0.8312911823844591,1.8637522614051152,0.30876382477547326,0.9285670031102138
0.8918090169943749,0.8378372700437138,1.8693997233088813,0.31216391841364255,0.9314574845702305
0.8925,0.8418850734166408,1.8728744180349355,0.31427186023667847,0.9332386039381305
0.8925,0.8418850869799317,1.8728744340376557,0.3142718690884725,0.933238615188714
0.893190983005625,0.8459335365558207,1.8763365098359492,0.3163843266312628,0.9350153202325062
0.8943090169943749,0.8524833144692812,1.881910086747803,0.31981081026746283,0.9378799703152053
0.895,0.8565293383330572,1.8853362718316635,0.32193292124530837,0.9396435908192045
0.895,0.8565293565590653,1.8853362926711106,0.32193293308333937,0.9396436053769377
0.8956909830056251,0.8605726448333667,1.8887474913899958,0.3240577626788301,0.9414015325271513
0.8968090169943749,0.8671062840032555,1.89423331490671,0.3275000999318553,0.9442328638764247
0.8975,0.8711370702456807,1.8976015974244407,0.3296291750038227,0.9459739065829784
0.8975,0.8711370946051491,1.8976016244934957,0.32962919077057595,0.9459739253784833
0.898190983005625,0.8751607486539186,1.9009518597993784,0.3317586024283085,0.9477076152540697
0.8993090169943749,0.8816524681536313,1.9063319979789786,0.33520282680975994,0.9504959122718342
0.9,0.8856504701108874,1.9096301949829937,0.3373293039574814,0.9522077708467945
0.9,0.8856505022386356,1.9096302297955376,0.337329324714328,0.9522077948967159
0.9006909830056251,0.8896356169481402,1.9129063923530631,0.3394529725534161,0.953910134909774
0.9018090169943749,0.8960516689256856,1.9181574838237923,0.34288052097899674,0.9566427162344635
0.9025,0.8999938799451306,1.921369694827405,0.3449916859928461,0.9583167554813791
0.9025,0.8999939211970914,1.9213697386095823,0.34499171266135803,0.9583167856358434
0.9031909830056251,0.9039156875696388,1.9245547025835028,0.34709584034024044,0.9599784723105047
0.9043090169943749,0.9102117556211343,1.9296462037840638,0.3504820392553552,0.9626387406307011
0.905,0.9140679655452019,1.9327516386270966,0.3525610087625483,0.9642636599573344
0.905,0.9140680158830563,1.9327516913327336,0.3525610414625823,0.9642636962906496
0.9056909830056251,0.9178938782448427,1.9358230778072087,0.3546274050149313,0.9658725627766324
0.9068090169943749,0.9240118970870989,1.9407151328460124,0.35793960516838264,0.9684388434195743
0.9075,0.92774262543341,1.9436867304840229,0.3599641095813226,0.9699999216193166
0.9075,0.9277426810979699,1.9436867888008806,0.35996414624012923,0.9699999622042748
0.9081909830056251,0.931430218349472,1.9466155529929137,0.3619687616820402,0.971540203847643
0.9093090169943749,0.9372948974683022,1.9512566807139544,0.3651642698602081,0.9739844707533934
0.91,0.9408492838552653,1.9540597103035051,0.3671053872217302,0.9754627906965693
0.91,0.9408493334125754,1.9540597643437454,0.3671054211914491,0.9754628295795061
0.9106909830056251,0.9443442490276489,1.9568088679580573,0.36901734654596224,0.9769142633259106
0.9118090169943749,0.9498601991666046,1.9611340746408523,0.37204164968114634,0.9792010708722481
0.9125,0.953174618400565,1.9637252374410905,0.3738629168983955,0.9805729970174318
0.9125,0.9531746380265853,1.9637252668784317,0.3738629340702446,0.980573021865845
0.9131909830056251,0.9564098200368694,1.9662490844858487,0.3756436228213042,0.9819107221390285
0.914309016994375,0.9614613252915541,1.970179781969636,0.37843005259590534,0.9839970746643139
0.915,0.9644603298695016,1.9725078978949515,0.38008785964471314,0.9852345603891811
0.915,0.9644602826412456,1.9725078714471769,0.380087837857797,0.9852345521603505
0.9156909830056251,0.9673578142431433,1.9747536039455527,0.3816921304836452,0.9864295425738604
0.9168090169943749,0.9718149223757289,1.9782018298962378,0.38416506273012396,0.9882670400629943
0.9175,0.9744171383446568,1.9802119024913452,0.3856118355967987,0.9893397304461349
0.9175,0.9744169881605103,1.980211789239544,0.3856117526456192,0.9893396701076901
0.9181909830056251,0.9768959416036155,1.9821248280435237,0.386992138332548,0.9903617208637501
0.919309016994375,0.9806317164373595,1.9850051287519426,0.3890765416405664,0.9919028089721688
0.92,0.9827635962925655,1.9866478336201578,0.39026842087971064,0.9927830618471777
0.92,0.9827633447559591,1.986647632741548,0.39026827620791077,0.9927829479253287
0.9206909830056251,0.9847559369649103,1.9881827259039624,0.39138396271018305,0.9936065070002449
0.9218090169943749,0.9876776730584336,1.990433835576349,0.3930230431774068,0.9948160566401569
0.9225,0.9892954294518128,1.9916808357883165,0.3939323602703636,0.9954871632446766
0.9225,0.9892951541020204,1.9916806077321694,0.39393219794670564,0.9954870301176107
0.9231909830056251,0.9907700819739558,1.9928182352284336,0.3947624501949443,0.9961000472693963
0.924309016994375,0.9928582805494276,1.9944306841602464,0.3959400984187635,0.9969703284331234
0.925,0.9939710690988012,1.9952912428219796,0.3965688493993925,0.9974355937717274
0.925,0.9939708998615753,1.995291092217353,0.3965687453644441,0.9974355019338897
0.9256909830056251,0.9949544248317646,1.9960527634419067,0.3971252574648531,0.9978478600464603
0.9268090169943749,0.9962889049392218,1.9970883202556693,0.39788170254898797,0.998409448746347
0.9275,0.9969679946131929,1.997616565485293,0.3982673565747974,0.9986964444363098
0.9275,0.9969680083081708,1.9976165583766397,0.39826735752086123,0.9986964330899415
0.9281909830056251,0.9975465604667421,1.998067518741357,0.39859637899735245,0.9989417907742905
0.929309016994375,0.9982943453365394,1.9986519607178261,0.39902237684370334,0.9992603351599353
0.93,0.998655443989812,1.9989350457237618,0.3992284619949845,0.9994149243306418
0.93,0.9986555916645717,1.9989351491819347,0.3992285419270022,0.9994149766426559
0.9306909830056251,0.9989508638794385,1.9991671970574232,0.39939729113355754,0.9995418833277072
0.9318090169943749,0.999313114330932,1.99945275338941,0.39960466272012474,0.9996983352601935
0.9325,0.9994784562487832,1.9995835338054295,0.39969948204094835,0.9997701289657864
0.9325,0.9994786249672012,1.999583660493704,0.3996995765406594,0.9997701965706771
0.9331909830056251,0.9996080876897593,1.9996863315502311,0.3997739199130785,0.9998266441526465
0.934309016994375,0.9997587071680436,1.999806158762601,0.39986055014686206,0.999892642294467
0.935,0.9998235944879239,1.9998579616072165,0.3998979355584792,0.9999212305129025
0.935,0.9998237119380572,1.9998580523765088,0.39989800225903005,0.9999212798320922
0.9356909830056251,0.9998723402895138,1.9998969777520734,0.3999260564668326,0.9999427935746122
0.9368090169943749,0.9999260557388965,1.9999401076110734,0.3999570924106422,0.9999666728233557
0.9375,0.9999479102718338,1.9999577156657062,0.39996974086823983,0.999976440671567
0.9375,0.999947969584284,1.9999577623660376,0.399969774849288,0.9999764663144687
0.9381909830056251,0.9999636609160374,1.9999704371404274,0.3999788677188393,0.9999835077817488
0.9393090169943749,0.9999801598752671,1.9999838029181647,0.3999884422588457,0.9999909455922069
0.94,0.9999865120150201,1.9999889656577559,0.39999213443725246,0.9999938239948094
0.94,0.9999865353428935,1.9999889842904166,0.3999921478933082,0.9999938343073583
0.940690983005625,0.9999909131235669,1.999992550945538,0.3999946955225585,0.9999958256448976
0.9418090169943749,0.9999953094504549,1.9999961422732964,0.39999725735730207,0.9999978339326404
0.9425,0.9999969157977833,1.999997458511923,0.3999981948449691,0.9999985713102334
0.9425,0.9999969232453598,1.999997464531784,0.3999981991656746,0.9999985746644414
0.9431909830056251,0.9999979886146698,1.9999983394408651,0.39999882162981376,0.9999990654579851
0.9443090169943749,0.9999990143850535,1.9999991838621296,0.3999994216920809,0.9999995398446955
0.945,0.9999993714043787,1.9999994785885749,0.3999996308415533,0.9999997056993198
0.945,0.9999993733910303,1.9999994802108687,0.39999963199993277,0.999999706608618
0.945690983005625,0.9999996019729871,1.999999669289963,0.39999976604648524,0.9999998131431518
0.9468090169943749,0.9999998138994092,1.9999998449649976,0.39999989046259776,0.9999999122570691
0.9475,0.9999998844796467,1.9999999036185205,0.3999999319517887,0.9999999453998188
0.9475,0.9999998849328342,1.9999999039918703,0.3999999322172128,0.9999999456101918
0.9481909830056251,0.9999999287206027,1.9999999404445548,0.39999995798068816,0.9999999662311154
0.9493090169943749,0.9999999680025728,1.9999999732056335,0.39999998111517004,0.999999984785352
0.95,0.9999999805891926,1.9999999837253803,0.3999999885361823,0.9999999907512631
0.95,0.9999999806794798,1.999999983800323,0.39999998858926683,0.9999999907936873
0.950690983005625,0.9999999882794639,1.9999999901616936,0.3999999930736987,0.9999999944047829
0.9518090169943749,0.9999999949121168,1.9999999957215868,0.399999996990442,0.9999999975639884
0.9525,0.9999999969698029,1.9999999974494684,0.3999999982066777,0.9999999985468916
0.9525,0.9999999969858439,1.9999999974628666,0.3999999982161405,0.9999999985545076
0.9531909830056251,0.99999999820116,1.9999999984845827,0.39999999893492744,0.9999999991361588
0.9543090169943749,0.9999999992389653,1.9999999993580475,0.39999999954910326,0.999999999633793
0.955,0.9999999995529006,1.9999999996226145,0.3999999997350228,0.9999999997846566
0.955,0.9999999995554978,1.9999999996247955,0.39999999973655787,0.999999999785897
0.955690983005625,0.9999999997378373,1.9999999997785904,0.399999999844593,0.9999999998736454
0.9568090169943749,0.9999999998910913,1.9999999999079543,0.39999999993543434,0.9999999999474947
0.9575,0.9999999999366195,1.99999999994642,0.3999999999624341,0.9999999999694661
0.9575,0.9999999999370119,1.9999999999467502,0.3999999999626662,0.9999999999696538
0.9581909830056251,0.999999999963152,1.9999999999688467,0.3999999999781732,0.9999999999822812
0.9593090169943749,0.9999999999848956,1.999999999987233,0.39999999999107533,0.9999999999927929
0.96,0.9999999999912808,1.9999999999926352,0.3999999999948648,0.9999999999958814
0.96,0.9999999999913372,1.9999999999926832,0.3999999999948984,0.999999999995909
0.960690983005625,0.9999999999949776,1.9999999999957643,0.399999999997059,0.9999999999976701
0.9618090169943749,0.999999999997986,1.9999999999983107,0.3999999999988453,0.9999999999991274
0.9625,0.9999999999988622,1.9999999999990536,0.3999999999993652,0.9999999999995509
0.9625,0.9999999999988708,1.99999999999906,0.3999999999993703,0.9999999999995551
0.9631909830056251,0.9999999999993676,1.999999999999481,0.39999999999966507,0.9999999999997953
0.9643090169943749,0.9999999999997756,1.999999999999827,0.39999999999990676,0.9999999999999915
0.965,0.9999999999998932,1.9999999999999276,0.39999999999997626,1.0000000000000477
0.965,0.999999999999895,1.999999999999928,0.39999999999997754,1.000000000000049
0.9656909830056251,0.9999999999999614,1.999999999999984,0.4000000000000159,1.0000000000000786
0.9668090169943749,1.0000000000000153,2.0000000000000298,0.4000000000000473,1.0000000000001033
0.9675,1.0000000000000302,2.000000000000042,0.40000000000005603,1.0000000000001101
0.9675,1.0000000000000309,2.000000000000042,0.4000000000000566,1.0000000000001108
0.9681909830056251,1.0000000000000386,2.0000000000000484,0.4000000000000603,1.0000000000001124
0.9693090169943749,1.000000000000043,2.0000000000000506,0.4000000000000621,1.0000000000001124
0.97,1.0000000000000426,2.00000000000005,0.4000000000000619,1.0000000000001124
0.97,1.000000000000043,2.0000000000000506,0.4000000000000621,1.0000000000001124
0.9706909830056251,1.0000000000000426,2.00000000000005,0.40000000000006175,1.000000000000112
0.9718090169943749,1.0000000000000422,2.0000000000000497,0.40000000000006103,1.0000000000001106
0.9725,1.0000000000000417,2.00000000000005,0.40000000000006,1.0000000000001084
0.9725,1.0000000000000426,2.0000000000000497,0.40000000000006103,1.0000000000001101
0.9731909830056251,1.0000000000000422,2.0000000000000497,0.4000000000000603,1.0000000000001088
0.9743090169943749,1.0000000000000415,2.0000000000000493,0.40000000000005975,1.0000000000001081
0.975,1.0000000000000409,2.000000000000049,0.4000000000000596,1.0000000000001084
0.975,1.0000000000000415,2.0000000000000493,0.4000000000000594,1.0000000000001072
0.9756909830056251,1.0000000000000409,2.000000000000049,0.40000000000005925,1.0000000000001075
0.976809016994375,1.0000000000000402,2.0000000000000493,0.40000000000005836,1.000000000000106
0.9775,1.0000000000000404,2.0000000000000484,0.4000000000000587,1.0000000000001066
0.9775,1.0000000000000409,2.000000000000049,0.40000000000005886,1.0000000000001066
0.9781909830056251,1.0000000000000406,2.0000000000000484,0.4000000000000587,1.0000000000001064
0.9793090169943749,1.00000000000004,2.000000000000048,0.40000000000005853,1.0000000000001066
0.98,1.0000000000000395,2.0000000000000475,0.40000000000005836,1.0000000000001066
0.98,1.0000000000000402,2.0000000000000475,0.4000000000000587,1.0000000000001068
0.9806909830056251,1.0000000000000393,2.0000000000000484,0.40000000000005764,1.000000000000105
0.981809016994375,1.00000000000004,2.0000000000000475,0.4000000000000571,1.000000000000103
0.9825,1.0000000000000395,2.0000000000000475,0.4000000000000564,1.0000000000001017
0.9825,1.0000000000000404,2.0000000000000475,0.40000000000005675,1.0000000000001017
0.9831909830056251,1.000000000000039,2.0000000000000457,0.4000000000000562,1.0000000000001017
0.9843090169943749,1.000000000000038,2.000000000000044,0.4000000000000544,1.0000000000000984
0.985,1.0000000000000369,2.000000000000043,0.40000000000005353,1.0000000000000973
0.985,1.0000000000000375,2.000000000000043,0.4000000000000541,1.000000000000098
0.9856909830056251,1.0000000000000364,2.000000000000042,0.4000000000000525,1.000000000000095
0.986809016994375,1.000000000000035,2.000000000000041,0.40000000000005037,1.000000000000091
0.9875,1.000000000000034,2.0000000000000395,0.4000000000000498,1.0000000000000908
0.9875,1.0000000000000346,2.00000000000004,0.40000000000004965,1.0000000000000897
0.9881909830056251,1.0000000000000335,2.0000000000000386,0.4000000000000486,1.0000000000000882
0.9893090169943749,1.0000000000000324,2.0000000000000373,0.40000000000004715,1.0000000000000857
0.99,1.0000000000000315,2.000000000000037,0.40000000000004593,1.0000000000000835
0.99,1.0000000000000324,2.0000000000000364,0.40000000000004665,1.0000000000000844
0.9906909830056251,1.0000000000000309,2.0000000000000364,0.4000000000000443,1.0000000000000802
0.991809016994375,1.00000000000003,2.0000000000000355,0.4000000000000424,1.0000000000000762
0.9925,1.00000000000003,2.000000000000035,0.4000000000000413,1.0000000000000735
0.9925,1.0000000000000309,2.000000000000035,0.40000000000004166,1.0000000000000735
0.9931909830056251,1.000000000000029,2.000000000000035,0.4000000000000402,1.0000000000000717
0.9943090169943749,1.000000000000029,2.000000000000034,0.4000000000000406,1.0000000000000726
0.995,1.0000000000000286,2.000000000000035,0.40000000000003916,1.0000000000000695
0.995,1.0000000000000298,2.000000000000034,0.4000000000000402,1.000000000000071
0.9956909830056251,1.000000000000028,2.0000000000000338,0.400000000000039,1.0000000000000697
0.996809016994375,1.0000000000000269,2.0000000000000338,0.40000000000003705,1.000000000000066
0.9975,1.0000000000000266,2.0000000000000338,0.40000000000003616,1.000000000000064
0.9975,1.0000000000000278,2.0000000000000333,0.40000000000003666,1.0000000000000642
0.9981909830056251,1.0000000000000266,2.000000000000033,0.40000000000003577,1.000000000000063
0.9993090169943749,1.000000000000026,2.0000000000000315,0.4000000000000342,1.0000000000000597
1.0,1.0000000000000249,2.000000000000031,0.40000000000003294,1.0000000000000577


==> figs/data/expansion_p3_N400_Kn0p001_DVM.csv <==
x,r,u,p,e
0.0,0.9999999999987648,-1.9999999999988147,0.3999999999991986,0.999999999999232
0.000692714792606569,0.9999999999983813,-1.9999999999984428,0.39999999999894903,0.9999999999989915
0.0018135508715538319,0.9999999999974822,-1.9999999999975673,0.39999999999836355,0.9999999999984268
0.002506265664160401,0.999999999996688,-1.9999999999967952,0.3999999999978464,0.9999999999979282
0.002506265664160401,0.999999999996686,-1.9999999999967932,0.39999999999784464,0.9999999999979258
0.00319898045676697,0.9999999999956299,-1.9999999999957665,0.39999999999715685,0.9999999999972624
0.004319816535714232,0.9999999999931413,-1.9999999999933455,0.39999999999553665,0.9999999999957006
0.005012531328320802,0.9999999999909379,-1.9999999999912024,0.39999999999410274,0.9999999999943191
0.005012531328320802,0.9999999999909316,-1.9999999999911964,0.3999999999940984,0.9999999999943147
0.005705246120927371,0.9999999999879967,-1.9999999999883435,0.39999999999218927,0.9999999999924767
0.006826082199874633,0.9999999999810673,-1.9999999999816078,0.3999999999876849,0.9999999999881451
0.007518796992481203,0.9999999999749236,-1.99999999997564,0.3999999999836937,0.9999999999843108
0.007518796992481203,0.9999999999749055,-1.9999999999756213,0.399999999983682,0.9999999999842998
0.008211511785087772,0.9999999999667181,-1.9999999999676719,0.39999999997836666,0.9999999999791988
0.009332347864035034,0.9999999999473744,-1.9999999999489053,0.39999999996581953,0.9999999999671746
0.010025062656641603,0.9999999999302255,-1.9999999999322804,0.39999999995470625,0.9999999999565403
0.010025062656641603,0.9999999999301739,-1.999999999932231,0.39999999995467245,0.9999999999565075
0.010717777449248173,0.9999999999073326,-1.9999999999101035,0.3999999999398812,0.9999999999423707
0.011838613528195435,0.9999999998534277,-1.999999999857945,0.3999999999050107,0.9999999999090992
0.012531328320802004,0.9999999998057056,-1.999999999811816,0.3999999998741717,0.9999999998797238
0.012531328320802004,0.9999999998055646,-1.9999999998116809,0.3999999998740805,0.9999999998796368
0.013224043113408574,0.9999999997421027,-1.9999999997503992,0.3999999998331062,0.9999999998406629
0.014344879192355836,0.999999999592722,-1.9999999996063522,0.39999999973677564,0.9999999997492173
0.015037593984962405,0.9999999994608282,-1.999999999479336,0.39999999965181854,0.9999999996687183
0.015037593984962405,0.9999999994604487,-1.9999999994789737,0.3999999996515764,0.9999999996684925
0.015730308777568973,0.9999999992855146,-1.9999999993107087,0.3999999995390072,0.9999999995620036
0.01685114485651624,0.9999999988753641,-1.9999999989168353,0.3999999992754371,0.9999999993132289
0.017543859649122806,0.9999999985146253,-1.9999999985709451,0.3999999990439103,0.9999999990951507
0.017543859649122806,0.9999999985136246,-1.9999999985699997,0.39999999904327466,0.9999999990945622
0.018236574441729374,0.9999999980368867,-1.999999998113503,0.3999999987376297,0.9999999988071878
0.01935741052067664,0.9999999969248817,-1.9999999970506923,0.39999999802574865,0.9999999981394901
0.020050125313283207,0.9999999959516799,-1.9999999961221528,0.3999999974035684,0.9999999975572413
0.020050125313283207,0.9999999959491048,-1.9999999961197363,0.39999999740194053,0.9999999975557468
0.020742840105889775,0.9999999946686943,-1.9999999948999252,0.3999999965843051,0.9999999967920686
0.02186367618483704,0.9999999917008147,-1.9999999920783178,0.39999999469205355,0.9999999950293195
0.022556390977443608,0.9999999891188112,-1.9999999896282363,0.39999999304818845,0.99999999350166
0.022556390977443608,0.999999989112353,-1.9999999896222174,0.3999999930441273,0.9999999934979654
0.023249105770050175,0.9999999857331334,-1.999999986420912,0.399999990895327,0.9999999915051841
0.02436994184899744,0.9999999779574115,-1.9999999790709848,0.3999999859589539,0.9999999869399732
0.02506265664160401,0.9999999712389662,-1.9999999727335258,0.3999999817002092,0.9999999830115565
0.02506265664160401,0.9999999712232222,-1.9999999727189655,0.3999999816903598,0.999999983002677
0.025755371434210576,0.9999999624829409,-1.999999964488852,0.3999999761570458,0.9999999779096731
0.026876207513157842,0.9999999425362762,-1.9999999457512545,0.3999999635507095,0.9999999663404958
0.02756892230576441,0.9999999254343228,-1.999999929721389,0.39999995275918687,0.9999999564636414
0.02756892230576441,0.9999999253971174,-1.99999992968727,0.39999995273604083,0.9999999564429817
0.028261637098370977,0.9999999032964011,-1.9999999090108496,0.3999999388086327,0.9999999437251754
0.029382473177318243,0.9999998533166664,-1.9999998623703903,0.399999907367975,0.9999999151032589
0.03007518796992481,0.9999998108284948,-1.9999998228139177,0.39999988068342407,0.9999998908800449
0.03007518796992481,0.9999998107435248,-1.9999998227366858,0.3999998806308662,0.9999998908336203
0.030767902762531378,0.9999997562358439,-1.9999997720905964,0.3999998464440247,0.9999998598741838
0.031888738841478644,0.9999996341872854,-1.9999996589909292,0.3999997700348016,0.9999997908996422
0.03258145363408521,0.9999995313921656,-1.9999995639688928,0.39999970578705196,0.9999997330753394
0.03258145363408521,0.9999995312051877,-1.999999563800547,0.3999997056720873,0.9999997329749055
0.03327416842669178,0.9999994003682228,-1.9999994431089194,0.3999996240119934,0.9999996596615569
0.034395004505639044,0.9999991105302798,-1.9999991764932457,0.39999944344964317,0.999999498093382
0.03508771929824561,0.9999988688507733,-1.9999989547565382,0.399999293147874,0.9999993640181926
0.03508771929824561,0.9999988684555943,-1.999998954404331,0.39999929290640335,0.9999993638096945
0.03578043409085218,0.9999985634435293,-1.999998675170885,0.3999991034882647,0.9999991952759765
0.036901270169799445,0.9999978954551014,-1.9999980654255016,0.3999986894419723,0.9999988281473633
0.03759398496240601,0.9999973444102228,-1.9999975638005214,0.3999983484839779,0.99999852679581
0.03759398496240601,0.9999973436107833,-1.999997563095727,0.3999983479986608,0.9999985263819544
0.03828669975501258,0.9999966544118617,-1.9999969371328354,0.39999792217815766,0.9999981510273467
0.039407535833959846,0.9999951632851275,-1.99999558694285,0.3999970026675335,0.9999973433708571
0.040100250626566414,0.9999939472008054,-1.9999944889416486,0.39999625411392215,0.9999966880639537
0.040100250626566414,0.9999939456585796,-1.9999944875978695,0.39999625318406135,0.9999966872815177
0.04079296541917298,0.9999924391449897,-1.9999931305835732,0.39999532722984643,0.9999958788984675
0.04191380149812025,0.9999892212951875,-1.999990241218831,0.39999335331229313,0.9999941619226186
0.042606516290726815,0.9999866285893299,-1.9999879201080557,0.39999176579693235,0.9999927858065373
0.042606516290726815,0.9999866257638779,-1.9999879176773383,0.3999917641056455,0.999992784403733
0.04329923108333338,0.9999834459868837,-1.9999850779713375,0.39998982004848066,0.9999911039870534
0.04442006716228065,0.9999767451024973,-1.9999791133202132,0.39998573140269356,0.9999875831154834
0.045112781954887216,0.9999714144957554,-1.999974383068115,0.39998248493448035,0.9999847974058719
0.045112781954887216,0.9999714096027903,-1.9999743789171573,0.3999824820281626,0.9999847950329004
0.04580549674749378,0.9999649404234461,-1.9999686528733853,0.39997854813083045,0.9999814292525477
0.04692633282644105,0.9999514983762081,-1.9999567951613548,0.3999703905008455,0.9999744766379812
0.047619047619047616,0.9999409472158979,-1.9999475174351211,0.3999639994409769,0.9999690495588348
0.047619047619047616,0.9999409392501797,-1.9999475107818026,0.39996399474913014,0.9999690457944672
0.048311762411654184,0.9999282740364828,-1.9999364032350047,0.39995633495202093,0.999962560658197
0.04943259849060145,0.9999023400306131,-1.9999137378427714,0.39994068221402923,0.999949360559014
0.05012531328320802,0.9998822654228352,-1.9998962513897196,0.39992858932735575,0.9999392007373789
0.05012531328320802,0.9998822533121621,-1.9998962414522716,0.39992858226071604,0.999939195180062
0.050818028075814585,0.9998584285148606,-1.9998755439089733,0.3999142525303851,0.9999271925036369
0.05193886415476185,0.9998103761175476,-1.9998339473857512,0.39988541006361916,0.9999031306727625
0.05263157894736842,0.9997737143710868,-1.9998023189363552,0.399863447552854,0.9998848784606986
0.05263157894736842,0.9997736973200054,-1.9998023052347123,0.3998634377111041,0.999884870903732
0.053324293739974986,0.9997306922025211,-1.999765305655067,0.39983771541967394,0.999863559602201
0.05444512981892225,0.9996452921149293,-1.9996920971741412,0.39978674124243146,0.9998214976749674
0.05513784461152882,0.9995810988584908,-1.9996372584578717,0.3997485007685855,0.9997900651210126
0.05513784461152882,0.9995810768774632,-1.9996372412476568,0.3997484882497428,0.9997900557964127
0.05583055940413539,0.9995066708093889,-1.999573853616113,0.3997042336308225,0.9997537918059786
0.05695139548308265,0.9993612360073825,-1.9994504070225962,0.39961791271063263,0.9996833435004293
0.05764411027568922,0.9992535670265204,-1.9993593353451327,0.3995541345651379,0.9996314943215353
0.05764411027568922,0.9992535415131266,-1.9993593160564116,0.39955412029254045,0.9996314841364308
0.05833682506829579,0.9991302453107637,-1.9992553143345866,0.3994812007440771,0.9995723846289551
0.05945766114724305,0.9988930755820418,-1.999055984392264,0.399341226789341,0.9994593929802001
0.06015037593984962,0.9987201775012777,-1.998911176020405,0.39923939004716846,0.9993775009283263
0.06015037593984962,0.998720151588393,-1.9989111574598113,0.399239375944578,0.9993774915566097
0.06084309073245619,0.9985245516292156,-1.9987477814951606,0.39912435061339047,0.9992852703575743
0.061963926811403454,0.9981542741573893,-1.9984396026248141,0.3989070589580591,0.9991117337417706
0.06265664160401002,0.9978884723192839,-1.9982191275990628,0.39875139288007116,0.9989878727461814
0.06265664160401002,0.9978884506459026,-1.9982191136516765,0.3987513816987237,0.9989878664309227
0.0633493563966166,0.9975913549502347,-1.9979733293244892,0.39857766525390187,0.9988500383350486
0.06447019247556385,0.9970377662884652,-1.9975169072826737,0.39825465148628475,0.9985946995990244
0.06516290726817042,0.9966463894738107,-1.997195267956697,0.3980267516294349,0.9984151747130122
0.06516290726817042,0.996646377196404,-1.9971952626865208,0.3980267463349209,0.9984151737313843
0.065855622060777,0.9962140604035261,-1.9968408578473387,0.3977754082091683,0.9982177124865252
0.06697645813972425,0.9954208271881801,-1.9961926390622318,0.3973152095680548,0.9978573853291098
0.06766917293233082,0.9948682945400915,-1.995742466342929,0.3969953104431238,0.9976077050144794
0.06766917293233082,0.9948682957935044,-1.9957424727187092,0.3969953133025001,0.9976077109429288
0.0683618877249374,0.9942648834633633,-1.9952519548892973,0.3966465139701258,0.9973361238216293
0.06948272380388465,0.9931739686251171,-1.994367665814408,0.39601724021245854,0.9968476136176779
0.07017543859649122,0.9924248261276922,-1.9937620286881714,0.3955859995635323,0.9965137639368
0.07017543859649122,0.9924248425516701,-1.9937620474628623,0.3955860113042209,0.9965137770209158
0.0708681533890978,0.9916155238661559,-1.993109049856941,0.3951208750775054,0.9961544206594056
0.07198898946804505,0.9901726375537733,-1.9919476998033572,0.39429335442652186,0.9955166893942499
0.07268170426065163,0.9891950009047709,-1.9911625847546053,0.39373382075188035,0.9950864601816385
0.07268170426065163,0.9891950309489976,-1.991162614049436,0.3937338402051701,0.9950864791229195
0.0733744190532582,0.9881494893076389,-1.9903243291748298,0.3931364007442705,0.994627849830007
0.07449525513220545,0.9863094732836135,-1.9888519523478752,0.39208720091962845,0.9938239759937999
0.07518796992481203,0.9850781668731561,-1.9878683966236939,0.39138655358616325,0.99328806268366
0.07518796992481203,0.9850782062354329,-1.9878684324357194,0.3913865780040737,0.9932880849628013
0.0758806847174186,0.9837735545808433,-1.9868275702270142,0.3906453885597273,0.9927218177921284
0.07700152079636585,0.9815045891289197,-1.985019954635136,0.38935908641827793,0.9917403615092422
0.07769423558897243,0.9800033508597594,-1.9838254261819261,0.3885097987614687,0.9910930366223446
0.07769423558897243,0.9800033938209883,-1.9838254635595263,0.3885098246460448,0.9910930592068229
0.078386950381579,0.9784260469586599,-1.9825713825952136,0.3876189227705347,0.990414462021452
0.07950778646052625,0.9757119280557544,-1.9804153536816596,0.3860892220185108,0.989250030969307
0.08020050125313283,0.9739343345148663,-1.9790042029153863,0.38508947118468073,0.9884893096424734
0.08020050125313283,0.9739343755254046,-1.9790042372572803,0.38508949523736496,0.9884893297600834
0.0808932160457394,0.9720806106688404,-1.9775331450782716,0.3840486024738469,0.9876974148512289
0.08201405212468665,0.9689209045266571,-1.9750263827156378,0.3822782273737954,0.9863504481837666
0.08270676691729323,0.9668700245142987,-1.9733994383196967,0.3811315789634574,0.9854778028590673
0.08270676691729323,0.9668700593972119,-1.9733994663051273,0.3811315987820246,0.9854778185489538
0.0833994817098998,0.9647453618169755,-1.9717138177795541,0.37994563336195064,0.9845749158264191
0.08452031778884705,0.9611537612933299,-1.9688635171789064,0.3779452175791218,0.9830508728139353
0.08521303258145363,0.9588408259762571,-1.9670270679093427,0.376659768178451,0.9820706366850559
0.08521303258145363,0.9588408524412722,-1.9670270878495828,0.3766597825314089,0.9820706470015548
0.0859057473740602,0.9564583865198384,-1.965134450595569,0.3753378956731318,0.9810617507334356
0.08702658345300746,0.9524598997248093,-1.9619552981560215,0.3731242474043776,0.9793699648462447
0.08771929824561403,0.9499024090333201,-1.9599197608879642,0.3717114744250029,0.9782885875699583
0.08771929824561403,0.9499024265616411,-1.9599197725765258,0.3717114831513156,0.9782885924841738
0.0884120130382206,0.947281061196839,-1.9578314580127294,0.37026587123855353,0.977180602478061
0.08953284911716786,0.9429087203518689,-1.954343386055434,0.3678600144278817,0.9753330478548496
0.09022556390977443,0.940128392965115,-1.9521219266925145,0.366333567286315,0.974158343763341
0.09022556390977443,0.9401284023276446,-1.9521219309773048,0.36633357098424535,0.9741583438954925
0.090918278702381,0.9372906764519414,-1.949851638242703,0.36477828344995694,0.9729593300522409
0.09203911478132826,0.9325823316779434,-1.9460777108325389,0.3622035933692988,0.9709694819051692
0.09273182957393483,0.9296032045146616,-1.94368500344209,0.36057819637035976,0.9697099650130155
0.09273182957393483,0.9296032071987957,-1.943685001740448,0.3605781960418211,0.9697099613295318
0.0934245443665414,0.9265735065023791,-1.9412476350616734,0.3589280884156123,0.9684285323743249
0.09454538044548866,0.9215690670244178,-1.9372122725849594,0.35620871837255363,0.9663104240322653
0.09523809523809523,0.9184159214437528,-1.9346634940471683,0.35449927951139104,0.9649747767713922
0.09523809523809523,0.9184159191692409,-1.934663487943618,0.3544992762679723,0.9649747703323701
0.09593081003070181,0.9152190074353289,-1.9320742230286263,0.3527691830416521,0.9636195822413018
0.09705164610964906,0.909958295337515,-1.9278018459050523,0.3499288646506482,0.9613870944515519
0.09774436090225563,0.9066554744734763,-1.9251119327546187,0.3481498199135998,0.9599837802660971
0.09774436090225563,0.9066554688678364,-1.9251119237332794,0.3481498147837634,0.9599837720565093
0.09843707569486221,0.9033154130674936,-1.9223855348298189,0.34635395746168623,0.9585631786286357
0.09955791177380946,0.8978366465324492,-1.9178996182325518,0.34341517350974177,0.9562295514335811
0.10025062656641603,0.8944072500791038,-1.9150827670261612,0.34158005279351855,0.9547665584198595
0.10025062656641603,0.894407242507602,-1.9150827563311874,0.34158004662549946,0.9547665492618043
0.10094334135902261,0.8909467028645963,-1.9122331769990406,0.3397316548815142,0.9532883779388815
0.10206417743796986,0.8852855369029605,-1.907555659536331,0.3367151355192126,0.950865911288804
0.10275689223057644,0.8817509369691019,-1.9046250295239295,0.3348363135433143,0.9493506031710846
0.10275689223057644,0.8817509284794485,-1.9046250181145945,0.3348363069774369,0.949350593695579
0.10344960702318301,0.8781907505121496,-1.9016650913752053,0.33294741297278474,0.9478220215215606
0.10457044310213026,0.8723797640009245,-1.8968160621664258,0.3298718862508233,0.9453219224674547
0.10526315789473684,0.8687593701728584,-1.8937836326750008,0.32796047459245514,0.9437609706793736
0.10526315789473684,0.8687593615092049,-1.8937836212384809,0.3279604680749921,0.943760961335889
0.10595587268734341,0.865118397264699,-1.890724991618046,0.32604182992878256,0.942188465069204
0.10707670876629066,0.8591869093736608,-1.8857225806888904,0.3229239567120377,0.9396208007505792
0.10776942355889724,0.85549811266968,-1.882599118663634,0.32098979525092963,0.9380201735607698
0.10776942355889724,0.8554981043205339,-1.8825991076562707,0.3209897890674112,0.9380201646453457
0.10846213835150381,0.8517931946905493,-1.8794522123138546,0.31905090331253155,0.936409521998003
0.10958297443045106,0.8457673064726099,-1.8743126193976674,0.31590533553901423,0.9337832436930598
0.11027568922305764,0.8420255420560944,-1.8711077199481796,0.31395704833517457,0.9321482326074716
0.11027568922305764,0.8420255343116633,-1.8711077096449156,0.3139570426479077,0.9321482242951235
0.11096840401566421,0.8382715957654374,-1.8678818337419458,0.3120062128698595,0.9305045478278505
0.11208924009461146,0.8321743728822709,-1.8626194440852168,0.30884572680189043,0.9278275589411338
0.11278195488721804,0.8283932543950722,-1.8593416153268902,0.3068908154450747,0.9261628273071207
0.11278195488721804,0.8283932474014526,-1.8593416058687946,0.30689081032829435,0.9261628196842672
0.11347466967982461,0.8246034195815957,-1.856044975715348,0.30493524718756365,0.9244906095050154
0.11459550575877187,0.8184551530977563,-1.8506725246575764,0.30177091595961675,0.921769857570844
0.11528822055137844,0.8146466440365193,-1.8473292959249998,0.29981587093820683,0.9200795005201255
0.11528822055137844,0.8146466378410385,-1.8473292873594567,0.2998158664066908,0.9200794936110499
0.11598093534398501,0.8108324606187243,-1.8439691823458415,0.297861801466296,0.9183826990566146
0.11710177142293227,0.8046509613516688,-1.8384979417523828,0.2947031821860427,0.9156242779198153
0.11779448621553884,0.8008255595861665,-1.8350959807143423,0.29275359909709336,0.9139118862801294
0.11779448621553884,0.8008255541722795,-1.8350959730269478,0.2927535951283405,0.9139118800689559
0.11848720100814542,0.796997152786526,-1.831678843373756,0.2908063967756859,0.9121939638019567
0.11960803708709267,0.7907980495224598,-1.8261188118454814,0.2876617160601237,0.9094032168953704
0.12030075187969924,0.7869649693554956,-1.822664040973229,0.28572240827548656,0.9076719403072223
0.12030075187969924,0.7869649646682637,-1.822664034111374,0.2857224048256553,0.9076719347541046
0.12099346667230582,0.7831312292511484,-1.8191956160130798,0.2837866889942888,0.9059359351103055
0.12211430275125307,0.7769282522805174,-1.8135557013665755,0.28066301719704284,0.9031175542053361
0.12280701754385964,0.7730955945836034,-1.8100534078143091,0.2787381200931631,0.901370160579217
0.12280701754385964,0.7730955905477994,-1.8100534017042607,0.2787381171080126,0.9013701556314164
0.12349973233646622,0.7692643419347909,-1.8065388247243737,0.2768178486736891,0.8996187447654843
0.12462056841541347,0.763069581364846,-1.8008270119297343,0.27372125756762505,0.8967768610237358
0.12531328320802004,0.7592444866678998,-1.7972819474357669,0.27181432186348514,0.8950157908172575
0.12531328320802004,0.759244483199891,-1.7972819419941608,0.2718143192854559,0.8950157864166323
0.12600599800062662,0.7554226208341036,-1.793725825864202,0.26991290219558917,0.8932513230063311
0.12712683407957387,0.7492467546143836,-1.7879493268329245,0.266848603909026,0.8903895888290019
0.12781954887218044,0.7454355369400268,-1.784365795947277,0.26496267724812284,0.8886170034761843
0.12781954887218044,0.7454355339555605,-1.7843657910892408,0.2649626750211546,0.8886169995652184
0.12851226366478702,0.7416291642927959,-1.7807723305818983,0.26308303062895494,0.8868415756000717
0.12963309974373427,0.7354816544945371,-1.7749377143125873,0.26005549757870267,0.883963236844524
0.13032581453634084,0.731689915623401,-1.7713196503739543,0.25819319450429606,0.8821810612365591
0.13032581453634084,0.7316899130425046,-1.7713196460180993,0.25819319257630374,0.8821810577608206
0.13101852932894742,0.7279044585310215,-1.767692683546104,0.2563378265238592,0.8803965394070149
0.13213936540789467,0.7217937167114898,-1.761805986498262,0.2533508932593826,0.8775044981468377
0.13283208020050125,0.7180264417715003,-1.7581570155194115,0.251514454338512,0.8757144573881593
0.13283208020050125,0.7180264395211531,-1.7581570115905816,0.2515144526625359,0.8757144542973557
0.13352479499310782,0.7142667292938052,-1.7545000978470295,0.2496855111908459,0.8739225171446449
0.13464563107205507,0.7082002531940437,-1.7485669153076608,0.24674245976506548,0.8710193855912786
0.13533834586466165,0.7044618891507952,-1.7448904083562367,0.2449338009440257,0.8692230364629274
0.13533834586466165,0.7044618871663966,-1.7448904047879015,0.24493379947963867,0.8692230337146133
0.13603106065726822,0.7007322311298403,-1.741206848081401,0.24313311629216838,0.8674251928591455
0.13715189673621547,0.6947167156212348,-1.7352324077122427,0.24023674704904416,0.864513339204088
0.13784461152882205,0.6910112345747739,-1.7315315225964085,0.2384575004368148,0.862712096799533
0.13784461152882205,0.6910112328006366,-1.7315315193307392,0.23845749914948516,0.8627120943570917
0.13853732632142862,0.6873154811001716,-1.7278244244871992,0.23668663404967102,0.8609097298041785
0.13965816240037587,0.6813569066843594,-1.7218136435578468,0.23383932382992162,0.8579913167969413
0.14035087719298245,0.6776878560439501,-1.7180913567873752,0.23209087115226149,0.8561864768652787
0.14035087719298245,0.6776878544332161,-1.7180913537757414,0.23209087001287645,0.8561864746970623
0.14104359198558902,0.6740294443630459,-1.7143636515847118,0.23035114053780306,0.8543808525882859
0.14216442806453627,0.6681331465671805,-1.708321179500248,0.22755489024340494,0.8514578696348379
0.14285714285714285,0.6645036881663128,-1.7045803095352197,0.22583839014201995,0.8496506270913914
0.14285714285714285,0.6645036866803181,-1.704580306737366,0.22583838912642298,0.8496506251705349
0.14354985764974942,0.6608856790962665,-1.7008347749770012,0.22413089634538416,0.8478429153279348
0.14467069372869668,0.6550564020377225,-1.6947650227786815,0.2213873697044108,0.8449172048991818
0.14536340852130325,0.6514693421573658,-1.691008245591108,0.21970377997714538,0.8431086689727711
0.14536340852130325,0.6514693407654519,-1.6910082429753377,0.21970377906605942,0.8431086672778638
0.14605612331390982,0.6478944479239216,-1.687247520026345,0.21802942859736882,0.8412999574854003
0.14717695939285708,0.642136385078703,-1.681154678495689,0.21533998376819524,0.8383732364807607
0.14786967418546365,0.6385941972098467,-1.677384536454997,0.21369007952773791,0.8365644428864026
0.14786967418546365,0.6385941958883097,-1.6773845339977018,0.21369007870610912,0.8365644414010758
0.14856238897807023,0.6350648024984018,-1.673611126054472,0.2120495979041641,0.8347557488225692
0.14968322505701748,0.6293816274545184,-1.6674991740232503,0.2094153133843793,0.8318296254982137
0.15037593984962405,0.625886469448959,-1.6637180790741863,0.20779970199118236,0.8300215459767519
0.15037593984962405,0.6258864681805287,-1.6637180767586506,0.20779970124712052,0.8300215446868532
0.15106865464223063,0.6224046472776654,-1.659934359605892,0.20619365338107892,0.8282138247318244
0.15218949072117788,0.6167995369978285,-1.6538070640520128,0.203615349495889,0.8252898116904953
0.15288220551378445,0.6133532641157216,-1.650017296172902,0.20203448302622182,0.8234833612465456
0.15288220551378445,0.6133532628884628,-1.650017293988033,0.2020344823508183,0.8234833601413398
0.15357492030639103,0.6099207879801598,-1.6462255103123802,0.20046327850682583,0.8216775131189117
0.15469575638533828,0.604396440782236,-1.6400864197564677,0.19794153558335936,0.8187570368844947
0.15538847117794485,0.6010006159128456,-1.636290121592516,0.19639572145852155,0.81695307899236
0.15538847117794485,0.6010006147195737,-1.636290119532547,0.19639572084524914,0.8169530780633529
0.15608118597055143,0.597618969427822,-1.6324923726553462,0.19485963014510405,0.8151499538730691
0.15720202204949868,0.5921776195720294,-1.6263448052883194,0.19239480427660202,0.8122343614389169
0.15789473684210525,0.5888335217467155,-1.622543973851208,0.19088421458844435,0.8104337114767409
0.15789473684210525,0.5888335205841065,-1.6225439719143484,0.19088421403202632,0.8104337107145093
0.15858745163471183,0.5855039068608638,-1.6187422168335346,0.18938337267815383,0.8086341118265074
0.15970828771365908,0.580147337384955,-1.6125892447923225,0.18697560984935052,0.8057246745807412
0.16040100250626566,0.5768559695254568,-1.6087857210817165,0.18550028982348432,0.8039281017412536
0.16040100250626566,0.5768559683934493,-1.608785719270274,0.18550028932087612,0.8039281011406394
0.16109371729887223,0.5735793141929855,-1.6049817518418965,0.1840347088853776,0.8021327841307822
0.16221455337781948,0.5683088693001742,-1.598826182921708,0.1816839580750083,0.7992306995786342
0.16290726817042606,0.565070965937265,-1.59502164022736,0.180243834011057,0.7974389274809599
0.16290726817042606,0.5650709648383935,-1.5950216385465499,0.1802438335603824,0.7974389270378234
0.16359998296303263,0.5618479319393754,-1.591217083556912,0.17881340883213323,0.7956486028831179
0.16472081904197988,0.5566645299817564,-1.5850614415626216,0.1765194345605893,0.7927549944954029
0.16541353383458646,0.553480565541844,-1.5812573731909656,0.17511432152292722,0.7909687007324936
0.16541353383458646,0.5534805644802716,-1.581257371647636,0.17511432112272915,0.7909687004419241
0.16610624862719303,0.5503115570098477,-1.5774536704957862,0.17371883776577693,0.789184033812088
0.16722708470614028,0.5452157048595399,-1.5713001753447309,0.17148123245149485,0.7862999493735806
0.16791979949874686,0.5420859029478999,-1.567497882418432,0.17011084190323286,0.7845197642023091
0.16791979949874686,0.5420859019291915,-1.567497881020457,0.1701108415524224,0.7845197640587355
0.16861251429135343,0.5389710759826689,-1.563696279647784,0.1687499837511433,0.7827413718049392
0.16973335037030068,0.5339628853610461,-1.5575468282316307,0.1665681801331406,0.7798677806066677
0.17042606516290726,0.5308872293512221,-1.5537474081685458,0.16523212766073322,0.7780942850266779
0.17042606516290726,0.5308872283813857,-1.553747406924089,0.1652321273583929,0.7780942850243674
0.17111877995551383,0.527826502999523,-1.549948944565337,0.16390548557926007,0.7763227341172759
0.17223961603446108,0.5229057090865772,-1.5438050932139422,0.16177876936602087,0.7734605233542942
0.17293233082706766,0.5198839541599121,-1.5400094293573299,0.1604765825570929,0.7716942467305485
0.17293233082706766,0.5198839532455704,-1.5400094282750125,0.16047658230289483,0.7716942468653806
0.17362504561967423,0.5168770228771764,-1.5362149274936343,0.1591836612284424,0.7699300519413332
0.17474588169862149,0.5120430053796754,-1.5300778767903631,0.1571111840587241,0.7670800226156178
0.17543859649122806,0.5090746921043008,-1.526286629648863,0.15584231059141485,0.7653214400976618
0.17543859649122806,0.5090746912518376,-1.5262866287366934,0.15584231038499896,0.7653214403655373
0.17613131128383464,0.5061210397514277,-1.522496687165323,0.15458253706022154,0.7635650611173072
0.1772521473627819,0.5013728464273243,-1.5163672697018653,0.1525633298016108,0.7607279237833906
0.17794486215538846,0.4984573158302575,-1.5125808701081773,0.15132714573201791,0.7589774536660139
0.17794486215538846,0.4984573150458529,-1.5125808693733287,0.1513271455726858,0.7589774540612636
0.17863757694799504,0.4955562311490319,-1.5087958534575259,0.15009987774393654,0.7572292926067358
0.1797584130269423,0.4908926036902738,-1.502674525012907,0.14813286409423193,0.7544056631768669
0.18045112781954886,0.48802901376567653,-1.4988931695111174,0.14692868232966028,0.7526636643790148
0.18045112781954886,0.4880290130547888,-1.4988931689589908,0.14692868221632122,0.7526636648947869
0.18114384261215544,0.4851796072630419,-1.4951132100007845,0.1457332168513712,0.7509240633250761
0.1822646786911027,0.48059900937881517,-1.4890000445565734,0.1438172272102416,0.748114459266825
0.18295739348370926,0.4777863528938099,-1.4852236932126122,0.142644306126983,0.7463812290944943
0.18295739348370926,0.4777863522614133,-1.4852236928478115,0.14264430605867193,0.7463812297249669
0.18365010827631584,0.4749875749764264,-1.4814486855113551,0.14147988799290534,0.7446504679618566
0.1847709443552631,0.4704882224044719,-1.4753433743392768,0.13961367350301473,0.7418553050568761
0.18546365914786966,0.4677253458449253,-1.471571751127205,0.13847122564934355,0.740131077348403
0.18546365914786966,0.4677253452952932,-1.471571750952546,0.1384712256244987,0.7401310780853476
0.18615637394047624,0.4649760060564554,-1.4678013543925816,0.13733705628046403,0.7384093721590291
0.1872772100194235,0.4605558982766613,-1.4617032094737148,0.13551930295968526,0.7356289620151453
0.18796992481203006,0.4578415217902623,-1.4579358053865654,0.13440650379909666,0.7339139058070647
0.18796992481203006,0.4578415213271191,-1.4579358054030749,0.13440650381602448,0.7339139066419098
0.18866263960463664,0.45514030900168106,-1.454169447144273,0.13330174994599686,0.7322014075087366
0.1897834756835839,0.4507972624017125,-1.4480774091034454,0.13153109282546643,0.7294359560033057
0.19047619047619047,0.44813000058623315,-1.4443134880965502,0.1304470894638791,0.727730174799898
0.19047619047619047,0.448130000212702,-1.4443134883040945,0.130447089520922,0.7277301757247124
0.19116890526879704,0.44547550399203484,-1.440550370984913,0.12937089192211293,0.7260269687265797
0.1922897413477443,0.4412071862486188,-1.4344630217065695,0.1276459291074439,0.7232765755288258
0.19298245614035087,0.4385855696353257,-1.4307016295546748,0.12658984895052633,0.721580107251266
0.19298245614035087,0.43858556935422555,-1.430701629952359,0.12658984904589643,0.7215801082573673
0.19367517093295744,0.4359763004079385,-1.426940741008794,0.12554133118915925,0.7198862132625763
0.1947960070119047,0.4317802658709652,-1.4208563210860452,0.12386063775665368,0.71715087248608
0.19548872180451127,0.42920276299896165,-1.417096297288451,0.12283159705555546,0.7154636901525063
0.19548872180451127,0.42920276281260067,-1.4170962978736068,0.1228315971872435,0.7154636912302128
0.19618143659711784,0.42663717651077465,-1.413336422310296,0.12180987372759448,0.7137790635347868
0.1973022726760651,0.42251090245249673,-1.407252853568195,0.12017201541009431,0.711058665661328
0.19799498746867167,0.4199759424424373,-1.403492846434407,0.11916912766206124,0.709380678861116
0.19799498746867167,0.4199759423530418,-1.4034928472028148,0.11916912782783444,0.7093806799989155
0.19868770226127824,0.4174524609670965,-1.3997325835892602,0.11817331295862325,0.7077052120189661
0.1998085383402255,0.41339338457271685,-1.393647496935983,0.11657685956368347,0.7049995471273522
0.20050125313283207,0.4108993801408543,-1.3898859820396503,0.11559924374253312,0.7033306043374067
0.20050125313283207,0.4108993801502623,-1.3898859829862071,0.11559924394031959,0.7033306055246785
0.20119396792543864,0.4084164159726788,-1.3861237628672454,0.11462845957088094,0.7016641293536368
0.2023148040043859,0.4044219719598254,-1.3800345317645923,0.11307199809209416,0.698972891755536
0.20300751879699247,0.40196734279386215,-1.3762698339314294,0.11211878667169552,0.6973127834988859
0.20300751879699247,0.4019673429039941,-1.3762698350493943,0.11211878689925196,0.6973127847231015
0.20370023358959904,0.3995233217230276,-1.3725039459629118,0.11117217062003604,0.6956550755321548
0.2048210696685463,0.3955909805269152,-1.366407725905522,0.10965431800082925,0.6929778698112192
0.20551378446115287,0.3931741770033482,-1.3626380450282143,0.10872466476732616,0.6913263327464172
0.20551378446115287,0.39317417721576625,-1.362638046309506,0.10872466502265388,0.6913263339964207
0.20620649925375945,0.3907675621097803,-1.3588666586920233,0.10780137785175714,0.689677114380543
0.2073273353327067,0.38689486852602195,-1.3527604330934555,0.10632079337177647,0.6870134629649755
0.20802005012531327,0.38451439566822665,-1.34898387396935,0.10541388098059001,0.6853701848886372
0.20802005012531327,0.38451439598421155,-1.348983875404884,0.10541388126174156,0.6853701861533811
0.20871276491791985,0.38214371133005154,-1.345205073588496,0.10451311512703018,0.6837291313997568
0.2098336009968671,0.37832832344626627,-1.3390857064380852,0.10306851234133943,0.6810784836466136
0.21052631578947367,0.37598276502355976,-1.335300312890522,0.10218355958824125,0.6794431094590085
0.21052631578947367,0.3759827654436171,-1.335300314467988,0.10218355989276144,0.6794431107247458
0.21121903058208025,0.37364662102925106,-1.3315121320238608,0.10130454481546636,0.6778098550470748
0.2123398666610275,0.36988634922919733,-1.3253764276940714,0.09989470298124221,0.675171597907113
0.21303258145363407,0.36757439182753165,-1.3215802211718344,0.09903097173513391,0.6735437365669363
0.21303258145363407,0.3675743923510073,-1.3215802228760887,0.09903097206020298,0.6735437378186256
0.21372529624624065,0.3652715073925019,-1.3177806824672917,0.09817298298042076,0.6719178815864302
0.2148461323251879,0.3615643530428284,-1.3116254528623115,0.09679675785731778,0.6692913518900737
0.21553884711779447,0.3592848098263692,-1.3078164755848594,0.09595355957224147,0.6676705843660129
0.21553884711779447,0.35928481045097715,-1.307816477396248,0.0959535599144907,0.6676705855867455
0.21623156191040105,0.357014037204486,-1.3040036351713866,0.09511592306824117,0.6660517035480169
0.2173523979893483,0.35335823046061,-1.29782577417818,0.09377225692903697,0.6634362018878325
0.21804511278195488,0.35111006423394564,-1.2940021367464625,0.09294895862724095,0.6618220901046916
0.21804511278195488,0.35111006495503005,-1.294002138640582,0.09294895898297328,0.6618220912784012
0.21873782757456145,0.3488704114938952,-1.2901741330278005,0.09213105771532189,0.6602097417835483
0.2198586636535087,0.3452644474280435,-1.2839706978754197,0.09081898835813328,0.6576045480114259
0.22055137844611528,0.343046792435256,-1.2801306309725362,0.09001501793389176,0.6559966447644349
0.22055137844611528,0.34304679324526666,-1.280130632919208,0.09001501829885654,0.6559966458752096
0.22124409323872185,0.3408374447891972,-1.2762857373521799,0.08921629814824457,0.6543903810467737
0.2223649293176691,0.33728011675778,-1.2700540359413675,0.08793496662152887,0.6517947712633768
0.22305764411027568,0.33509229849789834,-1.2661959454379734,0.08714981728169331,0.6501926310478897
0.22305764411027568,0.3350922993853111,-1.2661959473991253,0.08714981765108319,0.6501926320818897
0.22375035890288225,0.3329126374105036,-1.2623326261730494,0.08636979051241443,0.648592008884261
0.2248711949818295,0.3294030662904619,-1.256070308786287,0.08511844721475013,0.6460052738223009
0.22556390977443608,0.327244618422709,-1.2521928330680538,0.08435168082377975,0.6444084644565558
0.22556390977443608,0.32724461937138394,-1.2521928349973523,0.08435168119168246,0.6444084653990392
0.22625662456704265,0.3250942375290739,-1.2483098009441147,0.08358992831516013,0.6428130574575666
0.2273774606459899,0.3216318951683139,-1.2420149539465635,0.08236793706306715,0.6402345219832988
0.22807017543859648,0.31950257244110447,-1.2381170218200985,0.0816191861408491,0.6386426368749691
0.22807017543859648,0.3195025734296097,-1.2381170236621317,0.08161918650016965,0.6386426377106426
0.22876289023120305,0.31738128916790076,-1.2342132958450611,0.08087536006809753,0.637052047713129
0.2298837263101503,0.31396601418919373,-1.2278845341382512,0.07968219970541447,0.6344810911396811
0.23057644110275688,0.3118658002092418,-1.2239654211132127,0.07895116780852797,0.6328937619607284
0.23057644110275688,0.31186580121090224,-1.223965422804098,0.07895116815118397,0.6328937626748028
0.23126915589536345,0.30977366190753985,-1.2200403819051926,0.07822499116830234,0.6313076351182068
0.2323899919743107,0.30640566593024,-1.2136769360848672,0.07706025430037694,0.6287437119221012
0.23308270676691728,0.3043347745759112,-1.209736316353321,0.07634671453853921,0.6271606214318423
0.23308270676691728,0.3043347755592539,-1.209736317823187,0.07634671485624749,0.6271606220152682
0.23377542155952385,0.3022720579724857,-1.2057897563924522,0.07563797911027076,0.6255786560095784
0.2348962576384711,0.29895192036605833,-1.199391549773545,0.0745013675906136,0.6230213164326621
0.23558897243107768,0.29691078973570645,-1.1954295407729698,0.07380515906758864,0.6214422110870905
0.23558897243107768,0.2969107906653643,-1.1954295419477332,0.07380515935178093,0.6214422115342015
0.23628168722368426,0.2948779926601495,-1.1914617063517614,0.07311372125790812,0.6198641733004181
0.2374025233026315,0.2916066423025558,-1.1850294166442665,0.07200503818051412,0.617313083233933
0.23809523809523808,0.2895959203642767,-1.1810466129412778,0.07132606024353245,0.6157377852026791
0.23809523809523808,0.28959592120304695,-1.1810466137471838,0.0713260604856205,0.6157377855091668
0.23878795288784466,0.2875937450188175,-1.1770582345418379,0.07065183472440557,0.6141635201400397
0.2399087889667919,0.2843724281351063,-1.1705933349676048,0.06957097285054577,0.611618479565575
0.24060150375939848,0.2823929496934897,-1.166590828346288,0.06890917716178593,0.6100468977410751
0.24060150375939848,0.28239295040419693,-1.1665908287156237,0.06890917735451824,0.610046897911993
0.24129421855200506,0.28042227721776763,-1.1625831364021677,0.0682521283611698,0.6084763400249334
0.2424150546309523,0.277252511186143,-1.1560879114906062,0.06719905515141426,0.6059372993947193
0.24310776942355888,0.2753052662794075,-1.1520672944203325,0.06655443572328874,0.6043694389026201
0.24310776942355888,0.2753052668282411,-1.1520672942976162,0.06655443586148453,0.6043694389527143
0.24380048421616546,0.27336712289959414,-1.1480420178184356,0.06591456735062193,0.6028026217222902
0.2449213202951127,0.2702506368886103,-1.1415195500674915,0.06488930699821772,0.6002696954324227
0.24561403508771928,0.2683367314018974,-1.1374829005256188,0.06426188850780067,0.5987056651923044
0.24561403508771928,0.2683367317608484,-1.1374828998742146,0.06426188858835753,0.598705665141943
0.24630674988032586,0.26643224711927943,-1.1334422460488374,0.06363923146514064,0.5971427272150912
0.2474275859592731,0.2633709114781387,-1.12689637111172,0.06264184458264513,0.5946162033524798
0.24812030075187969,0.2614915213967104,-1.1228462177156509,0.06203166941823903,0.5930562211626206
0.24812030075187969,0.2614915215459124,-1.122846216521488,0.062031669440660714,0.5930562210385977
0.24881301554448626,0.2596218828221192,-1.1187928297207468,0.06142626859674494,0.5914974108599251
0.2499338516234335,0.2566176301658241,-1.1122280596862122,0.060456830436906236,0.5889777564955256
0.2506265664160401,0.25477395147117066,-1.1081673272937624,0.05986394505658402,0.5874221511942719
0.2506265664160401,0.2547739514007993,-1.108167325570013,0.05986394502313222,0.5874221510282746
0.25131928120864666,0.25294035093344114,-1.1041042281184879,0.059275845617784206,0.5858678281167374
0.2524401172875939,0.24999509261624664,-1.0975256444255062,0.05833442384175492,0.58335568941848
0.2531328320802005,0.2481882892510485,-1.0934575816391607,0.05775886509405748,0.5818048997029126
0.2531328320802005,0.24818828896254805,-1.0934575794277186,0.05775886500956331,0.581804899528108
0.25382554687280706,0.24639187270098895,-1.0893880945442607,0.05718809889966241,0.5802555323026376
0.2549463829517543,0.24350741491914407,-1.0828012142454615,0.05627473198848688,0.577751728907031
0.2556390977443609,0.2417385675073513,-1.0787293055855813,0.055716514080627944,0.5762062985557074
0.2556390977443609,0.24173856701301968,-1.0787293029577438,0.05571651395276923,0.5762062984117097
0.25633181253696746,0.23998038391204873,-1.0746569633011143,0.055163086954507466,0.5746624583983122
0.2574526486159147,0.2371583477497716,-1.068067584171596,0.054277764334972944,0.5721679718421933
0.2581453634085213,0.2354284056778952,-1.063995450589526,0.05373686707403436,0.5706285411832935
0.2581453634085213,0.23542840500056084,-1.0639954476432094,0.05373686691255972,0.5706285411103189
0.25883807820112786,0.2337093604738628,-1.0599238933935313,0.053200747497765995,0.569090893384604
0.2599589142800751,0.230951109946621,-1.0533379248064922,0.05234339232001578,0.566606849520162
0.2606516290726817,0.22926084922702167,-1.0492692171512916,0.05181975118820448,0.5650741433057641
0.2606516290726817,0.22926084839730138,-1.049269214003228,0.05181975100391885,0.5650741433412669
0.26134434386528826,0.22758166413304592,-1.0452020852110315,0.05130086095645524,0.5635434334295094
0.2624651799442355,0.22488824565438237,-1.038625372585616,0.05047131628159148,0.5610710792679435
0.2631578947368421,0.2232382344853595,-1.034563662885334,0.049964814746686396,0.5595458912075747
0.2631578947368421,0.22323823353963435,-1.0345636596650922,0.04996481455110906,0.5595458913878004
0.26385060952944867,0.22159941545453993,-1.0305044878133514,0.049463021950400594,0.5580229289971628
0.2649714456083959,0.2189715112654714,-1.0239426386724366,0.048661040857049996,0.5555636047793394
0.2656641604010025,0.21736208461902357,-1.0198913141280341,0.048171505176083436,0.5540467793694902
0.2656641604010025,0.2173620835968046,-1.0198913109709404,0.04817150498080582,0.5540467797290889
0.26635687519360907,0.21576389905168367,-1.0158434144970925,0.04768661971084001,0.5525324199325076
0.2674777112725563,0.21320179601299188,-1.0093016335133322,0.04691185952905989,0.5500875274779725
0.2681704260651629,0.2116330398784087,-1.0052637975852778,0.04643905611008582,0.5485799397953983
0.2681704260651629,0.2116330388191381,-1.0052637946227236,0.04643905592555064,0.5485799403612678
0.26886314085776947,0.21007550355357874,-1.001230182650265,0.04597082773498297,0.547075062981562
0.2699839769367167,0.20757907767303646,-0.9947131221758759,0.04522284836312831,0.5446460316482387
0.2706766917293233,0.20605082295687693,-0.99069150649965,0.04476648360473099,0.5431485659984465
0.2706766917293233,0.20605082189773516,-0.990691503851542,0.04476648343945413,0.5431485667850446
0.27136940652192987,0.20453369652061476,-0.9866747916366628,0.04431460243182402,0.5416540548779161
0.2724902426008771,0.20210241261514766,-0.9801864228594622,0.0435928684596262,0.5392423066051872
0.2731829573934837,0.20061423812333484,-0.9761833127999713,0.04315259085115749,0.5377558349650622
0.2731829573934837,0.20061423709769619,-0.9761833105719583,0.04315259071278714,0.5377558359900009
0.27387567218609027,0.19913703240161895,-0.9721856491475284,0.04271669001643733,0.5362725543971959
0.2749965082650375,0.19676995741063746,-0.9657291572017062,0.04202057618170702,0.5338794693899164
0.2756892230576441,0.19532120084182353,-0.9617463326891311,0.04159598033171973,0.5324048305105049
0.2756892230576441,0.19532119987774998,-0.961746330965715,0.04159598022569134,0.5324048317812653
0.27638193785025067,0.19388318982196118,-0.9577693523795977,0.04117564049021483,0.5309336065703474
0.2775027739291979,0.19157901776387898,-0.9513470571703339,0.040504439868441454,0.5285604908774921
0.2781954887218045,0.19016879340613274,-0.9473857496408783,0.04009507208444241,0.5270984708675839
0.2781954887218045,0.1901687925257871,-0.9473857484836986,0.040095072013894145,0.5270984723802306
0.27888820351441107,0.18876903353512675,-0.9434305272164634,0.03968982734855369,0.5256400719608506
0.2800090395933583,0.1865261198340363,-0.9370438304002443,0.03904276164315758,0.5232881281974922
0.2807017543859649,0.18515334151103183,-0.9331046957588485,0.03864812666346088,0.5218394432967627
0.2807017543859649,0.18515334073079243,-0.9331046952084495,0.038648126630044244,0.521839445044601
0.28139446917857147,0.18379069582347557,-0.9291717254227357,0.03825747158123919,0.5203945636342786
0.2825153052575187,0.18160709856857077,-0.9228210824860443,0.03763370285722863,0.5180648657714637
0.2832080200501253,0.1802705063413074,-0.9189041892006923,0.03725327133043123,0.5166301477500064
0.2832080200501253,0.18027050567212372,-0.9189041892748391,0.037253271334136716,0.5166301497191813
0.28390073484273187,0.1789436719562335,-0.9149933768900153,0.0368766685073004,0.5151993935320578
0.2850215709216791,0.17681719782715966,-0.9086782925009704,0.03627531175905481,0.5128928662600208
0.2857142857142857,0.17551538711834314,-0.9047831236199935,0.035908528118585276,0.5114726507479024
0.2857142857142857,0.1755153865666316,-0.9047831243175104,0.03590852815807342,0.5114726529181152
0.2864070005068923,0.17422292482777735,-0.9008937926351364,0.035545416148106704,0.5100565293465832
0.2875278365858395,0.1721511777253002,-0.8946128370497566,0.034965552192148225,0.5077739323971165
0.2882205513784461,0.17088262970929108,-0.8907383046346073,0.034611842628582995,0.5063686503342287
0.2882205513784461,0.17088262927796347,-0.890738305940411,0.03461184270205992,0.506368652687324
0.2889132661710527,0.16962299453388446,-0.8868692132003395,0.0342616440436027,0.5049675625900839
0.2900341022499999,0.16760342520262272,-0.8806200569840126,0.03370233229283465,0.5027094800134679
0.2907268170426065,0.1663665374961776,-0.8767645272891751,0.033361112567840565,0.5013194520653991
0.2907268170426065,0.16636653718534122,-0.8767645291746409,0.033361112672649386,0.5013194545770243
0.2914195318352131,0.16513810933534212,-0.8729138964657892,0.0330232415798909,0.4999336875177519
0.2925403679141603,0.1631680647459285,-0.8666933611533552,0.03248353237625968,0.4977005216498752
0.2932330827067669,0.16196118173046747,-0.8628546891725267,0.03215421531037739,0.49632595549790126
0.2932330827067669,0.16196118153841985,-0.8628546915990646,0.03215421544337655,0.49632595813937447
0.2939257974993735,0.16076229549277765,-0.8590202397660429,0.03182808518294636,0.49495569040901544
0.2950466335783207,0.15883906710580004,-0.8528243623594829,0.03130703146536212,0.4927476601916366
0.2957393483709273,0.15766050941398976,-0.8489999345151211,0.03098903397640669,0.49138865039175333
0.2957393483709273,0.15766050933805725,-0.8489999374370466,0.03098903413434896,0.49138865313288393
0.2964320631635339,0.1564894842197695,-0.8451789318530578,0.03067406392658052,0.49003394827959684
0.29755289924248113,0.15461035458840186,-0.8390030415198592,0.030170732093979774,0.4878510914469348
0.2982456140350877,0.1534584474870137,-0.8351898256174232,0.029863481717628346,0.4865076215526605
0.2982456140350877,0.15345844752434826,-0.8351898289843767,0.02986348189706704,0.48650762435754474
0.2989383288276943,0.152313614726578,-0.8313791314259044,0.02955910328618446,0.4851684358493946
0.30005916490664153,0.15047590220124946,-0.8252179374621943,0.029072583188125226,0.48301061437137927
0.3007518796992481,0.1493490027913147,-0.8214125395305681,0.028775524058287875,0.48168256098930756
0.3007518796992481,0.14934900293928782,-0.8214125432897901,0.028775524256347943,0.48168256382745234
0.3014445944918547,0.14822873299708617,-0.8176086706589712,0.02848118694259862,0.4803587396101959
0.30256543057080193,0.1464298345058208,-0.8114563614674862,0.028010600999657357,0.4782256480414157
0.3032581453634085,0.1453263577308142,-0.807655089381181,0.027723199288901174,0.4769127865340924
0.3032581453634085,0.1453263579874785,-0.8076550934789402,0.02772319950324,0.47691278937900355
0.3039508601560151,0.1442290862630216,-0.8038542833289571,0.0274383766362293,0.4756040779838202
0.30507169623496233,0.14246651820282735,-0.7977046365647152,0.0269828880975234,0.47349525414645655
0.3057644110275689,0.1413849617184444,-0.7939035707368503,0.026704636934123442,0.47219726570537546
0.3057644110275689,0.14138496208198295,-0.793903575116005,0.026704637162350758,0.47219726852679555
0.3064571258201755,0.14030921333164392,-0.7901018583977766,0.026428830118562917,0.4709033264995584
0.30757796189912273,0.1385806506814459,-0.7839483631294482,0.02598765049919454,0.4688181642134898
0.3082706766917293,0.1375196186344439,-0.78014343484535,0.025718074384581024,0.4675346441467578
0.3082706766917293,0.13751961910313587,-0.7801434394449355,0.025718074624304626,0.46753464691130353
0.3089633914843359,0.13646403095399096,-0.7763367210701247,0.025450817288029087,0.466255047394318
0.31008422756328313,0.13476734461390197,-0.7701727130103535,0.02502321301218562,0.46419281102323406
0.3107769423558897,0.133725570309366,-0.7663597911093057,0.024761871753267474,0.46292327817302237
0.3107769423558897,0.13372557088084208,-0.7663597958613886,0.024761872002340445,0.46292328085114026
0.3114696571484963,0.13268891616555337,-0.7625439437905581,0.02450273456379874,0.4616575233237108
0.31259049322744353,0.13102220834266032,-0.7563627546190601,0.02408803281985188,0.4596173641962825
0.3132832080200501,0.1299985756142658,-0.7525377410213195,0.0238345249635788,0.4583612714784862
0.3132832080200501,0.12999857628503353,-0.7525377458485395,0.023834525219751188,0.45836127403987603
0.3139759228126567,0.12897978400113333,-0.7487086891299795,0.023583117467371875,0.45710879518848974
0.31509675889160393,0.1273414211735322,-0.7425038104726219,0.023180711225592395,0.4550897699265369
0.3157894736842105,0.12633498411088182,-0.7386627448229062,0.02293467696323408,0.4538465161618407
0.3157894736842105,0.12633498487458486,-0.7386627496365392,0.022934677224055754,0.45384651857962083
0.3164821884768171,0.12533315935482053,-0.7348165854860067,0.022690651288065845,0.45260670450004753
0.31760302455576434,0.12372180197464906,-0.7285818471736886,0.022300003381875943,0.4506077955938049
0.3182957393483709,0.1227318023769224,-0.7247210199681127,0.02206112683648288,0.4493767387349781
0.3182957393483709,0.12273180322360767,-0.7247210246638133,0.022061127098964135,0.44937674098152264
0.3189884541409775,0.12174624082342647,-0.7208541337379029,0.02182417955148102,0.4481489408599794
0.32010929021992474,0.12016086851004659,-0.7145838944761294,0.021444825652707413,0.4461690798055946
0.3208020050125313,0.11918675021362078,-0.7106999671777129,0.021212836440566384,0.44494955191215046
0.3208020050125313,0.11918675112808468,-0.7106999716327254,0.021212836701205825,0.44494955396530067
0.3214947198051379,0.11821695349151803,-0.7068091395712292,0.02098270988820809,0.44373309556047696
0.32261555588408514,0.11665688401313523,-0.700498485939229,0.02061426014380575,0.44177118903425894
0.3233082706766917,0.11569830293702629,-0.6965886149162545,0.020388934043642285,0.4405625131498219
0.3233082706766917,0.11569830389771582,-0.6965886189876738,0.020388934298057066,0.44056251498902915
0.3240009854692983,0.11474398659158327,-0.6926711606540129,0.02016541673176747,0.43935672209873033
0.32512182154824554,0.11320888657792881,-0.6863161077118174,0.019807555774157066,0.43741168146994985
0.3258145363408521,0.11226571516260517,-0.6823780672381757,0.01958871432436811,0.4362131906431965
0.3258145363408521,0.11226571614112582,-0.682378070763532,0.019588714567168423,0.4362131922479355
0.3265072511334587,0.11132681129713523,-0.6784319518985926,0.019371640192388413,0.43501740431343217
0.32762808721240594,0.10981669644437841,-0.6720296358095661,0.019024125218780358,0.4330881786362965
0.3283208020050125,0.1088890211013754,-0.6680619335785571,0.01881163405768005,0.4318992371179109
0.3283208020050125,0.10888902206253363,-0.6680619363857159,0.018811634283065606,0.4318992384802189
0.3290135167976191,0.10796567365929718,-0.6640858856595394,0.018600880440619416,0.4307128323794248
0.33013435287656634,0.10648089626463349,-0.6576347359300062,0.018263537089515912,0.42879844484324553
0.3308270676691729,0.10556900655109419,-0.653636712761077,0.01805730287775803,0.427618471265487
0.3308270676691729,0.10556900745429654,-0.6536367146758727,0.018057303079501444,0.4276184723844947
0.3315197824617795,0.10466155802526136,-0.6496303174242718,0.017852787017114586,0.42644088607981545
0.33264061854072674,0.10320278011966255,-0.6431301940856363,0.01752550283999675,0.4245404731266957
0.3333333333333333,0.10230714875983929,-0.639102098604664,0.01732546867804392,0.4233689651227247
0.3333333333333333,0.10230714956156158,-0.6391020994681003,0.017325468849933075,0.42336896600534685
0.3340260481259399,0.10141611762275804,-0.6350658638445067,0.017127142725432296,0.4221997234488131
0.33514688420488714,0.09998426894839448,-0.6285181445916054,0.016809858234315328,0.4203125754460312
0.3358395989974937,0.09910552248884034,-0.6244611736677409,0.016615997605050937,0.41914913487595923
0.3358395989974937,0.09910552314674603,-0.6244611733550312,0.016615997741653208,0.41914913553934385
0.3365323137901003,0.09823157134046197,-0.6203965598208763,0.016423842180050954,0.4179878718199307
0.33765314986904754,0.09682779268598923,-0.613804163181573,0.01611653965379511,0.4161134733820887
0.3383458646616541,0.09596667346815851,-0.6097204602989118,0.0159288490636138,0.41495783087914767
0.3383458646616541,0.09596667394481254,-0.6097204587433659,0.015928849161126316,0.4149578313583762
0.3390385794542607,0.09511056887020172,-0.6056298657782092,0.01574286558891045,0.4138043168050779
0.34015941553320794,0.09373614290371532,-0.5989972002510736,0.015445556087482286,0.4119423844692379
0.3408521303258145,0.09289346400080237,-0.5948898064878078,0.015264046727567695,0.41079442164617347
0.3408521303258145,0.09289346426896444,-0.59488980369979,0.015264046784354526,0.41079442198858285
0.3415448451184211,0.09205602990497191,-0.5907765053115411,0.015084248898727334,0.4096485834306179
0.34266568119736834,0.09071230316616377,-0.5841093397203988,0.014796958150971084,0.4077990976556541
0.3433583959899749,0.08988889891111088,-0.5799820961676053,0.01462164704974451,0.40665886518989214
0.3433583959899749,0.08988889895659002,-0.5799820922418835,0.014621647066515402,0.40665886545057767
0.3440511107825815,0.08907096653703216,-0.5758501273498701,0.014448051942804158,0.4055208028083213
0.34517194686152874,0.08775926762884684,-0.5691553852152725,0.014170805978088794,0.40368403135553266
0.3458646616541353,0.08695594305052591,-0.5650127902030865,0.014001707205762765,0.4025517611150238
0.3458646616541353,0.08695594287460315,-0.5650127853232768,0.014001707185902084,0.40255176135843806
0.3465573764467419,0.08615830066388824,-0.5608668037399301,0.013834326602166113,0.4014217578447591
0.34767821252568915,0.0848798604044391,-0.5541522920221175,0.013567138079767395,0.39959826792604675
0.3483709273182957,0.08409734318102435,-0.549999321104633,0.013404254593627745,0.39847437762612553
0.3483709273182957,0.08409734280045861,-0.5499993155355936,0.013404254543069158,0.39847437792636364
0.3490636421109023,0.08332068936021372,-0.5458443895517794,0.013243087099648698,0.3973529024224678
0.35018447818984955,0.08207656859303583,-0.5391184785179514,0.012985943239142327,0.3955435595611688
0.3508771929824561,0.08131546693558221,-0.5349603788797361,0.012829259903742923,0.39442864891577806
0.3508771929824561,0.08131546638081998,-0.5349603729436017,0.012829259830274983,0.39442864934797467
0.3515699077750627,0.08056037062695204,-0.5308017871124583,0.012674284376462463,0.3933163501429509
0.35269074385400995,0.07935140069531643,-0.5240730633064044,0.012427137257032383,0.39152230295053486
0.3533834586466165,0.07861216998477524,-0.519915136873315,0.012276615466751892,0.3904171411732273
0.3533834586466165,0.0786121692959054,-0.5199151309217555,0.012276615379146774,0.39041714180841897
0.3540761734392231,0.07787903991354803,-0.5157581645742128,0.012127786127685659,0.3893148317297079
0.35519700951817035,0.07670577936193984,-0.5090350806478053,0.011890545867811474,0.38753748305278846
0.3558897243107769,0.07598869936903632,-0.5048824706087829,0.011746120021428547,0.38644298819959894
0.3558897243107769,0.07598869859230944,-0.5048824649957778,0.011746119928862483,0.38644298910427943
0.3565824391033835,0.07527776437177909,-0.5007321822979791,0.011603363466748104,0.38535162287238756
0.35770327518233075,0.07414047380917713,-0.49402272742982695,0.011375894527618002,0.38359258928184425
0.3583959899749373,0.07344563729308348,-0.4898802223397623,0.011237470444418331,0.3825098010782932
0.3583959899749373,0.07344563647597688,-0.48988021739246257,0.011237470355902987,0.3825098023208847
0.3590887047675439,0.07275693802607028,-0.4857412783264297,0.011100684583238587,0.38143044788598
0.36020954084649115,0.07165557319911278,-0.47905268910270216,0.010882805131240729,0.37969151056122874
0.3609022556390977,0.07098288553296779,-0.4749245557592008,0.01075026030172012,0.3786215585983468
0.3609022556390977,0.07098288472027192,-0.4749245517496334,0.010750260224903127,0.3786215602277775
0.3615949704317043,0.07031627696817852,-0.47080105458684973,0.01061931507884405,0.3775553661512042
0.36271580651065155,0.06925049862930846,-0.4641395818805536,0.010410799108195165,0.3758384168438705
0.3634085213032581,0.06859968730651243,-0.4600294354830905,0.01028398455954197,0.3747824867477812
0.3634085213032581,0.068599686537237,-0.4600294326111925,0.01028398450026196,0.374782488790224
0.3641012360958647,0.06795485066505634,-0.4559247953288963,0.01015872421064334,0.3737306502487522
0.36522207217481195,0.06692404866871553,-0.4492955370224561,0.009959305956712499,0.3720376365009168
0.3659147869674185,0.06629468091186652,-0.4452062533413441,0.009838049409970323,0.3709969365057065
0.3659147869674185,0.06629468021793046,-0.4452062517303894,0.009838049372400364,0.37099693897231845
0.3666075017600251,0.06567114315448547,-0.4411231362095101,0.00971829591433048,0.3699606648946655
0.36772833783897235,0.06467447157531925,-0.4345299401395493,0.009527675994160302,0.36829353847385005
0.3684210526315789,0.06406597799658753,-0.4304636113079532,0.009411785957608628,0.3672692688040268
0.3684210526315789,0.064065977401985,-0.43046361100396824,0.009411785944211779,0.36726927168991297
0.3691137674241855,0.06346313678102769,-0.42640389075571866,0.009297343326153729,0.3662497552805006
0.37023460350313275,0.06249955664941255,-0.41984932743510756,0.009115196020745642,0.36461042723377945
0.37092731829573933,0.06191125888019391,-0.4158072602291567,0.009004466462804103,0.36360375421491925
0.37092731829573933,0.061911258401516026,-0.4158072612094298,0.009004466474338016,0.36360375749192997
0.3716200330883459,0.06132841095073699,-0.4117720310259769,0.008895125514029366,0.362602151928187
0.37274086916729315,0.06039673745036542,-0.40525743269458697,0.008721106657610141,0.3609924569508919
0.37343358395989973,0.059827877884173444,-0.401240186705699,0.008615321948694951,0.3600044934476109
0.37343358395989973,0.05982787753125337,-0.40124018889333546,0.008615321984884405,0.3600044970834819
0.3741262987525063,0.05926424910431553,-0.3972298133910688,0.008510865276293232,0.359021897894657
0.37524713483145355,0.058363200494397374,-0.39075537376717784,0.008344620298495753,0.3574435700838923
0.37593984962406013,0.05781297256754966,-0.386762835667364,0.008243560157861927,0.3564753632167077
0.37593984962406013,0.057812972344887,-0.38676283894177993,0.008243560217423363,0.3564753671652565
0.3766325644166667,0.05726774813268033,-0.38277703621124853,0.008143767044562964,0.3555128021489139
0.37775340049561396,0.056395994277410204,-0.3763419649688012,0.007984938816278717,0.3539674634071103
0.37844611528822053,0.05586357212965867,-0.3723734553728012,0.007888383077876742,0.3530199903600822
0.37844611528822053,0.05586357203766646,-0.3723734595825908,0.00788838315877752,0.35301999456187283
0.3791388300808271,0.05533592590289821,-0.36841141651846443,0.007793034186069089,0.35207842188021166
0.38025966615977436,0.054492134924376545,-0.3620141433928846,0.007641270431943261,0.3505675838608506
0.38095238095238093,0.053976701667990165,-0.35806855358988876,0.0075490035081774,0.34964175629937533
0.38095238095238093,0.05397670170425846,-0.3580685585675928,0.007549003608154178,0.3496417606949947
0.3816450957449875,0.05346582398210864,-0.3541290755810115,0.007457885249673579,0.3487220758146936
0.38276593182393476,0.05264870617716655,-0.347767501159268,0.007312845406460383,0.3472471565517751
0.38345864661654133,0.052149480347912336,-0.3438434582702342,0.007224660391544701,0.34634383426957405
0.38345864661654133,0.052149480508574986,-0.3438434638443187,0.007224660508211902,0.3463438387954769
0.3841513614091479,0.05165460392145285,-0.3399251278583491,0.007137568928099071,0.3454468908014772
0.38527219748809516,0.05086295255282694,-0.3335969203420645,0.0069989304021120064,0.34400924694859314
0.38596491228070173,0.050379212625775834,-0.3296929813833779,0.006914632810780552,0.3431292615737893
0.38596491228070173,0.05037921290642039,-0.32969298738455577,0.00691463294189186,0.3431292661685596
0.3866576270733083,0.04989963656417732,-0.32579437431965924,0.006831377699126953,0.34225588448629923
0.38777846315225556,0.04913236564470891,-0.3194973157297647,0.006698841576392584,0.34085686128131654
0.38847117794486213,0.048663472771221995,-0.3156121936019593,0.006618252765676266,0.34000105154795324
0.38847117794486213,0.048663473167687016,-0.3156121998748536,0.006618252909345107,0.34000105615867177
0.3891638927374687,0.048198584868218625,-0.31173211031595904,0.006538660305198234,0.33915208937543534
0.39028472881641596,0.04745476439350828,-0.30546449955919586,0.0064119566269720376,0.33779309142714775
0.39097744360902253,0.04700018370565623,-0.30159732647609505,0.006334916981429769,0.33696235216349785
0.39097744360902253,0.04700018421507801,-0.30159733288359725,0.006334917136147486,0.33696235674089114
0.3916701584016291,0.04654948144292638,-0.297735067310945,0.006258833354133528,0.3361387259387299
0.39279099448057636,0.04582837083974826,-0.29149619246044656,0.0061377261264862785,0.33482131341459637
0.39348370927318294,0.04538769187641992,-0.2876468298580779,0.0060640981276015105,0.3340166616156994
0.39348370927318294,0.045387692497871834,-0.28764683628364957,0.006064098292295761,0.3340166661138424
0.3941764240657895,0.044950802728775704,-0.28380251990614525,0.0059913924606735825,0.3332194364149883
0.39529726014473676,0.04425188360167134,-0.27759321812689947,0.005875684626498235,0.3319454534064353
0.39598997493734334,0.04382484057860092,-0.27376262576403276,0.005805355955897355,0.33116811603029733
0.39598997493734334,0.04382484131383475,-0.2737626321173185,0.005805356130063934,0.33116812040978705
0.3966826897299499,0.043401542391053094,-0.26993760311632525,0.005735923464609879,0.3303985957992301
0.39780352580889716,0.04272455189115254,-0.2637609329084816,0.005625462107344362,0.32917033990643746
0.39849624060150374,0.04231104468283856,-0.2599516138582509,0.0055583489586506106,0.32842186953286745
0.39849624060150374,0.04231104553637208,-0.2599516200779732,0.005558349142380479,0.3284218737635735
0.3991889553941103,0.041901287014112276,-0.256148898994875,0.005492114348642783,0.32768172173285814
0.40030979147305756,0.04124625331424282,-0.25001095538898455,0.005386796423252585,0.32650216628236517
0.40100250626566414,0.04084637006764853,-0.24622749682820913,0.0053228472044018855,0.32578459209388416
0.40100250626566414,0.04084637104564494,-0.24622750288010936,0.005322847397979463,0.32578459614143546
0.4016952210582707,0.04045029740256233,-0.24245236357240382,0.005259768510579257,0.32507600983955176
0.40281605713721796,0.03981757865069298,-0.2363632697322928,0.005159547371447823,0.32394909147482953
0.40350877192982454,0.039431620779417295,-0.23261299982275863,0.005098746947013646,0.32326511351995424
0.40350877192982454,0.03943162188481303,-0.23261300569036208,0.00509874715048616,0.32326511735812774
0.4042014867224311,0.03904959822290882,-0.22887366701221784,0.005038819935891189,0.3225910230322881
0.40532232280137837,0.03843992553521462,-0.2228487686928912,0.004943712790639561,0.32152200620879534
0.40601503759398494,0.03806843506794194,-0.21914254136394148,0.004886087277524043,0.3208752388168629
0.40601503759398494,0.038068436289212804,-0.21914254700681848,0.004886087489043579,0.320875242413629
0.4067077523865915,0.037701076100467475,-0.21545099194449613,0.004829350357938186,0.32023955662888265
0.40782858846553877,0.03711559880860647,-0.20951225029282958,0.004739446370136821,0.31923547795743934
0.40852130325814534,0.03675938609728198,-0.20586534208273152,0.004685068163696649,0.31863074041129513
0.40852130325814534,0.036759387384463486,-0.20586534733376757,0.004685068376255705,0.3186307437100999
0.4092140180507519,0.036407579494988074,-0.20223824015319677,0.004631607330845211,0.3180386745761831
0.41033485412969917,0.0358479055590312,-0.19641573760320905,0.004547075197684171,0.31710884686111196
0.41102756892230574,0.03550807111655763,-0.19284877399691736,0.004496067192500487,0.3165524802615894
0.41102756892230574,0.03550807233758406,-0.19284877835396366,0.004496067388117764,0.3165524831489398
0.4117202837149123,0.035172999040114145,-0.18930836812937302,0.004446019673538011,0.31601084602335233
0.41284111979385957,0.034641213172773716,-0.18364167015568755,0.004367111769056796,0.3151673519108398
0.41353383458646614,0.03431914952173115,-0.18018136454721495,0.004319648419746912,0.3146675019591961
0.41353383458646614,0.03431915039549624,-0.18018136680577443,0.004319648560933077,0.3146675042325605
0.4142265493790727,0.03400227965880552,-0.17675610725487798,0.00427320216894705,0.3141849761123609
0.41534738545801997,0.03350090423856725,-0.17129491095106977,0.004200249437542053,0.31344299004820597
0.41604010025062654,0.03319825119036874,-0.1679741710491669,0.0041565502381656055,0.31300972860970144
0.41604010025062654,0.03319825121167655,-0.1679741687950842,0.004156550258725915,0.31300972995709836
0.4167328150432331,0.03290127228936547,-0.16469853011956465,0.004113934186345523,0.31259689216298575
0.41785365112218037,0.03243311258934393,-0.15950157242525034,0.004047322083541188,0.3119745346975238
0.41854636591478694,0.03215162447763915,-0.15635822675666675,0.004007630596411641,0.31161960410420897
0.41854636591478694,0.03215162289646266,-0.15635821600002672,0.004007630399999264,0.3116196041569169
0.4192390807073935,0.03187628044283182,-0.1532708619886651,0.003969088237680103,0.31128853355384606
0.42035991678634077,0.031444076876269364,-0.14840161374309885,0.0039092009550324765,0.31080582921983674
0.42105263157894735,0.031185353294071766,-0.14547479814330938,0.00387374141692325,0.310541729349242
0.42105263157894735,0.03118534928619787,-0.1454747739436128,0.0038737409013348653,0.3105417279268154
0.4217453463715539,0.03093312999136332,-0.14261415277815107,0.0038394802059240657,0.31030485817278014
0.42286618245050117,0.03053895618169292,-0.1381319062656857,0.003786603196684833,0.30998138690106697
0.42355889724310775,0.030304012438575497,-0.13545544509553473,0.003755510892300421,0.309819607214773
0.42355889724310775,0.030304005618415557,-0.13545540454793875,0.0037555100186075236,0.30981960486482063
0.4242516120357143,0.030075670324608623,-0.1328523402037641,0.003725626443173055,0.30968773122611504
0.42537244811466157,0.029720114068548496,-0.12879879161804145,0.0036798136140630995,0.3095389881054736
0.42606516290726815,0.029508852514580512,-0.1263922670798648,0.003653049273748788,0.3094875742748548
0.42606516290726815,0.02950884370211701,-0.1263922149461076,0.0036530481670096794,0.30948757293627915
0.4267578776998747,0.029303901067363077,-0.12406078280589847,0.003627440346751815,0.3094673588350188
0.427878713778822,0.028985264594136674,-0.12044560306819739,0.003588385098996731,0.3095008057751708
0.42857142857142855,0.028796044992284595,-0.11830619511902372,0.003565666021571195,0.30956213106058095
0.42857142857142855,0.028796036589297407,-0.11830614806243804,0.0035656650153283315,0.30956213403458266
0.4292641433640351,0.02861239176810855,-0.11623656886493604,0.003543978633759557,0.30965417558256053
0.4303849794429824,0.028326344441489806,-0.11302911148606258,0.003510959836232967,0.3098670076794695
0.43107769423558895,0.028155938458422278,-0.11112902191090575,0.003491754294965235,0.31003710816827246
0.43107769423558895,0.028155933548196704,-0.11112900335619467,0.003491753801756383,0.3100371184442594
0.4317704090281955,0.02798998857503894,-0.10928732834380407,0.0034733998874278416,0.3102359150769151
0.4328912451071428,0.02773005436651671,-0.10642131140665964,0.00344536464681714,0.31061647060610575
0.43358395989974935,0.02757414858516718,-0.10471390981316998,0.003428975818279447,0.3108868264498273
0.43358395989974935,0.027574148936806125,-0.10471393411278153,0.003428976056229029,0.31088684405885814
0.4342766746923559,0.027421441541145855,-0.1030504497256658,0.0034132369540718216,0.3111832166947043
0.4353975107713032,0.027180266431334334,-0.100441591411423,0.0033890098375776554,0.31171602439395985
0.43609022556390975,0.02703434706972479,-0.09887413386513647,0.0033747211983493125,0.3120771873688596
0.43609022556390975,0.027034351843985123,-0.09887419384498619,0.003374722022984259,0.3120772085141651
0.4367829403565163,0.02689047213143371,-0.0973368614406606,0.0033609017476649112,0.31246213633194025
0.4379037764354636,0.026661285723718075,-0.09490475634767173,0.003339423877199718,0.3131341743797583
0.43859649122807015,0.026521472675731912,-0.0934311153243594,0.003326635265783841,0.31357942547698636
0.43859649122807015,0.026521479223388246,-0.09343118755556261,0.0033266362930018055,0.31357944488897294
0.4392892060206767,0.02638281527486039,-0.09197721878850955,0.0033141819588341052,0.314047413468429
0.440410042099624,0.02616039500336326,-0.08966070593658322,0.0032946675809691385,0.3148526217346457
0.44110275689223055,0.02602386275637994,-0.08824840658746871,0.00328296337150309,0.3153800996258951
0.44110275689223055,0.026023868559368127,-0.0882484682799966,0.003282964251205775,0.315380113809402
0.4417954716848371,0.02588789243304055,-0.08684942347432852,0.003271512226347837,0.3159307227123313
0.4429163077637844,0.02566874937728293,-0.08461079728694008,0.0032534783454768687,0.31687152903875265
0.44360902255639095,0.025533685054642895,-0.08324133674901914,0.0032426204609998814,0.3174845751857372
0.44360902255639095,0.025533688924338382,-0.08324137711263697,0.003242621038308818,0.3174845835943817
0.4443017373489975,0.025398817113647196,-0.08188203370312555,0.0032319742141833285,0.3181225133164506
0.4454225734279448,0.025180807629165355,-0.07970276932835535,0.003215177818494803,0.31920916376515107
0.44611528822055135,0.025046100392890257,-0.07836789676900223,0.0032050558268545753,0.31991565319329945
0.44611528822055135,0.025046102375499993,-0.07836791658863326,0.0032050561208391984,0.3199156572136323
0.44680800301315793,0.024911353379377457,-0.07704203626813283,0.003195129103184706,0.32064989148981293
0.4479288390921052,0.024693096823956144,-0.07491543551653287,0.0031794745862367946,0.3218991332784362
0.44862155388471175,0.02455798230777788,-0.07361260572414977,0.003170049625963738,0.3227107164418529
0.44862155388471175,0.024557983009246366,-0.07361261113238246,0.003170049730647739,0.32271071788083927
0.44931426867731833,0.024422635478891133,-0.07231855106813673,0.003160815367017444,0.3235538778922311
0.4504351047562656,0.024203007584222135,-0.07024324920120519,0.0031462764288306853,0.32498816705756584
0.45112781954887216,0.02406679079329849,-0.06897209372730555,0.0031375393411660494,0.32591999574364855
0.45112781954887216,0.024066790836100853,-0.06897209091905518,0.0031375393487770202,0.32591999595461485
0.45182053434147873,0.02393013451880876,-0.06770966737704251,0.0031289918985122284,0.3268882479591667
0.452941370420426,0.023707923880686627,-0.06568541388457046,0.003115562713360206,0.32853601279467814
0.45363408521303256,0.02356980156566625,-0.06444564223495725,0.003107510217392406,0.32960716796180695
0.45363408521303256,0.023569801372409264,-0.06444563521838492,0.0031075101890583106,0.3296071676590318
0.45432680000563913,0.023430982336342613,-0.06321437466549173,0.003099645830301354,0.3307208577309252
0.4554476360845864,0.023204681314171822,-0.061239861963372784,0.0030873176204660726,0.3326179724972728
0.45614035087719296,0.023063633359130007,-0.060030266335333204,0.003079942102126027,0.33385265605893755
0.45614035087719296,0.02306363315377296,-0.060030256842889686,0.0030799420692258937,0.3338526554653044
0.45683306566979953,0.022921557185270544,-0.058828619581528116,0.0030727513797706987,0.33513772154900295
0.4579539017487468,0.022689224149257642,-0.05690060001274305,0.00306150485510743,0.3373302712961649
0.45864661654135336,0.02254393606283462,-0.05571868824171625,0.0030547919003336785,0.3387598212463145
0.45864661654135336,0.022543935948674036,-0.05571867656419556,0.0030547918766801294,0.33875982033871543
0.45933933133395993,0.02239719490015731,-0.0545437952142365,0.0030482586660547603,0.34025004912929424
0.4604601674129072,0.022156340230376333,-0.05265682381068043,0.00303806414910822,0.3427985079574465
0.46115288220551376,0.022005135030057483,-0.051498734511616226,0.0030319934746782214,0.3444643114592037
0.46115288220551376,0.02200513506689933,-0.0514987206380316,0.0030319934678642644,0.3444643101083557
0.46184559699812033,0.021851941264304328,-0.05034636005452882,0.0030260961575249274,0.3462044997425617
0.4629664330770676,0.021599429653750862,-0.0484928074010912,0.0030169163883788062,0.34918935786053296
0.46365914786967416,0.021440216180291564,-0.04735336150867095,0.00301146373480057,0.35114661501976724
0.46365914786967416,0.021440216433088348,-0.04735334651756421,0.0030114637540719176,0.35114661312657897
0.46435186266228073,0.02127836198822057,-0.04621799425275839,0.003006177308551697,0.3531965136949779
0.465472698741228,0.021010380972831227,-0.044388295759932916,0.0029979704797552095,0.35672490703903953
0.46616541353383456,0.0208406645615987,-0.04326122990917901,0.0029931093510158326,0.3590467739367316
0.46616541353383456,0.02084066510868958,-0.04326121770982083,0.0029931094106494423,0.35904677166486604
0.46685812832644114,0.02066756404666833,-0.04213639746866069,0.0029884069423149317,0.3614851435281596
0.4679789644053884,0.020379777991430884,-0.040319778857979514,0.0029811289344723723,0.365696934447207
0.46867167919799496,0.02019682230283036,-0.0391983573851028,0.0029768317241607653,0.36847773371551573
0.46867167919799496,0.020196823192847428,-0.03919835616108979,0.002976831839469233,0.3684777317508353
0.46936439399060154,0.020009735064613413,-0.03807738971304771,0.002972685518340464,0.3714049072540652
0.4704852300695488,0.01969779943618282,-0.036263472347047736,0.0029662908475611718,0.37647490233254216
0.47117794486215536,0.019499051362528077,-0.03514173613811678,0.002962529097945354,0.37982990080719226
0.47117794486215536,0.019499052522081322,-0.03514175823094591,0.0029625292724519896,0.3798299005935201
0.47187065965476194,0.019295596191562882,-0.03401922500366933,0.0029589103301313354,0.3833660153275204
0.4729914957337092,0.018956185917310332,-0.0322008532123795,0.002953351586110709,0.3894970748590543
0.47368421052631576,0.018740033210875223,-0.031075655932489447,0.0029500953477352887,0.39355524541217046
0.47368421052631576,0.018740034352910002,-0.031075714318447394,0.0029500955580868825,0.39355524949034904
0.47437692531892234,0.018519032179576574,-0.029949690552891126,0.002946973446870318,0.3978303804288896
0.4754977613978696,0.018151366075482036,-0.028126919112425177,0.0029421996401733977,0.4052311583517088
0.47619047619047616,0.017918152217346675,-0.027000569257169434,0.00293941642422253,0.4101171243227948
0.47619047619047616,0.017918152860065872,-0.027000670219323345,0.0029394166144661037,0.41011713615541984
0.47688319098308274,0.01768067323364182,-0.02587544291116639,0.002936758047196061,0.41524974874940834
0.47800402706203,0.01728819163096372,-0.024059907214353554,0.0029327135616883204,0.4240920080437642
0.47869674185463656,0.017041195171774173,-0.022942753997729506,0.0029303682067101273,0.42989476048660336
0.47869674185463656,0.01704119485602767,-0.022942888803740766,0.0029303683040274916,0.42989478272865744
0.47938945664724314,0.016791444352153358,-0.021831352003735743,0.002928137637441547,0.4359567849007044
0.4805102927261904,0.016382978586488857,-0.02004949047284142,0.0029247642711759353,0.4463114347210353
0.48120300751879697,0.01612890988198469,-0.018961374034279378,0.002922821080495349,0.4530407048401977
0.48120300751879697,0.016128908486953808,-0.01896151524408605,0.0029228210260100846,0.4530407355795756
0.48189572231140354,0.01587451938432339,-0.017886096582918745,0.0029209830332960615,0.46001125492035827
0.4830165583903508,0.01546425274701203,-0.016179291982584276,0.002918225561148996,0.4717695722014195
0.48370927318295737,0.015212892160297812,-0.015148659001117015,0.0029166519608778475,0.4793059613755835
0.48370927318295737,0.01521289002396212,-0.015148766943393857,0.0029166517395703907,0.479305992315779
0.48440198797556394,0.014964296277885883,-0.014139722233226772,0.002915175120154971,0.4870217526471649
0.4855228240545112,0.01457021217251582,-0.01255967330527342,0.002912985734999212,0.49981868838088295
0.48621553884711777,0.01433314509872301,-0.011619490762471733,0.002911753616109,0.5078706724960907
0.48621553884711777,0.014333142793630908,-0.011619530337235028,0.0029117532619188403,0.507870692394956
0.48690825363972434,0.014102119287481028,-0.010709922152116124,0.0029106106031869857,0.5159881546617683
0.4880290897186716,0.013743317967662552,-0.009308654705778767,0.0029089453122243063,0.5291562996412025
0.48872180451127817,0.013532155583990875,-0.008489154754880442,0.0029080266125350173,0.5372437884130115
0.48872180451127817,0.013532153587741819,-0.008489113215236372,0.002908026195136516,0.5372437905542932
0.48941451930388474,0.01333000835838902,-0.007706864254493921,0.002907188141356067,0.5452337431443688
0.490535355382832,0.013023853463115753,-0.006522827533552213,0.002905995208376267,0.5578216955155019
0.49122807017543857,0.012848596618582854,-0.005842536520078336,0.0029053544255437705,0.5653057901556683
0.49122807017543857,0.012848595171061957,-0.005842428510056977,0.0029053540226850623,0.5653057754571877
0.49192078496804514,0.012684684303618373,-0.0052013243594405305,0.0029047822468674213,0.5724979387226092
0.4930416210469924,0.012444812280747548,-0.004245393727754085,0.0029039935008537653,0.5833743079729535
0.49373433583959897,0.012312915523249677,-0.0037032264673556897,0.002903584966278535,0.5895405033835985
0.49373433583959897,0.01231291464871885,-0.0037030804824363184,0.002903584646273956,0.5895404802826422
0.49442705063220554,0.012193943005192163,-0.003195715379327498,0.0029032315491552647,0.5952200096226203
0.4955478867111528,0.012029633739896147,-0.0024421276374571635,0.0029027676898078928,0.6032535471510027
0.49624060150375937,0.011945904338621444,-0.002013573046701845,0.0029025423944515592,0.6074346303501609
0.49624060150375937,0.011945903918776694,-0.0020134133892657116,0.0029025421938333068,0.6074346097140171
0.49693331629636595,0.011876014432016331,-0.0016089093801213846,0.002902360062058207,0.610970978242033
0.4980541523753132,0.011792664771509729,-0.0009950527774982968,0.0029021494110841417,0.6152446175896429
0.49874686716791977,0.011759701986674517,-0.0006342961321651265,0.002902068131281514,0.6169518867421103
0.49874686716791977,0.011759701869425855,-0.0006341343003669551,0.002902068063438902,0.6169518784706637
0.49943958196052635,0.01174098281880313,-0.0002819717382765503,0.002902022658297035,0.6179258378713961
0.5005604180394736,0.01174098281880313,0.0002819717382767673,0.002902022658297035,0.6179258378713961
0.5012531328320802,0.011759701869425857,0.0006341343003672224,0.0029020680634389015,0.6169518784706635
0.5012531328320802,0.011759701986674535,0.0006342961321653515,0.002902068131281517,0.6169518867421101
0.5019458476246867,0.011792664771509746,0.0009950527774985896,0.002902149411084145,0.6152446175896427
0.503066683703634,0.011876014432016354,0.0016089093801216828,0.0029023600620582102,0.6109709782420325
0.5037593984962406,0.011945903918776719,0.0020134133892660525,0.00290254219383331,0.6074346097140165
0.5037593984962406,0.011945904338621482,0.002013573046702179,0.002902542394451567,0.6074346303501605
0.5044521132888472,0.012029633739896187,0.0024421276374575656,0.0029027676898078997,0.6032535471510021
0.5055729493677944,0.012193943005192208,0.003195715379327908,0.0029032315491552716,0.5952200096226196
0.506265664160401,0.0123129146487189,0.00370308048243663,0.002903584646273963,0.5895404802826413
0.506265664160401,0.01231291552324974,0.0037032264673560276,0.0029035849662785466,0.5895405033835979
0.5069583789530075,0.012444812280747612,0.004245393727754456,0.0029039935008537757,0.5833743079729526
0.5080792150319549,0.012684684303618441,0.005201324359440896,0.0029047822468674317,0.5724979387226082
0.5087719298245614,0.012848595171062027,0.005842428510057367,0.002905354022685072,0.5653057754571865
0.5087719298245614,0.012848596618582942,0.005842536520078806,0.002905354425543786,0.5653057901556675
0.509464644617168,0.01302385346311584,0.006522827533552681,0.002905995208376281,0.5578216955155008
0.5105854806961152,0.013330008358389118,0.007706864254494361,0.002907188141356081,0.5452337431443676
0.5112781954887218,0.013532153587741912,0.008489113215236798,0.002908026195136531,0.5372437905542922
0.5112781954887218,0.013532155583990992,0.00848915475488085,0.002908026612535036,0.5372437884130102
0.5119709102813284,0.01374331796766267,0.009308654705779225,0.002908945312224324,0.5291562996412011
0.5130917463602757,0.014102119287481143,0.010709922152116656,0.0029106106031870044,0.5159881546617674
0.5137844611528822,0.014333142793631026,0.011619530337235522,0.0029117532619188573,0.5078706923949547
0.5137844611528822,0.014333145098723146,0.011619490762472238,0.002911753616109022,0.5078706724960896
0.5144771759454888,0.01457021217251596,0.012559673305273956,0.002912985734999233,0.49981868838088167
0.515598012024436,0.014964296277886029,0.014139722233227367,0.002915175120154993,0.48702175264716385
0.5162907268170426,0.01521289002396227,0.01514876694339439,0.0029166517395704133,0.479305992315778
0.5162907268170426,0.015212892160297977,0.015148659001117592,0.002916651960877873,0.4793059613755825
0.5169834416096492,0.015464252747012195,0.01617929198258487,0.002918225561149022,0.4717695722014187
0.5181042776885965,0.015874519384323563,0.017886096582919318,0.002920983033296088,0.46001125492035744
0.518796992481203,0.01612890848695398,0.01896151524408659,0.002922821026010111,0.45304073557957486
0.518796992481203,0.01612890988198489,0.01896137403427995,0.0029228210804953807,0.453040704840197
0.5194897072738096,0.01638297858648905,0.020049490472841953,0.0029247642711759665,0.44631143472103474
0.5206105433527568,0.016791444352153552,0.02183135200373631,0.0029281376374415773,0.4359567849007039
0.5213032581453634,0.01704119485602787,0.022942888803741294,0.002930368304027522,0.4298947827286569
0.5213032581453634,0.017041195171774395,0.022942753997730044,0.0029303682067101607,0.42989476048660263
0.52199597293797,0.017288191630963942,0.024059907214354092,0.002932713561688355,0.4240920080437638
0.5231168090169173,0.017680673233642048,0.025875442911166925,0.0029367580471960954,0.41524974874940784
0.5238095238095238,0.0179181528600661,0.02700067021932388,0.0029394166144661366,0.41011713615541917
0.5238095238095238,0.017918152217346925,0.02700056925716999,0.002939416424222568,0.4101171243227943
0.5245022386021304,0.018151366075482293,0.02812691911242567,0.002942199640173436,0.40523115835170836
0.5256230746810776,0.018519032179576834,0.029949690552891615,0.002946973446870356,0.39783038042888913
0.5263157894736842,0.018740034352910273,0.031075714318447883,0.0029500955580869207,0.3935552494903484
0.5263157894736842,0.018740033210875515,0.03107565593248991,0.0029500953477353316,0.3935552454121701
0.5270085042662908,0.018956185917310624,0.03220085321238001,0.002953351586110751,0.3894970748590539
0.5281293403452381,0.019295596191563173,0.034019225003669856,0.0029589103301313766,0.38336601532751996
0.5288220551378446,0.019499052522081617,0.03514175823094636,0.002962529272452031,0.3798299005935197
0.5288220551378446,0.0194990513625284,0.035141736138117274,0.0029625290979453994,0.37982990080719176
0.5295147699304512,0.019697799436183144,0.036263472347048235,0.002966290847561217,0.3764749023325417
0.5306356060093984,0.020009735064613735,0.03807738971304819,0.0029726855183405095,0.37140490725406494
0.531328320802005,0.020196823192847758,0.03919835616109025,0.002976831839469279,0.368477731750835
0.531328320802005,0.020196822302830715,0.039198357385103244,0.0029768317241608147,0.36847773371551534
0.5320210355946116,0.020379777991431244,0.040319778857979986,0.0029811289344724226,0.36569693444720675
0.5331418716735589,0.02066756404666869,0.042136397468661206,0.0029884069423149824,0.36148514352815936
0.5338345864661654,0.020840665108689937,0.043261217709821366,0.0029931094106494913,0.3590467716648657
0.5338345864661654,0.020840664561599085,0.043261229909179556,0.0029931093510158864,0.35904677393673146
0.534527301258772,0.021010380972831616,0.04438829575993353,0.0029979704797552633,0.35672490703903936
0.5356481373377192,0.021278361988220952,0.046217994252759007,0.0030061773085517506,0.3531965136949779
0.5363408521303258,0.021440216433088737,0.04735334651756477,0.003011463754071971,0.35114661312657885
0.5363408521303258,0.02144021618029198,0.04735336150867152,0.0030114637348006273,0.3511466150197671
0.5370335669229324,0.021599429653751282,0.04849280740109183,0.0030169163883788644,0.3491893578605329
0.5381544030018797,0.021851941264304744,0.050346360054529526,0.0030260961575249855,0.3462044997425617
0.5388471177944862,0.022005135066899745,0.05149872063803226,0.00303199346786432,0.3444643101083555
0.5388471177944862,0.022005135030057923,0.05149873451161692,0.003031993474678282,0.3444643114592037
0.5395398325870928,0.022156340230376777,0.05265682381068114,0.0030380641491082805,0.3427985079574464
0.54066066866604,0.022397194900157756,0.05454379521423723,0.0030482586660548205,0.3402500491292942
0.5413533834586466,0.022543935948674494,0.055718676564196185,0.00305479187668019,0.33875982033871527
0.5413533834586466,0.0225439360628351,0.055718688241716906,0.0030547919003337427,0.3387598212463144
0.5420460982512532,0.02268922414925812,0.056900600012743704,0.003061504855107494,0.33733027129616483
0.5431669343302005,0.02292155718527103,0.058828619581528734,0.0030727513797707633,0.33513772154900295
0.543859649122807,0.023063633153773442,0.06003025684289029,0.003079942069225958,0.33385265546530435
0.543859649122807,0.023063633359130524,0.060030266335333794,0.0030799421021260954,0.3338526560589375
0.5445523639154136,0.023204681314172346,0.061239861963373415,0.003087317620466141,0.3326179724972727
0.5456731999943608,0.02343098233634313,0.06321437466549241,0.0030996458303014225,0.33072085773092524
0.5463659147869674,0.023569801372409778,0.06444563521838562,0.0031075101890583783,0.32960716765903175
0.5463659147869674,0.023569801565666803,0.06444564223495793,0.0031075102173924785,0.32960716796180695
0.547058629579574,0.02370792388068718,0.06568541388457111,0.0031155627133602785,0.3285360127946781
0.5481794656585213,0.02393013451880931,0.06770966737704322,0.0031289918985123004,0.3268882479591667
0.5488721804511278,0.024066790836101408,0.06897209091905587,0.0031375393487770922,0.32591999595461485
0.5488721804511278,0.024066790793299084,0.06897209372730627,0.0031375393411661257,0.3259199957436485
0.5495648952437344,0.024203007584222724,0.07024324920120592,0.0031462764288307616,0.3249881670575658
0.5506857313226816,0.02442263547889173,0.07231855106813746,0.0031608153670175223,0.32355387789223117
0.5513784461152882,0.02455798300924697,0.07361261113238313,0.003170049730647817,0.3227107178808393
0.5513784461152882,0.024557982307778517,0.07361260572415046,0.0031700496259638193,0.3227107164418528
0.5520711609078948,0.024693096823956782,0.07491543551653355,0.0031794745862368757,0.3218991332784361
0.5531919969868421,0.024911353379378106,0.07704203626813357,0.0031951291031847876,0.3206498914898128
0.5538847117794486,0.025046102375500638,0.07836791658863403,0.00320505612083928,0.31991565721363224
0.5538847117794486,0.02504610039289094,0.07836789676900298,0.0032050558268546616,0.3199156531932993
0.5545774265720552,0.025180807629166035,0.07970276932835609,0.0032151778184948887,0.31920916376515096
0.5556982626510024,0.025398817113647887,0.08188203370312629,0.003231974214183416,0.31812251331645053
0.556390977443609,0.02553368892433907,0.08324137711263772,0.003242621038308905,0.31748458359438164
0.556390977443609,0.025533685054643616,0.08324133674901987,0.0032426204609999733,0.31748457518573714
0.5570836922362156,0.025668749377283657,0.08461079728694093,0.0032534783454769593,0.3168715290387526
0.5582045283151629,0.02588789243304128,0.0868494234743293,0.0032715122263479294,0.31593072271233136
0.5588972431077694,0.02602386855936886,0.08824846827999737,0.0032829642512058666,0.31538011380940195
0.5588972431077694,0.026023862756380706,0.08824840658746944,0.0032829633715031857,0.315380099625895
0.559589957900376,0.026160395003364027,0.089660705936584,0.0032946675809692348,0.3148526217346457
0.5607107939793232,0.02638281527486117,0.09197721878851035,0.0033141819588342024,0.3140474134684289
0.5614035087719298,0.02652147922338903,0.09343118755556337,0.003326636293001902,0.31357944488897277
0.5614035087719298,0.026521472675732734,0.09343111532436021,0.003326635265783945,0.3135794254769864
0.5620962235645364,0.026661285723718897,0.09490475634767256,0.003339423877199821,0.3131341743797583
0.5632170596434837,0.026890472131434535,0.09733686144066148,0.0033609017476650153,0.31246213633194037
0.5639097744360902,0.027034351843985956,0.09887419384498695,0.0033747220229843624,0.31207720851416504
0.5639097744360902,0.027034347069725663,0.09887413386513728,0.00337472119834942,0.3120771873688595
0.5646024892286968,0.0271802664313352,0.10044159141142384,0.0033890098375777625,0.31171602439395973
0.565723325307644,0.027421441541146726,0.10305044972566667,0.0034132369540719296,0.3111832166947042
0.5664160401002506,0.027574148936807007,0.10471393411278236,0.0034289760562291388,0.31088684405885814
0.5664160401002506,0.0275741485851681,0.10471390981317084,0.00342897581827956,0.3108868264498271
0.5671087548928572,0.027730054366517633,0.10642131140666057,0.0034453646468172545,0.31061647060610575
0.5682295909718045,0.02798998857503987,0.10928732834380507,0.003473399887427956,0.31023591507691506
0.568922305764411,0.02815593354819764,0.11112900335619566,0.0034917538017564973,0.3100371184442593
0.568922305764411,0.028155938458423256,0.11112902191090673,0.0034917542949653544,0.3100371081682723
0.5696150205570176,0.02832634444149079,0.11302911148606358,0.0035109598362330864,0.30986700767946923
0.5707358566359648,0.028612391768109535,0.11623656886493704,0.0035439786337596777,0.3096541755825604
0.5714285714285714,0.028796036589298406,0.11830614806243898,0.0035656650153284533,0.30956213403458255
0.5714285714285714,0.02879604499228563,0.11830619511902468,0.0035656660215713223,0.3095621310605809
0.572121286221178,0.028985264594137715,0.1204456030681984,0.0035883850989968592,0.30950080577517075
0.5732421223001253,0.02930390106736412,0.12406078280589947,0.0036274403467519444,0.3094673588350188
0.5739348370927319,0.029508843702118065,0.12639221494610844,0.003653048167009809,0.3094875729362791
0.5739348370927319,0.02950885251458161,0.12639226707986573,0.0036530492737489218,0.3094875742748546
0.5746275518853384,0.029720114068549602,0.12879879161804242,0.003679813614063235,0.3095389881054734
0.5757483879642856,0.03007567032460975,0.13285234020376518,0.0037256264431731923,0.30968773122611487
0.5764411027568922,0.030304005618416695,0.1354554045479398,0.0037555100186076624,0.3098196048648204
0.5764411027568922,0.03030401243857667,0.13545544509553584,0.003755510892300565,0.30981960721477286
0.5771338175494988,0.030538956181694096,0.13813190626568686,0.003786603196684978,0.3099813869010669
0.5782546536284461,0.0309331299913645,0.14261415277815223,0.0038394802059242136,0.31030485817278025
0.5789473684210527,0.031185349286199066,0.14547477394361394,0.0038737409013350132,0.31054172792681534
0.5789473684210527,0.031185353294073,0.1454747981433106,0.0038737414169234038,0.31054172934924207
0.5796400832136592,0.031444076876270606,0.14840161374310015,0.003909200955032631,0.31080582921983674
0.5807609192926064,0.03187628044283307,0.15327086198866638,0.00396908823768026,0.31128853355384617
0.581453634085213,0.03215162289646392,0.15635821600002794,0.004007630399999422,0.3116196041569171
0.581453634085213,0.03215162447764046,0.1563582267566679,0.004007630596411804,0.31161960410420897
0.5821463488778196,0.032433112589345246,0.15950157242525156,0.004047322083541354,0.31197453469752395
0.5832671849567669,0.03290127228936682,0.16469853011956584,0.004113934186345692,0.3125968921629858
0.5839598997493735,0.03319825121167791,0.16797416879508545,0.004156550258726085,0.31300972995709836
0.5839598997493735,0.03319825119037015,0.16797417104916812,0.0041565502381657815,0.3130097286097014
0.58465261454198,0.03350090423856868,0.17129491095107102,0.00420024943754223,0.3134429900482058
0.5857734506209272,0.03400227965880695,0.1767561072548793,0.00427320216894723,0.3141849761123609
0.5864661654135338,0.03431915039549767,0.18018136680577582,0.004319648560933258,0.3146675042325606
0.5864661654135338,0.03431914952173264,0.18018136454721626,0.0043196484197471,0.3146675019591961
0.5871588802061404,0.034641213172775215,0.18364167015568883,0.004367111769056984,0.31516735191083967
0.5882797162850877,0.035172999040115664,0.18930836812937443,0.004446019673538201,0.31601084602335217
0.5889724310776943,0.0355080723375856,0.19284877835396505,0.004496067388117957,0.31655248314893963
0.5889724310776943,0.035508071116559216,0.19284877399691883,0.0044960671925006876,0.31655248026158933
0.5896651458703008,0.03584790555903279,0.19641573760321066,0.004547075197684373,0.31710884686111196
0.590785981949248,0.03640757949498969,0.2022382401531983,0.004631607330845415,0.318038674576183
0.5914786967418546,0.03675938738446512,0.20586534733376902,0.0046850683762559115,0.3186307437100998
0.5914786967418546,0.03675938609728366,0.205865342082733,0.004685068163696862,0.318630740411295
0.5921714115344612,0.03711559880860817,0.209512250292831,0.004739446370137035,0.3192354779574392
0.5932922476134085,0.03770107610046919,0.2154509919444976,0.004829350357938404,0.3202395566288826
0.5939849624060151,0.03806843628921454,0.21914254700681984,0.004886087489043799,0.32087524241362886
0.5939849624060151,0.03806843506794372,0.21914254136394293,0.00488608727752427,0.32087523881686286
0.5946776771986216,0.03843992553521644,0.22284876869289266,0.0049437127906397935,0.32152200620879523
0.5957985132775688,0.03904959822291065,0.22887366701221942,0.005038819935891423,0.322591023032288
0.5964912280701754,0.03943162188481486,0.23261300569036356,0.0050987471504863975,0.3232651173581278
0.5964912280701754,0.03943162077941919,0.23261299982276004,0.00509874694701389,0.3232651135199542
0.597183942862782,0.039817578650694886,0.23636326973229418,0.00515954737144807,0.32394909147482953
0.5983047789417293,0.04045029740256427,0.24245236357240535,0.005259768510579509,0.3250760098395517
0.5989974937343359,0.040846371045646895,0.24622750288011086,0.005322847397979718,0.3257845961414355
0.5989974937343359,0.040846370067650545,0.24622749682821068,0.005322847204402148,0.32578459209388416
0.5996902085269424,0.04124625331424485,0.2500109553889861,0.00538679642325285,0.3265021662823652
0.6008110446058896,0.04190128701411433,0.2561488989948767,0.005492114348643053,0.32768172173285814
0.6015037593984962,0.04231104553637416,0.2599516200779748,0.005558349142380752,0.32842187376357346
0.6015037593984962,0.04231104468284071,0.2599516138582525,0.005558348958650892,0.3284218695328674
0.6021964741911028,0.0427245518911547,0.26376093290848324,0.005625462107344646,0.32917033990643746
0.6033173102700501,0.04340154239105529,0.2699376031163268,0.005735923464610166,0.3303985957992299
0.6040100250626567,0.04382484131383697,0.27376263211731994,0.005805356130064225,0.33116812040978694
0.6040100250626567,0.04382484057860318,0.27376262576403426,0.005805355955897654,0.3311681160302973
0.6047027398552632,0.04425188360167362,0.277593218126901,0.005875684626498537,0.3319454534064352
0.6058235759342104,0.04495080272877801,0.2838025199061467,0.005991392460673889,0.3332194364149883
0.606516290726817,0.04538769249787415,0.287646836283651,0.006064098292296068,0.33401666611384223
0.606516290726817,0.045387691876422304,0.2876468298580793,0.006064098127601825,0.33401666161569915
0.6072090055194236,0.04582837083975068,0.2914961924604481,0.0061377261264865994,0.33482131341459614
0.6083298415983709,0.04654948144292883,0.2977350673109467,0.006258833354133854,0.33613872593872973
0.6090225563909775,0.047000184215080475,0.301597332883599,0.006334917136147813,0.3369623567408909
0.6090225563909775,0.04700018370565876,0.30159732647609666,0.006334916981430107,0.3369623521634976
0.609715271183584,0.04745476439351084,0.30546449955919774,0.0064119566269723784,0.3377930914271475
0.6108361072625312,0.04819858486822121,0.3117321103159609,0.006538660305198583,0.33915208937543523
0.6115288220551378,0.048663473167689625,0.3156121998748553,0.006618252909345456,0.34000105615867154
0.6115288220551378,0.04866347277122467,0.31561219360196097,0.006618252765676624,0.34000105154795296
0.6122215368477444,0.049132365644711615,0.3194973157297666,0.006698841576392949,0.34085686128131626
0.6133423729266917,0.04989963656418006,0.3257943743196611,0.006831377699127321,0.34225588448629884
0.6140350877192983,0.05037921290642313,0.32969298738455766,0.00691463294189223,0.34312926616855927
0.6140350877192983,0.05037921262577866,0.3296929813833798,0.006914632810780933,0.343129261573789
0.6147278025119048,0.05086295255282977,0.3335969203420664,0.006998930402112391,0.3440092469485929
0.615848638590852,0.051654603921455725,0.33992512785835105,0.00713756892809946,0.34544689080147684
0.6165413533834586,0.0521494805085779,0.3438434638443205,0.0072246605082122994,0.3463438387954766
0.6165413533834586,0.05214948034791532,0.34384345827023594,0.007224660391545108,0.3463438342695737
0.6172340681760652,0.052648706177169574,0.3477675011592699,0.007312845406460795,0.34724715655177474
0.6183549042550125,0.05346582398211169,0.35412907558101353,0.007457885249673999,0.34872207581469333
0.6190476190476191,0.053976701704261526,0.3580685585675948,0.0075490036081546,0.34964176069499436
0.6190476190476191,0.05397670166799333,0.35806855358989076,0.007549003508177834,0.34964175629937494
0.6197403338402256,0.05449213492437974,0.3620141433928865,0.0076412704319437,0.35056758386085013
0.6208611699191728,0.05533592590290146,0.3684114165184666,0.007793034186069537,0.3520784218802112
0.6215538847117794,0.055863572037669736,0.3723734595825928,0.007888383158777972,0.3530199945618724
0.6215538847117794,0.05586357212966201,0.3723734553728034,0.007888383077877207,0.3530199903600819
0.622246599504386,0.05639599427741358,0.37634196496880334,0.007984938816279182,0.3539674634071097
0.6233674355833333,0.05726774813268376,0.3827770362112507,0.008143767044563441,0.35551280214891345
0.6240601503759399,0.05781297234489044,0.3867628389417821,0.008243560217423848,0.3564753671652563
0.6240601503759399,0.057812972567553175,0.38676283566736624,0.00824356015786242,0.3564753632167073
0.6247528651685464,0.05836320049440094,0.39075537376718,0.00834462029849625,0.3574435700838918
0.6258737012474936,0.059264249104319114,0.3972298133910713,0.008510865276293737,0.35902189789465655
0.6265664160401002,0.05982787753125697,0.4012401888933379,0.008615321984884912,0.3600044970834814
0.6265664160401002,0.05982787788417714,0.40124018670570133,0.008615321948695472,0.3600044934476104
0.6272591308327068,0.060396737450369144,0.40525743269458936,0.008721106657610667,0.3609924569508913
0.6283799669116541,0.06132841095074077,0.4117720310259795,0.008895125514029899,0.3626021519281863
0.6290726817042607,0.061911258401519814,0.41580726120943234,0.009004466474338559,0.36360375749192964
0.6290726817042607,0.0619112588801978,0.41580726022915915,0.009004466462804658,0.3636037542149188
0.6297653964968672,0.06249955664941646,0.41984932743511016,0.009115196020746199,0.3646104272337789
0.6308862325758144,0.06346313678103163,0.42640389075572127,0.009297343326154294,0.36624975528050013
0.631578947368421,0.064065977401989,0.43046361100397085,0.009411785944212355,0.3672692716899125
0.631578947368421,0.06406597799659161,0.43046361130795563,0.009411785957609217,0.36726926880402644
0.6322716621610276,0.06467447157532338,0.43452994013955193,0.009527675994160897,0.3682935384738495
0.6333924982399749,0.06567114315448966,0.4411231362095127,0.009718295914331088,0.36996066489466506
0.6340852130325815,0.06629468021793467,0.445206251730392,0.00983804937240098,0.37099693897231817
0.6340852130325815,0.06629468091187082,0.4452062533413466,0.009838049409970951,0.37099693650570603
0.634777927825188,0.06692404866871987,0.44929553702245856,0.009959305956713134,0.3720376365009164
0.6358987639041352,0.06795485066506074,0.45592479532889885,0.010158724210643991,0.37373065024875196
0.6365914786967418,0.06859968653724145,0.4600294326111951,0.010283984500262617,0.3747824887902236
0.6365914786967418,0.06859968730651697,0.4600294354830931,0.010283984559542641,0.37478248674778086
0.6372841934893484,0.06925049862931305,0.46413958188055626,0.010410799108195846,0.3758384168438702
0.6384050295682957,0.07031627696818318,0.4708010545868525,0.01061931507884474,0.3775553661512038
0.6390977443609023,0.07098288472027658,0.4749245517496362,0.01075026022490382,0.37862156022777704
0.6390977443609023,0.07098288553297256,0.47492455575920345,0.01075026030172083,0.3786215585983463
0.6397904591535089,0.07165557319911758,0.47905268910270493,0.010882805131241442,0.37969151056122813
0.640911295232456,0.07275693802607514,0.48574127832643244,0.011100684583239316,0.3814304478859796
0.6416040100250626,0.07344563647598179,0.48988021739246507,0.011237470355903723,0.38250980232088416
0.6416040100250626,0.07344563729308848,0.4898802223397651,0.011237470444419079,0.38250980107829263
0.6422967248176692,0.07414047380918218,0.49402272742982956,0.011375894527618764,0.3835925892818438
0.6434175608966165,0.07527776437178425,0.5007321822979818,0.011603363466748886,0.3853516228723871
0.6441102756892231,0.07598869859231464,0.5048824649957807,0.011746119928863267,0.3864429891042788
0.6441102756892231,0.07598869936904162,0.5048824706087858,0.011746120021429347,0.38644298819959827
0.6448029904818297,0.07670577936194517,0.5090350806478081,0.011890545867812286,0.387537483052788
0.6459238265607768,0.07787903991355342,0.5157581645742156,0.012127786127686483,0.3893148317297073
0.6466165413533834,0.0786121692959108,0.5199151309217586,0.012276615379147602,0.39041714180841847
0.6466165413533834,0.07861216998478078,0.519915136873318,0.012276615466752737,0.3904171411732267
0.64730925614599,0.07935140069532204,0.5240730633064071,0.012427137257033241,0.39152230295053425
0.6484300922249373,0.0805603706269577,0.530801787112461,0.012674284376463337,0.3933163501429504
0.6491228070175439,0.08131546638082565,0.5349603729436048,0.012829259830275863,0.39442864934797417
0.6491228070175439,0.08131546693558801,0.5349603788797391,0.012829259903743822,0.39442864891577756
0.6498155218101505,0.08207656859304169,0.5391184785179541,0.012985943239143233,0.39554355956116816
0.6509363578890976,0.08332068936021966,0.5458443895517823,0.013243087099649619,0.3973529024224671
0.6516290726817042,0.08409734280046458,0.5499993155355966,0.01340425454307008,0.39847437792636275
0.6516290726817042,0.08409734318103042,0.5499993211046359,0.013404254593628689,0.39847437762612486
0.6523217874743108,0.08487986040444524,0.5541522920221207,0.013567138079768353,0.39959826792604597
0.6534426235532581,0.08615830066389443,0.5608668037399333,0.013834326602167083,0.40142175784475836
0.6541353383458647,0.08695594287460941,0.5650127853232797,0.014001707185903068,0.40255176135843734
0.6541353383458647,0.0869559430505323,0.5650127902030894,0.014001707205763771,0.40255176111502317
0.6548280531384713,0.08775926762885328,0.5691553852152758,0.0141708059780898,0.40368403135553177
0.6559488892174185,0.08907096653703875,0.5758501273498732,0.014448051942805193,0.4055208028083203
0.656641604010025,0.08988889895659666,0.5799820922418866,0.014621647066516457,0.406658865450577
0.656641604010025,0.08988889891111765,0.5799820961676085,0.014621647049745586,0.40665886518989147
0.6573343188026316,0.0907123031661706,0.584109339720402,0.01479695815097217,0.4077990976556533
0.6584551548815789,0.09205602990497883,0.5907765053115442,0.015084248898728427,0.40964858343061683
0.6591478696741855,0.09289346426897141,0.5948898036997934,0.015264046784355641,0.41079442198858207
0.6591478696741855,0.09289346400080947,0.594889806487811,0.015264046727568833,0.4107944216461727
0.6598405844667921,0.09373614290372251,0.5989972002510768,0.015445556087483438,0.4119423844692371
0.6609614205457393,0.09511056887020894,0.6056298657782125,0.01574286558891161,0.41380431680507695
0.6616541353383458,0.09596667394481981,0.6097204587433693,0.015928849161127485,0.4149578313583753
0.6616541353383458,0.09596667346816591,0.6097204602989151,0.015928849063614987,0.4149578308791466
0.6623468501309524,0.0968277926859967,0.6138041631815765,0.016116539653796325,0.41611347338208804
0.6634676862098997,0.09823157134046955,0.6203965598208799,0.016423842180052193,0.41798787181993
0.6641604010025063,0.09910552314675367,0.6244611733550348,0.016615997741654443,0.41914913553934274
0.6641604010025063,0.09910552248884813,0.6244611736677446,0.0166159976050522,0.4191491348759582
0.6648531157951129,0.09998426894840229,0.6285181445916088,0.016809858234316605,0.4203125754460303
0.66597395187406,0.10141611762276595,0.6350658638445104,0.01712714272543359,0.4221997234488121
0.6666666666666666,0.10230714956156953,0.6391020994681039,0.01732546884993439,0.42336896600534607
0.6666666666666666,0.10230714875984742,0.6391020986046675,0.017325468678045255,0.42336896512272365
0.6673593814592732,0.1032027801196708,0.6431301940856398,0.017525502839998115,0.42454047312669485
0.6684802175382205,0.10466155802526969,0.6496303174242757,0.01785278701711597,0.42644088607981456
0.6691729323308271,0.10556900745430484,0.6536367146758767,0.018057303079502825,0.4276184723844938
0.6691729323308271,0.10556900655110264,0.6536367127610807,0.018057302877759446,0.4276184712654863
0.6698656471234337,0.10648089626464202,0.6576347359300099,0.01826353708951733,0.4287984448432445
0.6709864832023809,0.10796567365930587,0.6640858856595432,0.018600880440620866,0.43071283237942376
0.6716791979949874,0.10888902206254236,0.6680619363857198,0.01881163428306707,0.43189923848021783
0.6716791979949874,0.10888902110138429,0.6680619335785609,0.018811634057681544,0.4318992371179099
0.672371912787594,0.10981669644438741,0.6720296358095699,0.01902412521878188,0.4330881786362957
0.6734927488665413,0.11132681129714433,0.6784319518985966,0.01937164019238995,0.4350174043134311
0.6741854636591479,0.11226571614113498,0.6823780707635358,0.01958871456716997,0.43621319224793437
0.6741854636591479,0.11226571516261447,0.6823780672381793,0.019588714324369687,0.4362131906431955
0.6748781784517545,0.1132088865779382,0.6863161077118213,0.019807555774158672,0.437411681469949
0.6759990145307017,0.11474398659159281,0.6926711606540166,0.0201654167317691,0.4393567220987293
0.6766917293233082,0.1156983038977254,0.6965886189876774,0.020388934298058704,0.4405625149890281
0.6766917293233082,0.11569830293703601,0.696588614916258,0.020388934043643957,0.44056251314982103
0.6773844441159148,0.11665688401314503,0.700498485939233,0.020614260143807437,0.441771189034258
0.6785052801948621,0.118216953491528,0.7068091395712333,0.020982709888209796,0.44373309556047563
0.6791979949874687,0.11918675112809467,0.7106999716327295,0.021212836701207556,0.44494955396529967
0.6791979949874687,0.1191867502136309,0.7106999671777171,0.021212836440568147,0.44494955191214963
0.6798907097800753,0.12016086851005678,0.7145838944761332,0.02144482565270919,0.4461690798055938
0.6810115458590225,0.1217462408234368,0.7208541337379063,0.021824179551482827,0.4481489408599785
0.681704260651629,0.12273180322361803,0.7247210246638175,0.02206112709896595,0.4493767409815217
0.681704260651629,0.12273180237693299,0.7247210199681167,0.022061126836484726,0.4493767387349769
0.6823969754442356,0.1237218019746597,0.7285818471736926,0.022300003381877802,0.4506077955938037
0.6835178115231829,0.1253331593548313,0.7348165854860111,0.02269065128806774,0.4526067045000464
0.6842105263157895,0.1263349848745957,0.7386627496365433,0.02293467722405767,0.4538465185796197
0.6842105263157895,0.12633498411089283,0.7386627448229104,0.022934676963236023,0.4538465161618396
0.6849032411083961,0.1273414211735433,0.742503810472626,0.02318071122559435,0.45508976992653555
0.6860240771873433,0.12897978400114452,0.7487086891299837,0.02358311746737385,0.45710879518848835
0.6867167919799498,0.1299985762850448,0.7525377458485433,0.023834525219753194,0.45836127403987487
0.6867167919799498,0.1299985756142772,0.7525377410213236,0.02383452496358083,0.4583612714784851
0.6874095067725564,0.13102220834267184,0.7563627546190643,0.024088032819853923,0.4596173641962811
0.6885303428515037,0.13268891616556497,0.7625439437905625,0.02450273456380081,0.46165752332370946
0.6892230576441103,0.1337255708808538,0.7663597958613927,0.024761872002342547,0.46292328085113904
0.6892230576441103,0.1337255703093779,0.7663597911093097,0.02476187175326961,0.4629232781730211
0.6899157724367169,0.13476734461391396,0.7701727130103575,0.025023213012187795,0.4641928110232332
0.6910366085156641,0.136464030954003,0.7763367210701292,0.025450817288031252,0.4662550473943165
0.6917293233082706,0.13751961910314797,0.7801434394449399,0.025718074624306836,0.46753464691130253
0.6917293233082706,0.13751961863445622,0.7801434348453546,0.02571807438458325,0.4675346441467564
0.6924220381008772,0.13858065068145828,0.7839483631294525,0.025987650499196806,0.46881816421348876
0.6935428741798245,0.14030921333165647,0.7901018583977809,0.026428830118565217,0.47090332649955724
0.6942355889724311,0.14138496208199555,0.7939035751160093,0.026704637162353072,0.4721972685267944
0.6942355889724311,0.1413849617184571,0.7939035707368549,0.026704636934125784,0.4721972657053744
0.6949283037650377,0.14246651820284023,0.7977046365647196,0.026982888097525765,0.4734952541464552
0.6960491398439849,0.14422908626303466,0.8038542833289618,0.027438376636231693,0.47560407798381865
0.6967418546365914,0.14532635798749158,0.8076550934789446,0.027723199503242427,0.4769127893790025
0.6967418546365914,0.14532635773082747,0.8076550893811856,0.027723199288903648,0.47691278653409147
0.697434569429198,0.1464298345058342,0.8114563614674905,0.028010600999659845,0.4782256480414145
0.6985554055081453,0.14822873299709977,0.8176086706589757,0.028481186942601145,0.4803587396101944
0.6992481203007519,0.14934900293930145,0.8214125432897948,0.028775524256350486,0.48168256382745095
0.6992481203007519,0.14934900279132857,0.8214125395305727,0.028775524058290463,0.4816825609893061
0.6999408350933585,0.1504759022012634,0.8252179374621986,0.029072583188127835,0.48301061437137793
0.7010616711723057,0.15231361472659202,0.8313791314259092,0.029559103286187088,0.48516843584939306
0.7017543859649122,0.15345844752436238,0.8351898289843815,0.029863481897069704,0.48650762435754336
0.7017543859649122,0.15345844748702805,0.835189825617428,0.029863481717631035,0.48650762155265875
0.7024471007575188,0.15461035458841632,0.8390030415198638,0.030170732093982515,0.4878510914469335
0.7035679368364661,0.1564894842197841,0.8451789318530625,0.030674063926583284,0.4900339482795953
0.7042606516290727,0.15766050933807194,0.8489999374370512,0.03098903413435178,0.4913886531328828
0.7042606516290727,0.1576605094140046,0.8489999345151261,0.030989033976409522,0.49138865039175195
0.7049533664216793,0.15883906710581497,0.852824362359488,0.03130703146536498,0.4927476601916353
0.7060742025006265,0.16076229549279275,0.859020239766048,0.03182808518294925,0.494955690409014
0.706766917293233,0.16196118153843503,0.8628546915990697,0.032154215443379444,0.4963259581393726
0.706766917293233,0.1619611817304829,0.8628546891725314,0.03215421531038039,0.4963259554979002
0.7074596320858396,0.16316806474594397,0.8666933611533605,0.03248353237626265,0.4977005216498735
0.7085804681647869,0.16513810933535777,0.8729138964657945,0.033023241579893926,0.4999336875177503
0.7092731829573935,0.16636653718535693,0.8767645291746466,0.033361112672652425,0.5013194545770225
0.7092731829573935,0.16636653749619357,0.8767645272891806,0.03336111256784366,0.5013194520653975
0.7099658977500001,0.16760342520263882,0.880620056984018,0.033702332292837756,0.5027094800134659
0.7110867338289473,0.16962299453390062,0.8868692132003451,0.03426164404360587,0.5049675625900826
0.7117794486215538,0.17088262927797965,0.8907383059404164,0.0346118427020631,0.5063686526873226
0.7117794486215538,0.17088262970930748,0.890738304634613,0.03461184262858619,0.5063686503342268
0.7124721634141604,0.17215117772531677,0.8946128370497622,0.034965552192151465,0.5077739323971148
0.7135929994931077,0.17422292482779406,0.9008937926351417,0.03554541614811002,0.5100565293465819
0.7142857142857143,0.17551538656664833,0.9047831243175158,0.03590852815807674,0.5114726529181136
0.7142857142857143,0.1755153871183601,0.9047831236199991,0.03590852811858861,0.5114726507479006
0.7149784290783209,0.17681719782717675,0.9086782925009764,0.03627531175905822,0.5128928662600194
0.7160992651572681,0.17894367195625074,0.914993376890021,0.03687666850730384,0.5151993935320562
0.7167919799498746,0.18027050567214092,0.9189041892748452,0.037253271334140144,0.5166301497191796
0.7167919799498746,0.18027050634132485,0.9189041892006982,0.03725327133043473,0.5166301477500048
0.7174846947424812,0.18160709856858848,0.9228210824860501,0.037633702857232165,0.5180648657714619
0.7186055308214285,0.18379069582349353,0.9291717254227416,0.03825747158124282,0.5203945636342772
0.7192982456140351,0.18515334073081036,0.9331046952084555,0.03864812663004788,0.5218394450445996
0.7192982456140351,0.18515334151105,0.9331046957588548,0.03864812666346452,0.5218394432967606
0.7199909604066417,0.18652611983405462,0.9370438304002504,0.03904276164316127,0.5232881281974902
0.7211117964855889,0.18876903353514515,0.9434305272164698,0.03968982734855743,0.5256400719608489
0.7218045112781954,0.19016879252580554,0.9473857484837048,0.04009507201389792,0.5270984723802291
0.7218045112781954,0.1901687934061515,0.9473857496408844,0.04009507208444621,0.5270984708675819
0.722497226070802,0.1915790177638979,0.9513470571703404,0.04050443986844531,0.5285604908774902
0.7236180621497493,0.19388318982198022,0.9577693523796044,0.04117564049021873,0.5309336065703455
0.7243107769423559,0.19532119987776914,0.9617463309657218,0.04159598022569521,0.5324048317812626
0.7243107769423559,0.19532120084184296,0.9617463326891375,0.04159598033172378,0.5324048305105038
0.7250034917349625,0.196769957410657,0.9657291572017126,0.04202057618171103,0.5338794693899143
0.7261243278139097,0.1991370324016387,0.9721856491475349,0.04271669001644142,0.536272554397194
0.7268170426065163,0.20061423709771609,0.9761833105719646,0.04315259071279125,0.5377558359899988
0.7268170426065163,0.200614238123355,0.9761833127999778,0.04315259085116165,0.5377558349650601
0.7275097573991228,0.20210241261516804,0.9801864228594687,0.04359286845963041,0.539242306605185
0.7286305934780701,0.20453369652063522,0.9866747916366699,0.044314602431828276,0.5416540548779138
0.7293233082706767,0.20605082189775575,0.9906915038515488,0.04476648343945843,0.5431485667850426
0.7293233082706767,0.20605082295689786,0.9906915064996568,0.04476648360473539,0.5431485659984449
0.7300160230632833,0.2075790776730574,0.9947131221758831,0.04522284836313268,0.5446460316482363
0.7311368591422305,0.21007550355359997,1.001230182650272,0.04597082773498742,0.5470750629815597
0.731829573934837,0.2116330388191594,1.0052637946227307,0.046439055925555105,0.5485799403612652
0.731829573934837,0.2116330398784303,1.0052637975852854,0.046439056110090346,0.5485799397953958
0.7325222887274436,0.2132017960130136,1.0093016335133396,0.04691185952906448,0.5500875274779703
0.7336431248063909,0.21576389905170557,1.0158434144970998,0.04768661971084466,0.5525324199325053
0.7343358395989975,0.21736208359682663,1.019891310970948,0.048171504980810485,0.5540467797290863
0.7343358395989975,0.2173620846190459,1.0198913141280417,0.04817150517608818,0.5540467793694879
0.7350285543916041,0.21897151126549383,1.0239426386724442,0.048661040857054805,0.5555636047793374
0.7361493904705513,0.22159941545456258,1.0305044878133593,0.04946302195040543,0.5580229289971603
0.7368421052631579,0.22323823353965713,1.0345636596651,0.04996481455111396,0.5595458913877983
0.7368421052631579,0.2232382344853826,1.034563662885342,0.04996481474669133,0.559545891207572
0.7375348200557644,0.22488824565440568,1.038625372585624,0.05047131628159648,0.561071079267941
0.7386556561347117,0.22758166413306957,1.0452020852110395,0.051300860956460324,0.5635434334295066
0.7393483709273183,0.22926084839732508,1.049269214003236,0.05181975100392398,0.5650741433412646
0.7393483709273183,0.22926084922704565,1.0492692171513003,0.05181975118820962,0.565074143305761
0.7400410857199249,0.2309511099466451,1.0533379248065007,0.05234339232002098,0.5666068495201592
0.7411619217988721,0.23370936047388707,1.05992389339354,0.05320074749777126,0.5690908933846012
0.7418546365914787,0.2354284050005852,1.0639954476432179,0.05373686691256504,0.5706285411103162
0.7418546365914787,0.23542840567791992,1.063995450589535,0.05373686707403969,0.5706285411832901
0.7425473513840852,0.2371583477497965,1.0680675841716045,0.054277764334978336,0.57216797184219
0.7436681874630325,0.2399803839120737,1.0746569633011231,0.05516308695451294,0.5746624583983094
0.7443609022556391,0.2417385670130448,1.0787293029577527,0.05571651395277475,0.5762062984117069
0.7443609022556391,0.24173856750737677,1.07872930558559,0.05571651408063355,0.5762062985557047
0.7450536170482457,0.24350741491916972,1.08280121424547,0.05627473198849255,0.5777517289070283
0.7461744531271929,0.24639187270101479,1.0893880945442693,0.05718809889966816,0.580255532302635
0.7468671679197995,0.24818828896257386,1.093457579427728,0.05775886500956899,0.5818048995281048
0.7468671679197995,0.2481882892510747,1.0934575816391698,0.057758865094063284,0.5818048997029096
0.747559882712406,0.249995092616273,1.0975256444255153,0.058334423841760796,0.5833556894184773
0.7486807187913533,0.2529403509334678,1.1041042281184967,0.05927584561779017,0.5858678281167347
0.7493734335839599,0.25477395140082604,1.1081673255700217,0.059863945023138194,0.5874221510282714
0.7493734335839599,0.2547739514711977,1.1081673272937715,0.05986394505659007,0.5874221511942689
0.7500661483765665,0.25661763016585126,1.1122280596862217,0.06045683043691233,0.5889777564955228
0.7511869844555137,0.2596218828221466,1.118792829720756,0.06142626859675113,0.5914974108599224
0.7518796992481203,0.2614915215459398,1.1228462165214974,0.06203166944066699,0.5930562210385955
0.7518796992481203,0.26149152139673826,1.1228462177156602,0.06203166941824529,0.5930562211626172
0.7525724140407268,0.2633709114781667,1.1268963711117297,0.06264184458265148,0.5946162033524768
0.7536932501196741,0.2664322471193078,1.1334422460488467,0.0636392314651471,0.5971427272150882
0.7543859649122807,0.26833673176087686,1.1374828998742241,0.06426188858836393,0.5987056651419391
0.7543859649122807,0.26833673140192615,1.1374829005256284,0.06426188850780724,0.5987056651923016
0.7550786797048873,0.27025063688863926,1.141519550067501,0.06488930699822436,0.6002696954324197
0.7561995157838345,0.2733671228996234,1.1480420178184456,0.06591456735062866,0.6028026217222873
0.7568922305764411,0.2753052668282704,1.1520672942976264,0.06655443586149122,0.6043694389527107
0.7568922305764411,0.2753052662794372,1.152067294420343,0.06655443572329554,0.6043694389026165
0.7575849453690476,0.27725251118617283,1.1560879114906168,0.06719905515142105,0.6059372993947153
0.7587057814479949,0.2804222772177976,1.1625831364021781,0.06825212836117674,0.6084763400249303
0.7593984962406015,0.28239295040422707,1.1665908287156337,0.06890917735452519,0.6100468979119895
0.7593984962406015,0.2823929496935202,1.1665908283462982,0.068909177161793,0.6100468977410718
0.7600912110332081,0.28437242813513697,1.170593334967615,0.0695709728505529,0.6116184795655717
0.7612120471121553,0.2875937450188485,1.1770582345418483,0.07065183472441272,0.6141635201400356
0.7619047619047619,0.289595921203078,1.1810466137471944,0.07132606048562773,0.6157377855091631
0.7619047619047619,0.28959592036430815,1.181046612941288,0.07132606024353971,0.6157377852026749
0.7625974766973684,0.29160664230258726,1.185029416644277,0.07200503818052151,0.6173130832339296
0.7637183127763157,0.29487799266018133,1.1914617063517718,0.07311372125791556,0.6198641733004143
0.7644110275689223,0.2969107906653963,1.1954295419477432,0.07380515935178844,0.6214422115341979
0.7644110275689223,0.2969107897357387,1.1954295407729805,0.07380515906759617,0.6214422110870865
0.7651037423615289,0.29895192036609075,1.1993915497735557,0.07450136759062126,0.6230213164326586
0.7662245784404761,0.30227205797251844,1.2057897563924633,0.07563797911027849,0.6255786560095745
0.7669172932330827,0.3043347755592869,1.2097363178231977,0.07634671485625531,0.6271606220152646
0.7669172932330827,0.3043347745759445,1.209736316353332,0.07634671453854713,0.6271606214318387
0.7676100080256892,0.3064056659302736,1.2136769360848783,0.07706025430038495,0.6287437119220977
0.7687308441046365,0.30977366190757366,1.2200403819052037,0.07822499116831043,0.6313076351182031
0.7694235588972431,0.3118658012109362,1.2239654228041088,0.07895116815119214,0.6328937626747994
0.7694235588972431,0.3118658002092761,1.223965421113224,0.07895116780853621,0.6328937619607248
0.7701162736898497,0.31396601418922815,1.2278845341382632,0.07968219970542273,0.6344810911396773
0.7712371097687969,0.3173812891679356,1.2342132958450724,0.08087536006810596,0.6370520477131253
0.7719298245614035,0.3195025734296447,1.2381170236621433,0.08161918650017809,0.6386426377106386
0.7719298245614035,0.3195025724411399,1.2381170218201099,0.08161918614085768,0.6386426368749655
0.77262253935401,0.32163189516834945,1.2420149539465752,0.08236793706307574,0.6402345219832948
0.7737433754329573,0.3250942375291098,1.248309800944126,0.08358992831516887,0.6428130574575628
0.7744360902255639,0.3272446193714199,1.2521928349973641,0.08435168119169122,0.6444084653990352
0.7744360902255639,0.32724461842274544,1.2521928330680654,0.08435168082378862,0.6444084644565518
0.7751288050181705,0.32940306629049854,1.2560703087862986,0.08511844721475914,0.6460052738222974
0.7762496410971177,0.33291263741054056,1.262332626173061,0.08636979051242348,0.6485920088842569
0.7769423558897243,0.3350922993853481,1.266195947399137,0.08714981765109216,0.6501926320818848
0.7769423558897243,0.33509229849793576,1.266195945437985,0.08714981728170253,0.6501926310478858
0.7776350706823308,0.33728011675781755,1.2700540359413792,0.0879349666215381,0.6517947712633726
0.7787559067612781,0.34083744478923506,1.2762857373521919,0.08921629814825385,0.6543903810467692
0.7794486215538847,0.3430467932453047,1.28013063291922,0.09001501829886598,0.6559966458752056
0.7794486215538847,0.34304679243529446,1.280130630972548,0.0900150179339013,0.655996644764431
0.7801413363464913,0.34526444742808227,1.2839706978754317,0.09081898835814288,0.6576045480114215
0.7812621724254385,0.3488704114939343,1.290174133027813,0.09213105771533166,0.6602097417835443
0.7819548872180451,0.35111006495506936,1.2940021386405942,0.09294895898298305,0.6618220912783966
0.7819548872180451,0.3511100642339853,1.2940021367464751,0.09294895862725083,0.6618220901046873
0.7826476020106516,0.35335823046065007,1.297825774178192,0.09377225692904698,0.6634362018878279
0.783768438089599,0.35701403720452635,1.3040036351714,0.09511592306825123,0.666051703548012
0.7844611528822055,0.3592848104510176,1.3078164773962615,0.09595355991450079,0.6676705855867405
0.7844611528822055,0.35928480982641015,1.3078164755848722,0.0959535595722518,0.6676705843660086
0.7851538676748121,0.36156435304286944,1.3116254528623243,0.09679675785732815,0.6692913518900695
0.7862747037537593,0.3652715073925431,1.317780682467305,0.09817298298043112,0.6719178815864253
0.7869674185463659,0.36757439235104855,1.321580222876102,0.09903097206021345,0.6735437378186213
0.7869674185463659,0.3675743918275736,1.3215802211718473,0.09903097173514452,0.6735437365669317
0.7876601333389724,0.36988634922923946,1.3253764276940843,0.09989470298125287,0.6751715979071081
0.7887809694179198,0.37364662102929325,1.3315121320238743,0.10130454481547717,0.6778098550470706
0.7894736842105263,0.3759827654436594,1.3353003144680016,0.1021835598927722,0.6794431107247408
0.7894736842105263,0.3759827650236026,1.3353003128905356,0.1021835595882522,0.6794431094590039
0.7901663990031329,0.3783283234463093,1.3390857064380985,0.10306851234135046,0.6810784836466092
0.7912872350820801,0.3821437113300949,1.3452050735885093,0.10451311512704134,0.6837291313997521
0.7919799498746867,0.3845143959842551,1.3489838754048973,0.1054138812617528,0.6853701861533765
0.7919799498746867,0.3845143956682706,1.3489838739693631,0.10541388098060145,0.6853701848886332
0.7926726646672932,0.386894868526066,1.3527604330934695,0.10632079337178772,0.6870134629649699
0.7937935007462406,0.39076756210982466,1.3588666586920373,0.10780137785176859,0.689677114380538
0.7944862155388471,0.3931741772158106,1.3626380463095196,0.10872466502266542,0.6913263339964162
0.7944862155388471,0.3931741770033931,1.3626380450282283,0.10872466476733778,0.6913263327464122
0.7951789303314537,0.39559098052696035,1.3664077259055356,0.10965431800084102,0.6929778698112145
0.7962997664104009,0.399523321723073,1.372503945962926,0.1111721706200478,0.6956550755321494
0.7969924812030075,0.40196734290403957,1.3762698350494074,0.11211878689926406,0.6973127847230979
0.7969924812030075,0.4019673427939079,1.376269833931444,0.1121187866717075,0.697312783498881
0.797685195995614,0.40442197195987156,1.3800345317646066,0.11307199809210634,0.6989728917555316
0.7988060320745614,0.4084164159727252,1.3861237628672598,0.11462845957089322,0.7016641293536322
0.7994987468671679,0.4108993801503088,1.3898859829862213,0.1155992439403319,0.7033306055246737
0.7994987468671679,0.41089938014090144,1.389885982039664,0.11559924374254568,0.7033306043374025
0.8001914616597745,0.4133933845727641,1.3936474969359969,0.11657685956369608,0.7049995471273479
0.8013122977387217,0.41745246096714383,1.3997325835892744,0.11817331295863594,0.7077052120189617
0.8020050125313283,0.4199759423530893,1.4034928472028296,0.11916912782784711,0.7093806799989107
0.8020050125313283,0.41997594244248543,1.4034928464344218,0.11916912766207403,0.7093806788611109
0.8026977273239349,0.4225109024525452,1.4072528535682096,0.12017201541010725,0.7110586656613229
0.8038185634028822,0.4266371765108233,1.413336422310311,0.12180987372760751,0.7137790635347818
0.8045112781954887,0.42920276281264946,1.417096297873622,0.12283159718725667,0.7154636912302083
0.8045112781954887,0.42920276299901094,1.4170962972884664,0.12283159705556869,0.7154636901525012
0.8052039929880953,0.4317802658710146,1.4208563210860605,0.12386063775666711,0.7171508724860757
0.8063248290670425,0.43597630040798835,1.4269407410088097,0.12554133118917257,0.7198862132625703
0.8070175438596491,0.4385855693542754,1.4307016299523745,0.1265898490459099,0.7215801082573621
0.8070175438596491,0.4385855696353761,1.43070162955469,0.12658984895054018,0.7215801072512621
0.8077102586522557,0.4412071862486696,1.4344630217065844,0.12764592910745778,0.7232765755288212
0.808831094731203,0.4454755039920857,1.4405503709849279,0.12937089192212695,0.7260269687265756
0.8095238095238095,0.44813000021275284,1.4443134883041098,0.13044708952093603,0.7277301757247082
0.8095238095238095,0.4481300005862846,1.4443134880965662,0.13044708946389305,0.7277301747998922
0.8102165243164161,0.45079726240176443,1.4480774091034603,0.13153109282548087,0.7294359560033016
0.8113373603953633,0.4551403090017333,1.4541694471442883,0.13330174994601135,0.7322014075087323
0.8120300751879699,0.45784152132717126,1.4579358054030906,0.13440650381603902,0.7339139066419056
0.8120300751879699,0.45784152179031523,1.457935805386581,0.1344065037991113,0.7339139058070597
0.8127227899805765,0.4605558982767144,1.4617032094737303,0.1355193029597001,0.7356289620151412
0.8138436260595238,0.46497600605650874,1.467801354392598,0.1373370562804789,0.7384093721590245
0.8145363408521303,0.46772534529534676,1.4715717509525623,0.13847122562451375,0.7401310780853433
0.8145363408521303,0.4677253458449796,1.4715717511272215,0.13847122564935868,0.740131077348398
0.8152290556447369,0.47048822240452637,1.4753433743392932,0.13961367350302997,0.7418553050568713
0.8163498917236841,0.47498757497648103,1.481448685511372,0.14147988799292077,0.7446504679618523
0.8170426065162907,0.47778635226146815,1.4852236928478284,0.1426443060586874,0.7463812297249621
0.8170426065162907,0.4777863528938653,1.4852236932126288,0.14264430612699874,0.74638122909449
0.8177353213088973,0.480599009378871,1.4890000445565899,0.1438172272102575,0.7481144592668209
0.8188561573878446,0.48517960726309795,1.4951132100008013,0.14573321685138715,0.7509240633250717
0.8195488721804511,0.48802901305484486,1.498893168959008,0.14692868221633706,0.7526636648947816
0.8195488721804511,0.4880290137657334,1.4988931695111343,0.14692868232967646,0.75266366437901
0.8202415869730577,0.4908926036903307,1.5026745250129239,0.14813286409424822,0.7544056631768624
0.8213624230520049,0.4955562311490891,1.5087958534575432,0.1500998777439528,0.7572292926067303
0.8220551378446115,0.4984573150459102,1.512580869373346,0.15132714557270224,0.7589774540612588
0.8220551378446115,0.4984573158303155,1.5125808701081949,0.15132714573203462,0.7589774536660092
0.8227478526372181,0.5013728464273826,1.5163672697018824,0.15256332980162768,0.7607279237833863
0.8238686887161654,0.5061210397514861,1.5224966871653403,0.1545825370602384,0.7635650611173023
0.8245614035087719,0.509074691251896,1.5262866287367112,0.15584231038501586,0.7653214403655325
0.8245614035087719,0.5090746921043598,1.5262866296488806,0.15584231059143194,0.7653214400976569
0.8252541183013785,0.5120430053797348,1.5300778767903807,0.15711118405874136,0.7670800226156131
0.8263749543803257,0.5168770228772361,1.5362149274936514,0.15918366122845984,0.7699300519413286
0.8270676691729323,0.5198839532456301,1.5400094282750303,0.16047658230291223,0.7716942468653756
0.8270676691729323,0.5198839541599725,1.540009429357348,0.16047658255711067,0.7716942467305443
0.8277603839655389,0.5229057090866378,1.54380509321396,0.1617787693660387,0.7734605233542896
0.8288812200444862,0.5278265029995839,1.5499489445653554,0.16390548557927787,0.7763227341172707
0.8295739348370927,0.5308872283814468,1.5537474069241073,0.16523212735841125,0.7780942850243643
0.8295739348370927,0.5308872293512841,1.5537474081685643,0.16523212766075165,0.7780942850266739
0.8302666496296993,0.5339628853611084,1.557546828231649,0.1665681801331591,0.7798677806066635
0.8313874857086465,0.5389710759827313,1.5636962796478022,0.1687499837511619,0.7827413718049349
0.8320802005012531,0.5420859019292539,1.5674978810204752,0.1701108415524411,0.7845197640587314
0.8320802005012531,0.542085902947963,1.5674978824184502,0.17011084190325176,0.784519764202305
0.8327729152938597,0.5452157048596032,1.571300175344749,0.1714812324515139,0.7862999493735764
0.833893751372807,0.5503115570099115,1.5774536704958049,0.1737188377657962,0.7891840338120839
0.8345864661654135,0.5534805644803356,1.5812573716476546,0.17511432112274847,0.7909687004419199
0.8345864661654135,0.5534805655419086,1.5812573731909843,0.1751143215229469,0.7909687007324903
0.8352791809580201,0.5566645299818213,1.5850614415626398,0.17651943456060923,0.7927549944954001
0.8364000170369673,0.5618479319394403,1.5912170835569315,0.1788134088321529,0.7956486028831137
0.8370927318295739,0.5650709648384588,1.5950216385465688,0.1802438335604024,0.7974389270378198
0.8370927318295739,0.565070965937331,1.5950216402273796,0.180243834011077,0.7974389274809552
0.8377854466221805,0.5683088693002403,1.5988261829217274,0.18168395807502832,0.7992306995786295
0.8389062827011278,0.5735793141930516,1.6049817518419156,0.1840347088853981,0.802132784130779
0.8395989974937343,0.5768559683935155,1.6087857192702935,0.18550028932089657,0.8039281011406358
0.8395989974937343,0.5768559695255239,1.6087857210817351,0.18550028982350525,0.8039281017412507
0.8402917122863409,0.5801473373850223,1.612589244792342,0.1869756098493714,0.8057246745807377
0.8414125483652881,0.5855039068609313,1.6187422168335537,0.189383372678175,0.8086341118265045
0.8421052631578947,0.5888335205841742,1.6225439719143673,0.19088421403204747,0.8104337107145061
0.8421052631578947,0.5888335217467839,1.622543973851227,0.19088421458846566,0.8104337114767374
0.8427979779505013,0.5921776195720982,1.626344805288338,0.19239480427662375,0.8122343614389141
0.8439188140294486,0.5976189694278913,1.6324923726553648,0.19485963014512592,0.8151499538730661
0.8446115288220551,0.601000614719643,1.6362901195325656,0.19639572084527104,0.8169530780633498
0.8446115288220551,0.6010006159129155,1.636290121592535,0.19639572145854367,0.816953078992357
0.8453042436146617,0.604396440782306,1.6400864197564864,0.1979415355833818,0.8187570368844926
0.8464250796936089,0.6099207879802298,1.6462255103123993,0.20046327850684814,0.8216775131189088
0.8471177944862155,0.6133532628885328,1.650017293988053,0.20203448235084048,0.8234833601413362
0.8471177944862155,0.6133532641157924,1.6500172961729211,0.2020344830262446,0.8234833612465434
0.8478105092788221,0.6167995369978999,1.6538070640520324,0.203615349495912,0.8252898116904931
0.8489313453577694,0.6224046472777367,1.6599343596059124,0.2061936533811018,0.8282138247318215
0.849624060150376,0.6258864681806002,1.6637180767586701,0.2077997012471437,0.830021544686851
0.849624060150376,0.6258864694490311,1.663718079074206,0.2077997019912059,0.8300215459767502
0.8503167749429825,0.6293816274545913,1.6674991740232705,0.20941531338440272,0.8318296254982106
0.8514376110219297,0.6350648024984749,1.6736111260544926,0.2120495979041878,0.8347557488225663
0.8521303258145363,0.6385941958883827,1.6773845339977227,0.21369007870613296,0.8365644414010733
0.8521303258145363,0.6385941972099206,1.6773845364550177,0.21369007952776217,0.8365644428864007
0.8528230406071429,0.642136385078777,1.6811546784957099,0.21533998376821942,0.838373236480758
0.8539438766860902,0.6478944479239961,1.687247520026366,0.21802942859739352,0.8412999574853989
0.8546365914786967,0.6514693407655266,1.6910082429753581,0.21970377906608446,0.8431086672778632
0.8546365914786967,0.6514693421574413,1.6910082455911288,0.2197037799771703,0.843108668972769
0.8553293062713033,0.6550564020377982,1.6947650227787026,0.22138736970443587,0.8449172048991797
0.8564501423502505,0.6608856790963425,1.7008347749770225,0.22413089634540964,0.8478429153279337
0.8571428571428571,0.6645036866803941,1.7045803067373877,0.22583838912644846,0.8496506251705337
0.8571428571428571,0.6645036881663898,1.7045803095352419,0.22583839014204554,0.849650627091389
0.8578355719354637,0.6681331465672575,1.7083211795002697,0.2275548902434306,0.8514578696348358
0.858956408014411,0.6740294443631232,1.7143636515847334,0.23035114053782926,0.8543808525882851
0.8596491228070176,0.6776878544332934,1.7180913537757634,0.23209087001290254,0.856186474697061
0.8596491228070176,0.6776878560440285,1.718091356787397,0.23209087115228785,0.856186476865277
0.8603418375996241,0.6813569066844377,1.7218136435578693,0.23383932382994835,0.8579913167969407
0.8614626736785713,0.6873154811002502,1.7278244244872223,0.23668663404969767,0.860909729804177
0.8621553884711779,0.6910112328007154,1.7315315193307619,0.23845749914951217,0.862712094357091
0.8621553884711779,0.6910112345748536,1.7315315225964307,0.23845750043684213,0.8627120967995324
0.8628481032637845,0.6947167156213148,1.735232407712265,0.24023674704907186,0.8645133392040882
0.8639689393427318,0.7007322311299204,1.7412068480814236,0.24313311629219617,0.8674251928591455
0.8646616541353384,0.7044618871664766,1.7448904047879248,0.2449337994796662,0.8692230337146123
0.8646616541353384,0.7044618891508763,1.7448904083562595,0.24493380094405368,0.8692230364629266
0.8653543689279449,0.7082002531941252,1.7485669153076837,0.24674245976509382,0.8710193855912784
0.8664752050068921,0.7142667292938871,1.7545000978470524,0.24968551119087432,0.8739225171446441
0.8671679197994987,0.7180264395212347,1.7581570115906051,0.2515144526625645,0.8757144542973558
0.8671679197994987,0.7180264417715828,1.7581570155194348,0.25151445433854086,0.8757144573881592
0.8678606345921053,0.7217937167115729,1.7618059864982851,0.25335089325941174,0.8775044981468376
0.8689814706710526,0.7279044585311043,1.767692683546128,0.25633782652388837,0.8803965394070147
0.8696741854636592,0.7316899130425876,1.771319646018123,0.25819319257633305,0.8821810577608207
0.8696741854636592,0.7316899156234851,1.7713196503739774,0.258193194504326,0.88218106123656
0.8703669002562657,0.7354816544946211,1.7749377143126113,0.2600554975787322,0.8839632368445234
0.8714877363352129,0.7416291642928803,1.7807723305819216,0.2630830306289849,0.8868415756000718
0.8721804511278195,0.7454355339556447,1.7843657910892647,0.26496267502118453,0.8886169995652184
0.8721804511278195,0.745435536940112,1.7843657959473007,0.2649626772481533,0.8886170034761852
0.8728731659204261,0.7492467546144692,1.7879493268329485,0.26684860390905646,0.8903895888290019
0.8739940019993734,0.7554226208341895,1.793725825864226,0.2699129021956202,0.8932513230063323
0.87468671679198,0.759244483199977,1.7972819419941852,0.2718143192854869,0.8950157864166328
0.87468671679198,0.7592444866679867,1.7972819474357917,0.27181432186351623,0.8950157908172574
0.8753794315845865,0.7630695813649333,1.8008270119297582,0.27372125756765675,0.8967768610237371
0.8765002676635337,0.7692643419348784,1.8065388247243972,0.2768178486737214,0.8996187447654869
0.8771929824561403,0.7730955905478868,1.8100534017042846,0.27873811710804475,0.9013701556314183
0.8771929824561403,0.7730955945836917,1.8100534078143333,0.27873812009319554,0.9013701605792189
0.8778856972487469,0.776928252280606,1.8135557013666006,0.2806630171970752,0.9031175542053372
0.8790065333276942,0.7831312292512373,1.8191956160131053,0.28378668899432163,0.9059359351103073
0.8796992481203008,0.7869649646683528,1.8226640341114002,0.2857224048256877,0.9076719347541049
0.8796992481203008,0.7869649693555858,1.8226640409732546,0.2857224082755198,0.9076719403072241
0.8803919629129073,0.79079804952255,1.8261188118455072,0.2876617160601571,0.9094032168953723
0.8815127989918545,0.7969971527866164,1.8316788433737818,0.2908063967757197,0.9121939638019592
0.8822055137844611,0.8008255541723701,1.8350959730269734,0.2927535951283746,0.9139118800689588
0.8822055137844611,0.8008255595862581,1.835095980714368,0.29275359909712767,0.9139118862801319
0.8828982285770677,0.8046509613517605,1.8384979417524088,0.29470318218607744,0.9156242779198188
0.884019064656015,0.8108324606188165,1.843969182345868,0.29786180146633073,0.9183826990566172
0.8847117794486216,0.8146466378411308,1.847329287359483,0.29981586640672586,0.9200794936110533
0.8847117794486216,0.8146466440366127,1.8473292959250265,0.29981587093824213,0.9200795005201284
0.8854044942412281,0.8184551530978497,1.8506725246576035,0.30177091595965183,0.921769857570846
0.8865253303201753,0.8246034195816894,1.8560449757153756,0.30493524718759935,0.9244906095050185
0.8872180451127819,0.8283932474015461,1.8593416058688228,0.30689081032832966,0.9261628196842693
0.8872180451127819,0.8283932543951666,1.8593416153269176,0.30689081544511104,0.9261628273071247
0.8879107599053885,0.8321743728823656,1.862619444085245,0.3088457268019267,0.9278275589411371
0.8890315959843358,0.8382715957655323,1.867881833741974,0.3120062128698958,0.9305045478278533
0.8897243107769424,0.8420255343117582,1.8711077096449436,0.31395704264794405,0.9321482242951262
0.8897243107769424,0.8420255420561905,1.871107719948208,0.31395704833521143,0.9321482326074746
0.8904170255695489,0.845767306472706,1.874312619397696,0.31590533553905153,0.9337832436930639
0.8915378616484961,0.8517931946906454,1.8794522123138833,0.31905090331256925,0.9364095219980079
0.8922305764411027,0.8554981043206294,1.8825991076563,0.32098978906744846,0.9380201646453497
0.8922305764411027,0.8554981126697768,1.882599118663663,0.3209897952509675,0.9380201735607744
0.8929232912337093,0.8591869093737574,1.8857225806889197,0.32292395671207513,0.9396208007505824
0.8940441273126566,0.865118397264796,1.8907249916180748,0.3260418299288209,0.9421884650692092
0.8947368421052632,0.8687593615093017,1.8937836212385106,0.32796046807503026,0.9437609613358937
0.8947368421052632,0.8687593701729563,1.8937836326750304,0.3279604745924939,0.9437609706793786
0.8954295568978697,0.8723797640010227,1.8968160621664554,0.3298718862508623,0.9453219224674602
0.8965503929768169,0.878190750512248,1.9016650913752349,0.3329474129728238,0.9478220215215656
0.8972431077694235,0.8817509284795466,1.9046250181146245,0.334836306977476,0.9493505936955843
0.8972431077694235,0.8817509369692014,1.90462502952396,0.3348363135433539,0.9493506031710899
0.8979358225620301,0.88528553690306,1.9075556595363612,0.33671513551925303,0.9508659112888114
0.8990566586409774,0.8909467028646965,1.9122331769990708,0.33973165488155505,0.953288377938889
0.899749373433584,0.8944072425077019,1.9150827563312183,0.34158004662554015,0.9547665492618114
0.899749373433584,0.8944072500792049,1.915082767026193,0.3415800527935596,0.9547665584198664
0.9004420882261905,0.8978366465325505,1.9178996182325831,0.34341517350978273,0.9562295514335872
0.9015629243051377,0.9033154130675951,1.9223855348298504,0.34635395746172776,0.9585631786286429
0.9022556390977443,0.906655468867938,1.9251119237333114,0.34814981478380513,0.9599837720565169
0.9022556390977443,0.9066554744735791,1.925111932754651,0.3481498199136417,0.9599837802661039
0.9029483538903509,0.9099582953376182,1.9278018459050847,0.3499288646506907,0.9613870944515596
0.9040691899692982,0.9152190074354319,1.9320742230286594,0.3527691830416946,0.9636195822413093
0.9047619047619048,0.9184159191693435,1.9346634879436513,0.35449927626801464,0.9649747703323777
0.9047619047619048,0.918415921443857,1.9346634940472014,0.3544992795114337,0.9649747767713988
0.9054546195545113,0.9215690670245218,1.9372122725849934,0.3562087183725963,0.9663104240322721
0.9065754556334585,0.9265735065024829,1.941247635061708,0.3589280884156553,0.9684285323743325
0.9072681704260651,0.9296032071988999,1.9436850017404823,0.36057819604186453,0.96970996132954
0.9072681704260651,0.9296032045147671,1.9436850034421245,0.36057819637040406,0.9697099650130246
0.9079608852186717,0.9325823316780495,1.9460777108325742,0.3622035933693427,0.9709694819051763
0.909081721297619,0.9372906764520477,1.9498516382427384,0.36477828345000124,0.9729593300522488
0.9097744360902256,0.9401284023277506,1.952121930977341,0.36633357098429065,0.974158343895503
0.9097744360902256,0.9401283929652222,1.9521219266925505,0.36633356728636074,0.9741583437633514
0.9104671508828321,0.9429087203519765,1.9543433860554704,0.36786001442792754,0.97533304785486
0.9115879869617793,0.9472810611969473,1.9578314580127665,0.3702658712385998,0.9771806024780713
0.9122807017543859,0.9499024265617497,1.9599197725765627,0.3717114831513621,0.9782885924841844
0.9122807017543859,0.9499024090334297,1.9599197608880023,0.3717114744250493,0.9782885875699675
0.9129734165469925,0.952459899724919,1.96195529815606,0.3731242474044244,0.9793699648462547
0.9140942526259398,0.956458386519948,1.965134450595608,0.3753378956731783,0.9810617507334448
0.9147869674185464,0.9588408524413818,1.9670270878496225,0.3766597825314556,0.9820706470015641
0.9147869674185464,0.9588408259763685,1.9670270679093815,0.37665976817849867,0.9820706366850661
0.915479682211153,0.9611537612934411,1.968863517178946,0.3779452175791696,0.9830508728139458
0.9166005182901001,0.9647453618170867,1.9717138177795943,0.3799456333619986,0.9845749158264299
0.9172932330827067,0.9668700593973231,1.9733994663051682,0.3811315987820724,0.9854778185489641
0.9172932330827067,0.9668700245144115,1.9733994383197369,0.3811315789635062,0.9854778028590786
0.9179859478753133,0.9689209045267693,1.9750263827156784,0.38227822737384454,0.9863504481837791
0.9191067839542606,0.9720806106689523,1.9775331450783133,0.3840486024738959,0.987697414851241
0.9197994987468672,0.9739343755255165,1.9790042372573227,0.3850894952374141,0.988489329760096
0.9197994987468672,0.9739343345149796,1.9790042029154278,0.3850894711847309,0.9884893096424873
0.9204922135394737,0.9757119280558675,1.9804153536817029,0.38608922201855983,0.989250030969318
0.9216130496184209,0.9784260469587731,1.982571382595256,0.3876189227705849,0.9904144620214655
0.9223057644110275,0.9800033938211012,1.9838254635595693,0.38850982464609557,0.9910930592068383
0.9223057644110275,0.980003350859874,1.9838254261819683,0.3885097987615202,0.9910930366223601
0.9229984792036341,0.981504589129034,1.9850199546351792,0.389359086418329,0.9917403615092567
0.9241193152825814,0.983773554580958,1.9868275702270577,0.39064538855977887,0.9927218177921437
0.924812030075188,0.9850782062355475,1.9878684324357636,0.3913865780041254,0.9932880849628168
0.924812030075188,0.9850781668732719,1.9878683966237383,0.39138655358621566,0.9932880626836762
0.9255047448677945,0.9863094732837294,1.9888519523479202,0.3920872009196804,0.9938239759938148
0.9266255809467417,0.9881494893077547,1.990324329174875,0.39313640074432293,0.9946278498300232
0.9273182957393483,0.9891950309491127,1.9911626140494822,0.3937338402052223,0.9950864791229357
0.9273182957393483,0.9891950009048875,1.9911625847546508,0.39373382075193375,0.995086460181656
0.9280110105319549,0.9901726375538897,1.991947699803403,0.3942933544265753,0.9955166893942677
0.9291318466109022,0.9916155238662723,1.9931090498569881,0.39512087507755866,0.9961544206594232
0.9298245614035088,0.9924248425517861,1.9937620474629096,0.39558601130427434,0.996513777020934
0.9298245614035088,0.9924248261278099,1.9937620286882183,0.3955859995635862,0.9965137639368177
0.9305172761961154,0.9931739686252344,1.9943676658144558,0.39601724021251244,0.9968476136176959
0.9316381122750625,0.99426488346348,1.995251954889346,0.3966465139701797,0.9973361238216477
0.9323308270676691,0.994868295793621,1.9957424727187578,0.39699531330255394,0.9976077109429471
0.9323308270676691,0.9948682945402092,1.9957424663429784,0.3969953104431778,0.997607705014497
0.9330235418602757,0.995420827188298,1.9961926390622804,0.3973152095681094,0.9978573853291288
0.934144377939223,0.9962140604036434,1.9968408578473882,0.3977754082092228,0.9982177124865447
0.9348370927318296,0.9966463771965206,1.9971952626865712,0.39802674633497465,0.9984151737314023
0.9348370927318296,0.9966463894739288,1.9971952679567468,0.39802675162948986,0.9984151747130317
0.9355298075244362,0.9970377662885836,1.997516907282724,0.3982546514863398,0.9985946995990438
0.9366506436033833,0.997591354950352,1.9979733293245407,0.3985776652539562,0.9988500383350671
0.9373433583959899,0.9978884506460193,1.9982191136517273,0.3987513816987784,0.9989878664309431
0.9373433583959899,0.9978884723194017,1.9982191275991144,0.3987513928801262,0.9989878727462013
0.9380360731885965,0.9981542741575072,1.9984396026248656,0.3989070589581146,0.9991117337417917
0.9391569092675438,0.9985245516293328,1.9987477814952128,0.39912435061344576,0.9992852703575954
0.9398496240601504,0.9987201515885096,1.998911157459864,0.3992393759446323,0.999377491556629
0.9398496240601504,0.9987201775013956,1.9989111760204576,0.3992393900472234,0.9993775009283458
0.940542338852757,0.9988930755821596,1.9990559843923157,0.39934122678939693,0.9994593929802223
0.9416631749317041,0.9991302453108801,1.9992553143346399,0.3994812007441319,0.9995723846289758
0.9423558897243107,0.9992535415132427,1.9993593160564642,0.3995541202925953,0.9996314841364518
0.9423558897243107,0.9992535670266377,1.9993593353451853,0.3995541345651937,0.9996314943215574
0.9430486045169173,0.9993612360074988,1.9994504070226495,0.3996179127106879,0.9996833435004512
0.9441694405958646,0.9995066708095046,1.9995738536161662,0.3997042336308775,0.9997537918060002
0.9448621553884712,0.9995810768775784,1.999637241247711,0.39974848824979725,0.9997900557964337
0.9448621553884712,0.9995810988586074,1.9996372584579254,0.3997485007686408,0.9997900651210345
0.9455548701810778,0.9996452921150452,1.9996920971741945,0.39978674124248725,0.999821497674991
0.946675706260025,0.9997306922026359,1.9997653056551203,0.39983771541972885,0.9998635596022234
0.9473684210526315,0.9997736973201191,1.9998023052347662,0.3998634377111586,0.9998848709037546
0.9473684210526315,0.9997737143712019,1.9998023189364085,0.39986344755290953,0.9998848784607223
0.9480611358452381,0.9998103761176622,1.9998339473858047,0.3998854100636741,0.9999031306727855
0.9491819719241854,0.9998584285149739,1.999875543909028,0.39991425253043966,0.9999271925036601
0.949874686716792,0.9998822533122746,1.9998962414523265,0.39992858226077044,0.9999391951800854
0.949874686716792,0.9998822654229492,1.9998962513897742,0.3999285893274111,0.9999392007374033
0.9505674015093986,0.9999023400307264,1.999913737842826,0.3999406822140842,0.9999493605590379
0.9516882375883458,0.9999282740365946,1.9999364032350593,0.39995633495207555,0.9999625606582218
0.9523809523809523,0.9999409392502905,1.9999475107818587,0.39996399474918326,0.9999690457944893
0.9523809523809523,0.9999409472160102,1.9999475174351762,0.3999639994410316,0.9999690495588592
0.9530736671735589,0.9999514983763198,1.9999567951614092,0.3999703905009002,0.9999744766380064
0.9541945032525062,0.9999649404235565,1.9999686528734408,0.3999785481308842,0.9999814292525716
0.9548872180451128,0.9999714096029002,1.9999743789172122,0.39998248202821624,0.9999847950329246
0.9548872180451128,0.9999714144958669,1.9999743830681695,0.39998248493453453,0.9999847974058959
0.9555799328377194,0.9999767451026085,1.999979113320267,0.399985731402748,0.9999875831155084
0.9567007689166666,0.9999834459869935,1.9999850779713926,0.399989820048534,0.9999911039870769
0.9573934837092731,0.9999866257639869,1.9999879176773927,0.39999176410569914,0.999992784403758
0.9573934837092731,0.99998662858944,1.9999879201081108,0.39999176579698636,0.9999927858065621
0.9580861985018797,0.9999892212952967,1.9999902412188866,0.3999933533123465,0.9999941619226429
0.959207034580827,0.9999924391450975,1.999993130583628,0.39999532722989983,0.9999958788984932
0.9598997493734336,0.9999939456586862,1.999994487597924,0.39999625318411447,0.9999966872815439
0.9598997493734336,0.9999939472009134,1.9999944889417036,0.3999962541139757,0.9999966880639796
0.9605924641660402,0.9999951632852351,1.9999955869429051,0.3999970026675867,0.9999973433708825
0.9617133002449874,0.9999966544119685,1.9999969371328905,0.39999792217821006,0.9999981510273709
0.9624060150375939,0.999997343610889,1.9999975630957825,0.39999834799871337,0.9999985263819801
0.9624060150375939,0.9999973444103301,1.9999975638005763,0.39999834848403104,0.9999985267958356
0.9630987298302005,0.9999978954552075,1.9999980654255567,0.39999868944202516,0.9999988281473894
0.9642195659091478,0.9999985634436341,1.99999867517094,0.3999991034883174,0.9999991952760036
0.9649122807017544,0.9999988684556984,1.999998954404386,0.3999992929064556,0.9999993638097209
0.9649122807017544,0.9999988688508789,1.9999989547565935,0.3999992931479267,0.9999993640182187
0.965604995494361,0.9999991105303845,1.9999991764933014,0.3999994434496957,0.9999994980934085
0.9667258315733082,0.999999400368326,1.999999443108975,0.3999996240120449,0.9999996596615824
0.9674185463659147,0.99999953120529,1.9999995638006016,0.3999997056721384,0.9999997329749309
0.9674185463659147,0.9999995313922695,1.9999995639689472,0.399999705787104,0.9999997330753655
0.9681112611585213,0.9999996341873882,1.9999996589909839,0.39999977003485343,0.9999997908996691
0.9692320972374686,0.9999997562359451,1.9999997720906515,0.39999984644407577,0.9999998598742104
0.9699248120300752,0.9999998107436247,1.9999998227367402,0.39999988063091674,0.9999998908336467
0.9699248120300752,0.9999998108285957,1.9999998228139722,0.39999988068347514,0.9999998908800717
0.9706175268226818,0.9999998533167663,1.9999998623704438,0.39999990736802615,0.9999999151032868
0.971738362901629,0.9999999032964995,1.9999999090109037,0.3999999388086823,0.9999999437252011
0.9724310776942355,0.9999999253972144,1.999999929687324,0.3999999527360897,0.9999999564430068
0.9724310776942355,0.9999999254344215,1.999999929721443,0.39999995275923633,0.9999999564636664
0.9731237924868421,0.9999999425363739,1.9999999457513082,0.39999996355075923,0.9999999663405225
0.9742446285657894,0.9999999624830371,1.999999964488905,0.39999997615709476,0.9999999779096992
0.974937343358396,0.9999999712233172,1.9999999727190185,0.39999998169040846,0.9999999830027038
0.974937343358396,0.9999999712390626,1.9999999727335798,0.39999998170025786,0.9999999830115818
0.9756300581510026,0.9999999779575064,1.9999999790710377,0.39999998595900266,0.9999999869400001
0.9767508942299498,0.9999999857332269,1.999999986420964,0.39999999089537497,0.9999999915052106
0.9774436090225563,0.9999999891124454,1.9999999896222695,0.3999999930441751,0.9999999934979925
0.9774436090225563,0.999999989118905,1.9999999896282885,0.39999999304823647,0.9999999935016863
0.9781363238151629,0.9999999917009075,1.99999999207837,0.399999994692101,0.9999999950293452
0.9792571598941102,0.999999994668785,1.9999999948999765,0.3999999965843517,0.9999999967920945
0.9799498746867168,0.9999999959491941,1.9999999961197874,0.3999999974019871,0.9999999975557738
0.9799498746867168,0.9999999959517705,1.9999999961222046,0.39999999740361514,0.9999999975572675
0.9806425894793234,0.9999999969249713,1.9999999970507447,0.3999999980257944,0.9999999981395149
0.9817634255582706,0.9999999980369751,1.9999999981135541,0.3999999987376756,0.9999999988072141
0.9824561403508771,0.999999998513712,1.99999999857005,0.3999999990433202,0.9999999990945886
0.9824561403508771,0.9999999985147138,1.9999999985709966,0.39999999904395567,0.9999999990951756
0.9831488551434837,0.9999999988754512,1.9999999989168853,0.3999999992754823,0.9999999993132548
0.984269691222431,0.9999999992855999,1.9999999993107576,0.39999999953905163,0.9999999995620293
0.9849624060150376,0.9999999994605319,1.9999999994790236,0.39999999965161964,0.9999999996685175
0.9849624060150376,0.999999999460913,1.9999999994793853,0.3999999996518627,0.999999999668744
0.9856551208076442,0.9999999995928054,1.9999999996064008,0.39999999973681993,0.9999999997492447
0.9867759568865914,0.9999999997421835,1.9999999997504492,0.39999999983314805,0.9999999998406869
0.9874686716791979,0.9999999998056444,1.9999999998117293,0.399999999874123,0.9999999998796634
0.9874686716791979,0.9999999998057865,1.9999999998118647,0.39999999987421414,0.9999999998797491
0.9881613864718045,0.9999999998535076,1.999999999857993,0.3999999999050522,0.999999999909123
0.9892822225507518,0.9999999999074102,1.9999999999101508,0.39999999993992236,0.999999999942396
0.9899749373433584,0.9999999999302503,1.9999999999322775,0.3999999999547127,0.9999999999565315
0.9899749373433584,0.9999999999303032,1.999999999932327,0.3999999999547466,0.9999999999565635
0.990667652135965,0.9999999999474511,1.999999999948951,0.39999999996586066,0.9999999999672007
0.9917884882149122,0.9999999999667926,1.9999999999677178,0.39999999997840635,0.9999999999792235
0.9924812030075187,0.9999999999749785,1.999999999975667,0.3999999999837203,0.9999999999843225
0.9924812030075187,0.999999999974998,1.9999999999756848,0.3999999999837329,0.9999999999843345
0.9931739178001253,0.99999999998114,1.9999999999816527,0.39999999998772334,0.9999999999881686
0.9942947538790726,0.9999999999880673,1.9999999999883868,0.3999999999922269,0.9999999999925001
0.9949874686716792,0.9999999999910002,1.999999999991239,0.39999999999413555,0.9999999999943389
0.9949874686716792,0.9999999999910079,1.999999999991246,0.39999999999414027,0.999999999994343
0.9956801834642858,0.9999999999932094,1.999999999993388,0.39999999999557323,0.9999999999957239
0.996801019543233,0.9999999999956954,1.9999999999958078,0.3999999999971918,0.9999999999972843
0.9974937343358395,0.9999999999967497,1.999999999996834,0.3999999999978791,0.9999999999979483
0.9974937343358395,0.9999999999967528,1.9999999999968363,0.3999999999978809,0.9999999999979496
0.9981864491284461,0.9999999999975452,1.9999999999976081,0.3999999999983972,0.999999999998448
0.9993072852073934,0.9999999999984416,1.9999999999984817,0.3999999999989818,0.9999999999990131
1.0,0.9999999999988229,1.999999999998853,0.3999999999992306,0.9999999999992537


==> figs/data/expansion_p3_N800_Kn0p000125_DVM.csv <==
x,r,u,p,e
0.0,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.0003459239076971478,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.0009056405478723141,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.0012515644555694619,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.0012515644555694619,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.0015974883632666097,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.002157205003441776,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.0025031289111389237,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.0025031289111389237,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.0028490528188360714,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.0034087694590112377,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.0037546933667083854,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.0037546933667083854,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.004100617274405533,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.004660333914580699,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.0050062578222778474,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.0050062578222778474,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.0053521817299749955,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.005911898370150161,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.006257822277847309,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.006257822277847309,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.006603746185544457,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.007163462825719623,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.007509386733416771,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.007509386733416771,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.007855310641113918,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.008415027281289084,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.008760951188986232,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.008760951188986232,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.00910687509668338,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.009666591736858547,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.010012515644555695,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.010012515644555695,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.010358439552252843,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.010918156192428008,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.011264080100125156,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.011264080100125156,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.011610004007822304,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.01216972064799747,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.012515644555694618,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.012515644555694618,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.012861568463391766,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.013421285103566933,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.01376720901126408,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.01376720901126408,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.014113132918961229,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.014672849559136393,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.015018773466833541,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.015018773466833541,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.01536469737453069,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.015924414014705856,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.016270337922403004,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.016270337922403004,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.016616261830100152,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.017175978470275317,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.017521902377972465,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.017521902377972465,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.017867826285669613,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.01842754292584478,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.01877346683354193,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.01877346683354193,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.019119390741239077,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.01967910738141424,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.02002503128911139,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.02002503128911139,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.020370955196808538,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.020930671836983702,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.02127659574468085,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.02127659574468085,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.021622519652378,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.022182236292553163,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.02252816020025031,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.02252816020025031,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.02287408410794746,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.023433800748122628,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.023779724655819776,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.023779724655819776,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.024125648563516924,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.02468536520369209,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.025031289111389236,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.025031289111389236,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.025377213019086384,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.02593692965926155,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.026282853566958697,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.026282853566958697,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.026628777474655845,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.027188494114831013,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.02753441802252816,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.02753441802252816,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.02788034193022531,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.028440058570400474,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.028785982478097622,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.028785982478097622,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.02913190638579477,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.029691623025969935,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.030037546933667083,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.030037546933667083,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.03038347084136423,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.0309431874815394,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.03128911138923655,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.03128911138923655,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.03163503529693369,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.03219475193710886,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.03254067584480601,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.03254067584480601,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.03288659975250315,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.033446316392678324,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.03379224030037547,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.03379224030037547,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.03413816420807261,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.034697880848247785,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.03504380475594493,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.03504380475594493,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.035389728663642074,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.035949445303817246,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.03629536921151439,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.03629536921151439,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.03664129311921154,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.037201009759386706,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.03754693366708386,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.03754693366708386,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.037892857574781,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.038452574214956174,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.03879849812265332,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.03879849812265332,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.03914442203035046,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.039704138670525635,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.04005006257822278,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.04005006257822278,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.040395986485919924,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.040955703126095096,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.04130162703379224,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.04130162703379224,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.041647550941489385,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.042207267581664556,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.0425531914893617,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.0425531914893617,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.042899115397058846,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.04345883203723402,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.04380475594493116,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.04380475594493116,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.044150679852628306,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.04471039649280348,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.04505632040050062,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.04505632040050062,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.045402244308197774,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.04596196094837294,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.04630788485607009,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.04630788485607009,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.046653808763767235,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.04721352540394241,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.04755944931163955,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.04755944931163955,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.047905373219336696,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.04846508985951187,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.04881101376720901,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.04881101376720901,1.0000000000000002,-2.0,0.4000000000000001,1.0000000000000002
0.049156937674906157,1.0,-2.0,0.40000000000000024,1.0000000000000009
0.04971665431508133,0.999999999999999,-2.0000000000000013,0.3999999999999992,0.9999999999999992
0.05006257822277847,0.9999999999999993,-2.0000000000000004,0.39999999999999974,1.0000000000000002
0.05006257822277847,1.0000000000000002,-2.0,0.40000000000000024,1.0000000000000007
0.05040850213047562,0.9999999999999999,-2.0000000000000004,0.4000000000000001,1.0000000000000007
0.05096821877065079,0.9999999999999989,-2.0000000000000013,0.39999999999999936,0.9999999999999997
0.05131414267834793,0.9999999999999996,-2.0000000000000004,0.3999999999999999,1.0000000000000004
0.05131414267834793,1.0000000000000002,-2.0000000000000004,0.4000000000000001,1.0000000000000002
0.05166006658604508,0.9999999999999999,-2.0000000000000004,0.4000000000000001,1.0000000000000007
0.05221978322622025,0.9999999999999989,-2.0000000000000013,0.39999999999999936,0.9999999999999997
0.052565707133917394,0.9999999999999996,-2.0000000000000004,0.3999999999999999,1.0000000000000004
0.052565707133917394,1.0000000000000002,-2.0000000000000004,0.40000000000000024,1.0000000000000007
0.052911631041614546,0.9999999999999998,-2.0000000000000004,0.4000000000000001,1.0000000000000007
0.05347134768178971,0.999999999999999,-2.000000000000001,0.39999999999999963,1.0000000000000004
0.05381727158948686,0.9999999999999996,-2.0000000000000004,0.3999999999999999,1.0000000000000004
0.05381727158948686,1.0000000000000002,-2.0000000000000004,0.40000000000000047,1.000000000000001
0.05416319549718401,0.9999999999999998,-2.0000000000000004,0.4000000000000001,1.0000000000000007
0.05472291213735918,0.999999999999999,-2.000000000000001,0.39999999999999963,1.0000000000000004
0.05506883604505632,0.9999999999999996,-2.0,0.40000000000000024,1.0000000000000013
0.05506883604505632,1.0,-2.000000000000001,0.3999999999999999,1.0
0.05541475995275347,0.9999999999999996,-2.0000000000000013,0.3999999999999996,0.9999999999999996
0.05597447659292864,0.9999999999999953,-1.9999999999999982,0.39999999999999725,0.999999999999998
0.056320400500625784,0.9999999999999878,-1.9999999999999918,0.399999999999993,0.9999999999999949
0.056320400500625784,0.9999999999999885,-1.9999999999999916,0.3999999999999935,0.9999999999999956
0.05666632440832293,0.9999999999999731,-1.99999999999998,0.3999999999999848,0.9999999999999891
0.0572260410484981,0.9999999999999205,-1.9999999999999365,0.39999999999995445,0.9999999999999658
0.057571964956195244,0.9999999999998554,-1.9999999999998825,0.3999999999999161,0.9999999999999349
0.057571964956195244,0.999999999999855,-1.9999999999998817,0.3999999999999157,0.9999999999999345
0.05791788886389239,0.9999999999997389,-1.999999999999784,0.39999999999984803,0.9999999999998814
0.05847760550406756,0.9999999999993398,-1.999999999999448,0.3999999999996119,0.9999999999996901
0.058823529411764705,0.9999999999988607,-1.999999999999044,0.3999999999993283,0.9999999999994602
0.058823529411764705,0.9999999999988547,-1.999999999999039,0.39999999999932473,0.9999999999994573
0.05916945331946185,0.9999999999980291,-1.9999999999983449,0.39999999999883606,0.9999999999990612
0.05972916995963702,0.9999999999953072,-1.9999999999960583,0.39999999999722713,0.9999999999977608
0.060075093867334166,0.9999999999921352,-1.9999999999933982,0.39999999999535296,0.9999999999962474
0.060075093867334166,0.999999999992096,-1.9999999999933646,0.39999999999532976,0.9999999999962286
0.06042101777503131,0.9999999999867657,-1.9999999999888964,0.39999999999218233,0.9999999999936904
0.06098073441520648,0.9999999999697811,-1.9999999999746878,0.3999999999821632,0.999999999985627
0.06132665832290363,0.9999999999505125,-1.9999999999585936,0.3999999999708046,0.9999999999764992
0.06132665832290363,0.9999999999502946,-1.9999999999584128,0.39999999997067653,0.9999999999763969
0.06167258223060078,0.9999999999186828,-1.9999999999320477,0.39999999995205854,0.9999999999614637
0.06223229887077594,0.9999999998212314,-1.9999999998509304,0.39999999989472235,0.9999999999155746
0.0625782227784731,0.9999999997136065,-1.9999999997614895,0.39999999983145396,0.9999999998650285
0.0625782227784731,0.9999999997125303,-1.9999999997606017,0.39999999983082335,0.9999999998645283
0.06292414668617025,0.999999999540284,-1.9999999996176676,0.39999999972964373,0.9999999997838256
0.0634838633263454,0.9999999990266482,-1.999999999192291,0.39999999942823433,0.9999999995439379
0.06382978723404255,0.9999999984746404,-1.9999999987358859,0.39999999910458106,0.9999999992868125
0.06382978723404255,0.9999999984698071,-1.999999998731927,0.39999999910175826,0.9999999992845887
0.0641757111417397,0.9999999976079759,-1.9999999980204162,0.3999999985968338,0.9999999988841087
0.06473542778191486,0.9999999951220446,-1.9999999959721944,0.39999999714186607,0.9999999977326207
0.06508135168961202,0.9999999925231864,-1.9999999938345003,0.3999999956220946,0.9999999965320503
0.06508135168961202,0.999999992503485,-1.9999999938184592,0.3999999956106234,0.9999999965230736
0.06542727559730917,0.9999999885455803,-1.9999999905677568,0.3999999932978521,0.99999999469905
0.06598699223748433,0.9999999775027933,-1.9999999815163647,0.3999999868515787,0.9999999896261534
0.06633291614518148,0.9999999662772726,-1.9999999723308242,0.3999999803042245,0.9999999844832883
0.06633291614518148,0.9999999662045294,-1.9999999722719561,0.39999998026199257,0.9999999844504517
0.06667884005287864,0.9999999495300912,-1.999999958648322,0.3999999705438511,0.9999999768295356
0.06723855669305379,0.9999999045328547,-1.999999921958307,0.3999999443449527,0.999999956329523
0.06758448060075094,0.999999860072911,-1.9999998857691728,0.39999991848112265,0.999999936129887
0.06758448060075094,0.9999998598302795,-1.999999885574065,0.39999991834069065,0.9999999360214383
0.06793040450844809,0.9999997954241191,-1.9999998332291533,0.39999988090161614,0.9999999068299024
0.06849012114862325,0.9999996273312908,-1.9999996968930709,0.399999783287175,0.9999998308865838
0.0688360450563204,0.9999994659706967,-1.9999995662485763,0.3999996896634098,0.9999997581876989
0.0688360450563204,0.9999994652422854,-1.999999565666709,0.3999996892431428,0.9999997578654423
0.06918196896401756,0.9999992373040895,-1.9999993814019943,0.39999955708915547,0.9999996554185366
0.06974168560419271,0.9999986620188411,-1.9999989172968895,0.39999922388130804,0.9999993976836232
0.07008760951188986,0.9999981257329655,-1.999998485434615,0.39999891353348993,0.9999991580991815
0.07008760951188986,0.9999981237740021,-1.9999984838807194,0.39999891240695123,0.999999157241795
0.07043353341958701,0.9999973851557141,-1.9999978900076691,0.39999848528938636,0.9999988280646875
0.07099325005976218,0.9999955826379898,-1.9999964437226694,0.3999974439868981,0.9999980273205417
0.07133917396745933,0.9999939516623826,-1.9999951374895857,0.3999965026146694,0.99999730485799
0.07133917396745933,0.9999939469728384,-1.999995133797777,0.39999649992726216,0.9999973028289911
0.07168509787515648,0.9999917571191077,-1.9999933827177754,0.3999952369246535,0.9999963351623175
0.07224481451533163,0.999986590444297,-1.9999892598884617,0.3999922599790155,0.9999940594235814
0.07259073842302878,0.9999820550233897,-1.9999856475884155,0.39998964908240897,0.9999920675402851
0.07259073842302878,0.9999820451186658,-1.999985639855935,0.39998964342797505,0.9999920633087697
0.07293666233072593,0.9999761094411946,-1.9999809197929952,0.39998622900425057,0.9999894628176929
0.0734963789709011,0.9999625716375014,-1.9999701771070384,0.3999784492469541,0.9999835508642199
0.07384230287859825,0.9999510482319481,-1.9999610504339491,0.39997183308301654,0.9999785334247666
0.07384230287859825,0.9999510300100861,-1.99996103634465,0.39997182272573484,0.9999785257526574
0.0741882267862954,0.9999363315381178,-1.9999494135357616,0.3999633899207914,0.9999721414901523
0.07474794342647056,0.9999039275265258,-1.9999238439926776,0.39994481748589406,0.9999581121639415
0.07509386733416772,0.9998771930235395,-1.9999027890626744,0.399929508564682,0.9999465718268132
0.07509386733416772,0.9998771643899663,-1.9999027671838563,0.39992949237698056,0.9999465599881489
0.07543979124186487,0.9998439297193715,-1.9998766346183527,0.39991047558337955,0.9999322486651078
0.07599950788204002,0.9997731038693495,-1.9998210601312953,0.3998699894012618,0.9999018473633517
0.07634543178973717,0.9997164812265975,-1.9997767162740343,0.3998376522281427,0.9998776146452137
0.07634543178973717,0.9997164440388109,-1.999776688323091,0.39983763136458483,0.9998775996653069
0.07669135569743432,0.9996478318203136,-1.9997230387174585,0.39979847652825856,0.9998483060785608
0.07725107233760949,0.999506442222057,-1.9996127069324605,0.3997178702343144,0.999788128793047
0.07759699624530664,0.9993969053531503,-1.9995273919242433,0.3996554819630779,0.999741643741268
0.07759699624530664,0.9993968680227667,-1.9995273646632918,0.39965546130649876,0.9997416294119167
0.07794292015300379,0.9992674316514336,-1.999426700756845,0.3995817949374727,0.999686826271087
0.07850263679317894,0.9990093125590056,-1.999226342464364,0.39943503800270996,0.9995778642431767
0.07884856070087609,0.9988154283818241,-1.9990761102433743,0.39932490788597796,0.9994962445987702
0.07884856070087609,0.9988154048695916,-1.9990760945026147,0.39932489541117266,0.9994962369030287
0.07919448460857324,0.9985917899167693,-1.998903061474586,0.39919797458768047,0.9994023048721262
0.07975420124874841,0.9981596685364301,-1.9985692589594233,0.39895295490075167,0.9992212856228798
0.08010012515644556,0.9978445818572967,-1.998326242680966,0.398774468809126,0.9990896279330487
0.08010012515644556,0.9978445852652079,-1.9983262482744137,0.3987744718806881,0.9990896322163776
0.08044604906414271,0.9974894013342036,-1.9980526270908272,0.3985734267074575,0.9989415079858017
0.08100576570431786,0.9968229122173733,-1.9975399209386262,0.39819655492137745,0.9986642312314356
0.08135168961201501,0.9963502355428082,-1.9971767701804524,0.39792953891262545,0.9984680203739673
0.08135168961201501,0.9963502697490281,-1.997176799529562,0.39792955952833725,0.9984680378231149
0.08169761351971216,0.9958284978224516,-1.9967762964467062,0.39763503799417854,0.9982518045619181
0.08225733015988733,0.9948751880175671,-1.996045333564028,0.39709747822865227,0.9978575277867935
0.08260325406758448,0.9942158738592631,-1.9955402546948895,0.3967260709721934,0.9975853368550026
0.08260325406758448,0.9942159302267343,-1.995540300547295,0.3967261039655713,0.9975853632598117
0.08294917797528163,0.9935015772067851,-1.9949933919827616,0.3963240072410934,0.9972908356002628
0.0835088946154568,0.9922266950440982,-1.9940179790401682,0.3956071397175429,0.9967660155020339
0.08385481852315395,0.9913641823396904,-1.99335839723785,0.39512264239015105,0.9964114334291194
0.08385481852315395,0.9913642446490926,-1.9933584467027454,0.3951226783404758,0.9964114614612088
0.0842007424308511,0.9904446335814154,-1.992655396257906,0.3946065173653137,0.996033760964582
0.08476045907102625,0.9888360071503417,-1.9914258512986267,0.3937045709174859,0.9953737729779785
0.0851063829787234,0.9877678704230128,-1.9906094815479816,0.39310629696924215,0.9949359276104364
0.0851063829787234,0.9877679235916027,-1.9906095228846095,0.3931063272289185,0.9949359506420108
0.08545230688642055,0.9866443235556386,-1.9897507156518535,0.39247749563717055,0.9944756338909757
0.08601202352659572,0.9847113344307428,-1.9882729453603991,0.39139683714166373,0.9936841982425453
0.08635794743429287,0.9834475105342623,-1.9873064155732874,0.39069103490727997,0.9931669731286303
0.08635794743429287,0.9834475464068742,-1.9873064425915143,0.3906910548952734,0.9931669877125198
0.08670387134199002,0.9821326803061677,-1.9863005060278307,0.38995735145709787,0.9926289982926073
0.08726358798216517,0.979901025097162,-1.9845921337638994,0.38871342927524904,0.9917160491711555
0.08760951188986232,0.9784600420697234,-1.9834882313890725,0.3879111022542534,0.9911265804828124
0.08760951188986232,0.9784600598469668,-1.9834882436832777,0.3879111116485877,0.9911265864782919
0.08795543579755948,0.9769740859059097,-1.9823491332714394,0.3870844292826967,0.9905186710345766
0.08851515243773464,0.9744790522176787,-1.980434655752968,0.38569792640478295,0.9894977360647922
0.08886107634543179,0.9728839068556778,-1.979209375029804,0.3848124851173214,0.988844821066627
0.08886107634543179,0.9728839102493005,-1.9792093757098423,0.3848124861765775,0.988844820339278
0.08920700025312894,0.9712504226242364,-1.97795351985014,0.383906540493979,0.988175993418608
0.0897667168933041,0.9685308502076184,-1.9758600119101546,0.38239995698418416,0.9870618909614788
0.09011264080100125,0.9668056237355143,-1.9745301545158893,0.38144531052746833,0.9863547055447701
0.09011264080100125,0.9668056178182456,-1.9745301477291173,0.38144530625835626,0.9863547005424674
0.0904585647086984,0.9650485567923837,-1.973174261064567,0.3804738978834208,0.9856340782168393
0.09101828134887356,0.9621425045261975,-1.9709283150366543,0.37886912313228915,0.9844412894918865
0.09136420525657071,0.9603101039669208,-1.9695098972724026,0.3778584191008802,0.9836885437839153
0.09136420525657071,0.960310093213196,-1.9695098866648444,0.3778584121291237,0.9836885366496829
0.09171012916426786,0.9584517932798132,-1.9680695943320234,0.37683434169288343,0.9829246090806505
0.09226984580444303,0.9553939972799828,-1.96569552898929,0.37515124950274964,0.9816663349644478
0.09261576971214018,0.9534749362676631,-1.9642029224198947,0.3740962052016604,0.9808758231916512
0.09261576971214018,0.9534749238453091,-1.964202910578534,0.3740961973721219,0.9808758154420405
0.09296169361983733,0.9515351346433907,-1.9626920572910904,0.3730307324954515,0.9800760868258775
0.09352141026001248,0.9483558744892757,-1.9602111154519026,0.37128657256748626,0.9787638336912231
0.09386733416770963,0.9463678136343773,-1.9586567196493991,0.37019723442044533,0.9779422680246304
0.09386733416770963,0.9463678014452452,-1.958656708134341,0.37019722683050843,0.9779422605702613
0.09421325807540679,0.9443633848449577,-1.957087140475927,0.3690999493564783,0.9771131411905489
0.09477297471558195,0.9410882714097616,-1.9545173309661223,0.36730925531888853,0.9757566491840742
0.0951188986232791,0.9390460276373178,-1.95291157392685,0.36619402012575714,0.9749096672266372
0.0951188986232791,0.9390460166403876,-1.95291156352873,0.3661940133197157,0.9749096605239944
0.09546482253097625,0.9369910430813386,-1.9512931912276674,0.3650728887484202,0.9740565063137133
0.0960245391711514,0.9336413192683739,-1.9486494894160775,0.3632476702377903,0.9726638665757662
0.09637046307884856,0.9315571196261827,-1.947000999083162,0.362113440976016,0.9717961286188381
0.09637046307884856,0.9315571101800688,-1.9470009900982455,0.3621134351480228,0.9717961228325197
0.09671638698654571,0.9294631515211613,-1.9453419850550413,0.3609749895618509,0.9709233469101991
0.09727610362672087,0.9260562240483674,-1.9426366958606096,0.35912504933104483,0.9695012030724389
0.09762202753441802,0.9239400572237702,-1.9409525407398571,0.35797744293920203,0.9686165247961078
0.09762202753441802,0.923940049350778,-1.940952533184185,0.3579774380887817,0.9686165199255099
0.09796795144211518,0.921816540679031,-1.9392595776047652,0.35682697097568905,0.9677277289710009
0.09852766808229033,0.918366573621552,-1.9365027433151232,0.35496025231149464,0.9662815005116072
0.09887359198998748,0.9162265549595188,-1.9347886836333785,0.35380381251219534,0.9653829901487285
0.09887359198998748,0.9162265485189836,-1.9347886773849352,0.35380380854585297,0.9653829861123111
0.09921951589768463,0.9140811483304931,-1.9330672119014296,0.3526456022936582,0.9644811156475042
0.0997792325378598,0.910599629178465,-1.9302670026153197,0.35076851738375264,0.9630152103735563
0.10012515644555695,0.908442337172225,-1.9285277226698736,0.3496069094371088,0.9621053949482251
0.10012515644555695,0.9084423319624787,-1.9285277175534037,0.34960690622775514,0.9621053916336954
0.1004710803532541,0.9062812471761239,-1.926782165858663,0.34844441395513803,0.9611928279462194
0.10103079699342926,0.9027774861111771,-1.923945224937393,0.3465621319374041,0.9597108292716247
0.10137672090112641,0.9006082536532423,-1.922184534813632,0.345398310418735,0.9587917638375387
0.10137672090112641,0.9006082494653812,-1.92218453064611,0.34539830783687064,0.9587917611289536
0.10172264480882356,0.8984365133094208,-1.9204184921161027,0.3442343133079175,0.9578704455140603
0.10228236144899872,0.8949180644202532,-1.9175502284524295,0.34235100237266275,0.9563752704959783
0.10262828535669587,0.892741221769814,-1.9157712327744303,0.341187350667899,0.9554486293113936
0.10262828535669587,0.892741218413019,-1.9157712293870166,0.34118734859609984,0.9554486271021837
0.10297420926439302,0.8905629205335522,-1.9139876390266262,0.34002409823134805,0.9545201422366474
0.10353392590456818,0.8870359277999313,-1.9110924677712575,0.33814312392578677,0.9530141714903969
0.10387984981226533,0.8848550007989056,-1.9092977037488728,0.33698156774350413,0.952081322474459
0.10387984981226533,0.8848549981096787,-1.9092977009953656,0.3369815660814956,0.9520813206722895
0.10422577371996249,0.8826734714527129,-1.9074989596923402,0.3358208759137334,0.9511469608377265
0.10478549036013764,0.879142948368699,-1.904580497338274,0.33394496105636345,0.9496321436576892
0.10513141426783479,0.87696081799071,-1.9027720461891577,0.33278705960885074,0.9486942084007001
0.10513141426783479,0.8769608158339852,-1.9027720439474205,0.3327870582739421,0.9486942069283433
0.10547733817553194,0.874778786673747,-1.9009601233258666,0.33163039964480046,0.9477550344635979
0.1060370548157071,0.8712488401046159,-1.8980213443158942,0.32976175211363223,0.9462329731022537
0.10638297872340426,0.8690678699021732,-1.8962009205169346,0.3286087708266809,0.9452908748762937
0.10638297872340426,0.8690678681687547,-1.8962009186870952,0.32860876975207143,0.9452908736704744
0.10672890263110141,0.8668875757842868,-1.894377444982599,0.32745733755896705,0.9443477640763028
0.10728861927127657,0.8633615842898756,-1.8914208068150735,0.3255977519278454,0.9428197809949269
0.10763454317897372,0.8611837218150953,-1.8895898293312854,0.32445072021615284,0.9418742830284701
0.10763454317897372,0.8611837204180488,-1.889589827832868,0.3244507193486271,0.9418742820380053
0.10798046708667088,0.859007012277939,-1.8877561487957462,0.323305486246606,0.9409279599163441
0.10854018372684603,0.8554877678883377,-1.884783691783385,0.3214564244787943,0.9393951513540296
0.10888610763454318,0.8533146253199089,-1.8829433408645353,0.3203161816147552,0.9384468873209231
0.10888610763454318,0.8533146241903419,-1.882943339633023,0.3203161809120964,0.9384468865045672
0.10923203154224033,0.8511430316243682,-1.881100577879757,0.3191779403485085,0.9374979541904133
0.1097917481824155,0.8476328525757943,-1.8781140047236633,0.31734059588170704,0.935961232853852
0.11013767209011265,0.8454657708560802,-1.87626526722943,0.3162078274388092,0.9350107311814398
0.11013767209011265,0.8454657699396303,-1.8762652662133137,0.3162078268677097,0.9350107305062401
0.1104835959978098,0.8433005683589466,-1.8744143618227032,0.31507722728898824,0.934059690906307
0.11104331263798495,0.8398013888734547,-1.8714151011958986,0.31325257601194245,0.9325198200498123
0.1113892365456821,0.8376414888315642,-1.869558806850078,0.31212784288022233,0.9315675233434687
0.1113892365456821,0.8376414880855629,-1.8695588060084245,0.31212784241450797,0.9315675227831629
0.11173516045337925,0.8354837450237211,-1.867700550624883,0.3110054145235321,0.9306147976424785
0.11229487709355442,0.8319971870166204,-1.864689808147063,0.30919425544494206,0.9290724183625321
0.11264080100125157,0.8298454102506074,-1.8628266586428806,0.30807801700877074,0.928118698986759
0.11264080100125157,0.829845409641337,-1.8628266579429535,0.30807801662772993,0.9281186985202544
0.11298672490894872,0.827696023204076,-1.8609617221808628,0.30696419517619583,0.92716464308936
0.11354644154912387,0.8242234537396236,-1.8579405214319633,0.30516718297683987,0.9256202962687223
0.11389236545682102,0.8220805954132919,-1.85607111388204,0.30405981568912516,0.9246654688895269
0.11389236545682102,0.8220805949141914,-1.856071113297742,0.30405981537642846,0.9246654684999779
0.11423828936451817,0.8199403246583636,-1.8542000688485814,0.30295495664785294,0.9237103833565029
0.11479800600469334,0.8164829021605433,-1.8511692845111356,0.3011726278344248,0.9221645273816337
0.11514392991239049,0.8143496374212011,-1.8492941304302997,0.3000744401629838,0.9212088591124963
0.11514392991239049,0.8143496370111096,-1.8492941299405878,0.30007443990562455,0.9212088587863241
0.11548985382008764,0.8122191288427096,-1.847417467489724,0.29897883579827317,0.9202529994100028
0.1160495704602628,0.808777840400764,-1.8443778522473195,0.29721162979741317,0.9187060245435864
0.11639549436795996,0.8066547457316569,-1.8424973929809187,0.29612287429428436,0.9177497431868862
0.11639549436795996,0.8066547453939525,-1.8424973925690384,0.29612287408198024,0.9177497429131232
0.11674141827565711,0.8045345517162112,-1.8406155363784238,0.29503676349374586,0.9167933274723301
0.11730113491583226,0.8011102433300241,-1.8375677428588426,0.29328503973605563,0.9152455675667677
0.11764705882352941,0.7989978138989142,-1.8356823622019802,0.29220592283351615,0.9142888683500355
0.11764705882352941,0.7989978136201665,-1.8356823618542242,0.29220592265797296,0.9142888681197443
0.11799298273122656,0.7968884097248992,-1.8337956817091277,0.291129500739784,0.9133320838493794
0.11855269937140173,0.7934818109374944,-1.8307402804853807,0.28939355256189336,0.9117838259580787
0.11889862327909888,0.791380474731824,-1.8288503150412696,0.2883242425481816,0.9108268770653156
0.11889862327909888,0.7913804745013353,-1.8288503147465827,0.288324242402751,0.9108268768711723
0.11924454718679603,0.7892822719302522,-1.826959135768239,0.28725766809614717,0.9098698853125
0.11980426382697118,0.7858940159321494,-1.8238966301690889,0.2855377340788535,0.9083213775975159
0.12015018773466833,0.7838041453205776,-1.8220023778952088,0.2844783676162793,0.9073643247316813
0.12015018773466833,0.7838041451296629,-1.8220023776444971,0.2844783674956024,0.9073643245677843
0.12049611164236548,0.7817175026214417,-1.8201069884036116,0.2834217697033949,0.9064072659015483
0.12105582828254065,0.7783481427462462,-1.817037826783212,0.28171804296865405,0.904858724190785
0.1214017521902378,0.776270063969421,-1.8151395540770272,0.2806687304422901,0.903901694363633
0.1214017521902378,0.776270063811129,-1.8151395538629571,0.28066873034201384,0.9039016942250082
0.12174767609793495,0.7741952962900593,-1.8132402131106222,0.2796222129930689,0.9029446908713391
0.1223073927381101,0.7708453195710088,-1.8101647990415584,0.2779348488413959,0.9013963041121934
0.12265331664580725,0.7687793205532666,-1.8082627466398054,0.2768956787596306,0.9004394088031578
0.12265331664580725,0.7687793204218816,-1.8082627464562873,0.27689567867622,0.9004394086857999
0.1229992405535044,0.7667167064038422,-1.8063596887361453,0.2758593248977449,0.899482568312674
0.12355895719367957,0.7633865447524897,-1.8032783895200792,0.27418844710644524,0.8979345031400329
0.12390488110137672,0.7613328815449609,-1.8013727774281962,0.2731594897314799,0.8969778409450859
0.12390488110137672,0.7613328814357606,-1.8013727772701758,0.273159489662043,0.8969778408457313
0.12425080500907387,0.7592826691373713,-1.7994662176102745,0.27213336522267745,0.8960212588937759
0.12481052164924904,0.7559727085659643,-1.7963793713976728,0.2704790712450443,0.8944736634677171
0.1251564455569462,0.7539316106635368,-1.794470403017039,0.2694603815914834,0.8935173223282508
0.1251564455569462,0.7539316105726832,-1.7944704028803133,0.26946038153367674,0.8935173222442413
0.12550236946464333,0.7518940229547897,-1.7925605407249048,0.26844453768862425,0.8925610840530831
0.1260620861048185,0.7486046111955558,-1.789468462490507,0.2668069029544442,0.8910140912982804
0.12640801001251564,0.7465762859336442,-1.7875563280887203,0.2657985232723853,0.890058150387091
0.12640801001251564,0.7465762858580303,-1.7875563279698115,0.265798523224267,0.890058150316107
0.12675393392021278,0.7445515247994374,-1.7856433504899305,0.26479299907325615,0.8891023329264703
0.12731365056038796,0.7412829776138656,-1.782546337071037,0.2631720805560709,0.8875560632836941
0.1276595744680851,0.7392676138082708,-1.7806312167089073,0.26217404239171205,0.8866005946112872
0.1276595744680851,0.7392676137451515,-1.7806312166047753,0.2621740423515553,0.8866005945511867
0.12800549837578226,0.7372558634922541,-1.7787153014874573,0.26117886679392543,0.8856452682409541
0.1285652150159574,0.7340084698725691,-1.7756136358198016,0.25957470596346927,0.8840998320105693
0.12891113892365458,0.7320062408137802,-1.7736957018081811,0.2585870318611803,0.883144901789724
0.12891113892365458,0.732006240760948,-1.773695701716384,0.25858703182763176,0.883144901738887
0.12925706283135172,0.7300076707657281,-1.7717770195075815,0.25760222517783743,0.88219013132982
0.1298167794715269,0.7267816972157191,-1.7686709741886562,0.2560148504416477,0.8806456306702332
0.13016270337922403,0.7247927631338937,-1.7667503931579431,0.255037555353122,0.8796913004842186
0.13016270337922403,0.7247927630895514,-1.766750393076437,0.25503755532512706,0.8796913004414756
0.13050862728692117,0.7228075303442913,-1.7648291091544297,0.25406313065018327,0.8787371464197622
0.13106834392709635,0.7196032243940109,-1.761718949441067,0.2524925593731565,0.8771936770634418
0.13141426783479349,0.7176277344737543,-1.7597958840753865,0.2515256518198166,0.876240004869181
0.13141426783479349,0.7176277344360671,-1.7597958840021282,0.251525651796329,0.876240004833374
0.13176019174249065,0.7156559853683417,-1.7578721602195748,0.2505616160133287,0.8752865243080687
0.1323199083826658,0.7124735784025047,-1.7547581465017859,0.24900785616429258,0.8737441770213203
0.13266583229036297,0.7105116723985806,-1.7528327569665128,0.24805133918173045,0.8727912179976807
0.13266583229036297,0.7105116723664743,-1.7528327569002065,0.24805133916207195,0.8727912179679498
0.1330117561980601,0.7085535443705626,-1.750906752948664,0.24709769393522385,0.8718384654850996
0.13357147283823528,0.7053932539392519,-1.7477891428322687,0.2455607454466787,0.8702973273253982
0.13391739674593242,0.7034450635026201,-1.7458615879836052,0.2446146173708612,0.8693451346181426
0.13391739674593242,0.7034450634747926,-1.7458615879227444,0.24461461735423076,0.8693451345934293
0.13426332065362956,0.7015006861530497,-1.7439334624747327,0.24367135983586644,0.8683931628496782
0.13482303729380474,0.6983627178059355,-1.740812512488138,0.24215121570943432,0.8668533182520367
0.13516896120150187,0.6964283675148355,-1.73888295084396,0.24121547080428693,0.8659019436020767
0.13516896120150187,0.6964283674903096,-1.7388829507874508,0.24121547079011996,0.8659019435817151
0.135514885109199,0.6944978636143133,-1.7369528624106978,0.24028259421129,0.8649508040269871
0.1360746017493742,0.6913824123168939,-1.7338288293701885,0.23877924139897505,0.8634123357246
0.13642052565707133,0.6894620204716561,-1.731897419887057,0.2378538703581038,0.8624618300054792
0.13642052565707133,0.6894620204495654,-1.7318974198339472,0.23785387034593275,0.8624618299889804
0.1367664495647685,0.6875455066955372,-1.7299655277183168,0.23693136448657426,0.8615115733404597
0.13732616620494364,0.6844527578979356,-1.726838669800509,0.23544478458751886,0.8599745631481115
0.1376720901126408,0.6825464371092509,-1.7249055724734892,0.23452977492687074,0.8590249768212148
0.1376720901126408,0.682546437088879,-1.7249055724229545,0.23452977491632132,0.8590249768082141
0.13801801402033795,0.6806440245735367,-1.722972036933849,0.23361762647025244,0.8580756534835797
0.13857773066051313,0.6775741549753087,-1.7198426144800356,0.23214779626778692,0.8565401829569732
0.13892365456821026,0.6756820125794519,-1.7179079907882135,0.2312431326272584,0.8555915664547423
0.13892365456821026,0.6756820125602245,-1.7179079907395975,0.2312431326179977,0.8555915664448249
0.1392695784759074,0.6737938072158985,-1.715972973826749,0.2303413254730696,0.8546432269273705
0.13982929511608258,0.6707469852912494,-1.7128412499279737,0.2288882173450661,0.8531093779187062
0.14017521902377972,0.6688691236243729,-1.710905263148046,0.22799388171648255,0.8521617819681292
0.14017521902377972,0.6688691236056055,-1.7109052631006079,0.227993881708164,0.8521617819609477
0.14052114293147688,0.6669952264136465,-1.708968928571985,0.2271023971538745,0.8512144771071937
0.14108085957165203,0.6639716127021553,-1.7058351694256704,0.22566597936460644,0.849682332224329
0.1414267834793492,0.6621081292281215,-1.7038979847996132,0.22478195124515019,0.8487358081043297
0.1414267834793492,0.6621081292094548,-1.7038979847529718,0.22478195123756944,0.8487358080996343
0.14177270738704634,0.6602486362950725,-1.7019604984080747,0.22390076810119205,0.847789589379509
0.14233242402722152,0.6572483834960713,-1.6988249734709864,0.2224810049909137,0.8462592323448583
0.14267834793491865,0.6553993708339828,-1.6968867582668699,0.22160726148474877,0.8453138320943073
0.14267834793491865,0.6553993708150498,-1.6968867582206135,0.22160726147768886,0.8453138320917967
0.1430242718426158,0.6535543734514272,-1.6949482878848627,0.2207363562138405,0.8443687517846818
0.14358398848279097,0.6505776263798755,-1.6918112698702519,0.21933320831821876,0.8428402677275174
0.1439299123904881,0.6487431722427136,-1.689872193340888,0.21846972419344998,0.8418960443090189
0.1439299123904881,0.6487431722229425,-1.6898721932944465,0.2184697241866282,0.841896044308388
0.14427583629818524,0.6469127567402848,-1.687932908743462,0.21760907092000834,0.8409521556527738
0.14483555293836042,0.6439596521178895,-1.6847946734249053,0.2162224950086471,0.8394256313168179
0.14518147684605756,0.642139839150151,-1.6828549066450291,0.21536924270387345,0.8384826387228479
0.14518147684605756,0.6421398391295201,-1.6828549065983973,0.2153692426972639,0.8384826387240545
0.14552740075375473,0.6403240867381164,-1.6809149793743352,0.21451881322124802,0.8375399960121416
0.14608711739392988,0.6373947528856468,-1.6777758052542193,0.21314876228428872,0.8360155198929335
0.14643304130162704,0.6355896584616025,-1.6758355208960267,0.21230571189509137,0.8350738132247211
0.14643304130162704,0.6355896584397546,-1.675835520848801,0.21230571188851394,0.8350738132275548
0.14677896520932418,0.6337886450121754,-1.6738951240119893,0.21146547564396193,0.8341324718743566
0.14733868184949936,0.6308832014581467,-1.6707552918631898,0.21011189883885928,0.8326101343054952
0.1476846057571965,0.6290928974144505,-1.6688146638757972,0.20927901807218854,0.8316697698079167
0.1476846057571965,0.6290928973911585,-1.6688146638278052,0.20927901806554794,0.8316697698123195
0.14803052966489363,0.6273066931785927,-1.6668739716117473,0.20844894208748221,0.8307297863795363
0.1485902463050688,0.6244252501696426,-1.6637337638694782,0.20711178463769175,0.8292096795470079
0.14893617021276595,0.6226498024872544,-1.6617929670752256,0.20628903874143872,0.8282707146030993
0.14893617021276595,0.622649802462491,-1.6617929670265297,0.2062890387347295,0.8282707146091024
0.14928209412046312,0.6208784717685089,-1.65985215441649,0.2054690875773712,0.8273321467891839
0.14984181076063827,0.6180211297299539,-1.656711854464577,0.20414829064504897,0.8258143646894895
0.15018773466833543,0.6162605981951683,-1.6547710640997124,0.20333564232685425,0.8248768577869485
0.15018773466833543,0.6162605981687675,-1.6547710640502256,0.20333564232001136,0.8248768577945268
0.15053365857603257,0.6145041990036354,-1.6528303063067995,0.2025257779724789,0.8239397643696199
0.15109337521620775,0.6116710479640597,-1.6496901976682559,0.2012212785142641,0.8224244027244175
0.15143929912390489,0.609925485802651,-1.647749588858203,0.20041868784708253,0.8214884133892812
0.15143929912390489,0.6099254857745519,-1.6477495888079816,0.2004186878400945,0.8214884133984842
0.15178522303160202,0.6081840694839679,-1.6458090609259823,0.19961886962936465,0.8205528541660806
0.1523449396717772,0.6053751884656462,-1.6426694263554167,0.19833060023469135,0.8190400102842431
0.15269086357947434,0.6036446419623223,-1.6407291735355216,0.1975380245548576,0.818105598985783
0.15269086357947434,0.6036446419324941,-1.6407291734846245,0.1975380245477319,0.8181055989966971
0.15303678748717148,0.6019182528145209,-1.6387890496000306,0.1967482090352254,0.8171716346665298
0.15359650412734666,0.5991337092101097,-1.6356501700963588,0.19547609775695443,0.8156614072619437
0.1539424280350438,0.5974182173223436,-1.6337104463857521,0.19469349155875565,0.8147286352907894
0.1539424280350438,0.5974182172908227,-1.6337104463343255,0.19469349155152532,0.8147286353035195
0.15428835194274096,0.5957068922105738,-1.6317708990877662,0.1939136324276706,0.8137963273686825
0.1548480685829161,0.5929467411650171,-1.628633052845843,0.1926576026131815,0.8122888163389235
0.15519399249061328,0.5912463351455115,-1.626694029389318,0.19188491744621577,0.8113577456636203
0.15519399249061328,0.5912463351121765,-1.6266940293373162,0.19188491743888872,0.811357745678384
0.1555399163983104,0.5895501031249013,-1.6247552292049328,0.19111496542128642,0.8104271562683328
0.1560996330384856,0.5868143869170854,-1.6216186904981085,0.18987493554402796,0.8089224624397995
0.15644555694618273,0.5851290899224582,-1.6196805357492667,0.18911211990445817,0.8079931555339332
0.15644555694618273,0.5851290898876069,-1.619680535697103,0.1891121198971047,0.8079931555506403
0.15679148085387987,0.5834479718468811,-1.617742650260816,0.18835202261996126,0.807064347244796
0.15735119749405505,0.5807367192765279,-1.614607688258678,0.18712790610839614,0.8055625720615573
0.15769712140175218,0.5790665460126705,-1.612670567261745,0.18637490534402015,0.8046350917150986
0.15769712140175218,0.5790665459762335,-1.6126705672093835,0.1863749053365686,0.8046350917335587
0.15804304530944935,0.5774005541939121,-1.6107337604431902,0.1856246072624129,0.8037081273742311
0.1586027619496245,0.5747137800462214,-1.6076006380480392,0.18441631236388628,0.8022093725900161
0.15894868585732166,0.5730587364369235,-1.6056647117022376,0.18367306858950655,0.8012837817093617
0.15894868585732166,0.5730587363989834,-1.605664711649931,0.18367306858196236,0.8012837817294998
0.1592946097650188,0.5714078743142414,-1.603729143173523,0.18293251091713,0.8003587242154792
0.15985432640519398,0.5687455788313492,-1.6005981157960152,0.18173994056294004,0.7988630915442757
0.16020025031289112,0.5671056617006044,-1.598663540093986,0.18100639257991777,0.7979394529280756
0.16020025031289112,0.5671056616613046,-1.5986635400420344,0.18100639257236625,0.7979394529500822
0.16054617422058826,0.5654699235315244,-1.5967293643573632,0.18027551319006327,0.7970163650092574
0.16110589086076343,0.5628320919319361,-1.5936006786797363,0.17909856487881667,0.7955239557505337
0.16145181476846057,0.5612072887195665,-1.5916676039428208,0.17837464810815318,0.7946023318546317
0.16145181476846057,0.5612072886790659,-1.5916676038915087,0.1783746481006981,0.7946023318787657
0.1617977386761577,0.5595866593050967,-1.589734969618037,0.17765338147777918,0.79368127582952
0.1623574553163329,0.5569732613601605,-1.5866088623576766,0.1764919471814903,0.7921921904764645
0.16270337922403003,0.5553635498732583,-1.5846774324729522,0.1757775936110464,0.7912726431684314
0.16270337922403003,0.5553635498317111,-1.5846774324225876,0.17577759360376585,0.7912726431948535
0.1630493031317272,0.5537580043195821,-1.5827464815355845,0.17506587077196825,0.7903536806979278
0.16360901977190234,0.5511689939906426,-1.5796231782168757,0.17391983686602291,0.7888680185308812
0.1639549436795995,0.5495743421941441,-1.5776935298822214,0.17321497501297795,0.7879506088358633
0.1639549436795995,0.5495743421517495,-1.5776935298331578,0.1732149750059631,0.7879506088647362
0.16430086758729665,0.547983845715476,-1.5757643969130009,0.17251272351929048,0.7870338006681976
0.16486058422747182,0.5454191608588241,-1.572644110660207,0.17138197073919623,0.7855516593391033
0.16520650813516896,0.5438395267059384,-1.5707163726405846,0.1706865256284345,0.7846364471808939
0.16520650813516896,0.5438395266628103,-1.5707163725930298,0.17068652562171382,0.7846364472122233
0.1655524320428661,0.5422640344626549,-1.5687891840813795,0.1699936695374825,0.7837218528882067
0.16611214868304128,0.5397235965904876,-1.5656721144225543,0.1688780729565169,0.7822433279892906
0.16645807259073842,0.5381589278943091,-1.5637464068224178,0.1681919661139964,0.7813303719223452
0.16645807259073842,0.5381589278506447,-1.5637464067767073,0.16819196610764872,0.7813303719562518
0.16680399649843558,0.5365983848826964,-1.5618212802620117,0.16750842598714605,0.7804180496357831
0.16736371313861073,0.5340820990134557,-1.5587076119898977,0.1664078550292123,0.7789432342733315
0.1677096370463079,0.5325323333653835,-1.5567840455512822,0.16573100449443948,0.7780325912188669
0.1677096370463079,0.5325323333214168,-1.5567840455078024,0.16573100448849193,0.7780325912551814
0.16805556095400503,0.5309866743422758,-1.5548610890230319,0.16505669741116558,0.7771225973590513
0.1686152775941802,0.5284944289045004,-1.5517509910742324,0.16397101588285784,0.7756515817146279
0.16896120150187735,0.526959493639035,-1.5498296665047047,0.1633033362376861,0.774743306691179
0.16896120150187735,0.52695949359494,-1.5498296664637252,0.16330333623218785,0.7747433067299234
0.1693071254095745,0.5254286431068356,-1.5479089778319925,0.16263817583271353,0.7738356957047557
0.16986684204974967,0.5229603099492477,-1.5448026022560757,0.16156724199676967,0.7723685666147853
0.1702127659574468,0.5214401221646285,-1.5428836096008052,0.16090864441650687,0.771462712480461
0.1702127659574468,0.5214401221204705,-1.54288360956247,0.1609086444114936,0.7714627125217564
0.17055868986514394,0.5199239943988291,-1.5409652757720615,0.16025254093356012,0.7705575365821252
0.17111840650531912,0.517479428848822,-1.5378627567256118,0.15919620760017486,0.7690943771152444
0.17146433041301626,0.515973895454115,-1.5359461747520433,0.15854659991302458,0.7681909943015907
0.17146433041301626,0.5159738954102959,-1.5359461747169305,0.15854659990864467,0.7681909943456076
0.17181025432071342,0.5144723945658949,-1.5340302713195348,0.15789946026942966,0.7672883032075181
0.17236997096088857,0.5120514355697154,-1.5309317241320242,0.15685757491572488,0.7658291922431729
0.17271589486858574,0.5105604533976171,-1.5290176197802217,0.15621686168738239,0.7649283285055128
0.17271589486858574,0.5105604533542215,-1.5290176197484775,0.15621686168364743,0.7649283285522401
0.17306181877628288,0.509073473460047,-1.5271042103230703,0.1555785895637849,0.7640281691872274
0.17362153541645806,0.5066759438115196,-1.5240097306512552,0.1545509944876854,0.7625731810210901
0.1739674593241552,0.5051993997717937,-1.522098158521975,0.1539190771200982,0.7616748811935734
0.1739674593241552,0.5051993997290478,-1.5220981584939515,0.1539190771170984,0.7616748812431756
0.17431338323185233,0.503726824985732,-1.5201872941474301,0.1532895730639174,0.7607772976367665
0.1748730998720275,0.5013525316190639,-1.517096957194105,0.1522761055600499,0.7593265015950487
0.17521902377972465,0.49989030289443276,-1.5151879590820865,0.15165288240544408,0.7584308073559005
0.17521902377972465,0.4998903028525068,-1.5151879590580486,0.1516528824032128,0.7584308074083516
0.1755649476874218,0.4984320077940806,-1.513279677969183,0.15103204394782016,0.7575358403257718
0.17612466432759696,0.4960807421418951,-1.5101935377740734,0.15003253650542214,0.7560893003910845
0.17647058823529413,0.4946326964282439,-1.5082871422526687,0.14941790299519103,0.7551962500363492
0.17647058823529413,0.49463269638735585,-1.5082871422329442,0.14941790299380742,0.755196250091783
0.17681651214299127,0.4931885461377544,-1.5063814692574753,0.14880562478595058,0.7543039368577871
0.17737622878316645,0.4908600845744281,-1.5032995580938306,0.14781990531742922,0.7528617113244601
0.17772215269086358,0.489426080366655,-1.501395780157127,0.1472137541075802,0.7519713395600751
0.17772215269086358,0.48942608032689033,-1.501395780141871,0.14721375410704024,0.7519713396184129
0.17806807659856072,0.4879959308911139,-1.4994927264615183,0.14660992806190373,0.7510817139099091
0.1786277932387359,0.4856900352205149,-1.4964150542913748,0.14563782014495563,0.7496438550506426
0.17897371714643304,0.48426992212999337,-1.494513895039835,0.14504004127066406,0.7487561927897864
0.17897371714643304,0.48426992209159875,-1.4945138950293575,0.14504004127103018,0.7487561928510406
0.17931964105413017,0.4828536206902395,-1.4926134578609094,0.14444455672979242,0.74786928450132
0.17987935769430535,0.4805700387194688,-1.489540011910295,0.14348587987894867,0.7464358382665847
0.1802252816020025,0.4791636578442794,-1.4876414583116127,0.14289636092816674,0.7455509124536206
0.1802252816020025,0.4791636578073628,-1.487641458306037,0.14289636092943728,0.7455509125176896
0.18057120550969966,0.47776104325419655,-1.4857436206743586,0.142309104834942,0.7446667473431134
0.1811309221498748,0.47549950942053065,-1.482674365092748,0.14136367479008793,0.7432377530860198
0.18147684605757197,0.4741066937441353,-1.4807783897898443,0.14078230108480036,0.742355586529524
0.18147684605757197,0.47410669370884284,-1.4807783897893667,0.14078230108702844,0.7423555865965338
0.1818227699652691,0.47271759681962333,-1.4788831203523682,0.1402031581686393,0.7414741862366993
0.1823824866054443,0.47047783286923694,-1.4758179959600852,0.1392707871994131,0.7400496764643617
0.18272841051314143,0.46909840768784866,-1.4739245571305561,0.13869744198580525,0.739170287687794
0.18272841051314143,0.46909840765436556,-1.4739245571353983,0.13869744198901765,0.7391702877576743
0.18307433442083856,0.46772265167998117,-1.4720318100551768,0.13812629495367587,0.7382916695265317
0.18363405106101374,0.4655043673888495,-1.4689707341713212,0.13720679217424983,0.7368716696681226
0.18397997496871088,0.46413815077450665,-1.4670797754511893,0.13664135682298034,0.7359950727761074
0.18397997496871088,0.4641381507429783,-1.4670797754614902,0.13664135682720216,0.7359950728488428
0.18432589887640805,0.4627755518467186,-1.465189490352383,0.1360780865645672,0.7351192496100101
0.1848856155165832,0.4605784458156391,-1.462132356752927,0.13517125827302978,0.7337037778312379
0.18523153942428036,0.4592252491155028,-1.4602438072287311,0.13461361249124723,0.7328299824025448
0.18523153942428036,0.4592252490858929,-1.4602438072444193,0.13461361249643658,0.7328299824780468
0.1855774633319775,0.457875616844304,-1.458355909173332,0.13405809829078322,0.731956962541032
0.18613717997215268,0.45569937731328813,-1.4553025881102641,0.13316374831115943,0.7305460295791172
0.18648310387984982,0.45435900565884846,-1.4534163623473102,0.13261377035415714,0.7296750405654394
0.18648310387984982,0.45435900563140214,-1.4534163623686744,0.1326137703603812,0.7296750406437629
0.18682902778754695,0.4530221435540452,-1.451530761904315,0.1320658901051779,0.7288048276685541
0.18738874442772213,0.45086644926546826,-1.4484811002305218,0.13118382014147023,0.7273984366944422
0.18773466833541927,0.44953870211735575,-1.4465970983754803,0.13064138703529982,0.7265302543472377
0.18773466833541927,0.44953870209221825,-1.4465970984026058,0.1306413870425399,0.7265302544281281
0.1880805922431164,0.44821440817154345,-1.4447136917320689,0.13010101746385336,0.7256628473557476
0.18864030888329159,0.44607892927390946,-1.4416675131261487,0.12923102746465664,0.7242609938728124
0.18898623279098872,0.4447636009909245,-1.4397856210710112,0.12869601523410507,0.7233956136887828
0.18898623279098872,0.44476360096805195,-1.4397856211036997,0.12869601524228613,0.7233956137719698
0.1893321566986859,0.44345166825471427,-1.4379042902136028,0.1281630321284718,0.7225310067773623
0.18989187333886104,0.44133606724056695,-1.4348613954999685,0.12730492065927076,0.7211336785549776
0.1902377972465582,0.4400329476615491,-1.4329814850940146,0.12677720455716626,0.7202710912381319
0.1902377972465582,0.44003294764109924,-1.4329814851324634,0.12677720456629496,0.7202710913234691
0.19058372115425534,0.4387331648306685,-1.431102098037249,0.12625148299778127,0.7194092737809596
0.19114343779443052,0.43663709749917234,-1.4280622655935715,0.12540504761541138,0.7180164508104416
0.19148936170212766,0.43534597254664553,-1.4261841949194012,0.12488450235623813,0.7171566422545537
0.19148936170212766,0.4353459725286716,-1.4261841949636613,0.12488450236630022,0.7171566423419448
0.1918352856098248,0.43405812456943893,-1.4243066059968075,0.1243659169500115,0.7162975988145337
0.19239500224999997,0.43198124101744617,-1.421269592256582,0.1235309545825898,0.7149092533025112
0.1927409261576971,0.4307018933143556,-1.4193932059601007,0.1230174545772108,0.7140522045919142
0.1927409261576971,0.430701893298931,-1.4193932060102226,0.1230174545882072,0.7140522046813148
0.19308685006539428,0.4294257620128196,-1.417517256169848,0.1225058796927447,0.7131959149267783
0.19364656670556943,0.42736770764900034,-1.414482796217193,0.12168218702131288,0.7118120113163253
0.1939924906132666,0.42609991715205286,-1.4126079258983557,0.12117560661387962,0.7109576987469725
0.1939924906132666,0.42609991713923745,-1.4126079259542967,0.12117560662582605,0.710957698838447
0.19433841452096373,0.4248352818596451,-1.4107334433112093,0.12067091661907252,0.7101041378369981
0.1948981311611389,0.422795698441972,-1.4077012515717644,0.11985829046198068,0.7087246328644415
0.19524405506883605,0.42153924308321955,-1.4058277162264168,0.1193585041662236,0.7078730279843725
0.19524405506883605,0.42153924307304047,-1.4058277162880972,0.11935850417907856,0.707873028077704
0.19558997897653319,0.4202858812855833,-1.403954516437879,0.11886057366264521,0.7070221660734289
0.19614969561670836,0.41826440796107084,-1.40092428743856,0.11805881135311322,0.7056470088419605
0.1964956195244055,0.41701906429656743,-1.3990518939518035,0.11756569408629243,0.7047980785039385
0.1964956195244055,0.41701906428919616,-1.3990518940192784,0.11756569410008007,0.7047980785990525
0.19684154343210264,0.4157767522884558,-1.3971797805989794,0.11707439814506183,0.7039498811602536
0.19740126007227782,0.41377302667184834,-1.3941511898534569,0.11628329791659138,0.7025790132570217
0.19774718397997496,0.4125385705553854,-1.3922797335738428,0.11579672523920681,0.7017327197025116
0.19774718397997496,0.4125385705507771,-1.3922797336468462,0.11579672525386016,0.7017327197991503
0.19809310788767212,0.41130708411468664,-1.3904084989224363,0.11531193963972064,0.7008871479075213
0.19865282452784727,0.409320743379477,-1.3873812039077944,0.11453130100955662,0.6995205035539567
0.19899874843554444,0.4080969506376343,-1.385510469268656,0.11405114936050055,0.6986768045087108
0.19899874843554444,0.40809695063587764,-1.3855104693471865,0.11405114937605144,0.698676804606983
0.19934467234324157,0.40687606570438395,-1.383639894853783,0.11357275082634652,0.697833814762054
0.19990438898341675,0.4049067476816389,-1.3806135360753582,0.11280237497493972,0.6964713209943311
0.2002503128911139,0.4036933947873934,-1.3787432972616924,0.11232852190255786,0.6956301697834077
0.2002503128911139,0.40369339478848054,-1.3787432973455491,0.11232852191893432,0.6956301698829508
0.20059623679881103,0.4024828881296262,-1.3768731545559167,0.11185638832763882,0.69478971421273
0.2011559534389862,0.4005302323859943,-1.3738473566585638,0.11109607846155645,0.693431291064767
0.20150187734668334,0.3993270971381293,-1.3719773783324565,0.11062840285079338,0.6925926367358841
0.20150187734668334,0.3993270971421672,-1.371977378421581,0.11062840286799099,0.6925926368365469
0.2018478012543805,0.39812674704767537,-1.3701074295102758,0.11016241353158522,0.6917546632353828
0.20240751789455566,0.3961903960291818,-1.3670818025726177,0.1094119752641426,0.6904002239877856
0.20275344180225283,0.3949972582567748,-1.365211840688219,0.10895035757014004,0.6895640114754608
0.20275344180225283,0.39499725826370063,-1.3652118407823224,0.108950357588067,0.6895640115768324
0.20309936570994996,0.3938068452436055,-1.3633418394407428,0.1084903934341237,0.6887284638679434
0.20365908235012514,0.39188644538704287,-1.3603159803068738,0.10774963514708766,0.687377915308284
0.20400500625782228,0.3907030876369307,-1.3584457829542946,0.10729395761631837,0.686544085594888
0.20400500625782228,0.39070308764684214,-1.3584457830533472,0.10729395763498703,0.6865440856969272
0.20435093016551942,0.38952239512377806,-1.3565754753594153,0.10683990144478588,0.6857109038033328
0.2049106468056946,0.38761759799134216,-1.3535489690968732,0.10610863465031255,0.6843641465207845
0.20525657071339173,0.3864438062325637,-1.3516782774296525,0.1056587815442196,0.683532636829439
0.20525657071339173,0.3864438062454755,-1.3516782775334613,0.10565878156359843,0.6835326369319673
0.20560249462108887,0.38527262125801,-1.349807402893303,0.105210518193978,0.6827017570729511
0.20616221126126405,0.3833830846726858,-1.3467798243476399,0.10448855788977043,0.6813586857840755
0.2065081351689612,0.38221864899714675,-1.3449083735634146,0.10404441570204707,0.680529429784729
0.2065081351689612,0.3822186490131023,-1.3449083736718754,0.10404441572210925,0.6805294298875424
0.20685405907665835,0.38105676291675106,-1.34303666581867,0.10360183232156446,0.6797007847896288
0.2074137757168335,0.3791821520984047,-1.3400075812689511,0.10288899733845083,0.6783612886910699
0.20775969962453067,0.3780268674242011,-1.338135101657437,0.10245045500864298,0.6775342167259153
0.20775969962453067,0.3780268674431432,-1.3381351017702792,0.10245045502935202,0.6775342168289203
0.2081056235322278,0.37687407661285405,-1.336262289828995,0.10201344125015599,0.676707735956524
0.20866534017240299,0.37501406531068615,-1.3332312587423705,0.10130955459113666,0.6753716991068404
0.20901126408010012,0.3738677320792827,-1.331357476789405,0.100876503711371,0.6745467384303379
0.20901126408010012,0.37386773210136015,-1.331357476906634,0.10087650373274812,0.6745467385334507
0.20935718798779726,0.37272383863018677,-1.329483286518717,0.10044495193673937,0.6737223483336141
0.20991690462797244,0.3708781102607196,-1.326449863423026,0.09974984111009566,0.6723896500657158
0.21026282853566958,0.3697405351458619,-1.3245745030033669,0.09932217613166483,0.6715667251122632
0.21026282853566958,0.3697405351710463,-1.324574503124639,0.09932217615365975,0.6715667252152389
0.21060875244336674,0.36860534758004604,-1.3226986576618454,0.09889598161808204,0.6707443493925836
0.2111684690835419,0.3667735963720882,-1.3196623941464876,0.09820947896649783,0.6694148647689548
0.21151439299123906,0.365644592981505,-1.317785177777015,0.09778709739952521,0.6685938974384854
0.21151439299123906,0.3656445930096721,-1.3177851779018455,0.09778709742204965,0.6685938975409859
0.2118603168989362,0.36451792694323504,-1.315907399730809,0.09736615853582449,0.6677734573462211
0.21242003353911137,0.36269985905158797,-1.3128678465190327,0.09668810154710335,0.6664470576300328
0.2127659574468085,0.3615792486126086,-1.310988496662956,0.09627090414957935,0.6656279675823072
0.2127659574468085,0.36157924864395624,-1.3109884967914356,0.0962709041726624,0.6656279676841984
0.21311188135450565,0.3604609275601761,-1.309108508607593,0.09585512262575258,0.6648093822162621
0.21367159799468083,0.3586562621931315,-1.3060652177797225,0.09518535424087562,0.6634859353830244
0.21401752190237797,0.35754387425143597,-1.3041834582543381,0.09477324520906097,0.6626686403695278
0.21401752190237797,0.3575438742856758,-1.3041834583856133,0.09477324523256095,0.6626686404703833
0.21436344581007513,0.35643373014596896,-1.302300984628158,0.09436252620236632,0.6618518270122921
0.21492316245025028,0.3546422006574266,-1.2992535119213522,0.09370089510637794,0.6605311982942079
0.21526908635794745,0.3535378737399987,-1.2973690693301412,0.09329378224805776,0.6597156144907728
0.21526908635794745,0.35353787377737256,-1.297369069464326,0.09329378227196827,0.6597156145901119
0.21561501026564459,0.3524357477118444,-1.2954838377772635,0.09288803459561659,0.6589004889450301
0.21617472690581976,0.35065710269123357,-1.292431745024022,0.09223439549874671,0.6575825413977319
0.2165206508135169,0.34956068498864584,-1.2905443503119358,0.09183219040976527,0.6567685837778647
0.2165206508135169,0.349560685028967,-1.2905443504483407,0.09183219043399092,0.6567685838753656
0.21686657472121404,0.34846642801535505,-1.2886560932558841,0.09143132678334707,0.6559550607506314
0.21742629136138922,0.3467004323655991,-1.2855989509535721,0.09078554069534954,0.6546396558832042
0.21777221526908636,0.3456117823785181,-1.2837083409953727,0.09038815892041514,0.6538272386025095
0.21777221526908636,0.3456117824217054,-1.2837083411336283,0.09038815894490555,0.6538272386979603
0.2181181391767835,0.34452525591919414,-1.2818167972341141,0.08999209598205829,0.6530152320905995
0.21867785581695867,0.34277169186635903,-1.2787541871548052,0.08935403045585,0.6517022304943407
0.2190237797246558,0.34169067902818095,-1.2768601064027976,0.08896139163736538,0.6508912672887713
0.2190237797246558,0.3416906790742027,-1.276860106542534,0.08896139166211017,0.6508912673821506
0.21936970363235297,0.3406117556477999,-1.27496502278635,0.08857005018799356,0.6500806909874903
0.21992942027252813,0.33887042374684984,-1.2718965407443688,0.08793957955755904,0.6487699530193697
0.2202753441802253,0.3377969290355626,-1.2699987429594315,0.08755160757891518,0.647960357639145
0.2202753441802253,0.33779692908430725,-1.26999874310011,0.08755160760386753,0.6479603577303129
0.22062126808792243,0.3367254930049369,-1.2680998761301376,0.08716491269679705,0.647151125379146
0.2211809847280976,0.3349962130868721,-1.2650251348197386,0.08654191829152728,0.6458425118755373
0.22152690863579474,0.3339301295972136,-1.2631233848414443,0.08615854140392652,0.6450341985301756
0.22152690863579474,0.33393012964856983,-1.26312338498256,0.08615854142904987,0.645034198619062
0.22187283254349188,0.3328660774563882,-1.2612205030191896,0.08577642256808814,0.6442262247294221
0.22243254918366706,0.33114868951998544,-1.258139134933266,0.08516079290466574,0.6429195977501079
0.2227784730913642,0.3300899230015151,-1.2562332105016487,0.08478194384075714,0.6421124815764826
0.2227784730913642,0.3300899230553262,-1.2562332106425984,0.08478194386599312,0.6421124816629352
0.22312439699906136,0.3290331640868287,-1.2543260953173543,0.0844043350404156,0.6413056817134558
0.22368411363923651,0.3273275291266164,-1.2512377557373784,0.08379596599080301,0.640000905319433
0.22403003754693368,0.32627599847913513,-1.2493274493535655,0.08342158206263764,0.6391949028697275
0.22403003754693368,0.3262759985352262,-1.2493274494937034,0.08342158208791775,0.6391949029535435
0.22437596145463082,0.32522645540570927,-1.2474158977193919,0.08304842189043167,0.6383891939758677
0.224935678094806,0.323532456164373,-1.2443202677595262,0.08244721682275251,0.6370861350372884
0.22528160200250313,0.32248809388475036,-1.2424053885773059,0.08207724000256009,0.6362811647853623
0.22528160200250313,0.32248809394291206,-1.2424053887158828,0.08207724002781706,0.6362811648664048
0.22562752591020027,0.3214457029787531,-1.2404892145848223,0.08170847173042282,0.6354764659571729
0.22618724255037545,0.3197632446152796,-1.2373860042769422,0.08111434162114756,0.6341749949930894
0.2265331664580726,0.31872599719047556,-1.2354663800170491,0.08074871860405465,0.6333709778606323
0.2265331664580726,0.31872599725036754,-1.235466380153148,0.080748718629179,0.6333709779386838
0.22687909036576973,0.31769070886473944,-1.2335454168532698,0.08038429024046471,0.6325672107921898
0.2274388070059449,0.3160197195167941,-1.2304343682347765,0.07979715375238458,0.6312672028378278
0.22778473091364204,0.31498954773878063,-1.2285098470767664,0.07943583599387728,0.6304640627294169
0.22778473091364204,0.3149895478002639,-1.2285098472097589,0.07943583601879434,0.6304640628041167
0.2281306548213392,0.3139613267853667,-1.2265839489078643,0.07907570031360917,0.6296611522449362
0.22869037146151436,0.31230175800652854,-1.2234648390739733,0.07849548383257252,0.628362487723585
0.22903629536921152,0.3112786372271633,-1.2215352915580482,0.07813842756695763,0.6275601520795514
0.22903629536921152,0.311278637289813,-1.2215352916866844,0.07813842759152373,0.6275601521505452
0.22938221927690866,0.31025746305665736,-1.2196043354349535,0.07778254212520364,0.6267580266957146
0.22994193591708384,0.30860929015836314,-1.2164769796068085,0.07720917976948749,0.6254605923388401
0.23028785982478098,0.30759321046372795,-1.2145423005032108,0.07685634600431146,0.6246589927037299
0.23028785982478098,0.30759321052719013,-1.2145423006265064,0.0768563460284181,0.6246589927707806
0.23063378373247811,0.3065790772511322,-1.2126061882110917,0.07650467312245424,0.6238575851980431
0.2311935003726533,0.30494229948000384,-1.2094704426850633,0.07593810670178437,0.6225612749631338
0.23153942428035043,0.30393326576627666,-1.2075305527943698,0.07558946118229365,0.62176034755292
0.23153942428035043,0.3039332658301563,-1.207530552911353,0.07558946120583557,0.6217603476158844
0.2318853481880476,0.302926182501091,-1.2055892126345502,0.07524196790493351,0.6209595955333321
0.23244506482822275,0.3013008230640508,-1.2024449776235284,0.07468214683481361,0.6196643115287609
0.2327909887359199,0.3002988550170824,-1.200499825503198,0.07433765998070851,0.6188639978037865
0.2327909887359199,0.3002988550809643,-1.200499825612886,0.07433766000357554,0.618863997862506
0.23313691264361705,0.2992988454552342,-1.1985532139954194,0.07399431800448601,0.6180638442819626
0.23369662928379223,0.2976849513841848,-1.1954004363328918,0.07344119917473224,0.6167694976958279
0.23404255319148937,0.2966900833601923,-1.1934499999358317,0.07310084598908825,0.6159697449370194
0.23404255319148937,0.29669008342340913,-1.1934500000366042,0.0731008460111316,0.6159697449915165
0.2343884770991865,0.29569718587250415,-1.1914981034204566,0.07276163156312182,0.6151701389077007
0.23494819373936168,0.29409482769604733,-1.1883367790459847,0.07221517915338206,0.6138766509353393
0.23529411764705882,0.29310710846072763,-1.1863810671744641,0.0718789390915507,0.6130774128016544
0.23529411764705882,0.2931071085231173,-1.1863810672658361,0.07187893911265127,0.6130774128511303
0.23564004155475596,0.29212137573589025,-1.1844239032204507,0.07154383287453427,0.6122783097805358
0.23619975819493114,0.2905306469446123,-1.1812540793962074,0.07100401810868635,0.6109856124939447
0.23654568210262827,0.28955013932126983,-1.1792931330567877,0.07067187492268842,0.6101868495759433
0.23654568210262827,0.2895501393820652,-1.1792931331369967,0.07067187494263161,0.6101868496200166
0.23689160601032544,0.2885716379879193,-1.177330751783686,0.07034086182175892,0.6093882121629679
0.2374513226505006,0.28699265434920185,-1.1741525291255732,0.06980766268782666,0.608096249415563
0.23779724655819776,0.28601943473649816,-1.1721864226885708,0.06947960423635618,0.6072979297749981
0.23779724655819776,0.2860194347952103,-1.1721864227566612,0.06947960425505778,0.6072979298138004
0.2381431704658949,0.2850482448405855,-1.1702189078608716,0.06915267320632461,0.6064997281863511
0.23870288710607007,0.2834811434705985,-1.1670324419712559,0.06862607410901482,0.6052084564500535
0.2390488110137672,0.2825153012220686,-1.165061284100942,0.0683020921303001,0.6044105561260545
0.2390488110137672,0.2825153012779398,-1.1650612841554213,0.06830209214762607,0.6044105561598432
0.23939473492146435,0.2815515155660095,-1.1630887539841204,0.06797923593603139,0.60361276869147
0.23995445156163953,0.2799964537731101,-1.1598942566759964,0.06745922728923061,0.6023221578361038
0.24030037546933666,0.2790380904292239,-1.1579181909843848,0.06713931713499317,0.6015246613080466
0.24030037546933666,0.27903809048195805,-1.15791819102461,0.06713931715090098,0.6015246613368906
0.24064629937703383,0.27808181377243874,-1.1559407989368033,0.06682053207687016,0.6007272749194512
0.24120601601720898,0.2765389677020609,-1.1527385390652554,0.06630710984528476,0.5994373089285838
0.24155193992490614,0.2755881961159572,-1.1507577445485435,0.06599127018978566,0.598640209557624
0.24155193992490614,0.2755881961648349,-1.1507577445730386,0.06599127020411401,0.5986402095814303
0.24189786383260328,0.27463954426294834,-1.148775679376477,0.0656765558034589,0.5978432200988704
0.24245758047277846,0.27310910733815874,-1.1455659832248604,0.0651697209953802,0.5965538977311386
0.2428035043804756,0.272166050656501,-1.1435806743738473,0.06485795350725261,0.5957571981406805
0.2428035043804756,0.27216605070098854,-1.1435806743817014,0.06485795351993698,0.5957571981598128
0.24314942828817274,0.2712251494002308,-1.1415941603529298,0.0645473122265232,0.5949606108546611
0.24370914492834791,0.26970733053463736,-1.1383774114740892,0.06404707032919742,0.593671946200329
0.24405506883604505,0.268772121048484,-1.1363878380600283,0.06373937931177481,0.5928756585981328
0.24405506883604505,0.2687721210880454,-1.1363878380504329,0.06373937932275225,0.5928756586129731
0.2444009927437422,0.2678391049874388,-1.1343971346284292,0.06343281610082685,0.592079488391004
0.24496070938391737,0.26633412660139927,-1.1311737731519276,0.06293917646918683,0.5907915113276379
0.2453066332916145,0.2654069044775101,-1.129180219673669,0.06263556847289654,0.5899956577637202
0.2453066332916145,0.26540690451163473,-1.1291802196459035,0.06263556848210482,0.5899956577745988
0.24565255719931167,0.2644819157150685,-1.1271856207820063,0.06233309043126863,0.5891999294426361
0.24621227383948682,0.26299001156517154,-1.123956142153219,0.0618460656337629,0.587912685977019
0.246558197747184,0.26207092346503924,-1.1219589269270163,0.06154654904296403,0.5871172985275345
0.246558197747184,0.26207092349326766,-1.1219589268805168,0.06154654905035747,0.5871172985348234
0.24690412165488113,0.26115411019947987,-1.119960760027862,0.06124816498593505,0.5863220469625319
0.2474638382950563,0.25967552303825,-1.1167257131583472,0.06076777011277912,0.5850355994452747
0.24780976220275344,0.25876472063697054,-1.1147251870413897,0.06047235471085322,0.5842407203153079
0.24780976220275344,0.2587647206588919,-1.1147251869757702,0.0604723547164011,0.5842407203194133
0.24815568611045058,0.2578562356550613,-1.112723811710514,0.06017807472927378,0.5834459905186763
0.24871540275062576,0.2563912147437696,-1.109483796531678,0.059704326670170456,0.5821604177217748
0.2490613266583229,0.2554888531647539,-1.107480341278808,0.05941302318769017,0.5813660992616501
0.2490613266583229,0.2554888531800389,-1.1074803411940026,0.05941302319139395,0.5813660992631111
0.24940725056602006,0.254588852257179,-1.1054761474733914,0.059122858192798396,0.580571946381553
0.2499669672061952,0.25313765076073425,-1.102231811901359,0.058655774892949104,0.5792873434342504
0.2503128911138924,0.25224388693862915,-1.1002258381476944,0.058368594542758744,0.5784936480637073
0.2503128911138924,0.2522438869468442,-1.1002258380434367,0.05836859454457675,0.5784936480628853
0.25065881502158954,0.25135252723999607,-1.0982192440723422,0.05808255579659068,0.5777001372770403
0.25121853166176467,0.24991539949921535,-1.0949712803182927,0.05762215548891879,0.5764166154264907
0.25156445556946183,0.2490303904755786,-1.0929632251643184,0.05733910948856756,0.575623615445748
0.25156445556946183,0.24903039047676012,-1.0929632250413983,0.05733910948854729,0.5756236154428135
0.251910379477159,0.24814782875704486,-1.0909546747746635,0.05705720812707194,0.574830821741092
0.2524700961173341,0.24672502752768377,-1.087703815146277,0.05660350856581535,0.573548507958563
0.2528160200250313,0.24584892874821412,-1.085694139469034,0.05632460766845088,0.5727562852850141
0.2528160200250313,0.24584892874209038,-1.085694139327667,0.05632460766655266,0.5727562852799779
0.25316194393272845,0.2449753197102791,-1.0836840996920156,0.056046854233370455,0.5719642931750684
0.2537216605729036,0.2435670933888957,-1.0804311118927734,0.055599871936978615,0.5706833296257728
0.25406758448060074,0.24270005697917207,-1.0784202973051042,0.05532512596243735,0.5698919754187082
0.25406758448060074,0.2427000569656272,-1.078420297145994,0.05532512595873707,0.5698919754123977
0.2544135083882979,0.24183555152352773,-1.076409254902834,0.05505152993357763,0.5691008785387555
0.254973225028473,0.24044214134573805,-1.073154936755079,0.054611279429693314,0.5678214218609701
0.2553191489361702,0.23958431438217634,-1.071143482229897,0.054340696800410704,0.5670310360315197
0.2553191489361702,0.2395843143615657,-1.0711434820549535,0.054340696795083354,0.5670310360247101
0.25566507284386736,0.23872905789381374,-1.0691319403559774,0.05407126613567637,0.5662409366157595
0.25622478948404254,0.23735069519172353,-1.0658771141127894,0.05363775923127188,0.5649631570274651
0.2565707133917397,0.23650221803395674,-1.0638655324057453,0.053371346532082344,0.5641738476678827
0.2565707133917397,0.23650221800620996,-1.0638655322157793,0.05337134652519556,0.5641738476612741
0.25691663729943687,0.23565634872606497,-1.0618540069590132,0.05310608723279965,0.5633848559553556
0.257476353939612,0.23429325227453787,-1.0585995132531711,0.052679332320978024,0.5621089362322944
0.25782227784730916,0.23345425693990854,-1.0565883270669296,0.05241709387586937,0.5613208189362939
0.25782227784730916,0.23345425690544291,-1.0565883268642244,0.05241709386761502,0.5613208189307699
0.2581682017550063,0.23261790425108728,-1.0545773428104162,0.05215600957112041,0.5605330524646905
0.25872791839518144,0.231270277730209,-1.0513240342931391,0.05173601097709196,0.5592591867495097
0.2590738423028786,0.23044088636451765,-1.0493137723069117,0.0514779484583399,0.5584723838558612
0.2590738423028786,0.23044088632347443,-1.0493137720929469,0.051477948448845845,0.5584723838523303
0.2594197662105758,0.22961416945248217,-1.0473038588502,0.05122104002216462,0.557685966683827
0.2599794828507509,0.22828219905616728,-1.044052593587158,0.05080779739913199,0.5564143591703256
0.26032540675844806,0.22746252248329893,-1.0420437863087637,0.05055390946242243,0.5556289989061196
0.26032540675844806,0.22746252243637824,-1.0420437860863354,0.05055390945194539,0.5556289989055828
0.26067133066614523,0.2266455488068898,-1.0400354739368114,0.05030117465865923,0.5548440607311205
0.26123104730632035,0.2253294010318922,-1.0367871086487777,0.0498946824388565,0.5535749242039061
0.2615769712140175,0.22451953744736605,-1.0347802842545692,0.04964496440282648,0.5527911397740244
0.2615769712140175,0.22451953739487623,-1.0347802840255678,0.04964496439148187,0.552791139776939
0.2619228951217147,0.22371240149927257,-1.032774099763754,0.04939639757673957,0.5520078150081925
0.2624826117618898,0.22241222117119613,-1.0295294830705222,0.04899664449572179,0.5507413693109053
0.26282853566958697,0.22161225496391967,-1.0275251632061175,0.04875108806026461,0.549959297921066
0.26282853566958697,0.22161225490644842,-1.0275251629730684,0.04875108804826433,0.5499592979283137
0.26317445957728414,0.2208150371289862,-1.0255216257022821,0.04850667986777699,0.5491777246972821
0.26373417621745926,0.21953094563729306,-1.0222815913307008,0.0481136485502971,0.5479141950878992
0.2640801001251564,0.2187409463553613,-1.0202802869337,0.04787224155706921,0.5471339769109476
0.2640801001251564,0.21874094629357377,-1.020280286699392,0.04787224154464022,0.5471339769234443
0.2644260240328536,0.21795371192117896,-1.0182799036779064,0.04763197873816325,0.5463542960372814
0.26498574067302877,0.21668580571759852,-1.015045263803586,0.04724564536019944,0.545093911478604
0.26533166458072593,0.21590582720240997,-1.0130474710340123,0.04700837160169088,0.5443156885897864
0.26533166458072593,0.21590582713697273,-1.0130474708010848,0.04700837158906877,0.5443156886086059
0.2656775884884231,0.21512862554050294,-1.0110507334082,0.04677223680313101,0.5435380424806027
0.2662373051285982,0.2138769749112624,-1.0078222722042383,0.046392570832780804,0.5422810338984492
0.2665832290362954,0.21310705459608884,-1.0058284685020977,0.04615940990835677,0.5415049491890911
0.2665832290362954,0.21310705452751738,-1.005828468273013,0.04615940989568495,0.5415049492146756
0.26692915294399255,0.2123399185021167,-1.0038358480990615,0.04592738155111289,0.5407294807671206
0.2674888695841677,0.21110456659269372,-1.0006143154930307,0.045554345559623545,0.53947607925882
0.26783479349186484,0.21034472496111165,-0.9986249557863975,0.04532527277549348,0.5387022753229632
0.26783479349186484,0.21034472489017148,-0.9986249555639123,0.045325272762979193,0.5387022753559086
0.268180717399562,0.20958767016577262,-0.9966369006856797,0.0450973249691211,0.5379291269072691
0.26874043403973713,0.20836863230215918,-0.9934230064939833,0.044730874523623176,0.5366795619548691
0.2690863579474343,0.2076188725391273,-0.9914385196798295,0.044505860846374166,0.5359081799992281
0.2690863579474343,0.20761887246653243,-0.9914385194663767,0.04450586083419666,0.5359081800399779
0.26943228185513146,0.20687189741017944,-0.9894554510050826,0.04428196335656698,0.5351374922226149
0.2699919984953066,0.20566916071901725,-0.986249859518788,0.04392204699538659,0.5338919899541038
0.27033792240300375,0.2049294685338117,-0.984270645204682,0.043701059052148605,0.5331231687274187
0.27033792240300375,0.20492946846017093,-0.9842706450026465,0.043701059040461586,0.5331231687764212
0.2706838463107009,0.20419255394025565,-0.9822929539297811,0.043481177312108925,0.5323550794711033
0.27124356295087604,0.20300607721753922,-0.9790962788908272,0.04312773658640634,0.5311138609435706
0.2715894868585732,0.20227642081924074,-0.9771227043893066,0.04291073670529853,0.5303477356815188
0.2715894868585732,0.20227642074522112,-0.977122704201186,0.042910736694289194,0.5303477357395225
0.27193541076627037,0.20154953015234567,-0.975150748418858,0.04269483186830064,0.5295823790314572
0.2724951274064455,0.20037924399383972,-0.971963548487569,0.042347801452510464,0.528345658567965
0.27284105131414266,0.19965957423198238,-0.9699959461394054,0.042134747746797575,0.5275823599854227
0.27284105131414266,0.19965957415828375,-0.9699959459675582,0.0421347477366633,0.5275823600532702
0.2731869752218398,0.19894265359157642,-0.9680300477297189,0.04192277678238053,0.5268198652417545
0.273746691862015,0.19778846078381612,-0.9648528225100991,0.04158208465347309,0.525587848864987
0.27409261576971217,0.197078711438272,-0.9628914873353981,0.0413729311449682,0.5248275022074977
0.27409261576971217,0.19707871136523092,-0.9628914871811447,0.04137293113575287,0.5248275022851097
0.27443853967740933,0.19637168995148102,-0.9609319308112022,0.04116484696926019,0.5240679929402132
0.27499825631758446,0.19523346605474332,-0.9577651173164263,0.04083041463417838,0.5228408768649526
0.2753441802252816,0.19453355424516094,-0.9558103049549095,0.04062511140575462,0.5220836009935441
0.2753441802252816,0.19453355417356666,-0.9558103048205747,0.04062511139762725,0.5220836010812399
0.2756901041329788,0.19383634452494997,-0.9538573347792906,0.040420863046532224,0.521327194154363
0.2762498207731539,0.19271393871169534,-0.9507013045740427,0.04009260583456924,0.5201051634172236
0.2765957446808511,0.19202376546767813,-0.9487532296675361,0.03989109922496986,0.5193510700070668
0.2765957446808511,0.19202376539785695,-0.948753229554032,0.03989109921795491,0.5193510701045772
0.27694166858854824,0.1913362642089773,-0.9468070489026167,0.039690632022832885,0.5185978751456496
0.27750138522872336,0.19022950028036376,-0.9436621057762137,0.039368459423052005,0.5173811023662215
0.27784730913642053,0.18954895120001786,-0.9417209406303364,0.0391706922417098,0.5166302951523021
0.27784730913642053,0.18954895113246345,-0.9417209405392238,0.03917069223590705,0.5166302952598931
0.2781932330441177,0.18887103986722492,-0.9397817096959555,0.038973948072212106,0.5158804136887601
0.2787529496842928,0.1877797174242512,-0.9366480878559184,0.03865776410670423,0.5146690579388382
0.27909887359199,0.1871086634330214,-0.9347139614492688,0.038463675872937045,0.5139216320508023
0.27909887359199,0.1871086633678845,-0.9347139613809076,0.03846367586836724,0.5139216321686523
0.27944479749968715,0.1864402090381218,-0.932781797207937,0.03827059339009611,0.5131751566298508
0.28000451413986227,0.18536410477839263,-0.9296596599605087,0.03796029701630202,0.5119693624297501
0.28035043804755944,0.18470240295511364,-0.9277326572339261,0.03776982421294236,0.5112254037934902
0.28035043804755944,0.18470240289313,-0.9277326571902539,0.037769824209735035,0.5112254039216385
0.2806963619552566,0.18404325891393508,-0.9258076323974016,0.03758033910950923,0.5104824177108694
0.2812560785954317,0.18298212807860886,-0.9226970714298192,0.03727582465620166,0.5092823141748033
0.2816020025031289,0.18232962258013719,-0.9207772329758264,0.037088901007056675,0.5085418990372154
0.2816020025031289,0.18232962252101945,-0.920777232955609,0.037088901005065664,0.5085418991748031
0.28194792641082606,0.18167962963765377,-0.918859375831602,0.03690294629143567,0.5078024757788725
0.28250764305100123,0.18063320751076486,-0.9157604108569509,0.03660410390469526,0.5066081758875073
0.2828535669586984,0.17998973050606737,-0.9138477327711585,0.03642066064935623,0.5058713703686627
0.2828535669586984,0.1799897304504924,-0.9138477327759317,0.036420660648705507,0.505871370515821
0.28319949086639556,0.1793487176999673,-0.9119370271607183,0.0362381669271891,0.505135573199525
0.2837592075065707,0.1783167212227763,-0.908849606132618,0.035944883039159076,0.5039471732189951
0.28410513141426785,0.17768209391768208,-0.9069440402867208,0.0357648492300152,0.5032140330159637
0.28410513141426785,0.17768209386558675,-0.9069440403157287,0.035764849230605474,0.5032140331718081
0.284451055321965,0.17704987960260438,-0.9050404259207059,0.035585744999952665,0.5024819146986477
0.28501077196214014,0.17603200902869504,-0.9019644256360979,0.035297902804186265,0.5012994937533257
0.2853566958698373,0.17540604268603446,-0.9000658801013195,0.035121205597074684,0.500570063882283
0.2853566958698373,0.17540604263758355,-0.9000658801546711,0.035121205598913637,0.5005700640467612
0.2857026197775345,0.17478243555993928,-0.8981692530524311,0.034945417542377434,0.4998416664469895
0.2862623364177096,0.17377837612682545,-0.8951044800840348,0.034662897466110655,0.49866528619207035
0.28660826032540676,0.17316087310749384,-0.8932128197964083,0.03448946241305846,0.49793960081918004
0.28660826032540676,0.17316087306279296,-0.8932128198739063,0.034489462416141634,0.49793960099223455
0.2869541842331039,0.17254567325641612,-0.8913230332249269,0.03431691569398411,0.4972149554133784
0.28751390087327905,0.17155509688286782,-0.888269225223913,0.03403959587089442,0.49604465984090723
0.2878598247809762,0.17094585169695542,-0.8863842728629563,0.03386934721149749,0.4953227421911859
0.2878598247809762,0.17094585165606052,-0.8863842729640853,0.03386934721579851,0.4953227423725809
0.2882057486886734,0.17033885164646012,-0.8845011379477054,0.033699965755641416,0.4946018690085163
0.2887654653288485,0.16936141863258206,-0.8814579652563085,0.03342772249293524,0.4934376843738891
0.28911138923654567,0.16876021898841193,-0.8795795023050611,0.03326058344108695,0.4927195467103954
0.28911138923654567,0.1687602189513422,-0.8795795024291924,0.033260583446560535,0.4927195468997111
0.28945731314424283,0.16816120475095447,-0.8777027893506039,0.03309429022852102,0.4920024549885545
0.29001702978441796,0.16719656546784878,-0.87466985688886,0.03282699846455438,0.4908443898458381
0.2903629536921151,0.1666031933124368,-0.8727976248569529,0.032662891488750775,0.49013003351467754
0.2903629536921151,0.16660319327920048,-0.8727976250034137,0.032662891495339526,0.49013003371132446
0.2907088775998123,0.1660119454248464,-0.8709270645594392,0.03249960883042122,0.48941672159871463
0.29126859423998747,0.1650597419863707,-0.8679039139627573,0.03223714258081109,0.4882647669392483
0.29161451814768463,0.16447397453362325,-0.8660376157608047,0.03207598967704575,0.4875541824777952
0.29161451814768463,0.16447397450413637,-0.8660376159285157,0.03207598968466995,0.4875541826810916
0.2919604420553818,0.1638902690799563,-0.8641729006161157,0.0319156394852021,0.4868446379453986
0.2925201586955569,0.1629501369846781,-0.8611590125823932,0.03165787227456867,0.48569876743253987
0.2928660826032541,0.16237174772193919,-0.859298314012253,0.03149959522944149,0.48499193473276525
0.2928660826032541,0.16237174769611482,-0.8592983142003009,0.031499595237996066,0.4849919349416134
0.29321200651095125,0.16179535733362643,-0.8574390998400889,0.03134209927769392,0.4842861345685227
0.2937717231511264,0.16086692706645334,-0.8544338966481626,0.03108890455367075,0.4831463048465531
0.29411764705882354,0.1602956867327446,-0.8525784279866337,0.03093342519566937,0.4824431933599623
0.29411764705882354,0.16029568671076908,-0.8525784281944877,0.030933425205124696,0.48244319357356913
0.2944635709665207,0.15972638156116725,-0.8507243355449792,0.030778705367325236,0.481741104169735
0.2950232876066958,0.15880928016507903,-0.8477271837653538,0.03052995689913407,0.4806072552466519
0.295369211514393,0.1582449577257218,-0.8458765415154157,0.03037719734449032,0.4799078242534215
0.295369211514393,0.15824495770734337,-0.8458765417414098,0.030377197354747625,0.4799078244712055
0.29571513542209016,0.15768250641251616,-0.8440271582861587,0.030225175876659974,0.47920940255711264
0.2962748520622653,0.1567763590333819,-0.8410373716892321,0.029980748141141725,0.4780814582949656
0.29662077596996245,0.1562187226089733,-0.8391911203550203,0.029830631023695434,0.4773856571974996
0.29662077596996245,0.156218722594276,-0.8391911205986695,0.02983063103470973,0.4773856574186768
0.2969666998776596,0.15566289320108387,-0.837346002319391,0.029681230731940338,0.4766908497196954
0.29752641651783474,0.15476732455642028,-0.8343628448083181,0.0294409992710399,0.47556871832315
0.2978723404255319,0.15421614233679798,-0.8325205187898663,0.029293447963303996,0.4748764869784031
0.2978723404255319,0.15421614232565276,-0.8325205190497116,0.02929344797499756,0.47487648720228703
0.29821826433322907,0.15366670320367629,-0.8306791923762954,0.029146592462393532,0.47418523100221366
0.2987779809734042,0.15278133905947008,-0.8277018812109709,0.028910434236101318,0.47306880562239256
0.29912390488110135,0.15223638020142047,-0.8258629868029452,0.02876537306200338,0.47238007472235904
0.29912390488110135,0.1522363801938898,-0.8258629870779253,0.02876537307435681,0.4723800749485922
0.2994698287887985,0.1516931009207082,-0.8240249508933005,0.028620986974249977,0.471692298471941
0.3000295454289737,0.15081756950474776,-0.8210526599622786,0.02838878068964013,0.4705814578311855
0.30037546933667086,0.1502786049985313,-0.8192166774085431,0.028246135124144384,0.4698961492958436
0.30037546933667086,0.1502786049946231,-0.8192166776977049,0.028246135137136686,0.46989614952420083
0.30072139324436803,0.1497412572178931,-0.8173814054205503,0.028104144276624547,0.46921177233955885
0.30128110988454315,0.14887519060594434,-0.8144132686703256,0.027875770702082917,0.4681063814028442
0.3016270337922403,0.14834199412646398,-0.8125796543214675,0.02773546756225173,0.4674244088057559
0.3016270337922403,0.14834199412621252,-0.8125796546241079,0.027735467575864207,0.46742440903595867
0.3019729576999375,0.14781035241188284,-0.8107465963967462,0.027595799175779572,0.4667433424906895
0.3025326743401126,0.14695338789250928,-0.8077817114350825,0.02737114144203056,0.4656432531867094
0.30287859824780977,0.1464257366361676,-0.8059499000077305,0.02723310906975897,0.4649645222107818
0.30287859824780977,0.1464257366394538,-0.8059499003224173,0.027233109083905926,0.4649645224418848
0.30322452215550694,0.14589957930056213,-0.8041184852834404,0.027095691938038062,0.4642866701181378
0.30378423879568206,0.1450513607021896,-0.8011559170963232,0.02687463582161855,0.4631917220824263
0.3041301627033792,0.14452903620328,-0.7993253240108759,0.0267388042558461,0.46251613098419186
0.3041301627033792,0.14452903621023194,-0.7993253243370401,0.026738804270508704,0.46251613121557184
0.3044760866110764,0.1440081461260591,-0.7974949630116271,0.026603568916978564,0.461841389404646
0.3050358032512515,0.14316832514693917,-0.7945337479351705,0.026386003115836935,0.4607514107739259
0.3053817271589487,0.14265111409896397,-0.7927037718225619,0.026252304261212618,0.4600788508914156
0.3053817271589487,0.14265111410961412,-0.7927037721590351,0.02625230427635226,0.4600788511223931
0.30572765106664584,0.14213527954188032,-0.7908738589905554,0.026119183163706823,0.4594071093378822
0.30628736770682097,0.14130351706109412,-0.7879130088645293,0.02590499956037597,0.45832191758496116
0.30663329161451813,0.1407912121228601,-0.7860830341759975,0.025773367346683434,0.45765227385414786
0.30663329161451813,0.1407912121372717,-0.7860830345219146,0.025773367362282633,0.45765227408429365
0.3069792155222153,0.14028022753561242,-0.78425295052262,0.0256422950074089,0.456983415586833
0.3075389321623904,0.13945619491578165,-0.7812914570711572,0.025431388921297565,0.4559028183842196
0.3078848560700876,0.13894859551650035,-0.7794608568453891,0.02530175945754225,0.4552359698831507
0.3078848560700876,0.13894859553475586,-0.7794608571999584,0.025301759473579526,0.45523597011188727
0.30823077997778475,0.13844226234234383,-0.7776299727650818,0.025172672614400555,0.45456987245977104
0.30879049661795993,0.1376256427360753,-0.7746668122597244,0.024964943046480257,0.45349366858826473
0.3091364205256571,0.1371225558851339,-0.7728349510755439,0.02483725477082676,0.45282948911105236
0.3091364205256571,0.13712255590716668,-0.7728349514373607,0.024837254787255646,0.4528294893378212
0.30948234443335426,0.13662068336950106,-0.7710026293438897,0.02471009253115137,0.45216602497004504
0.3100420610735294,0.13581117301773687,-0.7680367675239078,0.024505442398597605,0.4510940052663637
0.31038798498122655,0.1353124140979518,-0.7662030045736211,0.024379636219030613,0.4504323639031071
0.31038798498122655,0.13531241412413528,-0.7662030049426362,0.024379636235870434,0.4504323641270752
0.3107339088889237,0.1348148200818275,-0.7643686034725278,0.024254340198358346,0.4497714009416191
0.31129362552909884,0.13401212961340944,-0.7613990007728232,0.024052676559876456,0.44870334926514216
0.311639549436796,0.13351752320263024,-0.7595626932353012,0.023928695996449804,0.44804411103655084
0.311639549436796,0.13351752323292543,-0.7595626936099344,0.023928696013640807,0.4480441112567761
0.31198547334449317,0.1330240349516983,-0.7577255700096128,0.023805210461451703,0.44738551326637144
0.3125451899846683,0.13222789072491875,-0.7547511872790437,0.023606444745612555,0.4463212075794659
0.31289111389236546,0.13173727141237057,-0.7529116938835653,0.02348423606653296,0.4456642340993506
0.31289111389236546,0.1317372714467891,-0.7529116942620694,0.023484236084026604,0.4456642343148933
0.3132370378000626,0.1312477264223581,-0.7510712083289109,0.02336250806702143,0.445007862304608
0.31379675444023775,0.13045787181627616,-0.7480910127283826,0.0231665562797943,0.44394707573529507
0.3141426783479349,0.1299710850061831,-0.7462476975067985,0.02304606862886297,0.443292225877906
0.3141426783479349,0.1299710850449782,-0.746247697888506,0.02304606864668858,0.443292226088464
0.3144886022556321,0.12948533181858862,-0.744403215836344,0.0229260481267236,0.4426379383041515
0.3150483188958072,0.1287015285710052,-0.7414161873102606,0.02273283106197415,0.44158044030985133
0.31539424280350437,0.12821843131156663,-0.7395684237010215,0.022614016588025327,0.44092757095651103
0.31539424280350437,0.1282184313547779,-0.739568424084374,0.022614016606152993,0.44092757116136555
0.31574016671120153,0.1277363303356181,-0.7377193226982142,0.02249565658375193,0.4402752240620621
0.31629988335137665,0.12695835986046775,-0.7347244608133674,0.022305100022180457,0.43922078165421025
0.3166458072590738,0.12647882165237992,-0.7328716359729764,0.022187913998671257,0.4385697484526999
0.3166458072590738,0.12647882170005187,-0.7328716363567779,0.022187914017088303,0.43856974865142995
0.316991731166771,0.12600024597258883,-0.7310173073826304,0.022071170649758835,0.4379191976847488
0.31755144780694616,0.1252279106629995,-0.7280136386008241,0.02188320554717373,0.4368675767110651
0.31789737171464333,0.12475181426185114,-0.7261551580057277,0.021767606486522678,0.43621823488740985
0.31789737171464333,0.12475181431398963,-0.7261551583885905,0.021767606505208103,0.43621823507954977
0.3182432956223405,0.12427665043750794,-0.724295013212981,0.02165243922007597,0.4355693355077152
0.3188030122625156,0.1235097749488373,-0.721281598624534,0.021467001885181324,0.4345203020180755
0.3191489361702128,0.1230370171488292,-0.7194168909411576,0.021352951645431474,0.43387250723906773
0.3191489361702128,0.12303701720539112,-0.7194168913210388,0.021352951664320715,0.4338725074234223
0.31949486007790995,0.12256516598800592,-0.7175503659060822,0.021239323261395902,0.4332251151904441
0.32005457671808507,0.1218035984718816,-0.7145263093606011,0.021056355516865306,0.4321784368654383
0.32040050062578224,0.12133409085977007,-0.7126548315732311,0.020943819398135794,0.43153204614071083
0.32040050062578224,0.12133409092080977,-0.712654831948315,0.0209438194172232,0.4315320463169014
0.3207464245334794,0.12086546816855737,-0.7107813920527664,0.02083169616414935,0.4308860189723038
0.3213061411736545,0.1201090814691021,-0.7077458487816933,0.02065114549514421,0.42984146665996886
0.3216520650813517,0.11964275114627931,-0.7058670916050415,0.02054009232695833,0.4291963393136396
0.3216520650813517,0.11964275121135148,-0.7058670919718806,0.020540092346129836,0.4291963394808041
0.32199798898904886,0.11917728842778487,-0.7039862385907355,0.020429444060185698,0.4285515371614799
0.322557705629224,0.11842598116208058,-0.7009384240606917,0.020251263734324655,0.4275088864707885
0.32290362953692114,0.11796277138390929,-0.6990519174597627,0.020141665942434852,0.42686488512727244
0.32290362953692114,0.11796277145312903,-0.699051917816918,0.020141665961675326,0.4268648852845569
0.3232495534446183,0.11750041646858635,-0.6971631927847315,0.020032466073719637,0.42622117171549145
0.32380927008479343,0.11675411402557527,-0.6941023919561947,0.019856615240242615,0.4251802046969621
0.3241551939924906,0.116293984802011,-0.6922077109740485,0.01974844890491505,0.42453719636782017
0.3241551939924906,0.11629398487488828,-0.6922077113175177,0.019748448924098647,0.4245371965141723
0.32450111790018776,0.11583470242021582,-0.69031070316077,0.019640674530940545,0.4238944401067672
0.3250608345403629,0.11509335782244098,-0.6872362799750774,0.019467118290719572,0.422854947041172
0.32540675844806005,0.11463628640703885,-0.6853330505946919,0.019360363180031318,0.4222128042269382
0.32540675844806005,0.11463628648318751,-0.6853330509212596,0.019360363199102476,0.42221280436238356
0.3257526823557572,0.11418005864908856,-0.6834274007385439,0.019253995091082755,0.4215708793392806
0.3263123989959324,0.11344365322545417,-0.6803388076368864,0.01908270452674668,0.4205326605804546
0.32665832290362956,0.11298963448222618,-0.678426712646953,0.018977344105247415,0.4198912624200198
0.32665832290362956,0.11298963456118385,-0.6784267129534596,0.01897734412408507,0.41989126254339837
0.3270042468113267,0.1125364611252562,-0.6765121202567239,0.01887236678515263,0.41925005008259425
0.32756396345150185,0.11180500496365779,-0.6734089076108573,0.018703318945996163,0.4182129179296508
0.327909887359199,0.11135405160366058,-0.6714876924391343,0.018599340357384437,0.41757215138396053
0.327909887359199,0.11135405168470192,-0.6714876927212402,0.01859934037585314,0.41757215149469873
0.3282558112668962,0.11090395031199995,-0.6695639212592455,0.018495741959589695,0.41693154093151436
0.3288155279070713,0.11017748249197633,-0.6664457467070636,0.018328919805552946,0.4158953215982166
0.32916145181476847,0.10972962515110078,-0.664515225092288,0.01822631382531871,0.4152550826684354
0.32916145181476847,0.10972962523349807,-0.6645152253458304,0.018226313843295424,0.4152550827661838
0.32950737572246563,0.10928263150195772,-0.6625821086926497,0.01812408611571141,0.4146149728144754
0.33006709236264076,0.10856122002680785,-0.6594487460033986,0.0179594784042153,0.4135795084050371
0.3304130162703379,0.10811650715777368,-0.6575088053680959,0.017858239357535628,0.41293970335804564
0.3304130162703379,0.1081165072405722,-0.6575088055887266,0.017858239374879244,0.4129397034428453
0.3307589401780351,0.10767267448062987,-0.6555662524204351,0.01775737762305148,0.41230000342951467
0.3313186568182102,0.10695641589277283,-0.6524175997601038,0.017594978738558312,0.41126515393423985
0.3316645807259074,0.1065149134402713,-0.6504682061007079,0.01749510437893799,0.41062570052099906
0.3316645807259074,0.10651491352237048,-0.6504682062837548,0.017495104395440792,0.410625700591834
0.33201050463360454,0.10607431242145668,-0.6485162050792307,0.01739560729286301,0.4099863316517769
0.33257022127377966,0.10536333102211853,-0.6453522922388841,0.017235417003693073,0.40895197685224355
0.33291614518147683,0.1049251218631304,-0.6433934943901476,0.017136908349338613,0.40831280548077087
0.33291614518147683,0.10492512194368424,-0.6433934945316566,0.017136908364852113,0.4083128055369308
0.333262069089174,0.10448783993406931,-0.64143211770181,0.01703877779896486,0.407673701784728
0.3338217857293491,0.10378228667518863,-0.6382531124529325,0.01688080095933611,0.40663974316177376
0.3341677096370463,0.10334746985239007,-0.6362850457633745,0.0167836620958316,0.40600079807961204
0.3341677096370463,0.1033474699300193,-0.6362850458577834,0.016783662110122253,0.40600079812033973
0.33451363354474345,0.102913610347401,-0.6343144531641587,0.016686902972288323,0.4053619078166404
0.33507335018491863,0.10221366130326402,-0.6311206661833141,0.016531149153119346,0.4043282703686756
0.3354192740926158,0.1017823509761718,-0.6291435551602846,0.016435386986580248,0.40368951072931913
0.3354192740926158,0.10178235104966415,-0.6291435552040533,0.016435386999497998,0.40368951075512205
0.33576519800031296,0.10135203201092594,-0.6271639961201234,0.016340006926067314,0.40305079735120247
0.3363249146404881,0.10065788641188925,-0.6239558841949161,0.016186489971184676,0.40201743122615397
0.33667083854818525,0.10023021055092701,-0.6219700441013186,0.016092113939432273,0.4013788320652052
0.33667083854818525,0.10023021061901853,-0.6219700440910169,0.01609211395083603,0.4013788320769671
0.3370167624558824,0.09980356364643236,-0.6199818590853899,0.01599812302289957,0.40074027515628324
0.33757647909605754,0.09911544150526361,-0.6167600265034343,0.015846860539771693,0.39970715710654775
0.3379224030037547,0.09869154033388576,-0.6147658637716347,0.01575388228328895,0.39906871019521056
0.3379224030037547,0.09869154039532348,-0.6147658637042065,0.015753882293037133,0.3990687101937168
0.33826832691145187,0.09826870878978321,-0.6127694843023538,0.0156612926965477,0.39843030628524895
0.338828043551627,0.09758684812661453,-0.609534682184468,0.015512305484172546,0.39739744089403406
0.33917396745932415,0.09716687232071541,-0.607532693521623,0.015420738479415202,0.3967591554381954
0.33917396745932415,0.09716687237433201,-0.6075326933953007,0.015420738487392768,0.3967591554245183
0.3395198913670213,0.09674800935240901,-0.60552864091499,0.015329564137226028,0.3961209186585793
0.34007960800719644,0.0960726630494781,-0.6022817643491742,0.015182875558420064,0.3950883392969126
0.3404255319148936,0.09565677171088942,-0.6002725344290223,0.015092734717572671,0.39445024245613713
0.3404255319148936,0.0956567717553104,-0.6002725342417563,0.01509273472361487,0.39445024243087623
0.3407714558225908,0.09524203835733464,-0.5982614170444432,0.015002990853295768,0.39381220498995084
0.3413311724627659,0.09457347064969386,-0.5950034997380212,0.014858626152600068,0.39277997440839846
0.34167709637046306,0.09416182907456185,-0.5929876973821878,0.014769927393495197,0.39214211158216944
0.34167709637046306,0.09416182910901152,-0.5929876971347747,0.014769927397559399,0.39214211154660655
0.34202302027816023,0.09375139193356663,-0.5909702064627788,0.014681630125643483,0.39150432390505374
0.34258273691833535,0.09308987467248232,-0.5877024132459118,0.014539615720716187,0.3904725345229772
0.3429286608260325,0.09268265199320302,-0.5856807862785326,0.014452375523763302,0.38983496946179275
0.3429286608260325,0.09268265201675038,-0.5856807859718268,0.01445237552577175,0.38983496941692497
0.3432745847337297,0.09227668081927595,-0.5836576903634929,0.014365541407167804,0.3891975003766863
0.34383430137390486,0.09162248950618111,-0.5803813072416111,0.014225904152703256,0.38816627416960603
0.344180225281602,0.09121985620154921,-0.5783546758058427,0.014140139101583802,0.3875290887967783
0.344180225281602,0.09121985621365918,-0.5783546754432134,0.014140139101576465,0.3875290887451305
0.3445261491892992,0.09081852139832454,-0.5763268136822465,0.014054784667696567,0.38689202519751276
0.3450858658294743,0.09017193109874541,-0.5730432356717055,0.013917551111721101,0.38586151317088585
0.3454317897371715,0.08977405645679312,-0.5710124842519894,0.013833277435129073,0.3852248071742982
0.3454317897371715,0.0897740564570774,-0.5710124838374246,0.013833277433144631,0.3852248071178162
0.34577771364486865,0.0893775265325698,-0.5689807566193635,0.01374941873460379,0.38458825355816395
0.34633743028504377,0.08873880775479898,-0.5656914735309335,0.013614614382760246,0.3835586348077787
0.34668335419274093,0.08834585733033519,-0.5636575417346833,0.013531847503459673,0.38292252495956214
0.34668335419274093,0.0883458573187409,-0.5636575412743934,0.013531847499608535,0.3829225249008369
0.3470292781004381,0.08795429636717303,-0.5616229016935432,0.013449499659691153,0.38228660267899317
0.3475889947406132,0.08732371100619873,-0.5583294821632193,0.013317148264821634,0.38125808303876113
0.3479349186483104,0.08693584414402597,-0.556293354514187,0.013235902369198591,0.3806227022789004
0.3479349186483104,0.08693584412033986,-0.5562933540124961,0.013235902363538865,0.3806227022198472
0.34828084255600755,0.08654940934177553,-0.5542567970721045,0.013155079153624091,0.37998754854801825
0.3488405591961827,0.08592720676085912,-0.5509608710396472,0.013025202042897343,0.3789603588287035
0.34918648310387984,0.08554457422191616,-0.548923565878003,0.012945489675978009,0.37832585507981376
0.34918648310387984,0.08554457418715572,-0.5489235653451975,0.012945489668780456,0.37832585502319876
0.349532407011577,0.08516341358434035,-0.5468861167656275,0.012866203115789215,0.3776916217386989
0.35009212365175213,0.08454982700176641,-0.5435893572022849,0.01273881858413722,0.3766660156463444
0.3504380475594493,0.08417256880604221,-0.5415519152566228,0.012660650291708393,0.3760325504880982
0.3504380475594493,0.08417256876053356,-0.5415519146994608,0.012660650283120337,0.3760325504363307
0.35078397146714646,0.0837968190218395,-0.5395146192938582,0.012582910320658749,0.3753994026127453
0.3513436881073216,0.08319206217824685,-0.5362187230306968,0.01245803308521069,0.3743756543298019
0.35168961201501875,0.08282030561711157,-0.5341821954209229,0.012381417090074655,0.37374340138623335
0.35168961201501875,0.08282030556194446,-0.5341821948508634,0.012381417080403858,0.373743401343265
0.3520355359227159,0.08245009015035051,-0.5321461045338095,0.012305231240415753,0.37311151564469947
0.3525952525628911,0.08185435439043941,-0.5288527729414159,0.012182871976017532,0.37208991710771144
0.35294117647058826,0.08148821233111339,-0.5268182093147279,0.01210781391274878,0.37145906034699705
0.35294117647058826,0.08148821226729867,-0.5268182087413483,0.012107813902247709,0.37145906031572723
0.3532871003782854,0.08112363980158385,-0.5247843706907697,0.012033187064029945,0.37082862324290744
0.35384681701846055,0.08053709161872372,-0.5214952906235542,0.011913352028225355,0.36980948122093826
0.3541927409261577,0.0801766610915515,-0.5194637274614982,0.01183985473091181,0.3691802130981799
0.3541927409261577,0.08017666102039032,-0.5194637268946207,0.011839854719909287,0.3691802130827763
0.3545386648338549,0.07981782394630985,-0.5174331719651564,0.011766788913875462,0.3685514190975219
0.35509838147403,0.0792406030137565,-0.5141499972800253,0.011649479663018037,0.3675350521056623
0.35544430538172717,0.07888596410934884,-0.5121224466694051,0.011577543010661308,0.366907571624939
0.35544430538172717,0.07888596403215636,-0.512122446119055,0.011577542999450494,0.36690757162868454
0.35579022928942433,0.07853293760711798,-0.5100961777786011,0.011506037268492012,0.3662806211978865
0.35634994592959945,0.07796515532311672,-0.5068205118279345,0.011391250467448297,0.36526735630291196
0.3566958698372966,0.07761637040922928,-0.5047979509125701,0.011320871287278109,0.3646418670310548
0.3566958698372966,0.07761637032729748,-0.5047979503883272,0.011320871276119724,0.36464186705656226
0.3570417937449938,0.07726921192580455,-0.5027769343897484,0.011250921594684278,0.36401696465752886
0.3576015103851689,0.07671095047583687,-0.49951031380822714,0.011138648918941766,0.3630071342438367
0.3579474342928661,0.07636806373150375,-0.4974936750958384,0.011069820945974652,0.36238384231182474
0.3579474342928661,0.07636806364612889,-0.4974936746064743,0.011069820935105537,0.3623838423611344
0.35829335820056324,0.07602681237979661,-0.4954788295555667,0.011001420183759948,0.36176119448496935
0.35885307484073836,0.0754781243003755,-0.49222270957768843,0.010891648309318555,0.36075513303608864
0.3591989987484355,0.07514116155469647,-0.49021287223689425,0.010824362198819918,0.36013424516137843
0.3591989987484355,0.0751411614671451,-0.49021287179019374,0.010824362188452284,0.3601342452360533
0.3595449226561327,0.07480583810434707,-0.4882050607346658,0.010757500180202459,0.35951405842137496
0.3601046392963078,0.07426674631978983,-0.4849608022213801,0.010650210854551723,0.35851209936854905
0.360450563204005,0.07393571517486228,-0.4829585844654125,0.010584454242836909,0.3578938209295757
0.360450563204005,0.0739357150863357,-0.4829585840680608,0.010584454233155599,0.3578938210307426
0.36079648711170215,0.07360632224916411,-0.4809586071930904,0.010519117786667283,0.35727629995760124
0.3613562037518773,0.07307682054163728,-0.47772746548372447,0.010414287972460684,0.3562787726419657
0.3617021276595745,0.07275171075345113,-0.47573361810188436,0.010350045580616297,0.35566330583247907
0.3617021276595745,0.07275171066513278,-0.4757336177599306,0.010350045571789564,0.35566330596092643
0.36204805156727166,0.07242823327797646,-0.4737422062529229,0.01028621862626526,0.3550486516351709
0.3626077682074468,0.07190828715162183,-0.4705253219528564,0.010183820709754973,0.3540558784372772
0.36295369211514394,0.07158907124369601,-0.46854052304866517,0.010121074485395266,0.35344342053768824
0.36295369211514394,0.07158907115614223,-0.46854052276459407,0.010121074477480937,0.35344342069357076
0.3632996160228411,0.07127147710915248,-0.4665583338334426,0.010058738242360985,0.3528318287467229
0.36385933266301623,0.07076102495623254,-0.46335672530359495,0.009958740289671628,0.35184412237638446
0.3642052565707134,0.07044765899640099,-0.4613815760053721,0.009897469573342973,0.35123486409422827
0.3642052565707134,0.07044765891105195,-0.46138157578499683,0.00989746956651228,0.3512348642773547
0.36455118047841056,0.07013589989283123,-0.45940918873623254,0.009836602696298847,0.3506265233400204
0.3651108971185857,0.06963485446527834,-0.4562237465945276,0.009738968756450856,0.349644184339717
0.36545682102628285,0.069327279046764,-0.4542587681751167,0.0096791504812098,0.3490383083793333
0.36545682102628285,0.069327278964112,-0.4542587680182983,0.009679150475473472,0.3490383085886001
0.36580274493398,0.0690212914776278,-0.45229668165738823,0.00961972927449528,0.34843339890319824
0.36636246157415514,0.06852954158616652,-0.4491281650971335,0.009524419717857745,0.347456713462839
0.3667083854818523,0.06822768290683866,-0.44717379699539495,0.009466028621289861,0.3468543931872651
0.3667083854818523,0.06822768282761235,-0.44717379690367753,0.00946602861672173,0.3468543934226485
0.36705430938954947,0.06792738929748224,-0.44522242784132543,0.009408027255309558,0.3462530855597844
0.3676140260297246,0.06744480166210187,-0.44207146249825374,0.009314999131343446,0.3452823235366436
0.36795994993742176,0.06714857270314131,-0.4401280613899621,0.009258007981560576,0.34468372181526186
0.36795994993742176,0.06714857262790266,-0.4401280613646097,0.009258007978207063,0.3446837220766189
0.3683058738451189,0.06685388260308137,-0.43818774337348,0.009201398721845652,0.3440861758349676
0.36886559048529405,0.06638030384325937,-0.4350548208670316,0.009110606135603466,0.3431215890904893
0.3692115143929912,0.06608960561868515,-0.4331226607074519,0.009054985966148043,0.34252685733942323
0.3692115143929912,0.06608960554750337,-0.43312266074651695,0.00905498596393606,0.34252685762466795
0.3695574383006884,0.06580041695749848,-0.43119364500570584,0.008999739408140795,0.3419332211053415
0.37011715494086356,0.06533567563967813,-0.4280791237734716,0.008911133900685092,0.34097504209757473
0.3704630788485607,0.06505039847600405,-0.426158396631071,0.00885685424664972,0.34038431947180386
0.3704630788485607,0.06505039840930518,-0.4261583967339485,0.008856854245585653,0.34038431977992
0.3708090027562579,0.064766598861972,-0.42424085296280883,0.008802939554282584,0.33979472864720983
0.371368719396433,0.06431050762628163,-0.42114496066391943,0.008716470491488224,0.33884316938302655
0.3717146433041302,0.06403053248311538,-0.41923577848857235,0.008663499630111093,0.3382565822170707
0.3717146433041302,0.06403053242134304,-0.41923577865366674,0.008663499630151773,0.3382565825449862
0.37206056721182734,0.06375200052128743,-0.4173297970576354,0.008610884774711232,0.3376711595048681
0.37262028385200247,0.06330435821489305,-0.4142526341494551,0.008526499731864269,0.3367264107994036
0.37296620775969963,0.06302955800812335,-0.41235503127408585,0.008474804919761634,0.3361440722251848
0.37296620775969963,0.06302955795147702,-0.41235503149799274,0.008474804920892665,0.3361440725721475
0.3733121316673968,0.06275616462503567,-0.4104606254841734,0.00842345691717564,0.33556292706482677
0.3738718483075719,0.062316758442040834,-0.40740217002977325,0.008341102060099395,0.3346251581690195
0.3742177722152691,0.06204699936049765,-0.40551610637659125,0.008290649766529544,0.3340471679524846
0.3742177722152691,0.06204699930923973,-0.40551610665656396,0.008290649768753721,0.3340471683180624
0.37456369612296625,0.06177860911834421,-0.40363321622820864,0.008240534909088675,0.3334703964159731
0.3751234127631414,0.06134721671953436,-0.4005933297919981,0.008160155366689185,0.33253975498169613
0.37546933667083854,0.06108235953087975,-0.39871869476826155,0.008110911502082927,0.3319661995859261
0.37546933667083854,0.06108235948516691,-0.39871869510136376,0.00811091150536898,0.3319661999688558
0.3758152605785357,0.06081883192863379,-0.39684719093906157,0.008061995585427835,0.3313938844997865
0.3763749772187108,0.060395223539494294,-0.3938256255835639,0.0079835358137984,0.3304704969167687
0.376720901126408,0.06013512488271998,-0.39196224266069607,0.007935465953037632,0.32990144979801633
0.376720901126408,0.060135124842661716,-0.39196224304417904,0.007935465957354363,0.32990145019723566
0.37706682503410516,0.05987631564565305,-0.3901019312836773,0.007887714498259677,0.329333661114815
0.3776265416742803,0.059460256127261246,-0.38709833764067425,0.007811118635737175,0.3284176332430877
0.37797246558197745,0.0592047697749681,-0.38524596949528417,0.007764188233428466,0.3278531553682007
0.37797246558197745,0.05920476974061318,-0.38524596992540894,0.007764188238694533,0.32785315578081164
0.3783183894896746,0.05895053210057432,-0.38339659739851695,0.007717566698299212,0.3272899507137793
0.3788781061298498,0.058541782950284095,-0.3804105334903583,0.007642778902851348,0.32638136889945285
0.37922403003754696,0.05829076105021889,-0.3785688877736369,0.007596953501767067,0.3258215094851014
0.37922403003754696,0.05829076102170615,-0.37856888824553947,0.007596953507932307,0.3258215099088935
0.3795699539452441,0.05804094685837642,-0.37673014852057074,0.007551427489947402,0.3252629349919706
0.38012967058541924,0.05763926823090414,-0.3737610899788171,0.0074783922757272955,0.3243618675799586
0.3804755944931164,0.05739256254042011,-0.3719298257971075,0.007433637711233246,0.32380666510568884
0.3804755944931164,0.05739256251797604,-0.3719298263067495,0.007433637718262445,0.32380666553850695
0.3808215184008136,0.05714702369243868,-0.3701013662673812,0.007389173173226833,0.32325275647752244
0.3813812350409887,0.05675217634649431,-0.3671487172406301,0.007317835728962802,0.32235925562944695
0.38172715894868586,0.056509639426154556,-0.36532745209866185,0.007274118322606017,0.3218087390254747
0.38172715894868586,0.0565096394097475,-0.36532745264170935,0.007274118330447994,0.3218087394658398
0.38207308285638303,0.056268228910801826,-0.3635088795834172,0.007230681747268151,0.32125952279084785
0.38263279949655815,0.05587997611081996,-0.36057198451221784,0.007160988241125058,0.32037362663342694
0.3829787234042553,0.05564146248653647,-0.35876030175843654,0.007118274985518291,0.319827816677208
0.3829787234042553,0.05564146247630561,-0.3587603023309338,0.007118274994121787,0.3198278171225747
0.3833246473119525,0.05540403557407669,-0.3569511915487495,0.007075833582161466,0.31928331162361295
0.3838843639521276,0.0550221449399357,-0.35402934774161143,0.007007731451221587,0.3184050466803638
0.38423028785982477,0.054787512234983696,-0.3522268045136878,0.006965990185783045,0.31786395757056407
0.38423028785982477,0.05478751223092443,-0.3522268051098266,0.006965990195089584,0.3178639580187801
0.38457621176752194,0.05455392759703878,-0.35042670794379066,0.00692451205679661,0.3173241763610654
0.38513592840769706,0.05417817288634824,-0.34751917879378774,0.006857950278814198,0.31645356023727494
0.3854818523153942,0.05394728290373843,-0.3457253142924675,0.006817149852778336,0.31591720128623585
0.3854818523153942,0.05394728290578188,-0.345725314906644,0.0068171498627370595,0.3159172017357719
0.3858277762230914,0.053717403681234885,-0.3439337670927375,0.006776604153139752,0.3153821521863233
0.3863874928632665,0.053347566482498006,-0.34103979572421683,0.006711533496187259,0.31451919640932197
0.3867334167709637,0.05312028622724982,-0.33925413970918855,0.006671643917240698,0.31398757381969156
0.3867334167709637,0.05312028623513461,-0.3392541403359422,0.006671643927760308,0.31398757426817
0.38707934067866084,0.05289398103221486,-0.3374706705278863,0.006632000998445973,0.31345726248166034
0.387639057318836,0.052529852340014366,-0.33458949360512713,0.006568374243555636,0.31260197539867296
0.3879849812265332,0.0523060549617472,-0.3328115749236284,0.0065293668086495536,0.3120750940509972
0.3879849812265332,0.05230605497504896,-0.33281157555717816,0.006529366819614607,0.312075094495716
0.38833090513423035,0.052083198794246874,-0.33103571383294167,0.006490598344020817,0.3115495252922989
0.3888906217744055,0.05172458043528222,-0.32816657522993625,0.006428370475759447,0.31070191491464216
0.38923654568210264,0.05150414607186635,-0.32639593018872476,0.006390217881054266,0.31017978009661945
0.38923654568210264,0.051504146090117844,-0.3263959308242744,0.006390217892353918,0.3101797805351838
0.3895824695897998,0.05128462113515056,-0.32462721699995684,0.006352296969898456,0.30965895961082684
0.39014218622997493,0.050931327023279904,-0.3217693810856608,0.006291425331920328,0.30881903631946495
0.3904881101376721,0.0507141435306004,-0.320005561500429,0.006254101760014973,0.3083016553479461
0.3904881101376721,0.05071414355241741,-0.3200055621278936,0.006254101771396488,0.30830165577637825
0.39083403404536926,0.05049783991066238,-0.3182435535720599,0.006217003005646466,0.30778559125723004
0.3913937506855444,0.050149697031756396,-0.3153963172188421,0.006157447406076401,0.30695337013588087
0.39173967459324155,0.049935660521917336,-0.3136388974438594,0.006120928577976628,0.30644075366190876
0.39173967459324155,0.04993566054727311,-0.3136388980596762,0.006120928589380346,0.30644075407722826
0.3920855985009387,0.049722476693929395,-0.3118831765819796,0.0060846281330069465,0.30592945774108127
0.39264531514111384,0.04937932586261641,-0.3090458801366226,0.006026350906205806,0.30510496047335545
0.392991239048811,0.04916834113458724,-0.3072944637137608,0.005990614113732361,0.3045971236519048
0.392991239048811,0.04916834116222009,-0.3072944643088191,0.005990614124942769,0.30459712405072104
0.39333716295650817,0.0489581843429613,-0.3055446425024174,0.0059550897040755845,0.30409061242748814
0.3938968795966833,0.04861988069474893,-0.30271667929231166,0.005898055728401993,0.3032738688434811
0.39424280350438046,0.0484118614562856,-0.30097090429277223,0.0058630798305065015,0.3027708320924966
0.39424280350438046,0.04841186148524472,-0.30097090486369127,0.0058630798413932626,0.3027708324735794
0.3945887274120776,0.048204647884807564,-0.2992266311219924,0.005828310743579823,0.30226912752829727
0.39514844405225275,0.047871061046981106,-0.29640745488938747,0.0057724874053170045,0.3014601765172822
0.3954943679599499,0.0476659299598924,-0.2946669981348331,0.005738252796361892,0.3009619659781231
0.3954943679599499,0.04766592998915793,-0.2946669986788842,0.005738252806817258,0.3009619663417078
0.3958402918676471,0.04746158473062165,-0.29292796112820035,0.005704219841993846,0.30046509584379477
0.39640000850782225,0.047132598732950545,-0.2901170918063894,0.005649576959028456,0.29966398580303727
0.3967459324155194,0.046930287306812146,-0.28838167210983723,0.005616065514333992,0.29917063354089013
0.3967459324155194,0.046930287335615106,-0.2883816726259886,0.005616065524296001,0.29917063388795856
0.3970918563232166,0.04672874433952694,-0.2866476021510339,0.005582750965623656,0.29867863156453983
0.3976515729633917,0.046404257318703956,-0.2838446303273359,0.00552926068295442,0.29788542056494494
0.3979974968710889,0.046204705689398225,-0.2821140110014526,0.005496455689414269,0.297396964627536
0.3979974968710889,0.046204705717348644,-0.2821140114888658,0.0054964556988442775,0.2973969649578628
0.39834342077878604,0.046005907453363984,-0.2803846840894265,0.005463843209929164,0.2969098705132511
0.39890313741896116,0.045685831217408004,-0.27758927466277183,0.005411479879232896,0.2961246263355126
0.3992490613266583,0.04548898787339557,-0.27586326582038445,0.005379365962093568,0.29564111082584194
0.3992490613266583,0.04548898790075773,-0.27586326628068586,0.005379365971085436,0.2956411111421887
0.3995949852343555,0.04529288512228804,-0.2741385055034864,0.005347440535672156,0.29515897040089145
0.4001547018745306,0.044977144747406744,-0.2713504020384814,0.005296180609133598,0.29438177094595147
0.4005006257822278,0.044782966303931956,-0.2696288635954688,0.005264743672252428,0.2939032464108001
0.4005006257822278,0.044782966331437454,-0.269628864034132,0.0052647436809626965,0.293903246716535
0.40084654968992495,0.04458951787623508,-0.2679085442707549,0.005233491549148235,0.2934261121456045
0.40140626633010007,0.04427805146088446,-0.26512757521013597,0.005183313507945801,0.29265704660269304
0.40175219023779724,0.04408650257044856,-0.26341042142840154,0.005152540701468369,0.29218357099402503
0.40175219023779724,0.04408650259925128,-0.26341042185352853,0.005152540710114503,0.2921835712934286
0.4020981141454944,0.043895675356849524,-0.2616944735191837,0.005121949376724519,0.2917115031882797
0.4026578307856695,0.04358843410163268,-0.25892056198332375,0.00507283372012571,0.29095067445515893
0.4030037546933667,0.04339948758693242,-0.2572077684585747,0.005042713448688486,0.29048231494597465
0.4030037546933667,0.04339948761864243,-0.25720776887767316,0.005042713457509551,0.29048231524186435
0.40334967860106385,0.043211256730661826,-0.25549618617874204,0.005012771681801805,0.2900153837833676
0.403909395241239,0.042908205434039504,-0.25272936445533534,0.004964700988262793,0.2892629124221219
0.40425531914893614,0.04272184271747417,-0.2510209784451713,0.00493522296939835,0.28879974829478366
0.40425531914893614,0.04272184275383621,-0.251020978863625,0.004935222978631114,0.2887997485892598
0.4046012430566333,0.04253619214196674,-0.2493138312269139,0.0049059208587554715,0.2883380370756807
0.4051609596968085,0.042237310243965834,-0.24655426152569332,0.004858879937020686,0.28759406724501607
0.40550688360450565,0.04205352209657337,-0.24485041605863092,0.004830035311056316,0.2871361939651828
0.40550688360450565,0.0420535221389953,-0.24485041648078856,0.004830035320867312,0.2871361942587758
0.4058528075122028,0.041870445324654726,-0.24314786358313578,0.004801364414898611,0.28667980347891164
0.40641252415237794,0.041575728369735845,-0.24039586425079845,0.004755340520430033,0.2859445105892349
0.4067584480600751,0.0413945158915955,-0.23869679544177475,0.0047271219952442906,0.285492044865541
0.4067584480600751,0.041394515940538126,-0.23869679586691625,0.004727122005653267,0.2854920451566353
0.40710437196777227,0.0412140170698813,-0.23699910569343238,0.00469907548268746,0.28504109868250915
0.4076640886079474,0.040923478427080176,-0.23425518170020257,0.004654058569941465,0.28431469836040063
0.40801001251564456,0.04074485412309404,-0.23256124815422993,0.004626460577590385,0.283867783868695
0.40801001251564456,0.04074485417764562,-0.2325612485740181,0.004626460588414657,0.28386778415278596
0.4083559364233417,0.040566949084082676,-0.23086881704475898,0.004599033381987579,0.28342243413814616
0.40891565306351685,0.040280621588463655,-0.22813369172516343,0.004555016338250968,0.28270519164204777
0.409261576971214,0.04010461030199697,-0.2264453938099968,0.004528035165485101,0.28226400477326374
0.409261576971214,0.040104610359542645,-0.22644539420790685,0.004528035176313602,0.2822640050432621
0.4096075008789112,0.039929327407560083,-0.22475876390861776,0.004501224100006208,0.2818244378412672
0.4101672175190863,0.03964726447525395,-0.222033407505057,0.004458202891897395,0.2811166767054009
0.41051314142678347,0.03947390388639123,-0.2203514034984845,0.00443183674027736,0.2806814315245149
0.41051314142678347,0.03947390394265036,-0.22035140385256793,0.0044318367505047866,0.2806814317722146
0.41085906533448063,0.03930128435429579,-0.2186712787513768,0.004405640531285866,0.28024787253576816
0.41141878197465576,0.03902356009315164,-0.21595692857275622,0.004363614194216061,0.27954998107552503
0.4117647058823529,0.038852900493573046,-0.21428204444037097,0.004337863128941626,0.2791209326610754
0.4117647058823529,0.03885290054199786,-0.214282044717803,0.004337863137712844,0.2791209328775758
0.4121106297900501,0.038682997912545244,-0.2126092974918838,0.004312282325981666,0.27869364828773746
0.4126703464302252,0.038409705732357705,-0.20990746380883155,0.004271252728647323,0.2780060825257161
0.4130162703379224,0.03824180876713183,-0.20824069281086816,0.004246118473919887,0.27758352774159006
0.4130162703379224,0.03824180880199926,-0.20824069298712344,0.004246118480512432,0.2775835279194775
0.41336219424561954,0.03807468754551068,-0.20657636154730272,0.004221155202042128,0.2771628261556041
0.4139219108857947,0.03780593702162937,-0.20388881533874054,0.004181126556613474,0.2764861081357001
0.4142678347934919,0.037640873368252885,-0.2022313062575533,0.00415661214024709,0.27607038362138975
0.4142678347934919,0.03764087338286308,-0.20223130630839975,0.004156612143929588,0.276070383758815
0.41461375870118905,0.037476606110642824,-0.2005765785794344,0.004132269703142671,0.27565661168349276
0.4151734753413642,0.037212518110786484,-0.19790531954325769,0.004093247837452411,0.2749913231661912
0.41551939924906134,0.03705036409698542,-0.1962583524406769,0.004069357091155948,0.2745828003541165
0.41551939924906134,0.03705036408731854,-0.19625835236048852,0.0040693570916262075,0.2745828004574895
0.4158653231567585,0.036889027985043024,-0.19461453897169376,0.004045639441306182,0.2741763379443423
0.4164250397969336,0.036629728388748194,-0.19196174548307135,0.00400763089033044,0.2735231099585148
0.4167709637046308,0.03647056191091895,-0.19032669771323038,0.003984367866650748,0.27312218799800464
0.4167709637046308,0.03647056187620627,-0.19032669751428552,0.003984367864091442,0.27312218808252586
0.41711688761232796,0.03631223451995408,-0.18869519594672682,0.003961279013501844,0.2727234405889471
0.4176766042525031,0.03605784735727725,-0.18606316423253152,0.003924290061985462,0.2720829409963
0.41802252816020025,0.03590174366359483,-0.18444147192462623,0.003901658454859701,0.2716900390283878
0.41802252816020025,0.035901743607483924,-0.1844414716415132,0.0039016584500084026,0.271690039115195
0.4183684520678974,0.03574649883329668,-0.18282372772403865,0.0038792019048232186,0.2712994301143886
0.41892816870807253,0.03549713992631861,-0.18021481106453677,0.0038432377425017643,0.2706723520880253
0.4192740926157697,0.03534416797357031,-0.17860793342231704,0.003821240415437544,0.2702879028228218
0.4192740926157697,0.03534416790370834,-0.17860793310699458,0.003821240409464053,0.270287902934555
0.41962001652346687,0.035192072445743,-0.1770054074527179,0.0037994187467287935,0.2699058681885322
0.420179733163642,0.03494784469145947,-0.17442196795388742,0.0037644828974234684,0.2692929228296181
0.42052565707133915,0.03479806475016622,-0.1728313621105921,0.0037431216128744503,0.2689173693816243
0.42052565707133915,0.034798064676547044,-0.1728313618245299,0.0037431216071522775,0.2689173695394504
0.4208715809790363,0.03464917621144271,-0.17124550876630182,0.0037219362723799935,0.26854435511448355
0.4214312976192115,0.034410167393401345,-0.16868989275981833,0.003688030414103418,0.26794627093347506
0.42177722152690866,0.034263630313500174,-0.16711700474038485,0.0036673058148827694,0.2675800682332995
0.42177722152690866,0.03426363024546378,-0.16711700453655792,0.0036673058105792305,0.2675800684506243
0.42212314543460583,0.034117997118412666,-0.1655492677983814,0.0036467571669807275,0.2672165334269183
0.42268286207478095,0.03388428039627123,-0.16302380867746363,0.0036138813470223663,0.26663406340333956
0.4230287859824781,0.03374102844819802,-0.16147008095084783,0.0035937931657962275,0.26627768410451036
0.4230287859824781,0.03374102839188641,-0.16147008085996495,0.0035937931635630464,0.2662776843834459
0.4233747098901753,0.033598690817167313,-0.15992190510597293,0.0035738807518887507,0.2659241078273406
0.4239344265303504,0.03337032730321876,-0.15742894929362772,0.003542033893637287,0.2653580425996929
0.42428035043804757,0.03323039606964541,-0.15589584038712861,0.003522581305205301,0.26501198615136534
0.42428035043804757,0.033230396025853315,-0.15589584040495422,0.0035225813049507017,0.26501198648145263
0.42462627434574474,0.03309138811810315,-0.15436869268803555,0.0035033042123224006,0.26466887697632313
0.42518599098591986,0.03286843028269368,-0.15191063629270954,0.0034724847207015185,0.2641200607114099
0.425531914893617,0.032731850724787195,-0.15039964338961498,0.003453666704926681,0.2637848630960002
0.425531914893617,0.03273185068925186,-0.15039964348161777,0.003453666705925996,0.2637848634587041
0.4258778388013142,0.032596202416825745,-0.14889503487478947,0.0034350239085931236,0.2634527685669918
0.4264375554414893,0.03237869684818174,-0.14647435472874853,0.003405230158612682,0.2629221131550811
0.4267834793491865,0.03224549667066391,-0.14498702926631038,0.003387045748596252,0.2625983546779802
0.4267834793491865,0.03224549663551188,-0.14498702937876587,0.003387045749743305,0.26259835505317985
0.42712940325688364,0.03211323486695342,-0.1435065270882652,0.003369036312552906,0.26227786818355237
0.42768911989705877,0.03190122318349065,-0.1411257915024514,0.0033402668546540335,0.26176636201701126
0.42803504380475593,0.03177142686091422,-0.13966373958864642,0.003322715184007493,0.2614546710912091
0.42803504380475593,0.03177142681728791,-0.1396637396639894,0.0033227151841372293,0.26145467146042906
0.4283809677124531,0.031642574918405955,-0.13820896233078028,0.0033053382447329983,0.26114643429431683
0.4289406843526282,0.03143609218699616,-0.13587081214637126,0.0032775916447975624,0.26065514324275413
0.4292866082603254,0.031309719412540654,-0.134435675691353,0.0032606717671131063,0.26035619516020736
0.4292866082603254,0.031309719352608484,-0.13443567568337914,0.0032606717653041136,0.26035619551413036
0.42963253216802255,0.031184295217091415,-0.13300826909857974,0.0032439262947267407,0.2600608954077642
0.43019224880819773,0.030983365930337483,-0.1307153672671293,0.003217200630155982,0.2595909557881386
0.4305381727158949,0.03086042865614949,-0.12930878634544818,0.0032009111424305993,0.2593054667269472
0.4305381727158949,0.03086042857561341,-0.12930878623075606,0.003200911138260392,0.25930546706582547
0.43088409662359206,0.03073844135614134,-0.12791038127467003,0.003184795522729417,0.2590238299520281
0.4314438132637672,0.03054307361666654,-0.12566533663389337,0.0031590876364638054,0.2585764350464696
0.43178973717146435,0.030423572217556795,-0.12428889828547389,0.0031434261876906572,0.258305152762161
0.43178973717146435,0.03042357211693096,-0.12428889807034121,0.003143426181352278,0.25830515309565977
0.4321356610791615,0.030305018277880118,-0.12292105725864928,0.003127937718175803,0.25803793364306526
0.43269537771933664,0.030115197338130582,-0.12072633518399759,0.00310324239942585,0.25761431716542804
0.4330413016270338,0.029999116677060296,-0.11938151768336985,0.0030882051968187255,0.257358010742714
0.4330413016270338,0.02999911656167236,-0.11938151740574776,0.0030882051890698445,0.2573580110868511
0.43338722553473097,0.029883976069488834,-0.11804567975271894,0.0030733396134813057,0.25710598267905416
0.4339469421749061,0.029699658584805923,-0.11590351631677784,0.003049648897124448,0.25670740358987
0.43429286608260326,0.029586964811216816,-0.11459163946338576,0.0030352303259567654,0.25646685502580424
0.43429286608260326,0.029586964689912613,-0.11459163918266364,0.0030352303179221047,0.2564668553983959
0.4346387899903004,0.029475198138728953,-0.11328907387613348,0.003020981471139431,0.2562308026667691
0.43519850663047555,0.029296308316704045,-0.11120140966635397,0.0029982842170539477,0.25585853553981747
0.4355444305381727,0.029186947035749262,-0.10992360017213776,0.002984476659608838,0.2556345355299871
0.4355444305381727,0.029186946918569056,-0.10992359995354485,0.0029844766524835887,0.2556345359460013
0.4358903544458699,0.029078494140022122,-0.10865537700164393,0.002970836363475968,0.2554152520046649
0.436450071086045,0.02890492245002853,-0.10662382143300998,0.0029491182006887795,0.25507058579618064
0.43679599499374216,0.028798818518900732,-0.10538099834956526,0.002935912084808539,0.25486393503275956
0.43679599499374216,0.028798818414284492,-0.10538099824485586,0.0029359120795033828,0.25486393549805697
0.43714191890143933,0.028693598704895844,-0.10414797950287552,0.002922870273188746,0.2546622247743738
0.43770163554161445,0.028525203096000075,-0.10217380777254546,0.002902113892030003,0.2543464705810412
0.4380475594493116,0.02842226185369183,-0.10096668723190244,0.002889497936715837,0.2541579864042835
0.4380475594493116,0.028422261766398393,-0.10096668726813889,0.0028894979336586196,0.25415798691596975
0.4383934833570088,0.028320175427831523,-0.09976953566212553,0.002877042918349728,0.25397467308079663
0.43895319999718396,0.02815678434918481,-0.09785371178763524,0.002857228605571426,0.25368917932332613
0.43929912390488113,0.02805689372325136,-0.09668282523883194,0.0028451901825482097,0.25351970629862874
0.43929912390488113,0.028056893653603913,-0.09668282541077616,0.0028451901816223977,0.253519706845463
0.4396450478125783,0.02795782421011133,-0.09552202537208555,0.0028333090242423915,0.25335564410782074
0.4402047644527534,0.02779924029381032,-0.09366523807906732,0.002814415279153281,0.2531018158596882
0.4405506883604506,0.027702273048252374,-0.09253095510628893,0.0028029407870793503,0.25295223808865186
0.4405506883604506,0.027702272993078994,-0.09253095538191067,0.002802940787770441,0.2529522386548132
0.44089661226814775,0.027606089357160354,-0.0914068353967129,0.0027916196749954657,0.2528083241778854
0.44145632890832287,0.02745209264275893,-0.08960953253690215,0.0027736237515809995,0.25258764310565246
0.44180225281602004,0.027357908140918274,-0.08851208004046114,0.0027626989173685566,0.25245889626667806
0.44180225281602004,0.027357908095448746,-0.08851208037681356,0.0027626989190107105,0.2524588968363331
0.4421481767237172,0.02726446612832561,-0.08742483014991556,0.0027519234294046163,0.2523360824719751
0.4427078933638923,0.027114816116926586,-0.08568724153757991,0.0027348017094487426,0.2521501250142655
0.4430538172715895,0.027023261286187147,-0.08462671455314487,0.0027244117758230177,0.25204320705136285
0.4430538172715895,0.02702326124616114,-0.08462671491154306,0.002724411777852927,0.2520432076124741
0.44339974117928665,0.0269324044975291,-0.08357639368034045,0.0027141670378322265,0.25194251019076636
0.4439594578194618,0.026786840898276338,-0.08189853940740979,0.0026978952204054917,0.25179296344152835
0.44430538172715894,0.02669775043678955,-0.08087490333978856,0.0026880250277868316,0.2517089439942783
0.44430538172715894,0.02669775039979532,-0.08087490369591858,0.0026880250298907354,0.25170894454007475
0.4446513056348561,0.02660931014966808,-0.07986144058280456,0.002678295772852608,0.25163145509862245
0.44521102227503123,0.026467552662491487,-0.07824312835613491,0.002662848930934205,0.25152013154467656
0.4455569461827284,0.0263807487718968,-0.07725621586896791,0.0026534829344191644,0.25146016109727515
0.4455569461827284,0.02638074873755952,-0.07725621621562385,0.0026534829365380016,0.2514601616253705
0.44590287009042556,0.026294543662386084,-0.07627940642986178,0.0026442535108485974,0.25140705471066604
0.4464625867306007,0.02615629136266984,-0.07472022485709216,0.0026296060943764364,0.2513359078620565
0.44680851063829785,0.026071583361160687,-0.07376973189400715,0.002620728364967737,0.25130122791773785
0.44680851063829785,0.02607158333050464,-0.07376973223600074,0.0026207283672088663,0.2513012284281298
0.447154434545995,0.02598741913623006,-0.07282923355408344,0.0026119827402543215,0.2512737727592249
0.4477141511861702,0.025852349967799143,-0.07132854803232458,0.002598108594645319,0.25124491563450135
0.44806007509386736,0.025769534053062648,-0.07041403256299056,0.0025897028410431237,0.25123687099955
0.44806007509386736,0.02576953402756793,-0.07041403290935289,0.0025897028435628365,0.2512368714925544
0.4484059990015645,0.025687203279952914,-0.06950936554142206,0.0025814246325466606,0.2512364429491322
0.44896571564173965,0.025554973937303643,-0.06806632061999256,0.002568297069256465,0.2512521706691527
0.4493116395494368,0.025473833214931112,-0.067187205742794,0.002560346694624058,0.2512722244255087
0.4493116395494368,0.025473833195777368,-0.06718720610070289,0.0025603466975385645,0.25127222490046935
0.449657563457134,0.025393115422916376,-0.06631775700865733,0.002552519235708976,0.25130032227213633
0.4502172800973091,0.025263361665406638,-0.06493128583339117,0.002540111157861464,0.2513631391878127
0.45056320400500627,0.02518366642712236,-0.06408686700898988,0.002532599347562704,0.25141289046331433
0.45056320400500627,0.02518366641489305,-0.06408686738089761,0.002532599350916997,0.25141289091838465
0.45090912791270343,0.025104328441271848,-0.06325189845330859,0.002525205781700561,0.2514711544274064
0.45146884455287856,0.024976665736007608,-0.061920737721935286,0.002513489847308791,0.2515838056483675
0.4518147684605757,0.02489817391003403,-0.06111019291295766,0.0025063996748259064,0.2516650100407385
0.4518147684605757,0.02489817390480139,-0.06111019329704661,0.002506399678607348,0.25166501047331946
0.4521606923682729,0.02481997033508703,-0.060308852051892084,0.0024994230641999502,0.25175524290077544
0.452720409008448,0.02469399469857196,-0.05903156028317697,0.0024883718653472215,0.2519207499355221
0.4530663329161452,0.024616452399870273,-0.058253961699286864,0.0024816864039633436,0.25203534242574516
0.4530663329161452,0.024616452401426136,-0.058253962091560536,0.0024816864081307903,0.2520353428330534
0.45341225682384234,0.024539126190982342,-0.057485293690523825,0.0024751098412591024,0.2521595331060177
0.45397197346401746,0.024414415151253616,-0.056260271088805144,0.0024646960839039903,0.2523812334469781
0.45431789737171463,0.024337557299244028,-0.055514597653794975,0.002458398516627264,0.252531353742681
0.45431789737171463,0.02433755730728982,-0.055514598049728046,0.002458398521133963,0.2525313541221329
0.4546638212794118,0.024260840398528744,-0.05477755787382932,0.002452205233844987,0.25269170333374946
0.4552235379195869,0.024136954067306066,-0.0536030668378131,0.0024424019110532167,0.2529732940041401
0.4555694618272841,0.024060505077575546,-0.05288821693396516,0.002436475635805263,0.2531613143562046
0.4555694618272841,0.024060505091814066,-0.05288821732938505,0.0024364756406095103,0.2531613147055728
0.45591538573498125,0.023984119131221213,-0.05218168376201176,0.002430649108008796,0.2533602646307646
0.4564751023751564,0.023860601424428644,-0.05105586961705487,0.0024214296646611093,0.25370584982217104
0.4568210262828536,0.023784276004943837,-0.05037067390984212,0.0024158583940977404,0.2539344054024996
0.4568210262828536,0.02378427602506744,-0.05037067430086578,0.002415858399161009,0.25393440571985615
0.45716695019055076,0.023707933194981965,-0.04969346154463801,0.002410382437674707,0.25417466991438237
0.4577266668307259,0.023584313261453306,-0.04861437322588476,0.0024017209259903824,0.2545888128440659
0.45807259073842305,0.023507817351610602,-0.04795760738640027,0.00239648878135319,0.254860834750041
0.45807259073842305,0.023507817377274892,-0.04795760776918457,0.0023964887866369756,0.25486083503371865
0.4584185146461202,0.02343122138143416,-0.04730847849909744,0.0023913476460025317,0.25514543256986677
0.45897823128629534,0.023307015304022724,-0.046274088828404926,0.0023832188701481743,0.2556332116168515
0.4593241551939925,0.023230047196823672,-0.045644485911305606,0.002378310467811492,0.2559519625229913
0.4593241551939925,0.02323004722762871,-0.04564448628179777,0.0023783104732750773,0.2559519627715639
0.45967007910168967,0.0231528944712244,-0.04502216387829982,0.0023734889207388376,0.2562842546197336
0.4602297957418648,0.023027607306922,-0.04403038899449457,0.0023658685676845106,0.2568513237340709
0.46057571964956195,0.02294985899576571,-0.04342665118805894,0.002361269096449841,0.2572204361784423
0.46057571964956195,0.02294985903126984,-0.04342665154209129,0.0023612691020522946,0.25722043639080727
0.4609216435572591,0.02287184003742575,-0.04282983162094846,0.0023567524967533365,0.2576041644328709
0.46148136019743424,0.022744968265455863,-0.041878549128304667,0.0023496172501291926,0.25825681780546783
0.4618272841051314,0.022666127058878018,-0.04129935863559407,0.0023453125373820837,0.25868033511965344
0.4618272841051314,0.022666127098617792,-0.04129935896900548,0.002345312543084949,0.25868033529512524
0.4621732080128286,0.022586928204680154,-0.040726719992729,0.0023410868988668235,0.2591196639990355
0.4627329246530037,0.02245796265093318,-0.03981378553481501,0.0023344145332332804,0.2598649051026319
0.46307884856070086,0.02237771309482313,-0.039257814437176713,0.002330391098495673,0.26034732510655734
0.46307884856070086,0.022377713138321983,-0.039257814745773195,0.0023303911042645204,0.2603473252449678
0.463424772468398,0.022297018507898735,-0.038708027590547235,0.0023264431395195284,0.26084688617621504
0.46398448910857315,0.022165447792732263,-0.03783128968883466,0.0023202125928931403,0.2616925016121156
0.4643304130162703,0.02208347391959249,-0.037297208714145894,0.0023164576874524817,0.26223882346215893
0.4643304130162703,0.022083473966344837,-0.03729720899309141,0.002316457693255182,0.2622388235638852
0.4646763369239675,0.022000967926914416,-0.036768945403764096,0.0023127748664362575,0.26280376323886345
0.46523605356414266,0.02186628242634594,-0.0359262584685141,0.0023069662887275576,0.26375840251975946
0.4655819774718398,0.021782270305974683,-0.03541274461880442,0.0023034679198190755,0.26437417765255344
0.4655819774718398,0.021782270355452098,-0.03541274486188152,0.0023034679256260134,0.264374177718515
0.465927901379537,0.021697640018378386,-0.034904684764959476,0.002300038454913509,0.26501020997736685
0.4664876180197121,0.021559336224520442,-0.034093920263883234,0.0022946332298906403,0.26608347376679053
0.4668335419274093,0.02147297671306088,-0.033599663312119527,0.002291380168000032,0.2667748629613968
0.4668335419274093,0.021472976764705366,-0.03359966350994021,0.0022913801737783606,0.26677486299252295
0.46717946583510644,0.021385914794729503,-0.033110501201051266,0.002288193039454887,0.26748832834810576
0.46773918247528157,0.021243499787854808,-0.032329557009320276,0.002283173777771241,0.26869087021581095
0.46808510638297873,0.02115449124581257,-0.031853264866431114,0.002280155545421979,0.26946471069982897
0.46808510638297873,0.02115449129899074,-0.0318532650027545,0.0022801555511324993,0.26946471069730754
0.4684310302906759,0.021064698556444057,-0.03138171419389526,0.002277200478976816,0.2702626473475194
0.468990746930851,0.020917694027249745,-0.030628522056494648,0.0022725509794380263,0.2716062985333787
0.4693366708385482,0.02082574458147677,-0.030168924949751107,0.0022697578197564752,0.2724701883858797
0.4693366708385482,0.020825744635518634,-0.030168924999856024,0.002269757825351124,0.2724701883504344
0.46968259474624535,0.020732932207936518,-0.02971372265183787,0.002267025249333476,0.273360423238357
0.4702423113864205,0.020580877096907327,-0.028986253598220182,0.0022627304258848666,0.2748583570115296
0.47058823529411764,0.02048570575524196,-0.028542106897793972,0.002260153249518523,0.2758207694333629
0.47058823529411764,0.02048570580967482,-0.02854210682017754,0.0022601532548738364,0.27582076935401834
0.4709341592018148,0.020389595632609843,-0.02810201552657764,0.002257634257702827,0.2768120440422208
0.47149387584198993,0.020232045882644233,-0.027398282684208415,0.002253680029899515,0.27847900837265327
0.4718397997496871,0.02013338146308991,-0.02696836793980671,0.0022513103390397844,0.2795494566035844
0.4718397997496871,0.02013338151750195,-0.0269683676640365,0.0022513103439516205,0.279549456457992
0.47218572365738426,0.020033704457217368,-0.026542176099727036,0.0022489965750995544,0.28065161137601397
0.4727454402975594,0.01987022777953321,-0.02586023398552486,0.0022453697227601357,0.2825042757024807
0.47309136420525655,0.019767804124522344,-0.025443357537319654,0.002243199513725307,0.28369356297680215
0.47309136420525655,0.019767804178644946,-0.025443356957628133,0.0022431995181080564,0.28369356275435154
0.4734372881129537,0.019664293883679962,-0.02502987766678538,0.0022410830904932644,0.284917819036616
0.4739970047531289,0.019494456500421153,-0.024367816578380084,0.0022377710760340974,0.2869753096201674
0.47434292866082606,0.019388001943353217,-0.023962804655343076,0.002235792723767644,0.2882959175344704
0.47434292866082606,0.019388001997316745,-0.023962803599928514,0.002235792727541279,0.28829591721863707
0.4746888525685232,0.019280382330767634,-0.023560866756877397,0.002233866098182819,0.2896553164583795
0.47524856920869835,0.019103723754369265,-0.022916799422688407,0.002230856864597966,0.29194005489214386
0.4755944931163955,0.018992942114741906,-0.022522487656902047,0.0022290629930099334,0.29340675335389244
0.4755944931163955,0.018992942170622383,-0.022522485859996597,0.002229062995948333,0.29340675287741486
0.4759404170240927,0.01888090525681412,-0.022130926883917827,0.0022273188340789867,0.294916849031265
0.4765001336642678,0.018696895867310756,-0.021502963602145844,0.002224600588349352,0.2974558723727498
0.47684605757196497,0.01858143551164876,-0.021118178335638324,0.0022229839352655395,0.2990866789963489
0.47684605757196497,0.018581435572820833,-0.02111817540271988,0.002222983937185105,0.2990866782699874
0.47719198147966213,0.018464606877165925,-0.02073581335363071,0.0022214149882296566,0.30076662381812586
0.47775169811983725,0.01827258222200995,-0.020122020045294536,0.002218975981748127,0.30359365124039434
0.4780976220275344,0.01815198931749102,-0.019745547667640164,0.0022175292636869154,0.3054113277752612
0.4780976220275344,0.01815198938869225,-0.019745543051603195,0.002217529264714512,0.3054113267188111
0.4784435459352316,0.01802987599445245,-0.019371145973466113,0.002216128214698657,0.30728555972605276
0.4790032625754067,0.017828942084954755,-0.01876947908679025,0.0022139565214094738,0.3104441798705709
0.4793491864831039,0.01770259510542642,-0.018400020023798036,0.002212672292561417,0.3124785207174458
0.4793491864831039,0.017702595192240565,-0.018400013073243036,0.002212672293204606,0.3124785192758728
0.47969511039080104,0.01757451508168098,-0.018032247614950717,0.0022114316233236312,0.31457932310586845
0.48025482703097616,0.01736342379316603,-0.017440464007451528,0.002209514886734987,0.318127765735439
0.4806007509386733,0.017230451271669927,-0.01707657224130065,0.0022083853635524535,0.32041896766561345
0.4806007509386733,0.017230451376122412,-0.017076562458136508,0.002208385365279142,0.32041896597373465
0.4809466748463705,0.017095448541665982,-0.01671393094464062,0.0022072971547801197,0.32279017853792663
0.4815063914865456,0.016872458776916253,-0.016129485388858292,0.0022056222043143584,0.32680805943528823
0.4818523153942428,0.016731656241127275,-0.015769507198601058,0.0022046389710262126,0.32941134745631107
0.4818523153942428,0.01673165635380139,-0.015769494919096343,0.002204638977011027,0.32941134613222844
0.48219823930193995,0.01658842373492516,-0.015410279349316524,0.00220369455016622,0.33211331368491875
0.4827579559421151,0.016351199737998354,-0.014830256285019857,0.002202246675276483,0.33671025835472934
0.4831038798498123,0.016200989257743242,-0.014472307477063375,0.0022014001131948793,0.3397014957192696
0.4831038798498123,0.01620098934948094,-0.014472294973654426,0.002201400127992742,0.3397014960791997
0.48344980375750946,0.016047853261677528,-0.014114556153361726,0.002200589372074793,0.34281678305998536
0.4840095203976846,0.01579351035163952,-0.013535734398937996,0.0021993509326720512,0.3481415599989995
0.48435544430538174,0.01563202569575224,-0.013177790137739797,0.002198629166174518,0.35162256142720544
0.48435544430538174,0.015632025709138686,-0.013177783079035056,0.002198629194781768,0.3516225657011972
0.4847013682130789,0.015467085321320663,-0.01281949859789975,0.002197939353791872,0.35526075342102664
0.48526108485325403,0.015192553194059252,-0.012238700325141459,0.0021968875188480494,0.36150729419645855
0.4856070087609512,0.015017963365868126,-0.011878898242275124,0.0021962748652092755,0.36560797421453795
0.4856070087609512,0.015017963222842257,-0.011878906355568217,0.0021962749097088965,0.3656079851041938
0.48595293266864836,0.014839499045512253,-0.01151834879389154,0.002195688969376328,0.3699061812400511
0.4865126493088235,0.014542376336267017,-0.010933224497142194,0.002194793122073426,0.3773099167774706
0.48685857321652065,0.014353537459129505,-0.010570460912058929,0.002194268673339752,0.3821825594540281
0.48685857321652065,0.014353537094736165,-0.010570496447955038,0.0021942687286902684,0.38218257879707
0.4872044971242178,0.014160754968083042,-0.010206913605667906,0.0021937643010110607,0.38729649407033584
0.48776421376439294,0.013840690922191711,-0.009617202101216065,0.002192985322366015,0.39611196700625956
0.4881101376720901,0.013638090166036966,-0.009252000370252367,0.0021925234956592034,0.40191175394910883
0.4881101376720901,0.013638089601074535,-0.00925207249533068,0.0021925235493942753,0.401911780448621
0.48845606157978727,0.013432109681428252,-0.008886605207726916,0.0021920744100976416,0.40799145891588573
0.4890157782199624,0.013092435738251487,-0.008295655606121482,0.0021913697450554924,0.418441951686095
0.48936170212765956,0.012879168506052831,-0.007931102643047909,0.0021909452284298147,0.4252885633494381
0.48936170212765956,0.012879167927826042,-0.007931208532816607,0.002190945264147205,0.4252885893764857
0.4897076260353567,0.012663932399846041,-0.007567784507305571,0.0021905277275662714,0.4324343455104243
0.49026734267553185,0.012312883527049939,-0.006983795940152809,0.0021898645806512716,0.44462870452733516
0.490613266583229,0.01209518910110877,-0.006626137649569487,0.002189461848322661,0.4525480813115094
0.490613266583229,0.012095188809550749,-0.0066262550368729215,0.002189461851488681,0.4525480928747082
0.4909591904909262,0.01187778166823945,-0.006271998416620243,0.0021890648003394433,0.46074781922302993
0.49151890713110136,0.011528471310196665,-0.005708175067009733,0.002188435896561048,0.47457200475171146
0.4918648310387985,0.011315340492693244,-0.005366546967600485,0.002188057467168816,0.4834272262027224
0.4918648310387985,0.011315340617010712,-0.005366638533336028,0.0021880574243379764,0.48342721142848327
0.4922107549464957,0.01110529178286089,-0.005031276550591971,0.002187688545672814,0.49248785814190305
0.4927704715866708,0.01077395102462147,-0.004504156566767518,0.002187116077817208,0.5075009327634405
0.493116395494368,0.010575679784337887,-0.004189073242367281,0.0021867803454705525,0.5169361190164526
0.493116395494368,0.010575680108222336,-0.004189106828308448,0.00218678025056071,0.5169360807492044
0.49346231940206514,0.01038329531595596,-0.0038831101411408923,0.002186460178863343,0.5264369625275467
0.49402203604224026,0.010086236560352468,-0.0034089453245193875,0.002185979106745131,0.5418222876453984
0.49436795994993743,0.009912454388596012,-0.003129711590457023,0.0021857065897237103,0.5512526222159222
0.49436795994993743,0.009912454612081163,-0.0031296797266617037,0.0021857064643917624,0.5512525781777236
0.4947138838576346,0.009746866190231754,-0.0028615009442181636,0.0021854535926346037,0.560552886943511
0.4952736004978097,0.009497569258914654,-0.002451635409128225,0.0021850869068002353,0.5751700375201947
0.4956195244055069,0.00935569657355744,-0.002213504174416065,0.002184886724021,0.5838386021935222
0.4956195244055069,0.009355696625450462,-0.002213422758899658,0.002184886604808415,0.5838385670995442
0.49596544831320405,0.009223582975057357,-0.0019867798334622594,0.0021847060263431844,0.592152212500045
0.49652516495337917,0.009031259408420656,-0.001643682796673306,0.0021844537916976526,0.6046924611812418
0.49687108886107634,0.008926030227659306,-0.0014458001412637432,0.0021843215433395946,0.6117841547777266
0.49687108886107634,0.008926030208356556,-0.0014456910524761433,0.0021843214563307804,0.6117841317313204
0.4972170127687735,0.008831438326202125,-0.001257866565581233,0.002184206119913603,0.6183041876183549
0.4977767294089486,0.008701308902246723,-0.0009732004056454356,0.00218405298778239,0.6275070257586352
0.4981226533166458,0.008635225909368414,-0.0008079889284632101,0.002183977812206946,0.6322873990585279
0.4981226533166458,0.00863522589310054,-0.0008078675786059913,0.002183977762064241,0.6322873857327861
0.49846857722434296,0.008580184632901328,-0.0006495284721997353,0.00218391650286368,0.6363256142791198
0.4990282938645181,0.008514685562792574,-0.0004047719934318864,0.0021838451265799703,0.6411995811456987
0.49937421777221525,0.008488825776476496,-0.0002588746474305102,0.002183817421862898,0.6431447291315913
0.49937421777221525,0.008488825772619836,-0.00025874905814101784,0.0021838174056699067,0.6431447246548723
0.4997201416799124,0.008474149777910587,-0.00011529254058611035,0.0021838018376241445,0.6442539649572343
0.5002798583200876,0.008474149777910603,0.0001152925405826621,0.002183801837624146,0.6442539649572335
0.5006257822277848,0.00848882577261986,0.0002587490581376836,0.002183817405669908,0.6431447246548708
0.5006257822277848,0.008488825776476534,0.0002588746474271117,0.0021838174218629016,0.6431447291315894
0.5009717061354819,0.008514685562792626,0.0004047719934284841,0.002183845126579975,0.6411995811456963
0.501531422775657,0.008580184632901397,0.0006495284721961414,0.002183916502863684,0.6363256142791157
0.5018773466833542,0.008635225893100621,0.0008078675786021166,0.0021839777620642447,0.6322873857327813
0.5018773466833542,0.008635225909368507,0.000807988928459328,0.0021839778122069537,0.6322873990585234
0.5022232705910513,0.008701308902246829,0.0009732004056415175,0.002184052987782397,0.6275070257586296
0.5027829872312265,0.008831438326202257,0.0012578665655773962,0.0021842061199136113,0.6183041876183479
0.5031289111389237,0.008926030208356698,0.0014456910524721785,0.0021843214563307886,0.6117841317313129
0.5031289111389237,0.008926030227659459,0.001445800141259795,0.0021843215433396054,0.6117841547777192
0.5034748350466208,0.009031259408420821,0.0016436827966694403,0.0021844537916976643,0.604692461181234
0.504034551686796,0.009223582975057546,0.001986779833458399,0.002184706026343196,0.5921522125000361
0.5043804755944932,0.00935569662545066,0.002213422758895746,0.002184886604808427,0.583838567099535
0.5043804755944932,0.009355696573557651,0.0022135041744121733,0.0021848867240210146,0.583838602193513
0.5047263995021903,0.009497569258914873,0.0024516354091243674,0.00218508690680025,0.5751700375201854
0.5052861161423654,0.00974686619023199,0.0028615009442144236,0.002185453592634617,0.5605528869435009
0.5056320400500626,0.009912454612081411,0.003129679726657975,0.002185706464391776,0.5512525781777131
0.5056320400500626,0.00991245438859627,0.003129711590453337,0.002185706589723726,0.5512526222159118
0.5059779639577597,0.010086236560352735,0.00340894532451568,0.0021859791067451472,0.5418222876453881
0.5065376805979349,0.010383295315956248,0.003883110141136934,0.00218646017886336,0.5264369625275362
0.5068836045056321,0.010575680108222624,0.004189106828304346,0.0021867802505607264,0.5169360807491942
0.5068836045056321,0.010575679784338191,0.004189073242363142,0.002186780345470572,0.5169361190164424
0.5072295284133292,0.010773951024621775,0.00450415656676327,0.0021871160778172273,0.5075009327634306
0.5077892450535043,0.011105291782861206,0.005031276550587491,0.0021876885456728334,0.49248785814189344
0.5081351689612015,0.011315340617011034,0.005366638533331434,0.0021880574243379964,0.48342721142847395
0.5081351689612015,0.01131534049269358,0.005366546967595848,0.0021880574671688385,0.48342722620271295
0.5084810928688986,0.011528471310197009,0.005708175067005047,0.002188435896561071,0.47457200475170225
0.5090408095090738,0.011877781668239808,0.0062719984166152735,0.0021890648003394676,0.46074781922302116
0.509386733416771,0.01209518880955111,0.006626255036867886,0.002189461851488704,0.45254809287469944
0.509386733416771,0.012095189101109148,0.006626137649564451,0.002189461848322687,0.45254808131150065
0.5097326573244682,0.012312883527050324,0.006983795940147767,0.002189864580651298,0.44462870452732667
0.5102923739646432,0.01266393239984643,0.007567784507300553,0.0021905277275663,0.43243434551041665
0.5106382978723404,0.012879167927826434,0.00793120853281162,0.0021909452641472333,0.42528858937647823
0.5106382978723404,0.012879168506053248,0.00793110264304284,0.0021909452284298464,0.42528856334943055
0.5109842217800376,0.013092435738251904,0.008295655606116427,0.0021913697450555245,0.4184419516860878
0.5115439384202127,0.013432109681428658,0.008886605207721679,0.0021920744100976733,0.40799145891587923
0.5118898623279099,0.013638089601074946,0.009252072495325331,0.002192523549394308,0.4019117804486148
0.5118898623279099,0.013638090166037394,0.009252000370247041,0.002192523495659239,0.4019117539491027
0.5122357862356071,0.013840690922192136,0.009617202101210824,0.0021929853223660507,0.39611196700625384
0.5127955028757822,0.014160754968083463,0.010206913605662579,0.0021937643010110966,0.3872964940703307
0.5131414267834794,0.014353537094736598,0.010570496447949558,0.002194268728690304,0.38218257879706474
0.5131414267834794,0.014353537459129952,0.010570460912053471,0.0021942686733397916,0.3821825594540231
0.5134873506911766,0.014542376336267473,0.010933224497136832,0.002194793122073465,0.3773099167774655
0.5140470673313516,0.014839499045512723,0.011518348793886253,0.002195688969376367,0.36990618124004593
0.5143929912390488,0.015017963222842717,0.011878906355562931,0.0021962749097089343,0.3656079851041889
0.5143929912390488,0.015017963365868603,0.011878898242269805,0.002196274865209316,0.3656079742145331
0.514738915146746,0.015192553194059719,0.012238700325136267,0.0021968875188480897,0.36150729419645417
0.5152986317869211,0.015467085321321128,0.012819498597894448,0.0021979393537919136,0.3552607534210227
0.5156445556946183,0.015632025709139144,0.013177783079029629,0.0021986291947818097,0.3516225657011936
0.5156445556946183,0.01563202569575272,0.013177790137734346,0.002198629166174563,0.3516225614272019
0.5159904796023155,0.015793510351640005,0.013535734398932632,0.002199350932672098,0.3481415599989962
0.5165501962424905,0.016047853261678013,0.01411455615335659,0.002200589372074842,0.34281678305998264
0.5168961201501877,0.01620098934948142,0.014472294973649253,0.002201400127992792,0.3397014960791974
0.5168961201501877,0.01620098925774375,0.014472307477058171,0.002201400113194933,0.33970149571926733
0.5172420440578849,0.016351199737998853,0.014830256285014661,0.0022022466752765367,0.3367102583547273
0.51780176069806,0.016588423734925632,0.015410279349311393,0.0022036945501662736,0.33211331368491737
0.5181476846057572,0.016731656353801846,0.01576949491909136,0.0022046389770110806,0.32941134613222744
0.5181476846057572,0.016731656241127754,0.015769507198596055,0.0022046389710262695,0.3294113474563101
0.5184936085134544,0.01687245877691673,0.016129485388853407,0.002205622204314415,0.3268080594352874
0.5190533251536295,0.01709544854166645,0.016713930944635896,0.0022072971547801774,0.3227901785379263
0.5193992490613266,0.017230451376122887,0.01707656245813184,0.0022083853652791995,0.3204189659737341
0.5193992490613266,0.017230451271670437,0.01707657224129599,0.0022083853635525143,0.3204189676656128
0.5197451729690238,0.017363423793166546,0.0174404640074471,0.002209514886735047,0.3181277657354381
0.520304889609199,0.017574515081681535,0.018032247614946473,0.0022114316233236924,0.3145793231058672
0.5206508135168961,0.01770259519224114,0.018400013073238713,0.0022126722932046677,0.31247851927587134
0.5206508135168961,0.017702595105427023,0.018400020023793727,0.0022126722925614826,0.31247852071744436
0.5209967374245933,0.017828942084955397,0.01876947908678605,0.0022139565214095392,0.31044417987056894
0.5215564540647685,0.018029875994453104,0.019371145973462133,0.002216128214698721,0.30728555972605054
0.5219023779724656,0.018151989388692898,0.019745543051599302,0.002217529264714575,0.30541132671880894
0.5219023779724656,0.0181519893174917,0.01974554766763623,0.0022175292636869813,0.3054113277752588
0.5222483018801628,0.018272582222010635,0.020122020045290765,0.0022189759817481942,0.30359365124039217
0.5228080185203379,0.01846460687716661,0.020735813353626908,0.0022214149882297247,0.30076662381812386
0.523153942428035,0.018581435572821513,0.021118175402715954,0.002222983937185171,0.29908667826998536
0.523153942428035,0.01858143551164946,0.021118178335634365,0.002222983935265609,0.29908667899634694
0.5234998663357322,0.01869689586731145,0.021502963602141927,0.002224600588349423,0.29745587237274823
0.5240595829759074,0.018880905256814802,0.02213092688391395,0.002227318834079058,0.2949168490312638
0.5244055068836045,0.01899294217062306,0.022522485859992697,0.002229062995948404,0.2934067528774138
0.5244055068836045,0.018992942114742603,0.022522487656898148,0.002229062993010007,0.2934067533538914
0.5247514307913017,0.019103723754369965,0.022916799422684594,0.00223085686459804,0.29194005489214286
0.5253111474314768,0.019280382330768352,0.02356086675687385,0.0022338660981828956,0.2896553164583787
0.5256570713391739,0.01938800199731747,0.023962803599924906,0.0022357927275413565,0.2882959172186363
0.5256570713391739,0.01938800194335397,0.023962804655339533,0.0022357927237677253,0.2882959175344697
0.5260029952468711,0.0194944565004219,0.024367816578376392,0.0022377710760341785,0.28697530962016676
0.5265627118870463,0.019664293883680736,0.025029877666781743,0.0022410830904933472,0.28491781903661534
0.5269086357947435,0.019767804178645723,0.02544335695762451,0.002243199518108141,0.28369356275435104
0.5269086357947435,0.01976780412452315,0.025443357537316014,0.002243199513725395,0.2836935629768017
0.5272545597024406,0.019870227779534,0.025860233985521137,0.002245369722760223,0.28250427570248043
0.5278142763426157,0.02003370445721818,0.026542176099723213,0.0022489965750996425,0.2806516113760136
0.5281602002503129,0.02013338151750276,0.026968367664032655,0.002251310343951708,0.2795494564579916
0.5281602002503129,0.020133381463090752,0.02696836793980284,0.002251310339039876,0.27954945660358405
0.52850612415801,0.020232045882645086,0.02739828268420463,0.0022536800298996076,0.278479008372653
0.5290658407981852,0.020389595632610717,0.028102015526573657,0.002257634257702921,0.2768120440422205
0.5294117647058824,0.020485705809675694,0.028542106820173392,0.00226015325487393,0.275820769354018
0.5294117647058824,0.02048570575524286,0.028542106897789774,0.0022601532495186197,0.2758207694333626
0.5297576886135795,0.020580877096908243,0.028986253598215928,0.0022627304258849637,0.27485835701152916
0.5303174052537547,0.02073293220793744,0.029713722651833543,0.0022670252493335735,0.27336042323835663
0.5306633291614519,0.020825744635519554,0.030168924999851594,0.002269757825351222,0.27247018835043413
0.5306633291614519,0.02082574458147772,0.03016892494974668,0.002269757819756576,0.27247018838587933
0.531009253069149,0.020917694027250702,0.03062852205649017,0.0022725509794381277,0.27160629853337837
0.5315689697093241,0.02106469855644504,0.031381714193890575,0.0022772004789769194,0.2702626473475191
0.5319148936170213,0.021154491298991725,0.03185326500274955,0.0022801555511326025,0.2694647106973072
0.5319148936170213,0.021154491245813586,0.03185326486642609,0.002280155545422086,0.26946471069982864
0.5322608175247184,0.02124349978785583,0.03232955700931514,0.002283173777771348,0.2686908702158106
0.5328205341648936,0.021385914794730523,0.03311050120104623,0.0022881930394549944,0.2674883283481056
0.5331664580725908,0.0214729767647064,0.03359966350993516,0.0022913801737784695,0.2667748629925228
0.5331664580725908,0.021472976713061937,0.033599663312114496,0.002291380168000144,0.26677486296139674
0.5335123819802879,0.02155933622452152,0.03409392026387802,0.0022946332298907565,0.2660834737667907
0.534072098620463,0.021697640018379497,0.03490468476495398,0.0023000384549136297,0.2650102099773672
0.5344180225281602,0.0217822703554532,0.03541274486187596,0.002303467925626133,0.26437417771851535
0.5344180225281602,0.021782270305975814,0.03541274461879887,0.0023034679198191987,0.26437417765255383
0.5347639464358573,0.021866282426347063,0.03592625846850829,0.0023069662887276817,0.2637584025197601
0.5353236630760325,0.022000967926915558,0.03676894540375788,0.002312774866436384,0.26280376323886423
0.5356695869837297,0.022083473966345996,0.037297208993085126,0.0023164576932553096,0.2622388235638859
0.5356695869837297,0.02208347391959368,0.0372972087141395,0.0023164576874526114,0.2622388234621595
0.5360155108914268,0.022165447792733477,0.03783128968882847,0.002320212592893274,0.2616925016121163
0.5365752275316019,0.022297018507899953,0.03870802759054083,0.002326443139519663,0.26084688617621593
0.5369211514392991,0.022377713138323218,0.03925781474576649,0.002330391104264657,0.2603473252449687
0.5369211514392991,0.0223777130948244,0.03925781443716997,0.0023303910984958116,0.26034732510655806
0.5372670753469962,0.02245796265093447,0.039813785534808376,0.002334414533233422,0.2598649051026327
0.5378267919871714,0.022586928204681465,0.04072671999272224,0.002341086898866968,0.2591196639990364
0.5381727158948686,0.022666127098619107,0.04129935896899866,0.0023453125430850943,0.2586803352951262
0.5381727158948686,0.02266612705887936,0.041299358635587285,0.002345312537382233,0.2586803351196546
0.5385186398025658,0.022744968265457223,0.04187854912829768,0.0023496172501293426,0.2582568178054689
0.5390783564427409,0.022871840037427142,0.042829831620941436,0.002356752496753489,0.25760416443287193
0.5394242803504381,0.022949859031271235,0.04342665154208431,0.0023612691020524473,0.25722043639080827
0.5394242803504381,0.022949858995767142,0.043426651188051967,0.0023612690964499978,0.2572204361784433
0.5397702042581353,0.02302760730692343,0.04403038899448752,0.0023658685676846685,0.25685132373407205
0.5403299208983103,0.023152894471225836,0.04502216387829257,0.002373488920738997,0.2562842546197349
0.5406758448060075,0.023230047227630155,0.04564448628179029,0.0023783104732752365,0.2559519627715651
0.5406758448060075,0.02323004719682515,0.04564448591129811,0.0023783104678116547,0.2559519625229925
0.5410217687137047,0.02330701530402421,0.04627408882839734,0.002383218870148338,0.2556332116168527
0.5415814853538798,0.02343122138143567,0.047308478499089625,0.0023913476460026978,0.2551454325698681
0.541927409261577,0.023507817377276412,0.047957607769176534,0.002396488786637143,0.25486083503372
0.541927409261577,0.023507817351612142,0.04795760738639226,0.0023964887813533596,0.25486083475004234
0.5422733331692742,0.023584313261454874,0.04861437322587662,0.0024017209259905546,0.25458881284406726
0.5428330498094492,0.02370793319498355,0.049693461544629856,0.0024103824376748837,0.254174669914384
0.5431789737171464,0.02378427602506904,0.05037067430085742,0.0024158583991611875,0.25393440571985787
0.5431789737171464,0.02378427600494546,0.050370673909833796,0.0024158583940979217,0.25393440540250134
0.5435248976248436,0.02386060142443029,0.051055869617046584,0.0024214296646612927,0.25370584982217276
0.5440846142650188,0.02398411913122289,0.05218168376200338,0.0024306491080089833,0.25336026463076644
0.5444305381727159,0.024060505091815745,0.05288821732937638,0.002436475640609699,0.2531613147055747
0.5444305381727159,0.024060505077577267,0.05288821693395646,0.002436475635805455,0.2531613143562064
0.5447764620804131,0.0241369540673078,0.053603066837804345,0.0024424019110534097,0.2529732940041419
0.5453361787205881,0.024260840398530503,0.054777557873820486,0.0024522052338451818,0.2526917033337512
0.5456821026282853,0.024337557307291594,0.0555145980497192,0.0024583985211341607,0.2525313541221348
0.5456821026282853,0.024337557299245832,0.055514597653786094,0.002458398516627465,0.2525313537426829
0.5460280265359825,0.024414415151255444,0.056260271088796256,0.0024646960839041936,0.25238123344698
0.5465877431761577,0.024539126190984188,0.057485293690514784,0.0024751098412593084,0.2521595331060197
0.5469336670838548,0.02461645240142799,0.05825396209155133,0.002481686408130998,0.25203534283305556
0.5469336670838548,0.02461645239987216,0.05825396169927764,0.0024816864039635543,0.25203534242574727
0.547279590991552,0.024693994698573862,0.059031560283167694,0.002488371865347435,0.25192074993552427
0.5478393076317272,0.02481997033508895,0.06030885205188238,0.0024994230642001658,0.2517552429007777
0.5481852315394243,0.024898173904803318,0.06111019329703683,0.002506399678607565,0.25166501047332174
0.5481852315394243,0.024898173910035994,0.06111019291294793,0.0025063996748261267,0.25166501004074077
0.5485311554471215,0.02497666573600959,0.061920737721925474,0.0025134898473090127,0.2515838056483698
0.5490908720872966,0.025104328441273856,0.06325189845329861,0.002525205781700788,0.25147115442740886
0.5494367959949937,0.02518366641489507,0.06408686738088758,0.002532599350917224,0.25141289091838703
0.5494367959949937,0.025183666427124413,0.06408686700897985,0.0025325993475629337,0.25141289046331666
0.5497827199026909,0.025263361665408702,0.06493128583338098,0.002540111157861697,0.2513631391878153
0.5503424365428661,0.025393115422918493,0.066317757008647,0.0025525192357092144,0.2513003222721389
0.5506883604505632,0.0254738331957795,0.06718720610069256,0.0025603466975388043,0.25127222490047185
0.5506883604505632,0.025473833214933274,0.06718720574278367,0.0025603466946243006,0.2512722244255111
0.5510342843582604,0.025554973937305835,0.0680663206199822,0.00256829706925671,0.2512521706691551
0.5515940009984355,0.025687203279955138,0.06950936554141175,0.002581424632546911,0.25123644294913483
0.5519399249061326,0.025769534027570172,0.07041403290934252,0.002589702843563087,0.2512368714925569
0.5519399249061326,0.025769534053064924,0.07041403256298018,0.002589702841043378,0.25123687099955244
0.5522858488138298,0.025852349967801447,0.07132854803231417,0.0025981085946455754,0.25124491563450374
0.552845565454005,0.025987419136232405,0.07282923355407263,0.002611982740254583,0.2512737727592274
0.5531914893617021,0.026071583330506982,0.07376973223598994,0.002620728367209128,0.2513012284281323
0.5531914893617021,0.026071583361163064,0.0737697318939963,0.0026207283649680026,0.2513012279177404
0.5535374132693993,0.026156291362672227,0.07472022485708131,0.0026296060943767035,0.2513359078620591
0.5540971299095744,0.026294543662388502,0.07627940642985077,0.0026442535108488667,0.25140705471066854
0.5544430538172715,0.02638074873756192,0.07725621621561289,0.0026534829365382705,0.2514601616253731
0.5544430538172715,0.02638074877189924,0.07725621586895692,0.0026534829344194376,0.25146016109727776
0.5547889777249687,0.026467552662493943,0.07824312835612376,0.0026628489309344795,0.25152013154467917
0.5553486943651439,0.02660931014967057,0.07986144058279328,0.002678295772852888,0.25163145509862517
0.5556946182728411,0.02669775039979782,0.08087490369590725,0.002688025029891018,0.2517089445400777
0.5556946182728411,0.026697750436792084,0.08087490333977725,0.002688025027787116,0.25170894399428106
0.5560405421805382,0.026786840898278867,0.08189853940739852,0.002697895220405778,0.2517929634415313
0.5566002588207134,0.026932404497531648,0.08357639368032914,0.002714167037832515,0.25194251019076935
0.5569461827284106,0.027023261246163683,0.08462671491153173,0.0027244117778532154,0.2520432076124771
0.5569461827284106,0.027023261286189725,0.0846267145531335,0.00272441177582331,0.2520432070513659
0.5572921066361077,0.027114816116929202,0.08568724153756854,0.0027348017094490375,0.2521501250142683
0.5578518232762828,0.02726446612832826,0.08742483014990422,0.0027519234294049143,0.2523360824719779
0.55819774718398,0.027357908095451404,0.0885120803768023,0.00276269891901101,0.252458896836336
0.55819774718398,0.027357908140920977,0.08851208004044987,0.0027626989173688606,0.2524588962666809
0.5585436710916771,0.027452092642761643,0.08960953253689101,0.002773623751581307,0.2525876431056555
0.5591033877318523,0.02760608935716309,0.09140683539670161,0.002791619674995778,0.2528083241778886
0.5594493116395495,0.027702272993081756,0.09253095538189907,0.002802940787770758,0.25295223865481664
0.5594493116395495,0.027702273048255174,0.09253095510627733,0.0028029407870796704,0.2529522380886552
0.5597952355472466,0.027799240293813123,0.09366523807905582,0.0028144152791536032,0.25310181585969166
0.5603549521874217,0.027957824210114154,0.09552202537207428,0.002833309024242716,0.25335564410782413
0.5607008760951189,0.02805689365360675,0.09668282541076484,0.002845190181622724,0.25351970684546643
0.5607008760951189,0.028056893723254248,0.09668282523882067,0.0028451901825485397,0.2535197062986321
0.561046800002816,0.02815678434918769,0.09785371178762396,0.0028572286055717567,0.25368917932332946
0.5616065166429912,0.028320175427834413,0.09976953566211424,0.00287704291835006,0.2539746730808
0.5619524405506884,0.0284222617664013,0.1009666872681277,0.0028894979336589527,0.2541579869159731
0.5619524405506884,0.02842226185369476,0.1009666872318913,0.0028894979367161734,0.2541579864042869
0.5622983644583855,0.02852520309600301,0.10217380777253433,0.0029021138920303402,0.2543464705810446
0.5628580810985606,0.028693598704898814,0.10414797950286435,0.002922870273189087,0.25466222477437717
0.5632040050062578,0.028798818414287455,0.10538099824484487,0.0029359120795037245,0.2548639354980604
0.5632040050062578,0.028798818518903722,0.10538099834955425,0.0029359120848088836,0.254863935032763
0.563549928913955,0.02890492245003154,0.10662382143299923,0.0029491182006891247,0.25507058579618397
0.5641096455541301,0.029078494140025134,0.10865537700163332,0.002970836363476317,0.2554152520046684
0.5644555694618273,0.02918694691857207,0.10992359995353428,0.0029844766524839386,0.2556345359460049
0.5644555694618273,0.029186947035752323,0.10992360017212724,0.0029844766596091926,0.25563453552999066
0.5648014933695245,0.02929630831670709,0.11120140966634341,0.002998284217054302,0.2558585355398211
0.5653612100096996,0.029475198138732017,0.1132890738761232,0.0030209814711397867,0.2562308026667727
0.5657071339173968,0.029586964689915698,0.11459163918265336,0.0030352303179224617,0.2564668553983993
0.5657071339173968,0.02958696481121994,0.11459163946337544,0.003035230325957128,0.2564668550258078
0.566053057825094,0.029699658584809066,0.11590351631676755,0.0030496488971248114,0.25670740358987343
0.566612774465269,0.02988397606949198,0.11804567975270884,0.003073339613481669,0.25710598267905754
0.5669586983729662,0.029999116561675525,0.11938151740573757,0.0030882051890702097,0.25735801108685435
0.5669586983729662,0.029999116677063495,0.11938151768335961,0.0030882051968190946,0.25735801074271736
0.5673046222806634,0.030115197338133812,0.12072633518398755,0.0031032423994262225,0.2576143171654314
0.5678643389208385,0.03030501827788336,0.1229210572586395,0.00312793771817618,0.2580379336430687
0.5682102628285357,0.03042357211693421,0.12428889807033143,0.003143426181352655,0.2583051530956631
0.5682102628285357,0.03042357221756007,0.12428889828546408,0.0031434261876910376,0.2583051527621644
0.5685561867362329,0.030543073616669865,0.12566533663388366,0.0031590876364641883,0.2585764350464728
0.5691159033764079,0.030738441356144702,0.12791038127466065,0.0031847955227298046,0.2590238299520313
0.5694618272841051,0.030860428575616765,0.12930878623074674,0.0032009111382607807,0.25930546706582874
0.5694618272841051,0.0308604286561529,0.12930878634543885,0.0032009111424309926,0.25930546672695043
0.5698077511918023,0.030983365930340883,0.13071536726712,0.003217200630156374,0.25959095578814173
0.5703674678319774,0.031184295217094822,0.1330082690985705,0.0032439262947271327,0.2600608954077673
0.5707133917396746,0.031309719352611884,0.13443567568337,0.003260671765304509,0.2603561955141337
0.5707133917396746,0.03130971941254411,0.13443567569134388,0.003260671767113507,0.26035619516021064
0.5710593156473718,0.03143609218699964,0.13587081214636215,0.0032775916447979675,0.2606551432427575
0.5716190322875468,0.03164257491840945,0.13820896233077135,0.003305338244733406,0.2611464342943201
0.571964956195244,0.0317714268172914,0.13966373966398055,0.003322715184137636,0.26145467146043233
0.571964956195244,0.03177142686091776,0.1396637395886376,0.0033227151840079044,0.2614546710912124
0.5723108801029412,0.03190122318349419,0.14112579150244245,0.003340266854654448,0.26176636201701464
0.5728705967431164,0.03211323486695701,0.14350652708825617,0.0033690363125533284,0.2622778681835559
0.5732165206508135,0.0322454966355155,0.14498702937875696,0.003387045749743731,0.2625983550531834
0.5732165206508135,0.032245496670667576,0.14498702926630147,0.0033870457485966833,0.2625983546779838
0.5735624445585107,0.03237869684818541,0.14647435472873974,0.0034052301586131135,0.2629221131550846
0.5741221611986859,0.032596202416829416,0.148895034874781,0.003435023908593558,0.26345276856699545
0.574468085106383,0.03273185068925555,0.1503996434816091,0.0034536667059264356,0.26378486345870794
0.574468085106383,0.03273185072479094,0.15039964338960635,0.003453666704927126,0.26378486309600396
0.5748140090140802,0.032868430282697425,0.1519106362927011,0.003472484720701965,0.2641200607114138
0.5753737256542553,0.03309138811810695,0.1543686926880273,0.003503304212322853,0.26466887697632696
0.5757196495619524,0.033230396025857145,0.15589584040494595,0.003522581304951157,0.26501198648145635
0.5757196495619524,0.03323039606964928,0.15589584038712043,0.0035225813052057607,0.26501198615136906
0.5760655734696496,0.03337032730322262,0.1574289492936195,0.0035420338936377484,0.2653580425996968
0.5766252901098248,0.033598690817171185,0.15992190510596468,0.0035738807518892147,0.2659241078273445
0.5769712140175219,0.033741028391890276,0.16147008085995682,0.003593793163563514,0.26627768438345006
0.5769712140175219,0.033741028448201954,0.16147008095083962,0.0035937931657967007,0.2662776841045144
0.5773171379252191,0.033884280396275154,0.16302380867745553,0.0036138813470228425,0.2666340634033438
0.5778768545653942,0.03411799711841662,0.16554926779837328,0.003646757166981206,0.26721653342692236
0.5782227784730913,0.03426363024546775,0.16711700453654996,0.0036673058105797115,0.26758006845062837
0.5782227784730913,0.034263630313504184,0.16711700474037688,0.003667305814883254,0.2675800682333035
0.5785687023807885,0.03441016739340537,0.1686898927598104,0.0036880304141039036,0.26794627093347906
0.5791284190209637,0.03464917621144675,0.17124550876629402,0.0037219362723804827,0.2685443551144875
0.5794743429286608,0.0347980646765511,0.1728313618245221,0.0037431216071527676,0.2689173695394542
0.5794743429286608,0.034798064750170325,0.1728313621105843,0.0037431216128749473,0.26891736938162825
0.579820266836358,0.034947844691463587,0.17442196795387968,0.0037644828974239663,0.269292922829622
0.5803799834765331,0.035192072445747125,0.17700540745271037,0.0037994187467292966,0.2699058681885363
0.5807259073842302,0.0353441679037125,0.178607933106987,0.0038212404094645595,0.270287902934559
0.5807259073842302,0.03534416797357452,0.1786079334223094,0.0038212404154380573,0.2702879028228259
0.5810718312919274,0.035497139926322856,0.18021481106452925,0.0038432377425022795,0.27067235208802926
0.5816315479321026,0.035746498833300965,0.18282372772403116,0.003879201904823738,0.2712994301143925
0.5819774718397998,0.035901743607488226,0.18444147164150554,0.003901658450008926,0.27169003911519884
0.5819774718397998,0.03590174366359918,0.18444147192461863,0.0039016584548602273,0.27169003902839156
0.5823233957474969,0.03605784735728165,0.18606316423252392,0.003924290061985993,0.2720829409963036
0.5828831123876721,0.036312234519958485,0.18869519594671927,0.003961279013502379,0.2727234405889509
0.5832290362953693,0.03647056187621067,0.19032669751427814,0.003984367864091978,0.27312218808252964
0.5832290362953693,0.036470561910923405,0.19032669771322291,0.003984367866651287,0.2731221879980082
0.5835749602030664,0.036629728388752655,0.19196174548306397,0.0040076308903309816,0.2735231099585184
0.5841346768432415,0.036889027985047534,0.19461453897168635,0.004045639441306731,0.274176337944346
0.5844806007509387,0.03705036408732307,0.196258352360481,0.004069357091626758,0.2745828004574931
0.5844806007509387,0.03705036409699,0.19625835244066947,0.004069357091156506,0.2745828003541202
0.5848265246586358,0.0372125181107911,0.1979053195432502,0.004093247837452971,0.27499132316619473
0.585386241298811,0.03747660611064751,0.20057657857942704,0.00413226970314324,0.27565661168349626
0.5857321652065082,0.037640873382867784,0.20223130630839248,0.004156612143930161,0.2760703837588185
0.5857321652065082,0.03764087336825764,0.20223130625754604,0.004156612140247668,0.2760703836213933
0.5860780891142053,0.03780593702163411,0.20388881533873318,0.004181126556614054,0.2764861081357038
0.5866378057543804,0.03807468754551542,0.20657636154729514,0.0042211552020427106,0.2771628261556079
0.5869837296620776,0.03824180880200403,0.20824069298711584,0.004246118480513019,0.2775835279194813
0.5869837296620776,0.03824180876713666,0.2082406928108605,0.00424611847392048,0.2775835277415938
0.5873296535697747,0.03840970573236255,0.2099074638088239,0.004271252728647919,0.2780060825257199
0.5878893702099499,0.03868299791255014,0.21260929749187618,0.004312282325982271,0.2786936482877413
0.5882352941176471,0.03885290054200278,0.21428204471779527,0.00433786313771345,0.27912093287757944
0.5882352941176471,0.03885290049357802,0.21428204444036322,0.0043378631289422405,0.2791209326610793
0.5885812180253442,0.039023560093156634,0.21595692857274848,0.004363614194216677,0.2795499810755287
0.5891409346655193,0.03930128435430083,0.21867127875136919,0.004405640531286486,0.28024787253577166
0.5894868585732165,0.039473903942655396,0.22035140385256052,0.004431836750505408,0.2806814317722181
0.5894868585732165,0.03947390388639632,0.22035140349847712,0.004431836740277988,0.28068143152451847
0.5898327824809136,0.03964726447525903,0.22203340750504988,0.004458202891898026,0.28111667670540463
0.5903924991210888,0.03992932740756522,0.2247587639086106,0.004501224100006845,0.28182443784127076
0.590738423028786,0.04010461035954779,0.22644539420789972,0.004528035176314244,0.2822640050432659
0.590738423028786,0.040104610302002186,0.22644539380998957,0.00452803516548575,0.28226400477326746
0.5910843469364832,0.04028062158846889,0.22813369172515624,0.0045550163382516206,0.28270519164205155
0.5916440635766583,0.04056694908408794,0.23086881704475168,0.0045990333819882386,0.28342243413815
0.5919899874843555,0.040744854177650905,0.23256124857401062,0.004626460588415321,0.28386778415278985
0.5919899874843555,0.040744854123099375,0.23256124815422247,0.0046264605775910555,0.283867783868699
0.5923359113920527,0.04092347842708553,0.23425518170019488,0.004654058569942142,0.28431469836040485
0.5928956280322277,0.041214017069886706,0.2369991056934245,0.004699075482688144,0.28504109868251326
0.5932415519399249,0.04139451594054355,0.23869679586690823,0.004727122005653958,0.28549204515663956
0.5932415519399249,0.041394515891600994,0.2386967954417667,0.004727121995244985,0.28549204486554497
0.5935874758476221,0.041575728369741355,0.2403958642507905,0.004755340520430732,0.28594451058923903
0.5941471924877972,0.04187044532466023,0.24314786358312798,0.004801364414899312,0.2866798034789158
0.5944931163954944,0.04205352213900082,0.24485041648078046,0.004830035320868018,0.28713619425878006
0.5944931163954944,0.04205352209657895,0.24485041605862295,0.004830035311057029,0.2871361939651871
0.5948390403031916,0.04223731024397141,0.24655426152568521,0.0048588799370214006,0.2875940672450204
0.5953987569433666,0.04253619214197236,0.24931383122690565,0.004905920858756191,0.28833803707568484
0.5957446808510638,0.04272184275384189,0.25102097886361663,0.004935222978631839,0.2887997485892638
0.5957446808510638,0.042721842717479905,0.25102097844516297,0.004935222969399084,0.28879974829478783
0.596090604758761,0.04290820543404522,0.252729364455327,0.004964700988263526,0.28926291242212615
0.5966503213989361,0.0432112567306676,0.2554961861787336,0.0050127716818025555,0.29001538378337227
0.5969962453066333,0.04339948761864823,0.2572077688776647,0.005042713457510309,0.29048231524186924
0.5969962453066333,0.043399487586938304,0.2572077684585661,0.00504271344868925,0.2904823149459792
0.5973421692143305,0.04358843410163859,0.2589205619833151,0.005072833720126478,0.29095067445516354
0.5979018858545055,0.04389567535685546,0.2616944735191749,0.005121949376725297,0.2917115031882846
0.5982478097622027,0.04408650259925728,0.2634104218535197,0.005152540710115292,0.29218357129343353
0.5982478097622027,0.04408650257045463,0.26341042142839255,0.005152540701469166,0.2921835709940301
0.5985937336698999,0.044278051460890616,0.26512757521012725,0.005183313507946613,0.2926570466026982
0.599153450310075,0.044589517876241366,0.26790854427074634,0.005233491549149067,0.29342611214560976
0.5994993742177722,0.04478296633144377,0.26962886403412367,0.005264743680963534,0.2939032467165404
0.5994993742177722,0.04478296630393834,0.26962886359546046,0.005264743672253274,0.29390324641080545
0.5998452981254694,0.04497714474741318,0.2713504020384732,0.0052961806091344505,0.2943817709459568
0.6004050147656446,0.045292885122294554,0.2741385055034785,0.005347440535673024,0.29515897040089695
0.6007509386733417,0.04548898790076428,0.275863266280678,0.00537936597108631,0.29564111114219416
0.6007509386733417,0.04548898787340219,0.2758632658203766,0.005379365962094446,0.29564111082584726
0.6010968625810389,0.04568583121741464,0.2775892746627643,0.005411479879233779,0.29612462633551795
0.601656579221214,0.04600590745337066,0.280384684089419,0.005463843209930055,0.29690987051325635
0.6020025031289111,0.04620470571735535,0.2821140114888581,0.005496455698845176,0.29739696495786827
0.6020025031289111,0.046204705689405004,0.2821140110014448,0.005496455689415174,0.2973969646275414
0.6023484270366083,0.04640425731871076,0.28384463032732826,0.0055292606829553306,0.2978854205649504
0.6029081436767835,0.04672874433953374,0.2866476021510261,0.005582750965624569,0.2986786315645452
0.6032540675844806,0.046930287335621906,0.28838167262598047,0.005616065524296914,0.2991706338879639
0.6032540675844806,0.046930287306819016,0.2883816721098289,0.005616065514334913,0.29917063354089535
0.6035999914921778,0.04713259873295742,0.2901170918063811,0.005649576959029379,0.2996639858030425
0.6041597081323529,0.04746158473062857,0.29292796112819214,0.0057042198419947785,0.30046509584380005
0.60450563204005,0.04766592998916487,0.29466699867887597,0.005738252806818194,0.30096196634171307
0.60450563204005,0.04766592995989942,0.29466699813482483,0.005738252796362835,0.30096196597812824
0.6048515559477472,0.047871061046988156,0.2964074548893791,0.005772487405317955,0.3014601765172874
0.6054112725879224,0.04820464788481476,0.299226631121984,0.005828310743580799,0.3022691275283027
0.6057571964956195,0.048411861485252,0.30097090486368344,0.0058630798413942505,0.3027708324735849
0.6057571964956195,0.04841186145629296,0.30097090429276435,0.005863079830507498,0.30277083209250205
0.6061031204033167,0.04861988069475633,0.30271667929230445,0.0058980557284029995,0.30327386884348667
0.6066628370434918,0.04895818434296885,0.3055446425024102,0.0059550897040766115,0.3040906124274937
0.6070087609511889,0.04916834116222767,0.3072944643088118,0.005990614124943804,0.30459712405072664
0.6070087609511889,0.04916834113459488,0.3072944637137534,0.005990614113733404,0.30459712365191044
0.6073546848588861,0.0493793258626241,0.309045880136615,0.006026350906206855,0.30510496047336105
0.6079144014990613,0.049722476693937104,0.31188317658197146,0.006084628133008005,0.30592945774108704
0.6082603254067585,0.04993566054728081,0.31363889805966766,0.006120928589381406,0.3064407540772341
0.6082603254067585,0.04993566052192513,0.31363889744385104,0.0061209285779776955,0.3064407536619144
0.6086062493144556,0.05014969703176418,0.3153963172188332,0.006157447406077468,0.30695337013588636
0.6091659659546308,0.05049783991067018,0.3182435535720506,0.006217003005647538,0.30778559125723554
0.609511889862328,0.05071414355242526,0.320005562127884,0.006254101771397571,0.30830165577638385
0.609511889862328,0.05071414353060831,0.3200055615004195,0.006254101760016064,0.3083016553479518
0.6098578137700251,0.050931327023287835,0.3217693810856512,0.0062914253319214285,0.3088190363194709
0.6104175304102002,0.05128462113515856,0.32462721699994745,0.0063522969698995724,0.30965895961083295
0.6107634543178974,0.05150414609012589,0.32639593082426505,0.006390217892355049,0.3101797805351903
0.6107634543178974,0.05150414607187445,0.32639593018871554,0.006390217881055401,0.31017978009662567
0.6111093782255945,0.051724580435290365,0.3281665752299272,0.006428370475760592,0.31070191491464855
0.6116690948657697,0.05208319879425509,0.3310357138329329,0.006490598344021969,0.311549525292305
0.6120150187734669,0.052306054975057206,0.3328115755571692,0.006529366819615763,0.31207509449572207
0.6120150187734669,0.05230605496175552,0.33281157492361946,0.006529366808650719,0.3120750940510033
0.612360942681164,0.052529852340022734,0.334589493605118,0.0065683742435568085,0.31260197539867896
0.6129206593213391,0.0528939810322233,0.33747067052787705,0.006632000998447164,0.3134572624816666
0.6132665832290363,0.053120286235143095,0.3392541403359328,0.006671643927761509,0.3139875742681763
0.6132665832290363,0.05312028622725837,0.3392541397091793,0.006671643917241906,0.31398757381969794
0.6136125071367334,0.0533475664825066,0.3410397957242079,0.006711533496188476,0.3145191964093283
0.6141722237769086,0.05371740368124358,0.3439337670927283,0.006776604153140985,0.3153821521863296
0.6145181476846058,0.053947282905790594,0.34572531490663505,0.006817149862738297,0.31591720173577825
0.6145181476846058,0.05394728290374724,0.3457253142924582,0.0068171498527795854,0.3159172012862422
0.6148640715923029,0.05417817288635711,0.34751917879377864,0.006857950278815458,0.3164535602372813
0.615423788232478,0.05455392759704772,0.35042670794378117,0.006924512056797882,0.31732417636107174
0.6157697121401752,0.05478751223093342,0.35222680510981697,0.006965990195090866,0.3178639580187865
0.6157697121401752,0.05478751223499277,0.3522268045136781,0.00696599018578434,0.3178639575705705
0.6161156360478723,0.05502214493994481,0.35402934774160166,0.0070077314512228895,0.3184050466803703
0.6166753526880475,0.05540403557408592,0.35695119154874005,0.0070758335821627895,0.3192833116236195
0.6170212765957447,0.05564146247631492,0.3587603023309243,0.007118274994123123,0.3198278171225812
0.6170212765957447,0.05564146248654587,0.358760301758427,0.007118274985519639,0.3198278166772145
0.6173672005034418,0.05587997611082937,0.36057198451220834,0.007160988241126416,0.3203736266334337
0.617926917143617,0.056268228910811305,0.3635088795834076,0.007230681747269521,0.32125952279085457
0.6182728410513142,0.05650963940975707,0.3653274526416998,0.007274118330449379,0.32180873946584665
0.6182728410513142,0.05650963942616423,0.3653274520986522,0.007274118322607413,0.32180873902548135
0.6186187649590114,0.056752176346504014,0.3671487172406205,0.0073178357289642075,0.32235925562945367
0.6191784815991864,0.057147023692448465,0.3701013662673716,0.00738917317322825,0.3232527564775291
0.6195244055068836,0.05739256251798588,0.37192982630673965,0.007433637718263873,0.3238066655385136
0.6195244055068836,0.05739256254043004,0.3719298257970975,0.007433637711234685,0.3238066651056955
0.6198703294145808,0.05763926823091408,0.3737610899788072,0.007478392275728737,0.3243618675799652
0.6204300460547559,0.05804094685838644,0.37673014852056086,0.007551427489948868,0.32526293499197756
0.6207759699624531,0.058290761021716236,0.3785688882455292,0.007596953507933787,0.3258215099089006
0.6207759699624531,0.05829076105022908,0.3785688877736268,0.007596953501768554,0.3258215094851082
0.6211218938701503,0.05854178295029432,0.38041053349034804,0.007642778902852845,0.3263813688994598
0.6216816105103253,0.058950532100584645,0.3833965973985069,0.007717566698300732,0.3272899507137864
0.6220275344180225,0.05920476974062358,0.3852459699253989,0.007764188238696062,0.32785315578081864
0.6220275344180225,0.0592047697749786,0.38524596949527384,0.00776418823343001,0.32785315536820775
0.6223734583257197,0.05946025612727178,0.387098337640664,0.007811118635738723,0.3284176332430946
0.6229331749658948,0.05987631564566367,0.39010193128366727,0.00788771449826124,0.3293336611148219
0.623279098873592,0.06013512484267242,0.39196224304416877,0.007935465957355939,0.3299014501972424
0.623279098873592,0.060135124882730775,0.3919622426606857,0.007935465953039221,0.32990144979802316
0.6236250227812892,0.060395223539505084,0.3938256255835534,0.007983535813799996,0.3304704969167757
0.6241847394214642,0.06081883192864461,0.3968471909390511,0.008061995585429445,0.33139388449979373
0.6245306633291614,0.06108235948517775,0.3987186951013533,0.0081109115053706,0.33196619996886323
0.6245306633291614,0.06108235953089068,0.3987186947682511,0.008110911502084556,0.3319661995859334
0.6248765872368586,0.061347216719545336,0.400593329791988,0.008160155366690824,0.3325397549817034
0.6254363038770338,0.061778609118355254,0.40363321622819853,0.008240534909090333,0.3334703964159806
0.6257822277847309,0.062046999309250825,0.4055161066565536,0.008290649768755393,0.3340471683180701
0.6257822277847309,0.06204699936050884,0.4055161063765809,0.008290649766531225,0.3340471679524921
0.6261281516924281,0.06231675844205212,0.40740217002976264,0.008341102060101089,0.3346251581690268
0.6266878683326033,0.06275616462504705,0.4104606254841628,0.008423456917177356,0.33556292706483426
0.6270337922403004,0.0630295579514884,0.41235503149798214,0.008474804920894382,0.3361440725721549
0.6270337922403004,0.0630295580081348,0.41235503127407536,0.008474804919763363,0.3361440722251923
0.6273797161479976,0.06330435821490454,0.4142526341494446,0.008526499731866009,0.3367264107994112
0.6279394327881727,0.06375200052129895,0.4173297970576251,0.008610884774712974,0.3376711595048754
0.6282853566958698,0.06403053242135456,0.41923577865365674,0.008663499630153521,0.3382565825449936
0.6282853566958698,0.06403053248312698,0.4192357784885623,0.008663499630112856,0.33825658221707827
0.628631280603567,0.06431050762629328,0.42114496066390933,0.008716470491489995,0.33884316938303394
0.6291909972437422,0.0647665988619838,0.42424085296279856,0.008802939554284383,0.3397947286472174
0.6295369211514393,0.06505039840931702,0.4261583967339382,0.00885685424558746,0.34038431977992756
0.6295369211514393,0.06505039847601596,0.42615839663106087,0.008856854246651544,0.3403843194718116
0.6298828450591365,0.06533567563969012,0.4280791237734614,0.008911133900686928,0.34097504209758234
0.6304425616993116,0.06580041695751053,0.43119364500569585,0.008999739408142637,0.3419332211053489
0.6307884856070087,0.0660896055475155,0.4331226607465067,0.009054985963937917,0.34252685762467533
0.6307884856070087,0.06608960561869738,0.43312266070744176,0.00905498596614991,0.34252685733943045
0.6311344095147059,0.06638030384327166,0.43505482086702163,0.009110606135605359,0.34312158909049706
0.6316941261548811,0.06685388260309379,0.43818774337347,0.009201398721847567,0.34408617583497525
0.6320400500625782,0.06714857262791514,0.44012806136459964,0.009258007978208988,0.34468372207662656
0.6320400500625782,0.06714857270315389,0.4401280613899522,0.009258007981562512,0.3446837218152694
0.6323859739702754,0.06744480166211447,0.4420714624982436,0.009314999131345396,0.3452823235366514
0.6329456906104505,0.0679273892974949,0.4452224278413155,0.009408027255311523,0.34625308555979223
0.6332916145181476,0.06822768282762506,0.4471737969036674,0.009466028616723705,0.34685439342265617
0.6332916145181476,0.06822768290685145,0.44717379699538473,0.009466028621291847,0.3468543931872728
0.6336375384258448,0.06852954158617938,0.44912816509712356,0.009524419717859745,0.34745671346284673
0.63419725506602,0.06902129147764076,0.45229668165737835,0.0096197292744973,0.348433398903206
0.6345431789737171,0.06932727896412498,0.4542587680182883,0.009679150475475509,0.3490383085886081
0.6345431789737171,0.06932727904677709,0.4542587681751066,0.009679150481211847,0.34903830837934124
0.6348891028814143,0.06963485446529144,0.45622374659451764,0.009738968756452913,0.34964418433972505
0.6354488195215895,0.07013589989284447,0.4594091887362223,0.009836602696300918,0.35062652334002803
0.6357947434292867,0.07044765891106525,0.46138157578498645,0.00989746956651437,0.3512348642773625
0.6357947434292867,0.07044765899641436,0.46138157600536167,0.009897469573345072,0.3512348640942361
0.6361406673369838,0.07076102495624603,0.46335672530358496,0.009958740289673747,0.35184412237639223
0.6367003839771589,0.07127147710916604,0.46655833383343265,0.010058738242363125,0.35283182874673086
0.6370463078848561,0.07158907115615579,0.4685405227645842,0.010121074477483087,0.35344342069357887
0.6370463078848561,0.07158907124370967,0.4685405230486552,0.010121074485397426,0.35344342053769623
0.6373922317925532,0.07190828715163558,0.4705253219528465,0.01018382070975715,0.35405587843728514
0.6379519484327284,0.07242823327799029,0.47374220625291286,0.010286218626267454,0.35504865163517885
0.6382978723404256,0.07275171066514664,0.47573361775992085,0.010350045571791769,0.3556633059609345
0.6382978723404256,0.07275171075346512,0.47573361810187453,0.010350045580618522,0.3556633058324872
0.6386437962481227,0.07307682054165134,0.4777274654837146,0.010414287972462924,0.3562787726419738
0.6392035128882978,0.07360632224917826,0.4809586071930807,0.010519117786669535,0.357276299957609
0.639549436795995,0.0739357150863499,0.4829585840680514,0.01058445423315787,0.3578938210307506
0.639549436795995,0.0739357151748766,0.48295858446540296,0.01058445424283919,0.35789382092958355
0.6398953607036921,0.0742667463198042,0.4849608022213706,0.010650210854554016,0.3585120993685568
0.6404550773438673,0.07480583810436153,0.48820506073465614,0.01075750018020479,0.3595140584213834
0.6408010012515645,0.0751411614671596,0.49021287179018447,0.01082436218845462,0.3601342452360616
0.6408010012515645,0.07514116155471107,0.49021287223688476,0.010824362198822272,0.36013424516138676
0.6411469251592616,0.07547812430039019,0.4922227095776793,0.010891648309320923,0.3607551330360968
0.6417066417994367,0.07602681237981139,0.4954788295555578,0.011001420183762331,0.3617611944849774
0.6420525657071339,0.07636806364614374,0.49749367460646493,0.011069820935107938,0.3623838423611425
0.6420525657071339,0.07636806373151867,0.4974936750958292,0.01106982094597706,0.3623838423118328
0.642398489614831,0.07671095047585191,0.49951031380821775,0.011138648918944193,0.36300713424384456
0.6429582062550062,0.07726921192581968,0.5027769343897391,0.011250921594686733,0.364016964657537
0.6433041301627034,0.07761637032731267,0.5047979503883178,0.011320871276122193,0.3646418670565705
0.6433041301627034,0.07761637040924455,0.5047979509125609,0.011320871287280588,0.3646418670310629
0.6436500540704005,0.07796515532313211,0.5068205118279251,0.011391250467450797,0.36526735630292007
0.6442097707105757,0.07853293760713353,0.5100961777785913,0.011506037268494557,0.36628062119789495
0.6445556946182729,0.07888596403217205,0.512122446119045,0.011577542999453058,0.36690757162869286
0.6445556946182729,0.07888596410936465,0.5121224466693952,0.01157754301066389,0.3669075716249473
0.64490161852597,0.07924060301377242,0.5141499972800152,0.011649479663020632,0.36753505210567033
0.6454613351661451,0.07981782394632586,0.517433171965146,0.011766788913878095,0.3685514190975304
0.6458072590738423,0.08017666102040646,0.5194637268946101,0.011839854719911943,0.36918021308278476
0.6458072590738423,0.08017666109156778,0.5194637274614874,0.011839854730914482,0.36918021309818827
0.6461531829815395,0.08053709161874013,0.5214952906235432,0.011913352028228057,0.36980948122094676
0.6467128996217146,0.08112363980160042,0.5247843706907587,0.012033187064032677,0.3708286232429159
0.6470588235294118,0.08148821226731534,0.5268182087413372,0.012107813902250464,0.3714590603157357
0.6470588235294118,0.08148821233113013,0.526818209314717,0.012107813912751552,0.37145906034700577
0.647404747437109,0.08185435439045617,0.5288527729414051,0.012182871976020318,0.3720899171077203
0.647964464077284,0.0824500901503673,0.5321461045337988,0.012305231240418565,0.3731115156447088
0.6483103879849812,0.08282030556196127,0.5341821948508527,0.012381417080406682,0.3737434013432744
0.6483103879849812,0.08282030561712844,0.5341821954209123,0.012381417090077493,0.37374340138624285
0.6486563118926784,0.08319206217826383,0.5362187230306863,0.012458033085213534,0.37437565432981096
0.6492160285328535,0.08379681902185665,0.5395146192938471,0.012582910320661635,0.3753994026127546
0.6495619524405507,0.08417256876055074,0.54155191469945,0.012660650283123234,0.37603255043634
0.6495619524405507,0.08417256880605947,0.5415519152566123,0.012660650291711298,0.3760325504881074
0.6499078763482479,0.08454982700178376,0.5435893572022739,0.012738818584140157,0.37666601564635394
0.6504675929884229,0.08516341358435785,0.5468861167656163,0.01286620311579218,0.3776916217387083
0.6508135168961201,0.08554457418717329,0.5489235653451865,0.012945489668783422,0.37832585502320776
0.6508135168961201,0.08554457422193386,0.548923565877992,0.012945489675980998,0.37832585507982286
0.6511594408038173,0.08592720676087684,0.550960871039636,0.013025202042900353,0.3789603588287129
0.6517191574439924,0.08654940934179328,0.5542567970720936,0.013155079153627111,0.3799875485480276
0.6520650813516896,0.08693584412035767,0.5562933540124853,0.01323590236354191,0.3806227022198568
0.6520650813516896,0.08693584414404391,0.5562933545141762,0.013235902369201658,0.38062270227891004
0.6524110052593868,0.08732371100621678,0.5583294821632082,0.013317148264824734,0.3812580830387711
0.652970721899562,0.08795429636719122,0.5616229016935325,0.013449499659694277,0.38228660267900294
0.6533166458072591,0.08834585731875913,0.5636575412743825,0.013531847499611676,0.3829225249008468
0.6533166458072591,0.08834585733035355,0.5636575417346721,0.013531847503462832,0.3829225249595719
0.6536625697149563,0.08873880775481746,0.5656914735309225,0.013614614382763426,0.3835586348077884
0.6542222863551314,0.08937752653258844,0.5689807566193524,0.013749418734607005,0.38458825355817366
0.6545682102628285,0.0897740564570961,0.5710124838374134,0.013833277433147866,0.3852248071178261
0.6545682102628285,0.08977405645681195,0.5710124842519783,0.01383327743513232,0.38522480717430785
0.6549141341705257,0.09017193109876427,0.5730432356716942,0.013917551111724371,0.3858615131708958
0.6554738508107009,0.09081852139834344,0.5763268136822354,0.014054784667699856,0.38689202519752275
0.655819774718398,0.09121985621367817,0.5783546754432018,0.014140139101579774,0.38752908874514047
0.655819774718398,0.0912198562015683,0.5783546758058312,0.014140139101587129,0.3875290887967884
0.6561656986260952,0.09162248950620026,0.5803813072415999,0.0142259041527066,0.38816627416961613
0.6567254152662703,0.09227668081929516,0.583657690363482,0.014365541407171186,0.389197500376697
0.6570713391739674,0.09268265201676962,0.5856807859718159,0.014452375525775144,0.3898349694169356
0.6570713391739674,0.09268265199322243,0.5856807862785214,0.014452375523766723,0.38983496946180335
0.6574172630816646,0.0930898746725018,0.5877024132459009,0.014539615720719615,0.3904725345229876
0.6579769797218398,0.09375139193358614,0.5909702064627677,0.014681630125646935,0.39150432390506434
0.6583229036295369,0.09416182910903102,0.5929876971347635,0.014769927397562846,0.3921421115466169
0.6583229036295369,0.09416182907458148,0.5929876973821766,0.014769927393498675,0.39214211158218
0.6586688275372341,0.09457347064971353,0.59500349973801,0.014858626152603548,0.3927799744084088
0.6592285441774092,0.0952420383573544,0.5982614170444317,0.015002990853299277,0.3938122049899612
0.6595744680851063,0.09565677175533023,0.6002725342417446,0.015092734723618391,0.3944502424308865
0.6595744680851063,0.09565677171090937,0.6002725344290107,0.015092734717576219,0.3944502424561475
0.6599203919928035,0.09607266304949805,0.6022817643491627,0.015182875558423618,0.39508833929692316
0.6604801086329787,0.09674800935242917,0.6055286409149783,0.015329564137229627,0.3961209186585898
0.6608260325406758,0.09716687237435225,0.6075326933952891,0.015420738487396387,0.3967591554245288
0.6608260325406758,0.0971668723207358,0.6075326935216114,0.015420738479418855,0.3967591554382061
0.661171956448373,0.09758684812663501,0.6095346821844566,0.015512305484176222,0.3973974408940448
0.6617316730885482,0.09826870878980384,0.6127694843023425,0.01566129269655141,0.3984303062852597
0.6620775969962454,0.09869154039534414,0.6147658637041953,0.015753882293040856,0.3990687101937276
0.6620775969962454,0.09869154033390654,0.6147658637716235,0.015753882283292688,0.39906871019522117
0.6624235209039425,0.09911544150528442,0.6167600265034231,0.015846860539775465,0.3997071571065589
0.6629832375441176,0.09980356364645332,0.6199818590853781,0.015998123022903363,0.4007402751562941
0.6633291614518148,0.10023021061903956,0.6219700440910048,0.016092113950839846,0.4013788320769781
0.6633291614518148,0.10023021055094822,0.6219700441013066,0.016092113939436117,0.40137883206521613
0.6636750853595119,0.10065788641191047,0.6239558841949044,0.01618648997118854,0.4020174312261652
0.6642348019996871,0.10135203201094736,0.6271639961201124,0.016340006926071213,0.40305079735121346
0.6645807259073843,0.10178235104968578,0.6291435552040423,0.016435386999501946,0.40368951075513326
0.6645807259073843,0.10178235097619359,0.6291435551602738,0.016435386986584217,0.4036895107293302
0.6649266498150814,0.10221366130328585,0.6311206661833039,0.016531149153123332,0.4043282703686868
0.6654863664552565,0.10291361034742308,0.6343144531641489,0.016686902972292365,0.40536190781665166
0.6658322903629537,0.10334746993004149,0.6362850458577739,0.01678366211012631,0.40600079812035067
0.6658322903629537,0.10334746985241244,0.6362850457633651,0.016783662095835688,0.40600079807962297
0.6661782142706508,0.10378228667521103,0.6382531124529238,0.01688080095934021,0.4066397431617848
0.666737930910826,0.10448783993409191,0.6414321177018013,0.01703877779896901,0.4076737017847391
0.6670838548185232,0.10492512194370698,0.6433934945316478,0.017136908364856297,0.408312805536942
0.6670838548185232,0.10492512186315334,0.6433934943901386,0.017136908349342825,0.4083128054807819
0.6674297787262203,0.10536333102214156,0.6453522922388751,0.017235417003697313,0.4089519768522548
0.6679894953663954,0.10607431242147992,0.6485162050792214,0.017395607292867307,0.40998633165178827
0.6683354192740926,0.10651491352239378,0.6504682062837454,0.017495104395445105,0.41062570059184533
0.6683354192740926,0.10651491344029475,0.6504682061006983,0.01749510437894233,0.41062570052101055
0.6686813431817897,0.10695641589279634,0.6524175997600947,0.017594978738562674,0.41126515393425134
0.6692410598219649,0.10767267448065365,0.6555662524204263,0.017757377623055903,0.4123000034295263
0.6695869837296621,0.10811650724059609,0.6575088055887179,0.017858239374883695,0.412939703442857
0.6695869837296621,0.10811650715779773,0.6575088053680871,0.0178582393575401,0.41293970335805713
0.6699329076373592,0.10856122002683209,0.6594487460033904,0.017959478404219822,0.41357950840504887
0.6704926242775344,0.10928263150198227,0.6625821086926412,0.018124086115716,0.4146149728144873
0.6708385481852316,0.1097296252335227,0.6645152253458223,0.01822631384330005,0.41525508276619594
0.6708385481852316,0.10972962515112558,0.6645152250922798,0.018226313825323356,0.4152550826684474
0.6711844720929288,0.11017748249200127,0.6664457467070554,0.01832891980555762,0.4158953215982285
0.6717441887331038,0.11090395031202498,0.6695639212592376,0.01849574195959441,0.4169315409315266
0.672090112640801,0.111354051684727,0.6714876927212325,0.01859934037585787,0.4175721514947109
0.672090112640801,0.11135405160368582,0.6714876924391266,0.018599340357389204,0.41757215138397286
0.6724360365484982,0.11180500496368319,0.6734089076108496,0.01870331894600095,0.41821291792966286
0.6729957531886733,0.11253646112528176,0.6765121202567161,0.01887236678515744,0.41925005008260596
0.6733416770963705,0.11298963456120943,0.6784267129534517,0.01897734412408989,0.41989126254340997
0.6733416770963705,0.112989634482252,0.6784267126469448,0.018977344105252265,0.41989126242003116
0.6736876010040677,0.11344365322548,0.6803388076368778,0.019082704526751544,0.420532660580466
0.6742473176442427,0.11418005864911449,0.6834274007385349,0.019253995091087647,0.42157087933929205
0.6745932415519399,0.11463628648321342,0.6853330509212504,0.019360363199107385,0.42221280436239517
0.6745932415519399,0.11463628640706497,0.6853330505946825,0.019360363180036245,0.4222128042269494
0.6749391654596371,0.11509335782246707,0.6872362799750678,0.01946711829072452,0.42285494704118365
0.6754988820998122,0.11583470242024196,0.6903107031607592,0.019640674530945517,0.4238944401067788
0.6758448060075094,0.11629398487491442,0.6922077113175067,0.019748448924103636,0.42453719651418415
0.6758448060075094,0.11629398480203731,0.6922077109740379,0.019748448904920043,0.42453719636783144
0.6761907299152066,0.11675411402560165,0.6941023919561835,0.019856615240247667,0.4251802046969742
0.6767504465553816,0.11750041646861291,0.6971631927847208,0.02003246607372473,0.42622117171550344
0.6770963704630788,0.11796277145315573,0.6990519178169078,0.020141665961680422,0.4268648852845683
0.6770963704630788,0.11796277138393614,0.6990519174597525,0.020141665942439987,0.4268648851272841
0.677442294370776,0.11842598116210752,0.7009384240606815,0.020251263734329825,0.42750888647080043
0.6780020110109511,0.11917728842781183,0.7039862385907258,0.02042944406019089,0.4285515371614918
0.6783479349186483,0.1196427512113784,0.7058670919718713,0.020540092346135037,0.42919633948081626
0.6783479349186483,0.11964275114630644,0.705867091605032,0.020540092326963567,0.4291963393136517
0.6786938588263455,0.12010908146912934,0.707745848781683,0.020651145495149483,0.42984146665998113
0.6792535754665207,0.12086546816858475,0.7107813920527566,0.020831696164154655,0.4308860189723159
0.6795994993742178,0.12133409092083719,0.7126548319483056,0.02094381941722853,0.43153204631691366
0.6795994993742178,0.12133409085979767,0.7126548315732213,0.020943819398141165,0.4315320461407233
0.679945423281915,0.12180359847190927,0.7145263093605912,0.021056355516870694,0.43217843686545065
0.68050513992209,0.12256516598803369,0.7175503659060725,0.02123932326140132,0.43322511519045653
0.6808510638297872,0.12303701720541889,0.7194168913210296,0.02135295166432614,0.43387250742343464
0.6808510638297872,0.12303701714885712,0.7194168909411485,0.02135295164543693,0.43387250723908016
0.6811969877374844,0.12350977494886535,0.7212815986245245,0.021467001885186816,0.434520302018088
0.6817567043776596,0.12427665043753616,0.7242950132129718,0.02165243922008153,0.4355693355077281
0.6821026282853567,0.12475181431401791,0.7261551583885816,0.02176760650521368,0.4362182350795626
0.6821026282853567,0.12475181426187965,0.7261551580057188,0.021767606486528302,0.4362182348874229
0.6824485521930539,0.12522791066302802,0.7280136386008149,0.02188320554717938,0.4368675767110784
0.683008268833229,0.12600024597261753,0.7310173073826212,0.022071170649764514,0.43791919768476173
0.6833541927409261,0.1264788217000807,0.7328716363567678,0.02218791401709402,0.438569748651443
0.6833541927409261,0.12647882165240887,0.7328716359729667,0.022187913998677,0.438569748452713
0.6837001166486233,0.12695835986049686,0.7347244608133574,0.022305100022186233,0.4392207816542233
0.6842598332887985,0.12773633033564738,0.7377193226982042,0.022495656583757764,0.44027522406207537
0.6846057571964956,0.12821843135480715,0.7395684240843644,0.02261401660615883,0.44092757116137876
0.6846057571964956,0.12821843131159605,0.7395684237010121,0.022614016588031194,0.44092757095652424
0.6849516811041928,0.12870152857103473,0.7414161873102509,0.02273283106198004,0.4415804403098645
0.6855113977443679,0.12948533181861815,0.7444032158363351,0.022926048126729503,0.44263793830416454
0.685857321652065,0.12997108504500776,0.7462476978884975,0.023046068646694496,0.443292226088477
0.685857321652065,0.12997108500621282,0.7462476975067898,0.02304606862886892,0.44329222587791905
0.6862032455597622,0.13045787181630608,0.7480910127283739,0.02316655627980029,0.44394707573530795
0.6867629621999374,0.1312477264223883,0.7510712083289022,0.023362508067027502,0.4450078623046212
0.6871088861076345,0.13173727144681935,0.7529116942620605,0.023484236084032706,0.4456642343149068
0.6871088861076345,0.13173727141240094,0.7529116938835567,0.023484236066539068,0.44566423409936384
0.6874548100153317,0.13222789072494925,0.7547511872790355,0.023606444745618696,0.4463212075794791
0.6880145266555069,0.133024034951729,0.7577255700096043,0.0238052104614579,0.44738551326638465
0.688360450563204,0.13351752323295615,0.759562693609926,0.023928696013647003,0.448044111256789
0.688360450563204,0.13351752320266114,0.7595626932352931,0.02392869599645603,0.4480441110365638
0.6887063744709012,0.13401212961344047,0.7613990007728147,0.02405267655988271,0.4487033492651549
0.6892660911110763,0.13481482008185874,0.7643686034725192,0.024254340198364675,0.4497714009416322
0.6896120150187734,0.13531241412416664,0.7662030049426274,0.024379636235876783,0.45043236412708815
0.6896120150187734,0.13531241409798334,0.7662030045736123,0.02437963621903701,0.4504323639031203
0.6899579389264706,0.13581117301776846,0.7680367675238988,0.024505442398604006,0.45109400526637655
0.6905176555666458,0.13662068336953268,0.7710026293438806,0.024710092531157815,0.45216602497005837
0.690863579474343,0.13712255590719846,0.7728349514373511,0.024837254787262113,0.4528294893378341
0.690863579474343,0.1371225558851658,0.7728349510755346,0.02483725477083326,0.4528294891110655
0.6912095033820401,0.13762564273610733,0.7746668122597149,0.024964943046486797,0.45349366858827794
0.6917692200222152,0.13844226234237622,0.7776299727650722,0.025172672614407192,0.4545698724597846
0.6921151439299124,0.13894859553478844,0.7794608571999484,0.025301759473586212,0.45523597011190076
0.6921151439299124,0.13894859551653313,0.7794608568453794,0.025301759457548968,0.4552359698831641
0.6924610678376095,0.1394561949158145,0.7812914570711474,0.025431388921304317,0.45590281838423313
0.6930207844777847,0.14028022753564545,0.7842529505226106,0.0256422950074157,0.4569834155868466
0.6933667083854819,0.1407912121373048,0.7860830345219058,0.025773367362289475,0.4576522740843075
0.6933667083854819,0.1407912121228934,0.7860830341759883,0.025773367346690307,0.45765227385416174
0.693712632293179,0.14130351706112754,0.7879130088645204,0.025904999560382898,0.45832191758497537
0.6942723489333541,0.14213527954191404,0.7908738589905463,0.026119183163713804,0.4594071093378961
0.6946182728410513,0.14265111410964798,0.7927037721590255,0.0262523042763593,0.46007885112240726
0.6946182728410513,0.14265111409899803,0.7927037718225525,0.02625230426121969,0.4600788508914297
0.6949641967487484,0.14316832514697334,0.794533747935161,0.02638600311584403,0.46075141077393983
0.6955239133889236,0.14400814612609342,0.7974949630116179,0.026603568916985707,0.46184138940465996
0.6958698372966208,0.14452903621026636,0.7993253243370305,0.026738804270515885,0.462516131215586
0.6958698372966208,0.1445290362033146,0.7993253240108668,0.026738804255853316,0.462516130984206
0.6962157612043179,0.14505136070222438,0.8011559170963136,0.02687463582162582,0.46319172208244064
0.6967754778444931,0.14589957930059705,0.8041184852834308,0.0270956919380454,0.4642866701181524
0.6971214017521903,0.14642573663948882,0.8059499003224082,0.0272331090839133,0.46496452244189945
0.6971214017521903,0.1464257366362029,0.8059499000077212,0.027233109069766413,0.4649645222107968
0.6974673256598874,0.14695338789254467,0.8077817114350727,0.027371141442038022,0.4656432531867242
0.6980270423000625,0.1478103524119186,0.810746596396736,0.027595799175787143,0.4667433424907047
0.6983729662077597,0.14834199412624843,0.8125796546240979,0.027735467575871812,0.46742440903597365
0.6983729662077597,0.1483419941265001,0.8125796543214578,0.027735467562259357,0.4674244088057707
0.6987188901154568,0.1488751906059805,0.8144132686703156,0.027875770702090612,0.4681063814028597
0.699278606755632,0.1497412572179294,0.81738140542054,0.02810414427663232,0.46921177233957484
0.6996245306633292,0.15027860499465945,0.8192166776976947,0.028246135137144485,0.46989614952421693
0.6996245306633292,0.15027860499856782,0.8192166774085333,0.02824613512415221,0.4698961492958596
0.6999704545710264,0.15081756950478456,0.8210526599622687,0.02838878068964801,0.4705814578312013
0.7005301712112014,0.15169310092074528,0.8240249508932909,0.028620986974257905,0.4716922984719563
0.7008760951188986,0.15223638019392685,0.8258629870779156,0.02876537307436475,0.4723800749486077
0.7008760951188986,0.15223638020145774,0.8258629868029357,0.02876537306201135,0.4723800747223743
0.7012220190265958,0.15278133905950753,0.8277018812109608,0.028910434236109343,0.473068805622408
0.7017817356667709,0.1536667032037139,0.830679192376286,0.029146592462401633,0.47418523100222937
0.7021276595744681,0.15421614232569059,0.8325205190497016,0.029293447975005733,0.474876487202303
0.7021276595744681,0.15421614233683603,0.8325205187898563,0.029293447963312198,0.4748764869784189
0.7024735834821653,0.15476732455645853,0.8343628448083084,0.029440999271048145,0.4755687183231656
0.7030333001223403,0.15566289320112214,0.8373460023193814,0.029681230731948664,0.4766908497197119
0.7033792240300375,0.1562187225943143,0.8391911205986602,0.029830631034718034,0.47738565741869265
0.7033792240300375,0.15621872260901187,0.8391911203550108,0.029830631023703813,0.47738565719751574
0.7037251479377347,0.15677635903342052,0.8410373716892222,0.02998074814115014,0.4780814582949821
0.7042848645779098,0.15768250641255482,0.8440271582861498,0.03022517587666838,0.4792094025571284
0.704630788485607,0.15824495770738214,0.8458765417414003,0.030377197354756084,0.47990782447122154
0.704630788485607,0.1582449577257608,0.845876541515407,0.030377197344498768,0.4799078242534367
0.7049767123933042,0.1588092801651182,0.8477271837653447,0.030529956899142622,0.48060725524666803
0.7055364290334794,0.15972638156120655,0.8507243355449702,0.030778705367333847,0.4817411041697512
0.7058823529411765,0.1602956867108084,0.852578428194479,0.030933425205133327,0.4824431935735854
0.7058823529411765,0.16029568673278413,0.8525784279866252,0.030933425195678037,0.4824431933599785
0.7062282768488737,0.16086692706649308,0.8544338966481536,0.031088904553679485,0.4831463048465695
0.7067879934890487,0.1617953573336665,0.8574390998400802,0.031342099277702734,0.48428613456853886
0.7071339173967459,0.162371747696155,0.859298314200292,0.031499595238004933,0.4849919349416299
0.7071339173967459,0.16237174772197965,0.8592983140122438,0.03149959522945042,0.4849919347327818
0.7074798413044431,0.16295013698471866,0.8611590125823844,0.03165787227457762,0.4856987674325564
0.7080395579446183,0.16389026907999688,0.8641729006161067,0.03191563948521112,0.4868446379454155
0.7083854818523154,0.1644739745041769,0.8660376159285069,0.032075989684678986,0.4875541826811088
0.7083854818523154,0.16447397453366405,0.8660376157607954,0.032075989677054835,0.4875541824778124
0.7087314057600126,0.16505974198641155,0.8679039139627485,0.03223714258082016,0.4882647669392648
0.7092911224001877,0.1660119454248875,0.8709270645594304,0.03249960883043044,0.4894167215987324
0.7096370463078848,0.16660319327924164,0.8727976250034049,0.03266289149534875,0.49013003371134173
0.7096370463078848,0.1666031933124782,0.8727976248569437,0.03266289148876007,0.49013003351469525
0.709982970215582,0.16719656546789025,0.8746698568888509,0.03282699846456369,0.4908443898458556
0.7105426868557572,0.16816120475099605,0.8777027893505953,0.033094290228530374,0.49200245498857187
0.7108886107634543,0.16876021895138396,0.8795795024291834,0.033260583446569944,0.4927195468997285
0.7108886107634543,0.16876021898845384,0.8795795023050524,0.033260583441096385,0.49271954671041285
0.7112345346711515,0.16936141863262433,0.8814579652562996,0.03342772249294477,0.49343768437390656
0.7117942513113266,0.1703388516465026,0.884501137947696,0.03369996575565103,0.49460186900853415
0.7121401752190237,0.170945851656103,0.886384272964076,0.03386934721580815,0.4953227423725988
0.7121401752190237,0.17094585169699816,0.8863842728629469,0.033869347211507195,0.4953227421912039
0.7124860991267209,0.1715550968829107,0.8882692252239042,0.03403959587090413,0.49604465984092483
0.7130458157668961,0.17254567325645911,0.8913230332249178,0.0343169156939939,0.4972149554133964
0.7133917396745932,0.173160873062836,0.893212819873897,0.034489462416151466,0.4979396009922527
0.7133917396745932,0.17316087310753708,0.8932128197963992,0.034489462413068335,0.4979396008191983
0.7137376635822904,0.17377837612686892,0.8951044800840253,0.0346628974661206,0.49866528619208866
0.7142973802224656,0.17478243555998305,0.8981692530524212,0.034945417542387495,0.4998416664470082
0.7146433041301627,0.17540604263762746,0.9000658801546609,0.03512120559892373,0.5005700640467797
0.7146433041301627,0.17540604268607854,0.9000658801013094,0.035121205597084815,0.5005700638823015
0.7149892280378599,0.17603200902873956,0.9019644256360874,0.03529790280419652,0.5012994937533446
0.715548944678035,0.17704987960264923,0.9050404259206951,0.03558574499996306,0.5024819146986671
0.7158948685857321,0.17768209386563155,0.9069440403157185,0.03576484923061586,0.5032140331718274
0.7158948685857321,0.17768209391772719,0.9069440402867106,0.03576484923002564,0.5032140330159828
0.7162407924934293,0.17831672122282158,0.9088496061326073,0.03594488303916959,0.5039471732190145
0.7168005091336045,0.1793487177000127,0.9119370271607082,0.036238166927199666,0.5051355731995444
0.7171464330413017,0.17998973045053804,0.913847732775921,0.036420660648716144,0.5058713705158404
0.7171464330413017,0.17998973050611325,0.9138477327711482,0.036420660649366915,0.5058713703686821
0.7174923569489988,0.18063320751081086,0.9157604108569403,0.03660410390470599,0.5066081758875268
0.7180520735891739,0.1816796296376999,0.9188593758315916,0.03690294629144652,0.5078024757788928
0.718397997496871,0.18232962252106563,0.9207772329555987,0.03708890100507649,0.5085418991748227
0.718397997496871,0.18232962258018354,0.9207772329758159,0.037088901007067576,0.5085418990372356
0.7187439214045682,0.18298212807865538,0.9226970714298091,0.0372758246562126,0.5092823141748232
0.7193036380447434,0.18404325891398177,0.9258076323973916,0.03758033910952027,0.51048241771089
0.7196495619524406,0.18470240289317658,0.9277326571902439,0.03776982420974609,0.5112254039216593
0.7196495619524406,0.18470240295516047,0.9277326572339162,0.03776982421295344,0.5112254037935107
0.7199954858601377,0.18536410477843954,0.9296596599604988,0.03796029701631315,0.5119693624297706
0.7205552025003128,0.18644020903816882,0.9327817972079268,0.03827059339010731,0.5131751566298717
0.72090112640801,0.18710866336793147,0.9347139613808978,0.03846367586837848,0.5139216321686735
0.72090112640801,0.18710866343306862,0.934713961449259,0.0384636758729483,0.5139216320508231
0.7212470503157071,0.18777971742429858,0.9366480878559084,0.038657764106715585,0.5146690579388594
0.7218067669558823,0.18887103986727252,0.9397817096959457,0.03897394807222352,0.5158804136887811
0.7221526908635795,0.18954895113251102,0.9417209405392138,0.03917069223591848,0.5166302952599142
0.7221526908635795,0.1895489512000657,0.9417209406303265,0.03917069224172129,0.5166302951523232
0.7224986147712766,0.19022950028041166,0.9436621057762034,0.039368459423063565,0.5173811023662431
0.7230583314114518,0.19133626420902544,0.9468070489026064,0.039690632022844535,0.5185978751456713
0.723404255319149,0.1920237653979052,0.9487532295540216,0.03989109921796661,0.5193510701045991
0.723404255319149,0.19202376546772668,0.9487532296675261,0.03989109922498163,0.5193510700070887
0.7237501792268461,0.19271393871174405,0.9507013045740322,0.04009260583458106,0.5201051634172454
0.7243098958670212,0.19383634452499887,0.9538573347792804,0.040420863046544145,0.5213271941543852
0.7246558197747184,0.19453355417361579,0.9558103048205643,0.04062511139763927,0.5220836010812625
0.7246558197747184,0.19453355424521032,0.9558103049548996,0.04062511140576666,0.5220836009935663
0.7250017436824155,0.19523346605479286,0.9577651173164161,0.04083041463419051,0.5228408768649753
0.7255614603225907,0.19637168995153073,0.9609319308111921,0.041164846969272424,0.5240679929402363
0.7259073842302879,0.1970787113652807,0.9628914871811347,0.041372931135765144,0.5248275022851328
0.7259073842302879,0.19707871143832206,0.9628914873353878,0.04137293114498055,0.5248275022075212
0.726253308137985,0.19778846078386642,0.9648528225100886,0.041582084653485486,0.52558784886501
0.7268130247781601,0.19894265359162672,0.9680300477297082,0.041922776782392986,0.5268198652417779
0.7271589486858573,0.19965957415833407,0.9699959459675479,0.0421347477366758,0.5275823600532937
0.7271589486858573,0.199659574232033,0.9699959461393951,0.04213474774681015,0.5275823599854463
0.7275048725935545,0.2003792439938905,0.9719635484875584,0.04234780145252312,0.528345658567989
0.7280645892337296,0.20154953015239696,0.9751507484188476,0.042694831868313486,0.5295823790314816
0.7284105131414268,0.2022764207452727,0.9771227042011756,0.04291073669430214,0.5303477357395473
0.7284105131414268,0.20227642081929265,0.9771227043892962,0.042910736705311564,0.5303477356815438
0.728756437049124,0.20300607721759126,0.9790962788908173,0.04312773658641944,0.5311138609435958
0.729316153689299,0.20419255394030805,0.9822929539297717,0.04348117731212213,0.5323550794711283
0.7296620775969962,0.20492946846022345,0.9842706450026367,0.043701059040474874,0.5331231687764466
0.7296620775969962,0.2049294685338645,0.9842706452046721,0.04370105905216193,0.5331231687274438
0.7300080015046934,0.20566916071907015,0.9862498595187783,0.0439220469954,0.5338919899541293
0.7305677181448685,0.2068718974102326,0.9894554510050726,0.0442819633565805,0.5351374922226407
0.7309136420525657,0.20761887246658567,0.9914385194663671,0.04450586083421026,0.5359081800400043
0.7309136420525657,0.2076188725391809,0.9914385196798194,0.04450586084638786,0.5359081799992547
0.7312595659602629,0.20836863230221275,0.9934230064939737,0.04473087452363692,0.536679561954896
0.731819282600438,0.2095876701658262,0.9966369006856707,0.045097324969134905,0.5379291269072963
0.7321652065081352,0.2103447248902252,0.9986249555639033,0.04532527276299308,0.5387022753559361
0.7321652065081352,0.21034472496116563,0.998624955786389,0.04532527277550737,0.5387022753229901
0.7325111304158324,0.21110456659274784,1.000614315493023,0.045554345559637464,0.5394760792588466
0.7330708470560074,0.21233991850217093,1.003835848099054,0.04592738155112693,0.5407294807671478
0.7334167709637046,0.21310705452757173,1.0058284682730052,0.04615940989569906,0.541504949214703
0.7334167709637046,0.21310705459614354,1.0058284685020897,0.04615940990837094,0.5415049491891184
0.7337626948714018,0.21387697491131702,1.0078222722042312,0.046392570832795035,0.5422810338984769
0.734322411511577,0.21512862554055792,1.0110507334081928,0.046772236803145316,0.54353804248063
0.7346683354192741,0.21590582713702783,1.013047470801078,0.0470083715890831,0.544315688608633
0.7346683354192741,0.21590582720246537,1.0130474710340056,0.04700837160170525,0.5443156885898132
0.7350142593269713,0.2166858057176539,1.0150452638035794,0.04724564536021385,0.5450939114786308
0.7355739759671464,0.21795371192123442,1.0182799036778991,0.0476319787381778,0.5463542960373092
0.7359198998748435,0.21874094629362925,1.0202802866993848,0.047872241544654796,0.5471339769234722
0.7359198998748435,0.21874094635541702,1.0202802869336922,0.04787224155708391,0.5471339769109761
0.7362658237825407,0.21953094563734904,1.0222815913306933,0.04811364855031185,0.5479141950879274
0.7368255404227159,0.22081503712904227,1.0255216257022743,0.04850667986779188,0.5491777246973112
0.737171464330413,0.22161225490650446,1.0275251629730608,0.04875108804827921,0.5499592979283424
0.737171464330413,0.22161225496397596,1.0275251632061102,0.04875108806027961,0.5499592979210957
0.7375173882381102,0.22241222117125264,1.0295294830705142,0.048996644495736846,0.5507413693109348
0.7380771048782853,0.22371240149932914,1.0327740997637451,0.049396397576754784,0.552007815008223
0.7384230287859824,0.2245195373949328,1.0347802840255587,0.049644964391497085,0.552791139776969
0.7384230287859824,0.22451953744742292,1.0347802842545606,0.04964496440284178,0.5527911397740547
0.7387689526936796,0.2253294010319491,1.0367871086487688,0.04989468243887186,0.5535749242039367
0.7393286693338548,0.22664554880694673,1.040035473936803,0.050301174658674674,0.5548440607311514
0.7396745932415519,0.22746252243643528,1.0420437860863274,0.050553909451960886,0.5556289989056138
0.7396745932415519,0.2274625224833564,1.0420437863087553,0.05055390946243806,0.555628998906151
0.7400205171492491,0.22828219905622468,1.0440525935871492,0.05080779739914768,0.5564143591703574
0.7405802337894243,0.22961416945253943,1.0473038588501922,0.05122104002218034,0.5576859666838591
0.7409261576971214,0.23044088632353174,1.0493137720929389,0.051477948448861645,0.5584723838523629
0.7409261576971214,0.23044088636457516,1.049313772306904,0.05147794845835577,0.5584723838558939
0.7412720816048186,0.23127027773026693,1.051324034293131,0.05173601097710795,0.5592591867495424
0.7418317982449937,0.2326179042511452,1.0545773428104077,0.05215600957113653,0.5605330524647242
0.7421777221526908,0.23345425690550067,1.0565883268642169,0.05241709386763112,0.5613208189308034
0.7421777221526908,0.2334542569399667,1.0565883270669216,0.052417093875885556,0.5613208189363275
0.742523646060388,0.23429325227459613,1.0585995132531634,0.05267933232099429,0.5621089362323283
0.7430833627005632,0.2356563487261233,1.061854006959006,0.05310608723281603,0.5633848559553899
0.7434292866082604,0.23650221800626822,1.063865532215772,0.053371346525212034,0.5641738476613093
0.7434292866082604,0.2365022180340153,1.0638655324057382,0.05337134653209884,0.5641738476679173
0.7437752105159575,0.23735069519178215,1.0658771141127827,0.053637759231288405,0.5649631570274998
0.7443349271561326,0.2387290578938725,1.06913194035597,0.05407126613569304,0.5662409366157947
0.7446808510638298,0.23958431436162442,1.0711434820549457,0.0543406967951001,0.5670310360247458
0.7446808510638298,0.23958431438223535,1.0711434822298895,0.054340696800427565,0.567031036031556
0.7450267749715269,0.2404421413457972,1.0731549367550717,0.054611279429710204,0.5678214218610059
0.7455864916117021,0.2418355515235872,1.0764092549028264,0.05505152993359462,0.5691008785387912
0.7459324155193993,0.2427000569656867,1.0784202971459862,0.0553251259587542,0.5698919754124343
0.7459324155193993,0.24270005697923192,1.078420297305097,0.05532512596245452,0.5698919754187446
0.7462783394270964,0.24356709338895555,1.0804311118927659,0.05559987193699586,0.5706833296258096
0.7468380560672715,0.24497531971033892,1.0836840996920085,0.056046854233387663,0.5719642931751042
0.7471839799749687,0.24584892874215017,1.0856941393276596,0.05632460766656994,0.5727562852800143
0.7471839799749687,0.24584892874827424,1.0856941394690265,0.05632460766846827,0.5727562852850508
0.7475299038826658,0.246725027527744,1.0877038151462688,0.05660350856583294,0.5735485079586011
0.748089620522841,0.2481478287571052,1.090954674774656,0.05705720812708955,0.5748308217411296
0.7484355444305382,0.2490303904768205,1.0929632250413905,0.05733910948856493,0.575623615442851
0.7484355444305382,0.24903039047563927,1.0929632251643107,0.05733910948858528,0.5756236154457857
0.7487814683382353,0.2499153994992759,1.0949712803182847,0.057622155488936566,0.5764166154265289
0.7493411849784105,0.2513525272400566,1.0982192440723342,0.05808255579660852,0.5777001372770787
0.7496871088861077,0.25224388694690475,1.100225838043429,0.05836859454459463,0.5784936480629236
0.7496871088861077,0.25224388693869015,1.1002258381476866,0.05836859454277673,0.5784936480637456
0.7500330327938048,0.25313765076079514,1.1022318119013514,0.058655774892967145,0.5792873434342892
0.7505927494339799,0.2545888522572399,1.1054761474733843,0.059122858192816465,0.5805719463815915
0.7509386733416771,0.2554888531800998,1.1074803411939946,0.05941302319141218,0.581366099263151
0.7509386733416771,0.2554888531648151,1.1074803412788004,0.059413023187708414,0.5813660992616893
0.7512845972493742,0.25639121474383086,1.1094837965316702,0.059704326670188795,0.5821604177218145
0.7518443138895494,0.2578562356551226,1.112723811710507,0.06017807472929212,0.5834459905187155
0.7521902377972466,0.25876472065895306,1.114725186975763,0.06047235471641949,0.584240720319453
0.7521902377972466,0.2587647206370321,1.114725187041382,0.06047235471087187,0.584240720315349
0.7525361617049438,0.25967552303831154,1.1167257131583401,0.06076777011279769,0.5850355994453148
0.7530958783451188,0.2611541101995411,1.119960760027855,0.061248164985953646,0.5863220469625724
0.753441802252816,0.2620709234933287,1.1219589268805104,0.06154654905037607,0.5871172985348642
0.753441802252816,0.2620709234651009,1.1219589269270092,0.06154654904298282,0.5871172985275757
0.7537877261605131,0.2629900115652332,1.123956142153212,0.061846065633781755,0.5879126859770603
0.7543474428006883,0.26448191571513036,1.1271856207819988,0.06233309043128766,0.5891999294426783
0.7546933667083855,0.26540690451169646,1.129180219645896,0.06263556848212391,0.5899956577746415
0.7546933667083855,0.26540690447757226,1.1291802196736616,0.0626355684729157,0.5899956577637624
0.7550392906160827,0.2663341266014615,1.1311737731519202,0.0629391764692061,0.5907915113276807
0.7555990072562577,0.2678391049875013,1.1343971346284223,0.06343281610084625,0.592079488391047
0.7559449311639549,0.2687721210881081,1.1363878380504262,0.0637393793227718,0.5928756586130165
0.7559449311639549,0.26877212104854725,1.136387838060021,0.06373937931179446,0.5928756585981761
0.7562908550716521,0.2697073305347007,1.1383774114740832,0.06404707032921705,0.5936719462003717
0.7568505717118272,0.2712251494002945,1.1415941603529232,0.06454731222654317,0.5949606108547054
0.7571964956195244,0.27216605070105226,1.1435806743816945,0.064857953519957,0.5957571981598573
0.7571964956195244,0.2721660506565651,1.14358067437384,0.06485795350727279,0.5957571981407256
0.7575424195272216,0.2731091073382228,1.145565983224854,0.06516972099540037,0.5965538977311835
0.7581021361673967,0.2746395442630125,1.1487756793764692,0.06567655580347936,0.597843220098917
0.7584480600750939,0.2755881961648989,1.1507577445730313,0.06599127020413442,0.5986402095814763
0.7584480600750939,0.27558819611602153,1.1507577445485357,0.06599127018980623,0.5986402095576708
0.7587939839827911,0.27653896770212555,1.152738539065247,0.06630710984530547,0.5994373089286308
0.7593537006229661,0.2780818137725033,1.1559407989367958,0.06682053207689095,0.6007272749194987
0.7596996245306633,0.27903809048202255,1.157918191024602,0.06713931715092185,0.6015246613369386
0.7596996245306633,0.2790380904292886,1.1579181909843772,0.06713931713501411,0.6015246613080947
0.7600455484383605,0.27999645377317495,1.1598942566759887,0.06745922728925165,0.6023221578361522
0.7606052650785357,0.2815515155660745,1.1630887539841128,0.06797923593605255,0.6036127686915186
0.7609511889862328,0.2825153012780047,1.1650612841554133,0.06830209214764732,0.6044105561598921
0.7609511889862328,0.28251530122213386,1.1650612841009345,0.0683020921303214,0.6044105561261034
0.76129711289393,0.28348114347066367,1.1670324419712486,0.06862607410903615,0.6052084564501025
0.761856829534105,0.28504824484065105,1.170218907860863,0.0691526732063462,0.606499728186401
0.7622027534418022,0.2860194347952757,1.1721864227566527,0.06947960425507939,0.6072979298138504
0.7622027534418022,0.2860194347365641,1.172186422688562,0.06947960423637792,0.607297929775048
0.7625486773494994,0.2869926543492676,1.1741525291255648,0.06980766268784841,0.6080962494156131
0.7631083939896746,0.28857163798798513,1.177330751783677,0.0703408618217809,0.6093882121630193
0.7634543178973717,0.2895501393821312,1.1792931331369878,0.07067187494265359,0.6101868496200672
0.7634543178973717,0.2895501393213361,1.179293133056779,0.07067187492271058,0.6101868495759949
0.7638002418050689,0.29053064694467856,1.181254079396199,0.0710040181087085,0.6109856124939959
0.764359958445244,0.2921213757359567,1.1844239032204418,0.07154383287455662,0.6122783097805878
0.7647058823529411,0.29310710852318367,1.1863810672658275,0.07187893911267358,0.6130774128511818
0.7647058823529411,0.29310710846079446,1.1863810671744555,0.07187893909157318,0.6130774128017064
0.7650518062606383,0.2940948276961142,1.1883367790459758,0.0722151791534046,0.6138766509353912
0.7656115229008135,0.295697185872571,1.1914981034204475,0.07276163156314455,0.615170138907754
0.7659574468085106,0.29669008342347586,1.1934500000365955,0.07310084601115437,0.6159697449915696
0.7659574468085106,0.2966900833602596,1.1934499999358221,0.07310084598911115,0.6159697449370726
0.7663033707162078,0.29768495138425194,1.1954004363328834,0.07344119917475511,0.616769497695881
0.766863087356383,0.2992988454553014,1.1985532139954107,0.07399431800450904,0.6180638442820162
0.7672090112640801,0.3002988550810315,1.200499825612877,0.07433766000359868,0.6188639978625602
0.7672090112640801,0.30029885501715003,1.2004998255031882,0.0743376599807318,0.6188639978038412
0.7675549351717773,0.30130082306411865,1.202444977623519,0.07468214683483697,0.6196643115288152
0.7681146518119524,0.3029261825011586,1.205589212634542,0.07524196790495685,0.6209595955333862
0.7684605757196495,0.3039332658302237,1.2075305529113447,0.07558946120585903,0.6217603476159396
0.7684605757196495,0.30393326576634444,1.2075305527943618,0.07558946118231717,0.6217603475529747
0.7688064996273467,0.3049422994800718,1.2094704426850544,0.07593810670180813,0.6225612749631899
0.7693662162675219,0.30657907725120004,1.2126061882110832,0.0765046731224781,0.6238575851980998
0.769712140175219,0.30759321052725774,1.2145423006264984,0.07685634602844199,0.6246589927708376
0.769712140175219,0.3075932104637961,1.214542300503203,0.0768563460043354,0.624658992703786
0.7700580640829162,0.308609290158431,1.2164769796068013,0.0772091797695114,0.6254605923388962
0.7706177807230913,0.3102574630567253,1.219604335434946,0.07778254212522778,0.626758026695772
0.7709637046307884,0.31127863728988103,1.2215352916866768,0.07813842759154795,0.6275601521506023
0.7709637046307884,0.3112786372272318,1.221535291558041,0.07813842756698197,0.6275601520796088
0.7713096285384856,0.3123017580065969,1.223464839073966,0.0784954838325969,0.6283624877236428
0.7718693451786608,0.3139613267854352,1.2265839489078556,0.07907570031363374,0.6296611522449945
0.772215269086358,0.3149895478003323,1.2285098472097513,0.07943583601881886,0.6304640628041744
0.772215269086358,0.3149895477388496,1.2285098470767586,0.07943583599390203,0.6304640627294753
0.7725611929940551,0.316019719516863,1.2304343682347691,0.07979715375240923,0.6312672028378852
0.7731209096342302,0.31769070886480855,1.2335454168532618,0.08038429024048961,0.6325672107922481
0.7734668335419274,0.3187259972504365,1.2354663801531407,0.08074871862920391,0.6333709779387422
0.7734668335419274,0.3187259971905452,1.2354663800170405,0.08074871860407982,0.6333709778606914
0.7738127574496245,0.31976324461534933,1.2373860042769342,0.08111434162117281,0.6341749949931486
0.7743724740897997,0.32144570297882274,1.2404892145848148,0.08170847173044819,0.6354764659572325
0.7747183979974969,0.3224880939429818,1.242405388715875,0.08207724002784254,0.6362811648664648
0.7747183979974969,0.32248809388482047,1.2424053885772985,0.08207724000258562,0.636281164785422
0.775064321905194,0.3235324561644436,1.2443202677595184,0.08244721682277822,0.6370861350373481
0.7756240385453692,0.3252264554057801,1.2474158977193837,0.08304842189045754,0.6383891939759275
0.7759699624530664,0.32627599853529693,1.2493274494936952,0.08342158208794366,0.6391949029536035
0.7759699624530664,0.3262759984792064,1.2493274493535578,0.08342158206266363,0.639194902869787
0.7763158863607635,0.3273275291266873,1.2512377557373708,0.08379596599082909,0.6400009053194936
0.7768756030009386,0.32903316408689937,1.2543260953173465,0.08440433504044174,0.6413056817135167
0.7772215269086358,0.33008992305539675,1.2562332106425904,0.08478194386601938,0.6421124816629968
0.7772215269086358,0.33008992300158596,1.256233210501641,0.08478194384078348,0.6421124815765442
0.7775674508163329,0.3311486895200563,1.2581391349332582,0.0851607929046921,0.6429195977501693
0.7781271674565081,0.33286607745645935,1.2612205030191812,0.08577642256811475,0.6442262247294843
0.7784730913642053,0.33393012964864094,1.263123384982552,0.08615854142907635,0.6450341986191228
0.7784730913642053,0.3339301295972852,1.2631233848414354,0.08615854140395328,0.6450341985302376
0.7788190152719024,0.3349962130869436,1.26502513481973,0.08654191829155411,0.6458425118755998
0.7793787319120775,0.3367254930050083,1.268099876130129,0.08716491269682401,0.6471511253792089
0.7797246558197747,0.3377969290843785,1.2699987431001014,0.08755160760389454,0.6479603577303761
0.7797246558197747,0.3377969290356342,1.269998742959423,0.08755160757894227,0.6479603576392081
0.7800705797274718,0.33887042374692167,1.2718965407443605,0.0879395795575862,0.6487699530194325
0.780630296367647,0.34061175564787194,1.2749650227863407,0.08857005018802096,0.6500806909875538
0.7809762202753442,0.3416906790742747,1.2768601065425254,0.0889613916621376,0.650891267382214
0.7809762202753442,0.3416906790282534,1.276860106402789,0.08896139163739288,0.6508912672888345
0.7813221441830414,0.3427716918664317,1.2787541871547965,0.08935403045587763,0.6517022304944041
0.7818818608232164,0.34452525591926664,1.2818167972341048,0.08999209598208611,0.6530152320906641
0.7822277847309136,0.3456117824217776,1.2837083411336192,0.09038815894493328,0.6538272386980244
0.7822277847309136,0.3456117823785907,1.2837083409953631,0.09038815892044309,0.6538272386025743
0.7825737086386108,0.34670043236567183,1.285598950953563,0.09078554069537752,0.6546396558832687
0.7831334252787859,0.348466428015428,1.288656093255875,0.0914313267833752,0.6559550607506959
0.7834793491864831,0.3495606850290396,1.2905443504483312,0.09183219043401906,0.6567685838754305
0.7834793491864831,0.34956068498871906,1.290544350311926,0.09183219040979365,0.6567685837779301
0.7838252730941803,0.35065710269130673,1.2924317450240117,0.0922343954987751,0.6575825413977971
0.7843849897343554,0.35243574771191777,1.2954838377772535,0.0928880345956453,0.6589004889450966
0.7847309136420526,0.35353787377744583,1.2973690694643163,0.09329378227199706,0.6597156145901787
0.7847309136420526,0.35353787374007245,1.2973690693301314,0.09329378224808663,0.6597156144908392
0.7850768375497498,0.3546422006575004,1.2992535119213429,0.093700895106407,0.6605311982942753
0.7856365541899248,0.3564337301460435,1.3023009846281484,0.09436252620239564,0.6618518270123593
0.785982478097622,0.3575438742857504,1.3041834583856045,0.0947732452325905,0.6626686404704516
0.785982478097622,0.35754387425151113,1.3041834582543292,0.09477324520909065,0.662668640369596
0.7863284020053192,0.3586562621932071,1.3060652177797127,0.09518535424090566,0.6634859353830939
0.7868881186454943,0.36046092756025183,1.3091085086075844,0.0958551226257827,0.6648093822163315
0.7872340425531915,0.3615792486440321,1.3109884967914265,0.09627090417269266,0.6656279676842679
0.7872340425531915,0.3615792486126848,1.310988496662947,0.09627090414960973,0.665627967582377
0.7875799664608887,0.3626998590516646,1.3128678465190236,0.09668810154713392,0.6664470576301028
0.7881396831010637,0.364517926943312,1.3159073997308002,0.09736615853585526,0.6677734573462911
0.7884856070087609,0.36564459300974916,1.3177851779018357,0.09778709742208061,0.6685938975410566
0.7884856070087609,0.3656445929815826,1.3177851777770058,0.09778709739955627,0.6685938974385558
0.7888315309164581,0.36677359637216567,1.319662394146478,0.09820947896652894,0.6694148647690255
0.7893912475566333,0.36860534758012387,1.3226986576618363,0.0988959816181133,0.6707443493926541
0.7897371714643304,0.3697405351711244,1.3245745031246294,0.09932217615369117,0.6715667252153096
0.7897371714643304,0.36974053514594046,1.3245745030033569,0.09932217613169644,0.6715667251123342
0.7900830953720276,0.3708781102607982,1.3264498634230166,0.0997498411101273,0.6723896500657865
0.7906428120122027,0.37272383863026565,1.3294832865187072,0.10044495193677117,0.6737223483336848
0.7909887359198998,0.373867732101439,1.3313574769066243,0.10087650373278012,0.6745467385335224
0.7909887359198998,0.37386773207936197,1.3313574767893954,0.10087650371140318,0.67454673843041
0.791334659827597,0.3750140653107654,1.3332312587423605,0.10130955459116878,0.6753716991069116
0.7918943764677722,0.37687407661293293,1.3362622898289847,0.10201344125018834,0.676707735956597
0.7922403003754693,0.3780268674432216,1.3381351017702698,0.10245045502938435,0.6775342168289936
0.7922403003754693,0.37802686742428016,1.3381351016574268,0.10245045500867553,0.6775342167259889
0.7925862242831665,0.3791821520984839,1.340007581268941,0.10288899733848358,0.6783612886911443
0.7931459409233417,0.38105676291683027,1.3430366658186605,0.10360183232159725,0.6797007847897026
0.7934918648310388,0.3822186490131815,1.3449083736718663,0.1040444157221421,0.6805294298876162
0.7934918648310388,0.3822186489972266,1.3449083735634055,0.10404441570208015,0.6805294297848031
0.793837788738736,0.3833830846727654,1.346779824347631,0.10448855788980352,0.6813586857841498
0.7943975053789111,0.38527262125808953,1.3498074028932943,0.10521051819401106,0.6827017570730247
0.7947434292866082,0.3864438062455552,1.3516782775334524,0.10565878156363159,0.6835326369320409
0.7947434292866082,0.3864438062326439,1.3516782774296443,0.10565878154425286,0.6835326368295123
0.7950893531943054,0.38761759799142204,1.3535489690968645,0.1061086346503459,0.6843641465208585
0.7956490698344806,0.38952239512385756,1.3565754753594068,0.10683990144481922,0.6857109038034068
0.7959949937421777,0.39070308764692163,1.3584457830533385,0.10729395763502045,0.6865440856970013
0.7959949937421777,0.39070308763701067,1.3584457829542862,0.1072939576163519,0.686544085594962
0.7963409176498749,0.39188644538712325,1.3603159803068636,0.10774963514712148,0.6873779153083588
0.79690063429005,0.3938068452436858,1.363341839440733,0.10849039343415763,0.6887284638680182
0.7972465581977471,0.39499725826378074,1.3652118407823128,0.1089503575881009,0.6895640115769072
0.7972465581977471,0.3949972582568554,1.3652118406882094,0.10895035757017414,0.6895640114755358
0.7975924821054443,0.3961903960292625,1.3670818025726084,0.10941197526417686,0.690400223987861
0.7981521987456195,0.39812674704775625,1.3701074295102662,0.11016241353161994,0.6917546632354603
0.7984981226533167,0.39932709714224796,1.371977378421572,0.11062840286802568,0.6925926368366242
0.7984981226533167,0.39932709713821085,1.371977378332447,0.1106284028508282,0.6925926367359607
0.7988440465610138,0.40053023238607555,1.3738473566585536,0.11109607846159157,0.6934312910648456
0.7994037632011889,0.4024828881297072,1.3768731545559076,0.11185638832767382,0.6947897142128074
0.799749687108886,0.4036933947885617,1.3787432973455396,0.11232852191896955,0.6956301698830292
0.799749687108886,0.4036933947874751,1.3787432972616833,0.11232852190259317,0.6956301697834856
0.8000956110165832,0.40490674768172064,1.380613536075348,0.11280237497497536,0.6964713209944106
0.8006553276567584,0.40687606570446627,1.383639894853773,0.11357275082638231,0.6978338147621327
0.8010012515644556,0.4080969506359602,1.3855104693471758,0.11405114937608762,0.6986768046070633
0.8010012515644556,0.40809695063771745,1.3855104692686453,0.11405114936053685,0.6986768045087909
0.8013471754721527,0.4093207433795599,1.387381203907784,0.11453130100959315,0.6995205035540379
0.8019068921123279,0.41130708411476935,1.3904084989224266,0.11531193963975725,0.7008871479076029
0.8022528160200251,0.41253857055085963,1.3922797336468364,0.11579672525389674,0.7017327197992316
0.8022528160200251,0.4125385705554685,1.3922797335738333,0.11579672523924356,0.701732719702593
0.8025987399277222,0.4137730266719314,1.3941511898534473,0.11628329791662817,0.7025790132571029
0.8031584565678973,0.415776752288539,1.3971797805989699,0.1170743981450987,0.7039498811603344
0.8035043804755945,0.41701906428927926,1.3990518940192682,0.1175656941001172,0.7047980785991348
0.8035043804755945,0.417019064296651,1.3990518939517942,0.1175656940863296,0.7047980785040202
0.8038503043832916,0.4182644079611544,1.4009242874385508,0.11805881135315051,0.7056470088420423
0.8044100210234668,0.420285881285667,1.4039545164378693,0.11886057366268282,0.7070221660735119
0.804755944931164,0.4215392430731243,1.4058277162880872,0.11935850417911628,0.707873028077787
0.804755944931164,0.4215392430833039,1.4058277162264061,0.11935850416626156,0.707873027984456
0.8051018688388611,0.42279569844205667,1.4077012515717542,0.1198582904620188,0.7087246328645251
0.8056615854790362,0.4248352818597301,1.4107334433112007,0.12067091661911067,0.7101041378370806
0.8060075093867334,0.4260999171393224,1.4126079259542874,0.12117560662586448,0.7109576988385308
0.8060075093867334,0.42609991715213835,1.412607925898346,0.12117560661391825,0.7109576987470565
0.8063534332944305,0.42736770764908577,1.4144827962171846,0.12168218702135145,0.7118120113164087
0.8069131499346057,0.4294257620129055,1.4175172561698393,0.12250587969278356,0.7131959149268619
0.8072590738423029,0.430701893299017,1.4193932060102143,0.12301745458824613,0.7140522046813982
0.8072590738423029,0.43070189331444225,1.4193932059600922,0.12301745457725,0.714052204591998
0.80760499775,0.431981241017533,1.4212695922565732,0.12353095458262921,0.7149092533025956
0.8081647143901751,0.43405812456952525,1.4243066059967997,0.12436591695005084,0.7162975988146177
0.8085106382978723,0.43534597252875773,1.426184194963653,0.12488450236633974,0.7171566423420298
0.8085106382978723,0.43534597254673224,1.4261841949193932,0.12488450235627774,0.7171566422546383
0.8088565622055695,0.4366370974992586,1.4280622655935642,0.12540504761545093,0.7180164508105263
0.8094162788457446,0.43873316483075475,1.431102098037241,0.12625148299782077,0.7194092737810432
0.8097622027534418,0.44003294764118517,1.4329814851324556,0.1267772045663346,0.7202710913235536
0.8097622027534418,0.4400329476616358,1.4329814850940064,0.12677720455720623,0.7202710912382171
0.810108126661139,0.44133606724065333,1.4348613954999603,0.12730492065931073,0.7211336785550628
0.8106678433013141,0.44345166825480037,1.437904290213595,0.12816303212851188,0.722531006777448
0.8110137672090113,0.4447636009681376,1.439785621103693,0.12869601524232602,0.7233956137720547
0.8110137672090113,0.44476360099101087,1.4397856210710034,0.12869601523414534,0.7233956136888687
0.8113596911167085,0.44607892927399556,1.4416675131261412,0.12923102746469686,0.7242609938728981
0.8119194077568835,0.4482144081716294,1.4447136917320602,0.13010101746389416,0.7256628473558361
0.8122653316645807,0.44953870209230395,1.446597098402598,0.13064138704258058,0.7265302544282158
0.8122653316645807,0.4495387021174424,1.446597098375472,0.1306413870353408,0.7265302543473258
0.8126112555722779,0.4508664492655544,1.4484811002305147,0.13118382014151103,0.7273984366945294
0.813170972212453,0.45302214355413084,1.4515307619043074,0.13206589010521894,0.7288048276686426
0.8135168961201502,0.4543590056314877,1.453416362368667,0.13261377036042224,0.7296750406438515
0.8135168961201502,0.45435900565893456,1.4534163623473024,0.13261377035419844,0.7296750405655283
0.8138628200278474,0.45569937731337445,1.4553025881102561,0.1331637483112008,0.7305460295792058
0.8144225366680224,0.45787561684439004,1.4583559091733242,0.134058098290825,0.7319569625411225
0.8147684605757196,0.4592252490859785,1.4602438072444122,0.13461361249647819,0.7328299824781366
0.8147684605757196,0.4592252491155891,1.460243807228724,0.13461361249128906,0.7328299824026347
0.8151143844834168,0.46057844581572494,1.46213235675292,0.13517125827307164,0.7337037778313283
0.815674101123592,0.4627755518468037,1.4651894903523766,0.1360780865646091,0.7351192496101012
0.8160200250312891,0.464138150743063,1.467079775461484,0.13664135682724418,0.7359950728489347
0.8160200250312891,0.464138150774592,1.467079775451183,0.13664135682302245,0.7359950727761989
0.8163659489389863,0.46550436738893447,1.4689707341713152,0.13720679217429207,0.7368716696682148
0.8169256655791614,0.467722651680066,1.4720318100551708,0.1381262949537182,0.738291669526624
0.8172715894868585,0.4690984076544501,1.4739245571353925,0.13869744198905998,0.7391702877577666
0.8172715894868585,0.46909840768793387,1.4739245571305506,0.1386974419858476,0.7391702876878855
0.8176175133945557,0.47047783286932215,1.4758179959600792,0.13927078719945582,0.7400496764644546
0.8181772300347309,0.472717596819708,1.4788831203523636,0.1402031581686819,0.7414741862367917
0.818523153942428,0.47410669370892755,1.4807783897893605,0.14078230108707135,0.7423555865966273
0.818523153942428,0.4741066937442203,1.480778389789839,0.14078230108484324,0.742355586529617
0.8188690778501252,0.4754995094206157,1.482674365092742,0.14136367479013098,0.7432377530861132
0.8194287944903004,0.4777610432542813,1.4857436206743522,0.14230910483498507,0.7446667473432068
0.8197747183979975,0.4791636578074472,1.4876414583060307,0.14289636092948033,0.7455509125177828
0.8197747183979975,0.4791636578443642,1.4876414583116075,0.14289636092820973,0.7455509124537129
0.8201206423056947,0.48057003871955367,1.4895400119102884,0.14348587987899208,0.7464358382666787
0.8206803589458698,0.4828536206903242,1.4926134578609032,0.14444455672983603,0.7478692845014144
0.8210262828535669,0.48426992209168324,1.4945138950293522,0.14504004127107356,0.7487561928511339
0.8210262828535669,0.4842699221300784,1.4945138950398291,0.14504004127070794,0.7487561927898816
0.8213722067612641,0.4856900352205997,1.4964150542913697,0.1456378201449994,0.7496438550507369
0.8219319234014393,0.48799593089119886,1.4994927264615132,0.146609928061948,0.7510817139100052
0.8222778473091364,0.4894260803269755,1.5013957801418656,0.1472137541070847,0.7519713396185091
0.8222778473091364,0.48942608036674096,1.5013957801571218,0.14721375410762472,0.7519713395601705
0.8226237712168336,0.4908600845745136,1.5032995580938258,0.14781990531747358,0.7528617113245548
0.8231834878570087,0.4931885461378398,1.5063814692574697,0.1488056247859953,0.7543039368578832
0.8235294117647058,0.4946326963874407,1.508287142232939,0.1494179029938522,0.75519625009188
0.8235294117647058,0.4946326964283296,1.5082871422526631,0.14941790299523616,0.7551962500364464
0.823875335672403,0.4960807421419805,1.5101935377740683,0.15003253650546738,0.7560893003911823
0.8244350523125782,0.49843200779416585,1.5132796779691788,0.15103204394786537,0.757535840325869
0.8247809762202754,0.4998903028525919,1.5151879590580446,0.15165288240325833,0.75843080740845
0.8247809762202754,0.4998903028945184,1.5151879590820823,0.1516528824054898,0.7584308073559992
0.8251269001279725,0.5013525316191496,1.5170969571941015,0.15227610556009585,0.7593265015951481
0.8256866167681476,0.5037268249858182,1.5201872941474264,0.15328957306396354,0.7607772976368652
0.8260325406758448,0.5051993997291337,1.522098158493948,0.1539190771171447,0.7616748812432752
0.8260325406758448,0.5051993997718803,1.522098158521972,0.1539190771201446,0.7616748811936724
0.8263784645835419,0.5066759438116062,1.5240097306512512,0.1545509944877321,0.7625731810211901
0.8269381812237171,0.5090734734601331,1.5271042103230672,0.15557858956383167,0.764028169187328
0.8272841051314143,0.5105604533543074,1.529017619748475,0.15621686168369422,0.7649283285523406
0.8272841051314143,0.5105604533977037,1.5290176197802192,0.15621686168742943,0.7649283285056135
0.8276300290391114,0.5120514355698018,1.5309317241320217,0.15685757491577196,0.7658291922432736
0.8281897456792866,0.5144723945659805,1.5340302713195328,0.15789946026947668,0.767288303207619
0.8285356695869838,0.5159738954103809,1.5359461747169287,0.15854659990869183,0.7681909943457097
0.8285356695869838,0.5159738954542008,1.5359461747520409,0.1585465999130718,0.7681909943016916
0.8288815934946809,0.5174794288489074,1.5378627567256098,0.15919620760022224,0.7690943771153465
0.829441310134856,0.5199239943989153,1.5409652757720593,0.1602525409336078,0.7705575365822266
0.8297872340425532,0.5214401221205572,1.5428836095624676,0.16090864441154165,0.7714627125218585
0.8297872340425532,0.5214401221647158,1.5428836096008036,0.16090864441655475,0.7714627124805614
0.8301331579502503,0.5229603099493352,1.5448026022560737,0.1615672419968179,0.7723685666148866
0.8306928745904255,0.5254286431069226,1.5479089778319908,0.16263817583276205,0.7738356957048583
0.8310387984981227,0.5269594935950268,1.5498296664637239,0.16330333623223625,0.7747433067300254
0.8310387984981227,0.5269594936391229,1.5498296665047027,0.16330333623773496,0.7747433066912818
0.8313847224058198,0.5284944289045881,1.5517509910742313,0.16397101588290663,0.77565158171473
0.8319444390459949,0.5309866743423635,1.554861089023031,0.1650566974112145,0.7771225973591532
0.8322903629536921,0.5325323333215042,1.5567840455078015,0.1657310044885408,0.7780325912552832
0.8322903629536921,0.5325323333654717,1.5567840455512816,0.16573100449448847,0.7780325912189681
0.8326362868613892,0.5340820990135433,1.5587076119898966,0.16640785502926123,0.7789432342734327
0.8331960035015644,0.5365983848827832,1.5618212802620102,0.16750842598719498,0.7804180496358848
0.8335419274092616,0.5381589278507306,1.5637464067767057,0.16819196610769782,0.7813303719563552
0.8335419274092616,0.5381589278943963,1.5637464068224154,0.16819196611404572,0.7813303719224476
0.8338878513169588,0.5397235965905738,1.5656721144225516,0.16887807295656634,0.7822433279893947
0.8344475679571339,0.5422640344627405,1.5687891840813761,0.169993669537532,0.7837218528883113
0.8347934918648311,0.5438395266628959,1.5707163725930258,0.1706865256217634,0.7846364472123276
0.8347934918648311,0.5438395267060248,1.5707163726405802,0.17068652562848463,0.7846364471809998
0.8351394157725283,0.5454191608589097,1.5726441106602038,0.17138197073924585,0.7855516593392076
0.8356991324127033,0.5479838457155615,1.5757643969129969,0.17251272351934058,0.7870338006683034
0.8360450563204005,0.5495743421518349,1.5776935298331536,0.17321497500601352,0.787950608864843
0.8360450563204005,0.5495743421942303,1.5776935298822172,0.17321497501302852,0.7879506088359699
0.8363909802280977,0.5511689939907289,1.5796231782168704,0.17391983686607385,0.7888680185309886
0.8369506968682728,0.5537580043196677,1.58274648153558,0.1750658707720194,0.7903536806980366
0.83729662077597,0.5553635498317959,1.5846774324225836,0.1757775936038169,0.7912726431949623
0.83729662077597,0.5553635498733437,1.5846774324729485,0.17577759361109752,0.7912726431685398
0.8376425446836672,0.5569732613602462,1.5866088623576733,0.1764919471815416,0.7921921904765729
0.8382022613238422,0.5595866593051831,1.5897349696180325,0.17765338147783113,0.7936812758296294
0.8385481852315394,0.561207288679152,1.591667603891505,0.17837464810075004,0.7946023318788751
0.8385481852315394,0.5612072887196532,1.5916676039428173,0.17837464810820527,0.7946023318547409
0.8388941091392366,0.5628320919320229,1.593600678679733,0.17909856487886935,0.7955239557506449
0.8394538257794117,0.5654699235316116,1.5967293643573617,0.18027551319011637,0.7970163650093691
0.8397997496871089,0.5671056616613923,1.5986635400420324,0.18100639257242013,0.7979394529501962
0.8397997496871089,0.5671056617006929,1.5986635400939841,0.18100639257997161,0.7979394529281884
0.8401456735948061,0.5687455788314383,1.600598115796014,0.1817399405629941,0.7988630915443883
0.8407053902349811,0.5714078743143305,1.6037291431735226,0.18293251091718427,0.8003587242155917
0.8410513141426783,0.5730587363990722,1.605664711649931,0.18367306858201676,0.8012837817296129
0.8410513141426783,0.5730587364370132,1.6056647117022376,0.18367306858956117,0.8012837817094746
0.8413972380503755,0.5747137800463108,1.6076006380480403,0.18441631236394093,0.8022093725901291
0.8419569546905507,0.5774005541940012,1.610733760443192,0.18562460726246766,0.8037081273743443
0.8423028785982478,0.5790665459763225,1.6126705672093864,0.1863749053366234,0.8046350917336716
0.8423028785982478,0.5790665460127605,1.6126705672617467,0.1863749053440754,0.804635091715212
0.842648802505945,0.580736719276618,1.614607688258681,0.18712790610845134,0.8055625720616701
0.8432085191461202,0.583447971846971,1.61774265026082,0.18835202262001705,0.8070643472449108
0.8435544430538173,0.5851290898876964,1.6196805356971073,0.18911211989716042,0.8079931555507549
0.8435544430538173,0.5851290899225485,1.6196805357492716,0.1891121199045142,0.8079931555340478
0.8439003669615145,0.5868143869171756,1.6216186904981134,0.18987493554408424,0.808922462439915
0.8444600836016896,0.5895501031249909,1.6247552292049374,0.19111496542134288,0.8104271562684491
0.8448060075093867,0.5912463351122658,1.6266940293373222,0.1918849174389447,0.8113577456784982
0.8448060075093867,0.5912463351456017,1.6266940293893237,0.19188491744627195,0.8113577456637341
0.8451519314170839,0.5929467411651077,1.6286330528458477,0.19265760261323858,0.8122888163390402
0.8457116480572591,0.5957068922106641,1.6317708990877713,0.1939136324277278,0.8137963273687993
0.8460575719649562,0.5974182172909123,1.6337104463343308,0.19469349155158233,0.8147286353036358
0.8460575719649562,0.5974182173224343,1.6337104463857566,0.19469349155881316,0.8147286352909063
0.8464034958726534,0.5991337092101998,1.6356501700963644,0.1954760977570115,0.815661407262059
0.8469632125128285,0.6019182528146106,1.6387890496000366,0.1967482090352827,0.817171634666646
0.8473091364205256,0.6036446419325833,1.6407291734846305,0.19753802454778882,0.818105598996812
0.8473091364205256,0.6036446419624124,1.6407291735355276,0.1975380245549149,0.818105598985898
0.8476550603282228,0.6053751884657357,1.6426694263554225,0.19833060023474863,0.8190400102843586
0.848214776968398,0.6081840694840562,1.6458090609259897,0.19961886962942182,0.8205528541661964
0.8485607008760951,0.6099254857746395,1.6477495888079887,0.20041868784015143,0.8214884133985997
0.8485607008760951,0.6099254858027394,1.6477495888582103,0.20041868784713973,0.8214884133893967
0.8489066247837923,0.6116710479641476,1.6496901976682619,0.20122127851432164,0.8224244027245345
0.8494663414239674,0.6145041990037222,1.652830306306806,0.2025257779725365,0.8239397643697378
0.8498122653316645,0.616260598168854,1.654771064050231,0.20333564232006904,0.824876857794645
0.8498122653316645,0.6162605981952556,1.6547710640997186,0.20333564232691215,0.8248768577870667
0.8501581892393617,0.6180211297300404,1.656711854464583,0.20414829064510664,0.8258143646896073
0.8507179058795369,0.6208784717685933,1.6598521544164961,0.2054690875774281,0.8273321467893003
0.851063829787234,0.622649802462575,1.6617929670265332,0.20628903873478702,0.8282707146092216
0.851063829787234,0.6226498024873389,1.6617929670752298,0.20628903874149626,0.828270714603218
0.8514097536949312,0.6244252501697267,1.6637337638694818,0.20711178463774918,0.829209679547126
0.8519694703351064,0.6273066931786757,1.6668739716117493,0.20844894208753995,0.8307297863796564
0.8523153942428036,0.62909289739124,1.6688146638278063,0.20927901806560537,0.83166976981244
0.8523153942428036,0.6290928974145329,1.668814663875798,0.20927901807224644,0.831669769808038
0.8526613181505007,0.6308832014582268,1.6707552918631914,0.2101118988389164,0.8326101343056157
0.8532210347906758,0.6337886450122538,1.6738951240119901,0.21146547564401885,0.8341324718744778
0.853566958698373,0.635589658439832,1.6758355208488018,0.2123057118885705,0.8350738132276756
0.853566958698373,0.6355896584616807,1.6758355208960265,0.21230571189514866,0.8350738132248438
0.8539128826060701,0.6373947528857243,1.677775805254219,0.21314876228434548,0.8360155198930546
0.8544725992462453,0.6403240867381931,1.680914979374334,0.2145188132213052,0.8375399960122645
0.8548185231539425,0.6421398391295962,1.6828549065983966,0.21536924269732122,0.8384826387241784
0.8548185231539425,0.6421398391502284,1.6828549066450276,0.215369242703931,0.8384826387229709
0.8551644470616396,0.6439596521179662,1.684794673424904,0.21622249500870508,0.839425631316943
0.8557241637018147,0.6469127567403614,1.6879329087434611,0.21760907092006646,0.8409521556528988
0.8560700876095119,0.6487431722230186,1.6898721932944463,0.21846972418668628,0.8418960443085132
0.8560700876095119,0.6487431722427905,1.6898721933408882,0.21846972419350844,0.8418960443091442
0.856416011517209,0.6505776263799516,1.6918112698702528,0.21933320831827688,0.8428402677276421
0.8569757281573842,0.6535543734515034,1.6949482878848636,0.22073635621389953,0.8443687517848092
0.8573216520650814,0.6553993708151256,1.696886758220615,0.2216072614777481,0.845313832091925
0.8573216520650814,0.6553993708340595,1.696886758266871,0.2216072614848085,0.8453138320944362
0.8576675759727785,0.6572483834961482,1.6988249734709888,0.2224810049909736,0.8462592323449871
0.8582272926129536,0.6602486362951496,1.7019604984080783,0.2239007681012526,0.8477895893796391
0.8585732165206508,0.662108129209532,1.7038979847529758,0.22478195123763065,0.8487358080997665
0.8585732165206508,0.6621081292281992,1.7038979847996183,0.2247819512452111,0.84873580810446
0.8589191404283479,0.6639716127022333,1.7058351694256764,0.22566597936466784,0.8496823322244604
0.8594788570685231,0.6669952264137236,1.7089689285719911,0.2271023971539364,0.8512144771073273
0.8598247809762203,0.6688691236056817,1.7109052631006152,0.22799388170822601,0.8521617819610823
0.8598247809762203,0.6688691236244498,1.7109052631480528,0.2279938817165453,0.8521617819682658
0.8601707048839174,0.6707469852913261,1.7128412499279817,0.22888821734512824,0.8531093779188401
0.8607304215240926,0.6737938072159758,1.7159729738267568,0.2303413254731325,0.8546432269275058
0.8610763454317898,0.6756820125603016,1.7179079907396064,0.23124313261806076,0.8555915664449606
0.8610763454317898,0.6756820125795298,1.717907990788222,0.23124313262732202,0.855591566454879
0.861422269339487,0.677574154975387,1.7198426144800447,0.23214779626785087,0.8565401829571102
0.861981985979662,0.6806440245736158,1.7229720369338588,0.23361762647031728,0.8580756534837181
0.8623279098873592,0.682546437088958,1.7249055724229643,0.2345297749163866,0.8590249768083538
0.8623279098873592,0.682546437109331,1.7249055724734987,0.23452977492693655,0.8590249768213549
0.8626738337950564,0.6844527578980155,1.7268386698005203,0.23544478458758422,0.8599745631482498
0.8632335504352315,0.6875455066956174,1.729965527718328,0.23693136448664087,0.8615115733406012
0.8635794743429287,0.6894620204496458,1.7318974198339576,0.2378538703459998,0.862461829989123
0.8635794743429287,0.6894620204717374,1.7318974198870682,0.23785387035817104,0.8624618300056212
0.8639253982506259,0.6913824123169745,1.7338288293701996,0.23877924139904247,0.8634123357247431
0.8644851148908009,0.6944978636143918,1.7369528624107096,0.24028259421135723,0.8649508040271314
0.8648310387984981,0.6964283674903865,1.7388829507874626,0.24121547079018674,0.8659019435818592
0.8648310387984981,0.6964283675149132,1.738882950843972,0.24121547080435443,0.8659019436022224
0.8651769627061953,0.6983627178060126,1.7408125124881497,0.24215121570950182,0.8668533182521827
0.8657366793463704,0.7015006861531259,1.7439334624747447,0.2436713598359335,0.8683931628498228
0.8660826032540676,0.7034450634748677,1.7458615879227561,0.24461461735429765,0.8693451345935743
0.8660826032540676,0.7034450635026965,1.7458615879836163,0.24461461737092843,0.8693451346182871
0.8664285271617648,0.7053932539393267,1.7477891428322807,0.24556074544674567,0.8702973273255432
0.8669882438019398,0.7085535443706351,1.750906752948676,0.24709769393529019,0.8718384654852445
0.867334167709637,0.7105116723665449,1.752832756900219,0.24805133916213803,0.8727912179680956
0.867334167709637,0.7105116723986523,1.752832756966525,0.2480513391817967,0.8727912179978258
0.8676800916173342,0.7124735784025753,1.7547581465017983,0.2490078561643585,0.873744177021465
0.8682398082575093,0.7156559853684104,1.7578721602195848,0.250561616013395,0.8752865243082163
0.8685857321652065,0.7176277344361349,1.7597958840021364,0.25152565179639513,0.8762400048335216
0.8685857321652065,0.717627734473823,1.7597958840753956,0.2515256518198828,0.8762400048693275
0.8689316560729037,0.7196032243940784,1.7617189494410759,0.2524925593732227,0.8771936770635894
0.8694913727130789,0.7228075303443564,1.7648291091544366,0.25406313065024916,0.8787371464199111
0.869837296620776,0.7247927630896145,1.7667503930764443,0.25503755532519184,0.8796913004416226
0.869837296620776,0.7247927631339579,1.76675039315795,0.25503755535318756,0.8796913004843668
0.8701832205284732,0.7267816972157823,1.7686709741886617,0.2560148504417125,0.8806456306703795
0.8707429371686483,0.7300076707657888,1.771777019507584,0.2576022251779016,0.8821901313299666
0.8710888610763454,0.732006240761006,1.7736957017163855,0.25858703182769527,0.883144901739034
0.8710888610763454,0.7320062408138388,1.7736957018081838,0.2585870318612436,0.8831449017898695
0.8714347849840426,0.7340084698726268,1.775613635819803,0.2595747059635322,0.8840998320107142
0.8719945016242178,0.7372558634923101,1.7787153014874577,0.2611788667939884,0.8856452682411005
0.8723404255319149,0.7392676137452061,1.7806312166047746,0.26217404235161823,0.8866005945513341
0.8723404255319149,0.7392676138083262,1.780631216708907,0.26217404239177516,0.8866005946114343
0.8726863494396121,0.74128297761392,1.782546337071035,0.2631720805561342,0.8875560632838427
0.8732460660797872,0.7445515247994905,1.7856433504899285,0.2647929990733192,0.8891023329266187
0.8735919899874843,0.7465762858580818,1.7875563279698101,0.26579852322432934,0.8900581503162545
0.8735919899874843,0.7465762859336966,1.7875563280887188,0.2657985232724479,0.8900581503872382
0.8739379138951815,0.7486046111956072,1.789468462490506,0.2668069029545067,0.891014091298428
0.8744976305353567,0.7518940229548398,1.7925605407249023,0.26844453768868687,0.8925610840532319
0.8748435544430538,0.7539316105727318,1.7944704028803107,0.26946038153373914,0.8935173222443906
0.8748435544430538,0.7539316106635865,1.7944704030170364,0.26946038159154634,0.8935173223284005
0.875189478350751,0.7559727085660133,1.79637937139767,0.27047907124510745,0.8944736634678679
0.8757491949909261,0.7592826691374195,1.7994662176102716,0.27213336522274006,0.8960212588939253
0.8760951188986232,0.7613328814358078,1.8013727772701722,0.27315948966210607,0.8969778408458827
0.8760951188986232,0.7613328815450091,1.8013727774281936,0.27315948973154325,0.8969778409452371
0.8764410428063204,0.7633865447525374,1.8032783895200764,0.27418844710650864,0.8979345031401843
0.8770007594464956,0.7667167064038896,1.8063596887361424,0.27585932489780873,0.8994825683128265
0.8773466833541927,0.7687793204219286,1.8082627464562848,0.2768956786762844,0.9004394086859542
0.8773466833541927,0.7687793205533144,1.8082627466398034,0.2768956787596949,0.9004394088033107
0.8776926072618899,0.7708453195710565,1.8101647990415575,0.2779348488414609,0.9013963041123484
0.8782523239020651,0.7741952962901074,1.8132402131106231,0.2796222129931347,0.9029446908714955
0.8785982478097623,0.7762700638111766,1.815139553862959,0.28066873034208006,0.9039016942251661
0.8785982478097623,0.7762700639694697,1.8151395540770296,0.2806687304423567,0.9039016943637906
0.8789441717174594,0.7783481427462954,1.817037826783214,0.2817180429687217,0.9048587241909452
0.8795038883576345,0.7817175026214912,1.820106988403617,0.2834217697034629,0.9064072659017083
0.8798498122653317,0.7838041451297121,1.8220023776445042,0.28447836749567035,0.907364324567944
0.8798498122653317,0.7838041453206281,1.8220023778952146,0.2844783676163483,0.9073643247318428
0.8801957361730288,0.7858940159321997,1.823896630169096,0.2855377340789227,0.9083213775976777
0.880755452813204,0.7892822719303023,1.826959135768248,0.28725766809621717,0.9098698853126641
0.8811013767209012,0.7913804745013855,1.8288503147465918,0.28832424240282156,0.9108268768713375
0.8811013767209012,0.7913804747318757,1.8288503150412783,0.2883242425482525,0.9108268770654802
0.8814473006285983,0.7934818109375463,1.83074028048539,0.2893935525619643,0.9117838259582426
0.8820070172687734,0.7968884097249511,1.8337956817091368,0.2911295007398561,0.913332083849546
0.8823529411764706,0.7989978136202185,1.8356823618542335,0.2922059226580454,0.9142888681199116
0.8823529411764706,0.7989978138989677,1.8356823622019893,0.292205922833589,0.9142888683502022
0.8826988650841677,0.8011102433300767,1.8375677428588526,0.2932850397361282,0.9152455675669339
0.8832585817243429,0.8045345517162631,1.8406155363784347,0.29503676349381935,0.9167933274724994
0.8836045056320401,0.8066547453940041,1.8424973925690498,0.2961228740820536,0.9177497429132919
0.8836045056320401,0.8066547457317097,1.8424973929809294,0.29612287429435835,0.9177497431870554
0.8839504295397372,0.8087778404008168,1.8443778522473304,0.2972116297974876,0.9187060245437565
0.8845101461799123,0.8122191288427627,1.8474174674897343,0.2989788357983481,0.9202529994101734
0.8848560700876095,0.8143496370111623,1.8492941299405983,0.30007443990569876,0.9212088587864924
0.8848560700876095,0.8143496374212548,1.8492941304303105,0.30007444016305906,0.9212088591126667
0.8852019939953066,0.8164829021605964,1.851169284511147,0.30117262783449994,0.922164527381804
0.8857617106354818,0.819940324658416,1.854200068848593,0.30295495664792826,0.9237103833566735
0.886107634543179,0.8220805949142427,1.8560711132977534,0.30405981537650373,0.9246654685001492
0.886107634543179,0.8220805954133444,1.856071113882052,0.304059815689201,0.9246654688896985
0.8864535584508761,0.8242234537396753,1.8579405214319742,0.30516718297691603,0.9256202962688952
0.8870132750910513,0.827696023204127,1.8609617221808752,0.30696419517627094,0.9271646430895297
0.8873591989987485,0.8298454096413876,1.862826657942965,0.30807801662780526,0.9281186985204246
0.8873591989987485,0.8298454102506594,1.862826658642892,0.3080780170088464,0.9281186989869289
0.8877051229064457,0.8319971870166715,1.864689808147075,0.30919425544501755,0.9290724183627018
0.8882648395466207,0.8354837450237709,1.867700550624894,0.3110054145236074,0.9306147976426487
0.8886107634543179,0.8376414880856117,1.8695588060084358,0.31212784241458247,0.931567522783331
0.8886107634543179,0.8376414888316142,1.8695588068500888,0.3121278428802975,0.9315675233436373
0.888956687362015,0.8398013888735041,1.8714151011959088,0.3132525760120178,0.9325198200499816
0.8895164040021902,0.8433005683589951,1.8744143618227127,0.3150772272890639,0.9340596909064777
0.8898623279098874,0.8454657699396776,1.8762652662133248,0.3162078268677845,0.9350107305064089
0.8898623279098874,0.8454657708561288,1.87626526722944,0.31620782743888526,0.9350107311816108
0.8902082518175846,0.8476328525758421,1.8781140047236762,0.3173405958817818,0.9359612328540197
0.8907679684577596,0.8511430316244162,1.8811005778797705,0.319177940348584,0.9374979541905822
0.8911138923654568,0.85331462419039,1.882943339633037,0.3203161809121724,0.9384468865047371
0.8911138923654568,0.8533146253199582,1.8829433408645493,0.32031618161483144,0.9384468873210923
0.891459816273154,0.855487767888387,1.8847836917834004,0.32145642447887113,0.9393951513542
0.8920195329133291,0.8590070122779895,1.8877561487957624,0.32330548624668376,0.9409279599165152
0.8923654568210263,0.8611837204180992,1.8895898278328864,0.3244507193487041,0.9418742820381737
0.8923654568210263,0.8611837218151471,1.8895898293313034,0.3244507202162309,0.94187428302864
0.8927113807287235,0.8633615842899268,1.8914208068150926,0.32559775192792423,0.9428197809950992
0.8932710973688985,0.8668875757843385,1.8943774449826185,0.32745733755904655,0.9443477640764758
0.8936170212765957,0.8690678681688064,1.8962009186871154,0.32860876975215103,0.945290873670647
0.8936170212765957,0.869067869902226,1.8962009205169554,0.3286087708267605,0.9452908748764655
0.8939629451842929,0.8712488401046683,1.8980213443159155,0.3297617521137123,0.9462329731024265
0.894522661824468,0.8747787866737986,1.900960123325889,0.33163039964488095,0.9477550344637719
0.8948685857321652,0.8769608158340362,1.9027720439474431,0.3327870582740224,0.9486942069285169
0.8948685857321652,0.8769608179907622,1.9027720461891808,0.3327870596089313,0.9486942084008733
0.8952145096398624,0.8791429483687507,1.9045804973382963,0.333944961056444,0.9496321436578624
0.8957742262800376,0.8826734714527628,1.9074989596923622,0.33582087591381343,0.9511469608378995
0.8961201501877347,0.8848549981097273,1.9092977009953866,0.336981566081575,0.9520813206724615
0.8961201501877347,0.8848550007989548,1.9092977037488927,0.3369815677435846,0.9520813224746334
0.8964660740954319,0.8870359277999812,1.9110924677712762,0.33814312392586726,0.9530141714905702
0.897025790735607,0.8905629205336008,1.9139876390266457,0.3400240982314278,0.9545201422368192
0.8973717146433041,0.8927412184130658,1.9157712293870357,0.34118734859617866,0.9554486271023545
0.8973717146433041,0.8927412217698618,1.9157712327744496,0.34118735066797895,0.9554486293115663
0.8977176385510013,0.8949180644203001,1.9175502284524486,0.34235100237274224,0.9563752704961502
0.8982773551911765,0.8984365133094652,1.9204184921161223,0.34423431330799587,0.9578704455142311
0.8986232790988736,0.9006082494654235,1.922184530646129,0.3453983078369485,0.9587917611291248
0.8986232790988736,0.900608253653286,1.9221845348136508,0.3453983104188136,0.9587917638377103
0.8989692030065708,0.9027774861112188,1.9239452249374114,0.3465621319374823,0.9597108292717971
0.8995289196467459,0.9062812471761642,1.92678216585868,0.34844441395521636,0.9611928279463928
0.899874843554443,0.9084423319625183,1.9285277175534195,0.3496069062278328,0.962105391633867
0.899874843554443,0.9084423371722656,1.9285277226698903,0.3496069094371867,0.9621053949483963
0.9002207674621402,0.9105996291785036,1.930267002615336,0.35076851738383036,0.963015210373729
0.9007804841023154,0.9140811483305272,1.9330672119014447,0.3526456022937336,0.9644811156476744
0.9011264080100125,0.9162265485190151,1.934788677384948,0.3538038085459276,0.9653829861124815
0.9011264080100125,0.9162265549595513,1.9347886836333918,0.3538038125122706,0.9653829901488996
0.9014723319177097,0.9183665736215819,1.936502743315134,0.35496025231156886,0.966281500511778
0.9020320485578848,0.921816540679057,1.9392595776047743,0.3568269709757608,0.9677277289711681
0.9023779724655819,0.9239400493508019,1.9409525331841933,0.3579774380888536,0.9686165199256794
0.9023779724655819,0.9239400572237955,1.9409525407398658,0.3579774429392738,0.9686165247962755
0.9027238963732791,0.9260562240483907,1.942636695860619,0.3591250493311159,0.9695012030726063
0.9032836130134543,0.9294631515211828,1.9453419850550517,0.36097498956192126,0.970923346910366
0.9036295369211514,0.9315571101800898,1.9470009900982566,0.3621134351480926,0.971796122832685
0.9036295369211514,0.9315571196262052,1.9470009990831716,0.362113440976088,0.9717961286190079
0.9039754608288486,0.9336413192683962,1.948649489416089,0.3632476702378609,0.9726638665759321
0.9045351774690238,0.9369910430813608,1.9512931912276794,0.3650728887484928,0.974056506313884
0.904881101376721,0.9390460166404099,1.9529115635287437,0.36619401331978846,0.9749096605241651
0.904881101376721,0.9390460276373416,1.9529115739268628,0.36619402012583085,0.9749096672268088
0.9052270252844181,0.9410882714097859,1.9545173309661381,0.3673092553189622,0.9757566491842447
0.9057867419245932,0.9443633848449839,1.9570871404759456,0.3690999493565541,0.9771131411907226
0.9061326658322904,0.946367801445273,1.9586567081343609,0.3701972268305859,0.9779422605704373
0.9061326658322904,0.9463678136344064,1.9586567196494193,0.3701972344205228,0.977942268024805
0.9064785897399875,0.9483558744893072,1.9602111154519246,0.3712865725675661,0.978763833691401
0.9070383063801627,0.9515351346434258,1.9626920572911168,0.37303073249553337,0.9800760868260566
0.9073842302878599,0.9534749238453462,1.9642029105785621,0.3740961973722047,0.9808758154422192
0.9073842302878599,0.9534749362677013,1.9642029224199236,0.3740962052017433,0.9808758231918293
0.907730154195557,0.9553939972800228,1.9656955289893205,0.37515124950283385,0.981666334964627
0.9082898708357321,0.9584517932798549,1.9680695943320572,0.3768343416929693,0.9829246090808318
0.9086357947434293,0.9603100932132391,1.9695098866648788,0.37785841212921173,0.983688536649868
0.9086357947434293,0.960310103966965,1.969509897272438,0.3778584191009676,0.9836885437840976
0.9089817186511264,0.9621425045262441,1.9709283150366914,0.37886912313237797,0.9844412894920697
0.9095414352913016,0.9650485567924332,1.973174261064606,0.380473897883512,0.9856340782170251
0.9098873591989988,0.9668056178182953,1.9745301477291581,0.3814453062584476,0.9863547005426528
0.9098873591989988,0.9668056237355656,1.97453015451593,0.38144531052756053,0.9863547055449563
0.9102332831066959,0.9685308502076697,1.9758600119101972,0.3823999569842765,0.9870618909616649
0.910792999746871,0.9712504226242868,1.9779535198501823,0.38390654049407136,0.9881759934187945
0.9111389236545682,0.9728839102493503,1.9792093757098839,0.38481248617667063,0.9888448203394669
0.9111389236545682,0.9728839068557286,1.9792093750298465,0.3848124851174147,0.9888448210668151
0.9114848475622653,0.9744790522177289,1.9804346557530101,0.38569792640487605,0.9894977360649801
0.9120445642024405,0.9769740859059592,1.9823491332714815,0.3870844292827903,0.9905186710347659
0.9123904881101377,0.9784600598470162,1.9834882436833217,0.3879111116486806,0.9911265864784793
0.9123904881101377,0.9784600420697744,1.9834882313891158,0.3879111022543471,0.9911265804830002
0.9127364120178348,0.9799010250972124,1.9845921337639436,0.3887134292753435,0.9917160491713456
0.91329612865801,0.9821326803062175,1.986300506027877,0.3899573514571921,0.992628998292797
0.9136420525657072,0.9834475464069243,1.9873064425915614,0.39069105489536843,0.9931669877127106
0.9136420525657072,0.9834475105343137,1.9873064155733344,0.3906910349073754,0.9931669731288211
0.9139879764734044,0.9847113344307945,1.9882729453604469,0.3913968371417608,0.9936841982427397
0.9145476931135794,0.9866443235556905,1.9897507156519045,0.39247749563726764,0.9944756338911693
0.9148936170212766,0.9877679235916553,1.9906095228846612,0.39310632722901656,0.9949359506422061
0.9148936170212766,0.9877678704230667,1.9906094815480337,0.3931062969693403,0.9949359276106304
0.9152395409289737,0.9888360071503965,1.9914258512986804,0.39370457091758515,0.9953737729781742
0.9157992575691489,0.9904446335814726,1.992655396257962,0.3946065173654148,0.9960337609647796
0.9161451814768461,0.9913642446491513,1.9933584467028036,0.395122678340578,0.9964114614614076
0.9161451814768461,0.9913641823397507,1.9933583972379085,0.3951226423902535,0.9964114334293173
0.9164911053845433,0.9922266950441605,1.9940179790402282,0.39560713971764727,0.9967660155022343
0.9170508220247183,0.9935015772068518,1.994993391982825,0.39632400724120054,0.9972908356004654
0.9173967459324155,0.9942159302268038,1.9955403005473604,0.3967261039656803,0.9975853632600162
0.9173967459324155,0.9942158738593339,1.9955402546949559,0.39672607097230256,0.9975853368552061
0.9177426698401127,0.9948751880176409,1.9960453335640955,0.39709747822876346,0.997857527786999
0.9183023864802878,0.9958284978225279,1.996776296446778,0.3976350379942913,0.9982518045621247
0.918648310387985,0.9963502697491049,1.9971767995296354,0.39792955952845144,0.9984680378233244
0.918648310387985,0.9963502355428867,1.9971767701805259,0.39792953891274,0.9984680203741761
0.9189942342956822,0.9968229122174528,1.9975399209387017,0.39819655492149353,0.9986642312316469
0.9195539509358572,0.9974894013342861,1.9980526270909065,0.3985734267075749,0.9989415079860133
0.9198998748435544,0.9978445852652924,1.9983262482744943,0.3987744718808067,0.9990896322165902
0.9198998748435544,0.9978445818573829,1.9983262426810458,0.3987744688092457,0.9990896279332624
0.9202457987512516,0.9981596685365169,1.9985692589595054,0.39895295490087185,0.9992212856230941
0.9208055153914267,0.9985917899168578,1.9989030614746708,0.39919797458780204,0.999402304872342
0.9211514392991239,0.998815404869681,1.9990760945027017,0.39932489541129446,0.9994962369032441
0.9211514392991239,0.9988154283819148,1.999076110243462,0.3993249078861001,0.9994962445989851
0.9214973632068211,0.9990093125590982,1.9992263424644527,0.3994350380028336,0.9995778642433936
0.9220570798469963,0.9992674316515296,1.999426700756936,0.39958179493759793,0.9996868262713042
0.9224030037546934,0.9993968680228642,1.9995273646633844,0.3996554613066248,0.9997416294121345
0.9224030037546934,0.9993969053532491,1.9995273919243364,0.39965548196320466,0.9997416437414862
0.9227489276623906,0.9995064422221573,1.999612706932555,0.3997178702344419,0.9997881287932656
0.9233086443025657,0.9996478318204162,1.9997230387175562,0.3997984765283874,0.9998483060787804
0.9236545682102628,0.9997164440389141,1.9997766883231904,0.3998376313647144,0.9998775996655276
0.9236545682102628,0.9997164812267022,1.9997767162741336,0.3998376522282728,0.9998776146454343
0.92400049211796,0.9997731038694551,1.9998210601313973,0.39986998940139246,0.9999018473635729
0.9245602087581352,0.9998439297194799,1.9998766346184564,0.399910475583512,0.9999322486653305
0.9249061326658323,0.9998771643900756,1.9999027671839633,0.39992949237711306,0.9999465599883709
0.9249061326658323,0.9998771930236503,1.9999027890627805,0.3999295085648161,0.9999465718270378
0.9252520565735295,0.9999039275266385,1.9999238439927853,0.39994481748602906,0.9999581121641663
0.9258117732137046,0.9999363315382344,1.9999494135358724,0.3999633899209279,0.9999721414903772
0.9261576971214017,0.9999510300102041,1.9999610363447633,0.3999718227258712,0.9999785257528803
0.9261576971214017,0.9999510482320677,1.9999610504340617,0.39997183308315415,0.9999785334249911
0.9265036210290989,0.9999625716376221,1.999970177107153,0.39997844924709225,0.9999835508644445
0.9270633376692741,0.9999761094413185,1.9999809197931109,0.39998622900439107,0.9999894628179201
0.9274092615769712,0.999982045118791,1.9999856398560525,0.3999896434281167,0.9999920633089987
0.9274092615769712,0.9999820550235163,1.999985647588533,0.39998964908255114,0.999992067540514
0.9277551854846684,0.9999865904444245,1.9999892598885813,0.3999922599791585,0.9999940594238115
0.9283149021248435,0.999991757119238,1.999993382717897,0.39999523692479827,0.999996335162549
0.9286608260325406,0.9999939469729697,1.9999951337979018,0.39999649992740804,0.9999973028292245
0.9286608260325406,0.9999939516625155,1.9999951374897098,0.39999650261481606,0.9999973048582238
0.9290067499402378,0.9999955826381246,1.9999964437227964,0.3999974439870454,0.999998027320775
0.929566466580413,0.999997385155851,1.9999978900077984,0.39999848528953547,0.9999988280649235
0.9299123904881101,0.9999981237741398,1.9999984838808504,0.39999891240710167,0.9999991572420335
0.9299123904881101,0.9999981257331051,1.999998485434745,0.39999891353364153,0.999999158099421
0.9302583143958073,0.9999986620189816,1.9999989172970225,0.39999922388145964,0.9999993976838618
0.9308180310359825,0.9999992373042321,1.9999993814021308,0.3999995570893081,0.9999996554187756
0.9311639549436797,0.9999994652424291,1.9999995656668488,0.3999996892432954,0.9999997578656801
0.9311639549436797,0.9999994659708422,1.9999995662487153,0.39999968966356303,0.9999997581879364
0.9315098788513768,0.9999996273314373,1.9999996968932103,0.39999978328732955,0.9999998308868236
0.9320695954915519,0.9999997954242669,1.999999833229295,0.39999988090177185,0.9999999068301438
0.932415519399249,0.9999998598304286,1.9999998855742078,0.39999991834084725,0.9999999360216807
0.932415519399249,0.9999998600730616,1.9999998857693155,0.3999999184812794,0.9999999361301283
0.9327614433069462,0.9999999045330068,1.9999999219584517,0.39999994434511044,0.9999999563297652
0.9333211599471214,0.9999999495302447,1.9999999586484674,0.39999997054401015,0.9999999768297796
0.9336670838548186,0.9999999662046823,1.9999999722721031,0.3999999802621518,0.9999999844506967
0.9336670838548186,0.999999966277427,1.9999999723309712,0.3999999803043843,0.9999999844835333
0.9340130077625157,0.9999999775029479,1.9999999815165135,0.3999999868517379,0.9999999896263968
0.9345727244026908,0.9999999885457358,1.9999999905679067,0.3999999932980115,0.999999994699293
0.934918648310388,0.9999999925036415,1.9999999938186093,0.3999999956107832,0.9999999965233167
0.934918648310388,0.9999999925233437,1.9999999938346502,0.3999999956222558,0.999999996532296
0.9352645722180851,0.9999999951222027,1.9999999959723456,0.3999999971420274,0.999999997732866
0.9358242888582603,0.9999999976081345,1.999999998020569,0.3999999985969948,0.9999999988843528
0.9361702127659575,0.999999998469965,1.99999999873208,0.3999999991019199,0.999999999284835
0.9361702127659575,0.9999999984747999,1.9999999987360386,0.39999999910474315,0.9999999992870582
0.9365161366736546,0.9999999990268078,1.9999999991924453,0.39999999942839687,0.9999999995441846
0.9370758533138297,0.9999999995404446,1.9999999996178224,0.39999999972980654,0.999999999784072
0.9374217772215269,0.9999999997126907,1.9999999997607567,0.39999999983098633,0.9999999998647753
0.9374217772215269,0.9999999997137686,1.9999999997616438,0.3999999998316177,0.9999999998652759
0.937767701129224,0.9999999998213931,1.9999999998510853,0.3999999998948861,0.9999999999158223
0.9383274177693992,0.9999999999188426,1.999999999932202,0.3999999999522217,0.9999999999617118
0.9386733416770964,0.9999999999504532,1.999999999958567,0.39999999997083907,0.9999999999766447
0.9386733416770964,0.9999999999506722,1.9999999999587479,0.399999999970967,0.9999999999767455
0.9390192655847935,0.9999999999699403,1.9999999999748426,0.399999999982325,0.9999999999858724
0.9395789822249687,0.999999999986922,1.9999999999890496,0.39999999999234204,0.9999999999939333
0.9399249061326659,0.9999999999922493,1.9999999999935152,0.39999999999548796,0.9999999999964708
0.9399249061326659,0.9999999999922901,1.999999999993549,0.39999999999551206,0.9999999999964903
0.940270830040363,0.9999999999954583,1.999999999996208,0.39999999999738367,0.999999999998001
0.9408305466805381,0.9999999999981766,1.9999999999984928,0.39999999999899166,0.9999999999993028
0.9411764705882353,0.9999999999989997,1.9999999999991869,0.39999999999947783,0.9999999999996951
0.9411764705882353,0.9999999999990072,1.9999999999991935,0.39999999999948177,0.9999999999996974
0.9415223944959324,0.9999999999994823,1.9999999999995932,0.3999999999997629,0.9999999999999251
0.9420821111361076,0.9999999999998752,1.9999999999999247,0.39999999999999514,1.0000000000001128
0.9424280350438048,0.9999999999999883,2.00000000000002,0.40000000000006153,1.0000000000001659
0.9424280350438048,0.99999999999999,2.000000000000021,0.4000000000000624,1.0000000000001663
0.942773958951502,1.000000000000051,2.000000000000073,0.40000000000009817,1.0000000000001945
0.943333675591677,1.000000000000097,2.0000000000001106,0.40000000000012514,1.000000000000216
0.9436795994993742,1.000000000000107,2.00000000000012,0.40000000000013014,1.0000000000002185
0.9436795994993742,1.0000000000001084,2.00000000000012,0.40000000000013103,1.0000000000002194
0.9440255234070714,1.0000000000001097,2.0000000000001226,0.40000000000013136,1.000000000000219
0.9445852400472465,1.0000000000001097,2.0000000000001226,0.4000000000001317,1.0000000000002198
0.9449311639549437,1.0000000000001097,2.0000000000001226,0.4000000000001317,1.0000000000002198
0.9449311639549437,1.0000000000001106,2.0000000000001217,0.4000000000001324,1.0000000000002207
0.9452770878626409,1.00000000000011,2.000000000000122,0.40000000000013153,1.0000000000002192
0.9458368045028159,1.00000000000011,2.000000000000122,0.40000000000013153,1.0000000000002192
0.9461827284105131,1.0000000000001101,2.0000000000001217,0.4000000000001321,1.0000000000002203
0.9461827284105131,1.0000000000001106,2.0000000000001217,0.40000000000013225,1.0000000000002203
0.9465286523182103,1.0000000000001104,2.000000000000122,0.4000000000001319,1.0000000000002196
0.9470883689583854,1.0000000000001106,2.000000000000122,0.4000000000001319,1.0000000000002194
0.9474342928660826,1.0000000000001106,2.0000000000001217,0.40000000000013225,1.0000000000002203
0.9474342928660826,1.000000000000111,2.0000000000001226,0.4000000000001317,1.0000000000002185
0.9477802167737798,1.0000000000001106,2.0000000000001217,0.4000000000001317,1.000000000000219
0.948339933413955,1.0000000000001104,2.0000000000001217,0.4000000000001317,1.0000000000002192
0.9486858573216521,1.0000000000001101,2.0000000000001217,0.40000000000013136,1.0000000000002185
0.9486858573216521,1.000000000000111,2.0000000000001217,0.4000000000001317,1.0000000000002185
0.9490317812293493,1.0000000000001097,2.0000000000001217,0.40000000000013064,1.0000000000002172
0.9495914978695243,1.0000000000001101,2.0000000000001203,0.4000000000001308,1.0000000000002172
0.9499374217772215,1.0000000000001106,2.00000000000012,0.4000000000001308,1.0000000000002167
0.9499374217772215,1.000000000000111,2.00000000000012,0.40000000000013136,1.0000000000002176
0.9502833456849187,1.0000000000001108,2.0000000000001195,0.4000000000001308,1.0000000000002165
0.9508430623250939,1.0000000000001086,2.0000000000001186,0.40000000000012886,1.0000000000002138
0.951188986232791,1.0000000000001072,2.000000000000117,0.40000000000012836,1.0000000000002138
0.951188986232791,1.0000000000001081,2.000000000000117,0.40000000000012836,1.000000000000213
0.9515349101404882,1.000000000000107,2.000000000000116,0.40000000000012814,1.0000000000002136
0.9520946267806633,1.0000000000001066,2.000000000000115,0.400000000000128,1.0000000000002136
0.9524405506883604,1.0000000000001068,2.0000000000001146,0.40000000000012836,1.0000000000002143
0.9524405506883604,1.000000000000108,2.0000000000001146,0.40000000000012886,1.0000000000002145
0.9527864745960576,1.000000000000107,2.0000000000001146,0.40000000000012836,1.000000000000214
0.9533461912362328,1.0000000000001066,2.000000000000115,0.4000000000001278,1.0000000000002132
0.9536921151439299,1.0000000000001068,2.000000000000115,0.40000000000012764,1.0000000000002125
0.9536921151439299,1.0000000000001075,2.000000000000115,0.40000000000012836,1.0000000000002136
0.9540380390516271,1.0000000000001068,2.0000000000001146,0.400000000000128,1.0000000000002134
0.9545977556918022,1.0000000000001064,2.0000000000001146,0.400000000000128,1.0000000000002138
0.9549436795994993,1.0000000000001064,2.0000000000001146,0.400000000000128,1.0000000000002138
0.9549436795994993,1.000000000000107,2.000000000000115,0.4000000000001278,1.0000000000002127
0.9552896035071965,1.0000000000001066,2.000000000000115,0.40000000000012814,1.000000000000214
0.9558493201473717,1.0000000000001066,2.000000000000115,0.40000000000012814,1.000000000000214
0.9561952440550688,1.0000000000001066,2.0000000000001146,0.40000000000012814,1.000000000000214
0.9561952440550688,1.0000000000001075,2.000000000000115,0.40000000000012814,1.0000000000002132
0.956541167962766,1.0000000000001066,2.0000000000001146,0.40000000000012814,1.000000000000214
0.9571008846029412,1.0000000000001061,2.0000000000001146,0.40000000000012814,1.0000000000002145
0.9574468085106383,1.0000000000001061,2.000000000000114,0.400000000000128,1.000000000000214
0.9574468085106383,1.0000000000001068,2.0000000000001146,0.400000000000128,1.0000000000002134
0.9577927324183355,1.0000000000001057,2.000000000000114,0.4000000000001278,1.000000000000214
0.9583524490585106,1.0000000000001044,2.000000000000113,0.40000000000012637,1.0000000000002118
0.9586983729662077,1.0000000000001035,2.000000000000113,0.400000000000125,1.0000000000002092
0.9586983729662077,1.0000000000001041,2.0000000000001124,0.4000000000001255,1.0000000000002098
0.9590442968739049,1.000000000000103,2.000000000000112,0.4000000000001248,1.0000000000002092
0.9596040135140801,1.0000000000001021,2.00000000000011,0.40000000000012426,1.0000000000002087
0.9599499374217773,1.0000000000001013,2.0000000000001092,0.4000000000001241,1.0000000000002092
0.9599499374217773,1.000000000000102,2.0000000000001097,0.4000000000001241,1.0000000000002085
0.9602958613294744,1.0000000000001006,2.000000000000109,0.40000000000012353,1.0000000000002085
0.9608555779696495,1.0000000000001004,2.000000000000108,0.4000000000001232,1.0000000000002078
0.9612015018773467,1.0000000000001001,2.000000000000108,0.4000000000001228,1.0000000000002072
0.9612015018773467,1.0000000000001008,2.000000000000108,0.40000000000012303,1.000000000000207
0.9615474257850438,1.0000000000000997,2.000000000000107,0.4000000000001228,1.0000000000002076
0.962107142425219,1.0000000000000988,2.000000000000106,0.4000000000001219,1.0000000000002063
0.9624530663329162,1.000000000000098,2.0000000000001052,0.4000000000001219,1.0000000000002072
0.9624530663329162,1.0000000000000986,2.0000000000001057,0.4000000000001219,1.0000000000002065
0.9627989902406133,1.0000000000000973,2.0000000000001052,0.4000000000001214,1.0000000000002065
0.9633587068807884,1.0000000000000964,2.000000000000104,0.4000000000001207,1.0000000000002056
0.9637046307884856,1.0000000000000961,2.0000000000001044,0.40000000000012054,1.0000000000002054
0.9637046307884856,1.000000000000097,2.0000000000001035,0.40000000000012126,1.0000000000002063
0.9640505546961827,1.0000000000000964,2.000000000000105,0.40000000000012037,1.0000000000002047
0.9646102713363579,1.0000000000000966,2.0000000000001052,0.40000000000012054,1.000000000000205
0.9649561952440551,1.0000000000000968,2.000000000000105,0.4000000000001207,1.0000000000002052
0.9649561952440551,1.0000000000000977,2.000000000000105,0.40000000000012104,1.0000000000002052
0.9653021191517522,1.0000000000000968,2.000000000000105,0.4000000000001207,1.0000000000002052
0.9658618357919274,1.0000000000000968,2.0000000000001044,0.40000000000012087,1.0000000000002056
0.9662077596996246,1.0000000000000968,2.000000000000105,0.4000000000001207,1.0000000000002052
0.9662077596996246,1.0000000000000973,2.000000000000105,0.40000000000012104,1.0000000000002056
0.9665536836073217,1.0000000000000973,2.0000000000001044,0.4000000000001214,1.0000000000002065
0.9671134002474968,1.0000000000000975,2.0000000000001052,0.40000000000012054,1.000000000000204
0.967459324155194,1.0000000000000973,2.0000000000001052,0.4000000000001207,1.0000000000002047
0.967459324155194,1.000000000000098,2.0000000000001052,0.40000000000012087,1.0000000000002045
0.9678052480628911,1.0000000000000975,2.0000000000001052,0.40000000000012087,1.000000000000205
0.9683649647030663,1.0000000000000973,2.0000000000001052,0.4000000000001207,1.0000000000002047
0.9687108886107635,1.0000000000000968,2.0000000000001057,0.4000000000001207,1.0000000000002052
0.9687108886107635,1.0000000000000977,2.000000000000105,0.40000000000012126,1.0000000000002056
0.9690568125184607,1.000000000000097,2.0000000000001052,0.40000000000012104,1.0000000000002058
0.9696165291586357,1.0000000000000973,2.000000000000105,0.4000000000001214,1.0000000000002065
0.9699624530663329,1.0000000000000968,2.0000000000001057,0.4000000000001207,1.0000000000002052
0.9699624530663329,1.0000000000000977,2.0000000000001052,0.40000000000012126,1.0000000000002056
0.97030837697403,1.0000000000000968,2.0000000000001057,0.4000000000001207,1.0000000000002052
0.9708680936142052,1.0000000000000964,2.0000000000001052,0.40000000000012037,1.0000000000002047
0.9712140175219024,1.000000000000096,2.0000000000001052,0.40000000000012037,1.0000000000002052
0.9712140175219024,1.0000000000000966,2.0000000000001052,0.4000000000001207,1.0000000000002054
0.9715599414295996,1.000000000000096,2.0000000000001057,0.40000000000012015,1.0000000000002047
0.9721196580697746,1.0000000000000953,2.0000000000001052,0.40000000000012015,1.0000000000002054
0.9724655819774718,1.000000000000095,2.000000000000105,0.40000000000012,1.0000000000002052
0.9724655819774718,1.0000000000000955,2.0000000000001052,0.40000000000012037,1.0000000000002056
0.972811505885169,1.000000000000095,2.0000000000001052,0.40000000000012015,1.0000000000002056
0.9733712225253441,1.0000000000000953,2.000000000000105,0.40000000000012054,1.0000000000002063
0.9737171464330413,1.0000000000000953,2.0000000000001044,0.40000000000012087,1.0000000000002072
0.9737171464330413,1.0000000000000961,2.0000000000001044,0.40000000000012126,1.0000000000002072
0.9740630703407385,1.0000000000000948,2.0000000000001052,0.40000000000012015,1.0000000000002058
0.9746227869809136,1.0000000000000946,2.0000000000001057,0.4000000000001198,1.0000000000002052
0.9749687108886108,1.0000000000000948,2.0000000000001052,0.40000000000012,1.0000000000002054
0.9749687108886108,1.000000000000095,2.0000000000001057,0.40000000000012,1.0000000000002052
0.975314634796308,1.000000000000095,2.0000000000001052,0.40000000000012054,1.0000000000002065
0.975874351436483,1.0000000000000948,2.0000000000001052,0.40000000000012015,1.0000000000002058
0.9762202753441802,1.0000000000000946,2.0000000000001052,0.40000000000012037,1.0000000000002065
0.9762202753441802,1.0000000000000955,2.000000000000105,0.4000000000001207,1.0000000000002065
0.9765661992518774,1.0000000000000953,2.000000000000105,0.4000000000001207,1.0000000000002067
0.9771259158920526,1.000000000000095,2.000000000000105,0.4000000000001207,1.000000000000207
0.9774718397997497,1.0000000000000948,2.0000000000001052,0.40000000000012037,1.0000000000002063
0.9774718397997497,1.0000000000000957,2.0000000000001044,0.40000000000012126,1.0000000000002076
0.9778177637074469,1.0000000000000946,2.0000000000001052,0.40000000000012037,1.0000000000002065
0.978377480347622,1.0000000000000941,2.0000000000001044,0.40000000000012015,1.0000000000002065
0.9787234042553191,1.000000000000094,2.0000000000001044,0.40000000000012015,1.0000000000002067
0.9787234042553191,1.0000000000000946,2.000000000000104,0.40000000000012104,1.0000000000002083
0.9790693281630163,1.0000000000000937,2.0000000000001052,0.4000000000001198,1.000000000000206
0.9796290448031915,1.0000000000000933,2.0000000000001052,0.40000000000011965,1.000000000000206
0.9799749687108886,1.0000000000000935,2.000000000000105,0.4000000000001198,1.0000000000002063
0.9799749687108886,1.0000000000000941,2.000000000000105,0.40000000000012054,1.0000000000002074
0.9803208926185858,1.0000000000000937,2.000000000000105,0.40000000000012015,1.000000000000207
0.9808806092587609,1.0000000000000937,2.000000000000105,0.40000000000012,1.0000000000002065
0.981226533166458,1.0000000000000937,2.000000000000105,0.40000000000012,1.0000000000002065
0.981226533166458,1.0000000000000944,2.000000000000105,0.40000000000012054,1.0000000000002072
0.9815724570741552,1.0000000000000937,2.0000000000001052,0.4000000000001198,1.000000000000206
0.9821321737143304,1.0000000000000933,2.000000000000105,0.40000000000011965,1.000000000000206
0.9824780976220275,1.0000000000000928,2.0000000000001052,0.4000000000001195,1.000000000000206
0.9824780976220275,1.0000000000000935,2.0000000000001052,0.4000000000001198,1.0000000000002063
0.9828240215297247,1.0000000000000928,2.0000000000001052,0.40000000000011965,1.0000000000002065
0.9833837381698999,1.0000000000000926,2.0000000000001052,0.4000000000001195,1.0000000000002063
0.983729662077597,1.0000000000000924,2.000000000000105,0.40000000000011965,1.000000000000207
0.983729662077597,1.000000000000093,2.0000000000001052,0.4000000000001195,1.0000000000002058
0.9840755859852942,1.0000000000000928,2.000000000000105,0.40000000000011965,1.0000000000002065
0.9846353026254693,1.0000000000000926,2.000000000000105,0.4000000000001198,1.0000000000002072
0.9849812265331664,1.0000000000000924,2.0000000000001052,0.40000000000011965,1.000000000000207
0.9849812265331664,1.000000000000093,2.0000000000001057,0.40000000000012,1.0000000000002072
0.9853271504408636,1.0000000000000926,2.0000000000001052,0.40000000000011965,1.0000000000002067
0.9858868670810388,1.0000000000000926,2.0000000000001052,0.40000000000011965,1.0000000000002067
0.986232790988736,1.0000000000000926,2.0000000000001052,0.40000000000011965,1.0000000000002067
0.986232790988736,1.0000000000000933,2.0000000000001052,0.40000000000012,1.000000000000207
0.9865787148964331,1.0000000000000926,2.0000000000001052,0.4000000000001198,1.0000000000002072
0.9871384315366082,1.0000000000000926,2.0000000000001052,0.4000000000001198,1.0000000000002072
0.9874843554443054,1.0000000000000921,2.0000000000001057,0.4000000000001195,1.0000000000002067
0.9874843554443054,1.0000000000000928,2.0000000000001057,0.40000000000011965,1.0000000000002065
0.9878302793520025,1.0000000000000926,2.0000000000001052,0.4000000000001195,1.0000000000002063
0.9883899959921777,1.0000000000000921,2.0000000000001052,0.40000000000011876,1.000000000000205
0.9887359198998749,1.000000000000092,2.000000000000105,0.4000000000001189,1.0000000000002056
0.9887359198998749,1.0000000000000926,2.000000000000105,0.40000000000011926,1.0000000000002058
0.989081843807572,1.0000000000000924,2.000000000000105,0.40000000000011926,1.000000000000206
0.9896415604477471,1.000000000000092,2.000000000000105,0.40000000000011926,1.0000000000002065
0.9899874843554443,1.0000000000000915,2.0000000000001052,0.40000000000011926,1.000000000000207
0.9899874843554443,1.0000000000000924,2.000000000000105,0.40000000000011965,1.000000000000207
0.9903334082631414,1.000000000000092,2.0000000000001052,0.40000000000011926,1.0000000000002065
0.9908931249033166,1.0000000000000915,2.0000000000001057,0.40000000000011876,1.0000000000002056
0.9912390488110138,1.0000000000000915,2.0000000000001057,0.4000000000001186,1.0000000000002052
0.9912390488110138,1.0000000000000921,2.0000000000001052,0.4000000000001191,1.0000000000002058
0.9915849727187109,1.000000000000092,2.0000000000001057,0.4000000000001186,1.0000000000002047
0.9921446893588861,1.000000000000092,2.0000000000001052,0.4000000000001189,1.0000000000002056
0.9924906132665833,1.000000000000092,2.0000000000001052,0.40000000000011876,1.0000000000002052
0.9924906132665833,1.0000000000000926,2.0000000000001052,0.4000000000001195,1.0000000000002063
0.9928365371742804,1.0000000000000921,2.0000000000001052,0.40000000000011876,1.000000000000205
0.9933962538144555,1.0000000000000917,2.0000000000001052,0.4000000000001189,1.0000000000002058
0.9937421777221527,1.0000000000000917,2.0000000000001052,0.40000000000011876,1.0000000000002054
0.9937421777221527,1.0000000000000924,2.0000000000001052,0.40000000000011926,1.000000000000206
0.9940881016298498,1.000000000000092,2.0000000000001057,0.4000000000001186,1.0000000000002047
0.994647818270025,1.0000000000000917,2.000000000000105,0.40000000000011876,1.0000000000002054
0.9949937421777222,1.0000000000000913,2.0000000000001052,0.4000000000001182,1.0000000000002045
0.9949937421777222,1.0000000000000924,2.000000000000104,0.40000000000011926,1.000000000000206
0.9953396660854194,1.000000000000091,2.000000000000105,0.4000000000001179,1.0000000000002038
0.9958993827255944,1.0000000000000906,2.0000000000001035,0.4000000000001173,1.000000000000203
0.9962453066332916,1.0000000000000906,2.000000000000103,0.40000000000011715,1.0000000000002025
0.9962453066332916,1.000000000000091,2.000000000000103,0.4000000000001175,1.000000000000203
0.9965912305409887,1.0000000000000906,2.000000000000104,0.40000000000011643,1.0000000000002007
0.9971509471811639,1.0000000000000913,2.0000000000001035,0.4000000000001166,1.0000000000002005
0.9974968710888611,1.0000000000000915,2.000000000000103,0.400000000000117,1.0000000000002012
0.9974968710888611,1.0000000000000924,2.0000000000001026,0.4000000000001175,1.0000000000002016
0.9978427949965583,1.0000000000000917,2.0000000000001026,0.4000000000001173,1.0000000000002018
0.9984025116367333,1.0000000000000915,2.0000000000001017,0.40000000000011715,1.0000000000002016
0.9987484355444305,1.0000000000000913,2.0000000000001017,0.40000000000011715,1.0000000000002018
0.9987484355444305,1.0000000000000921,2.0000000000001017,0.4000000000001175,1.0000000000002018
0.9990943594521277,1.0000000000000915,2.0000000000001013,0.40000000000011715,1.0000000000002016
0.9996540760923028,1.0000000000000908,2.0000000000001013,0.400000000000117,1.0000000000002018
1.0,1.0000000000000906,2.0000000000001017,0.4000000000001168,1.0000000000002016


==> figs/data/expansion_p3_N800_Kn0p000125_DVM_smooth.csv <==
x,r,u,p,e
0.0,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.00034549150281252633,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.0009045084971874736,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.00125,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.00125,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.0015954915028125263,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.0021545084971874738,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0025,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0025,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.0028454915028125263,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.0034045084971874736,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.00375,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.00375,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.004095491502812527,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.004654508497187473,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.005,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.005,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.005345491502812527,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.005904508497187474,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.00625,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.00625,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.006595491502812526,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.007154508497187474,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0075,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0075,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.007845491502812526,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.008404508497187475,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.00875,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.00875,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.009095491502812527,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.009654508497187474,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.01,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.01,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.010345491502812526,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.010904508497187474,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.01125,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.01125,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.011595491502812525,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.012154508497187475,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0125,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0125,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.012845491502812527,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.013404508497187474,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.01375,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.01375,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.014095491502812526,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.014654508497187474,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.015,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.015,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.015345491502812525,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.015904508497187473,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.01625,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.01625,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.016595491502812528,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.017154508497187474,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0175,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0175,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.017845491502812526,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.018404508497187475,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.01875,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.01875,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.019095491502812527,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.019654508497187473,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.02,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.02,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.020345491502812528,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.020904508497187474,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.02125,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.02125,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.021595491502812526,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.022154508497187475,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0225,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0225,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.022845491502812527,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.023404508497187473,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.02375,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.02375,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.024095491502812528,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.024654508497187474,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.025,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.025,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.025345491502812525,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.025904508497187475,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.02625,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.02625,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.026595491502812527,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.027154508497187473,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0275,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0275,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.027845491502812528,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.028404508497187474,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.02875,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.02875,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.029095491502812525,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.029654508497187475,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.03,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.03,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.030345491502812526,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.030904508497187472,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.03125,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.03125,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.031595491502812524,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.03215450849718748,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0325,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0325,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.032845491502812525,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.03340450849718748,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.03375,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.03375,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.034095491502812526,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.03465450849718748,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.035,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.035,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.03534549150281253,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.03590450849718747,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.03625,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.03625,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.03659549150281252,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.037154508497187475,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0375,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0375,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.03784549150281252,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.038404508497187476,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.03875,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.03875,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.039095491502812524,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.03965450849718748,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.04,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.04,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.040345491502812525,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.04090450849718748,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.04125,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.04125,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.041595491502812526,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.04215450849718748,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0425,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0425,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.04284549150281253,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.04340450849718747,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.04375,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.04375,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.04409549150281252,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.044654508497187474,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.045,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.045,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.04534549150281252,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.045904508497187475,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.04625,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.04625,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.046595491502812524,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.047154508497187476,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.0475,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.0475,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.047845491502812525,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.04840450849718748,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.04875,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.04875,0.9999999999999994,-2.0000000000000013,0.39999999999999936,0.9999999999999991
0.049095491502812526,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.04965450849718748,0.9999999999999991,-2.0000000000000018,0.39999999999999886,0.9999999999999982
0.05,0.9999999999999982,-2.0000000000000018,0.39999999999999847,0.9999999999999981
0.05,0.9999999999999994,-2.0000000000000018,0.39999999999999936,0.9999999999999991
0.05034549150281253,0.9999999999999996,-2.0000000000000013,0.3999999999999992,0.9999999999999987
0.05090450849718747,0.999999999999999,-2.000000000000002,0.399999999999999,0.9999999999999988
0.05125,0.9999999999999984,-2.000000000000002,0.3999999999999987,0.9999999999999984
0.05125,0.9999999999999996,-2.0000000000000018,0.3999999999999992,0.9999999999999987
0.05159549150281252,0.999999999999999,-2.000000000000002,0.399999999999999,0.9999999999999988
0.052154508497187474,0.9999999999999967,-2.0,0.3999999999999976,0.9999999999999974
0.0525,0.9999999999999922,-1.999999999999997,0.39999999999999514,0.9999999999999958
0.0525,0.999999999999993,-1.999999999999997,0.3999999999999956,0.9999999999999961
0.05284549150281252,0.9999999999999851,-1.9999999999999916,0.3999999999999912,0.9999999999999931
0.053404508497187475,0.9999999999999593,-1.999999999999971,0.3999999999999762,0.9999999999999815
0.05375,0.9999999999999292,-1.9999999999999456,0.3999999999999589,0.9999999999999682
0.05375,0.9999999999999294,-1.9999999999999454,0.39999999999995905,0.9999999999999685
0.05409549150281252,0.9999999999998775,-1.9999999999999025,0.3999999999999286,0.9999999999999442
0.054654508497187476,0.9999999999997086,-1.9999999999997633,0.3999999999998295,0.9999999999998653
0.055,0.9999999999995133,-1.9999999999996012,0.3999999999997157,0.9999999999997762
0.055,0.9999999999995116,-1.9999999999995997,0.3999999999997142,0.9999999999997741
0.055345491502812524,0.9999999999991875,-1.999999999999328,0.3999999999995233,0.9999999999996209
0.05590450849718748,0.9999999999981681,-1.999999999998478,0.3999999999989231,0.9999999999991398
0.05625,0.9999999999970206,-1.9999999999975226,0.39999999999824754,0.9999999999985985
0.05625,0.9999999999970084,-1.9999999999975118,0.3999999999982401,0.999999999998592
0.056595491502812525,0.9999999999951337,-1.9999999999959508,0.39999999999713676,0.9999999999977084
0.05715450849718748,0.9999999999893728,-1.9999999999911562,0.3999999999937479,0.9999999999949971
0.0575,0.9999999999830105,-1.999999999985867,0.399999999990007,0.9999999999920073
0.0575,0.9999999999829456,-1.9999999999858133,0.39999999998996866,0.9999999999919762
0.05784549150281253,0.9999999999727329,-1.999999999977331,0.3999999999839667,0.999999999987184
0.05840450849718747,0.9999999999420556,-1.9999999999518894,0.39999999996594954,0.9999999999728185
0.05875,0.9999999999088152,-1.9999999999243534,0.3999999999464399,0.9999999999572848
0.05875,0.9999999999085063,-1.9999999999240985,0.39999999994625873,0.9999999999571407
0.05909549150281252,0.9999999998560987,-1.9999999998807318,0.39999999991551743,0.9999999999326952
0.059654508497187474,0.9999999997024926,-1.999999999753816,0.3999999998254835,0.9999999998612163
0.06,0.9999999995394502,-1.999999999619274,0.3999999997299814,0.9999999997855036
0.06,0.9999999995380844,-1.999999999618156,0.3999999997291831,0.9999999997848735
0.06034549150281252,0.9999999992858521,-1.9999999994102575,0.3999999995815247,0.9999999996679598
0.060904508497187475,0.9999999985653723,-1.9999999988173576,0.3999999991600897,0.9999999993348523
0.06125,0.9999999978171015,-1.9999999982024146,0.3999999987226963,0.9999999989896395
0.06125,0.9999999978115233,-1.9999999981978691,0.39999999871944664,0.9999999989870936
0.06159549150281252,0.9999999966765998,-1.9999999972662996,0.39999999805644987,0.9999999984645251
0.062154508497187476,0.9999999935205147,-1.9999999946800011,0.3999999962142541,0.9999999970151207
0.0625,0.9999999903165869,-1.9999999920581821,0.39999999434545463,0.9999999955470499
0.0625,0.9999999902955974,-1.9999999920411662,0.3999999943332583,0.9999999955375485
0.06284549150281253,0.999999985534737,-1.9999999881501969,0.3999999915580713,0.9999999933604413
0.06340450849718747,0.9999999726566207,-1.9999999776430686,0.39999998405753806,0.9999999874872244
0.06375,0.9999999598900879,-1.9999999672422306,0.39999997662741144,0.9999999816784401
0.06375,0.9999999598175946,-1.9999999671837785,0.39999997658539777,0.9999999816458992
0.06409549150281253,0.9999999412438257,-1.999999952071477,0.3999999657824061,0.9999999732121881
0.06465450849718747,0.9999998924087222,-1.9999999124070225,0.39999993740302847,0.999999951098844
0.065,0.9999998451738371,-1.99999987410061,0.3999999099741306,0.9999999297614787
0.065,0.9999998449449656,-1.9999998739171085,0.39999990984184697,0.9999999296596411
0.06534549150281253,0.9999997776972824,-1.9999998194536137,0.39999987081720806,0.9999998993457155
0.06590450849718747,0.9999996059474907,-1.9999996806039875,0.39999977123558217,0.9999998221413948
0.06625,0.9999994439958411,-1.9999995498817387,0.3999996774070055,0.9999997495215336
0.06625,0.9999994433383159,-1.9999995493577203,0.3999996770280442,0.9999997492316551
0.06659549150281253,0.9999992178219623,-1.9999993675772356,0.3999995464591077,0.999999648325532
0.06715450849718747,0.9999986586592813,-1.999998917682856,0.399999223001831,0.9999993988444901
0.0675,0.9999981450271277,-1.9999985050942481,0.39999892611548776,0.9999991702600528
0.0675,0.9999981433174354,-1.9999985037404242,0.39999892513306384,0.9999991695136824
0.06784549150281254,0.9999974440627013,-1.9999979428319965,0.3999985212254634,0.9999988589980411
0.06840450849718747,0.9999957617119148,-1.9999965958549126,0.39999755032179196,0.9999981140845722
0.06875,0.9999942574080682,-1.9999953934537635,0.399996682866255,0.9999974497429244
0.06875,0.9999942534113522,-1.999995390310925,0.399996680577012,0.9999974480165128
0.06909549150281254,0.999992251985705,-1.999993792843032,0.39999552723910126,0.9999965660854423
0.06965450849718748,0.9999875817097437,-1.9999900722902542,0.39999283837402777,0.9999945141572011
0.07,0.9999835195318585,-1.999986841769856,0.3999905015263474,0.9999927341642659
0.07,0.9999835112053759,-1.9999868352726586,0.3999904967738285,0.999992730609332
0.07034549150281252,0.9999782312385214,-1.9999826423938591,0.39998746144921327,0.9999904221760146
0.07090450849718748,0.9999662864058478,-1.9999731752117362,0.39998060088411574,0.9999852153059966
0.07125,0.9999561868204409,-1.9999651847186508,0.3999748049784536,0.9999808247855663
0.07125,0.9999561715469792,-1.9999651729059962,0.399974796295724,0.9999808183516291
0.07159549150281252,0.9999433507316478,-1.9999550444179144,0.39996744383090166,0.9999752574439589
0.07215450849718746,0.9999152402001225,-1.9999328803563594,0.3999513377923522,0.9999631011532194
0.0725,0.9998921491860993,-1.999914706854924,0.3999381189472637,0.9999531431285086
0.0725,0.9998921249520288,-1.9999146883138286,0.39993810523812395,0.9999531330875108
0.07284549150281253,0.9998635024889994,-1.9998921947489523,0.39992173126491426,0.9999408175950355
0.07340450849718747,0.9998026909211863,-1.9998444979397612,0.3998869750849767,0.9999147299667039
0.07375,0.9997541820467024,-1.9998065196150367,0.3998592743874358,0.9998939778597418
0.07375,0.9997541497199315,-1.9998064952419579,0.39985925622377616,0.9998939647707183
0.07409549150281253,0.999695438563579,-1.9997605968576644,0.3998257532289434,0.9998689045821709
0.07465450849718747,0.9995745581217947,-1.9996662775848992,0.39975683817689867,0.999817459660147
0.075,0.9994809349100264,-1.9995933565225543,0.3997035098330379,0.9997777242970107
0.075,0.9994809005649141,-1.9995933312428429,0.3997034907552159,0.9997777109329967
0.07534549150281253,0.9993702335922047,-1.999507257299668,0.3996404991141226,0.999730844688128
0.07590450849718747,0.999149325460212,-1.9993357541585624,0.39951487649405176,0.9996375574542719
0.07625,0.9989831553424436,-1.999206965516309,0.39942046639297957,0.9995675709268126
0.07625,0.9989831302013352,-1.9992069480864942,0.39942045282848176,0.9995675621368666
0.07659549150281253,0.9987911800776413,-1.9990583747048982,0.39931147427483726,0.9994868853462361
0.07715450849718747,0.9984193211427586,-1.998771027294278,0.3991005540685296,0.999331006564787
0.0775,0.9981474197071118,-1.9985612412267182,0.39894647142396245,0.999217308854603
0.0775,0.9981474157932679,-1.9985612407465598,0.39894647016432766,0.9992173096177105
0.07784549150281253,0.9978401461084596,-1.9983244402551803,0.3987724715809892,0.9990890653582828
0.07840450849718747,0.9972614878668253,-1.9978791267022729,0.39844510732945687,0.9988481260359907
0.07875,0.9968495581818122,-1.9975625272728732,0.3982122836658776,0.9986769828944665
0.07875,0.9968495813794638,-1.997562547847895,0.3982122979063526,0.9986769953679902
0.07909549150281253,0.9963934477317751,-1.997212301923161,0.39795467984093646,0.9984877980351399
0.07965450849718747,0.995556494609639,-1.9965703531097236,0.3974824388759143,0.9981413436305504
0.08,0.9949751504142278,-1.9961248864656191,0.3971547339560838,0.9979011380101818
0.08,0.9949751962158762,-1.9961249241078372,0.3971547609223058,0.9979011598298594
0.08034549150281253,0.994343165044715,-1.9956409383791816,0.39679874929904635,0.9976403601094865
0.08090450849718747,0.9932100538981776,-1.9947738816562195,0.3961611163045098,0.9971735453886266
0.08125,0.9924399955944354,-1.994184978793902,0.39572820353401106,0.9968567502587005
0.08125,0.9924400513593905,-1.9941850233696834,0.3957282358483648,0.9968567756468459
0.08159549150281253,0.9916161713579321,-1.9935551861001906,0.3952654160764909,0.9965181778328841
0.08215450849718747,0.9901684915139025,-1.9924488322353078,0.39445298576189625,0.9959238986659826
0.0825,0.9892029914876328,-1.991711110947838,0.39391168963161294,0.9955279478057911
0.0825,0.9892030432548305,-1.9917111515251837,0.39391171925645396,0.9955279705780729
0.08284549150281253,0.9881840521002834,-1.99093259339727,0.39334087408149354,0.9951103573405382
0.08340450849718747,0.9864235882334814,-1.9895874080715186,0.3923556558294595,0.9943893792424979
0.08375,0.9852678564902145,-1.9887041192025805,0.3917095241000064,0.9939163282342828
0.08375,0.9852678949428313,-1.9887041486238248,0.391709545748712,0.9939163443751519
0.08409549150281254,0.984061850749459,-1.987782169400613,0.3910358160289138,0.9934228619143757
0.08465450849718748,0.982007042282564,-1.986210607510473,0.38988913706044404,0.9925823346291669
0.085,0.9806753847190575,-1.9851915357483751,0.38914678360674976,0.9920377060300949
0.085,0.980675407007181,-1.985191551961583,0.38914679575085726,0.9920377144422665
0.08534549150281252,0.9792984883025317,-1.9841372784416635,0.38837982765443924,0.9914745920001315
0.08590450849718748,0.9769787672127423,-1.9823596763011782,0.38708907645424445,0.9905258165399664
0.08625,0.9754909507094112,-1.9812185210606577,0.3862621013994695,0.9899171825186236
0.08625,0.9754909588117697,-1.9812185257895996,0.38626210528780786,0.9899171842615225
0.08659549150281252,0.9739638309028156,-1.9800463041934675,0.385413977828099,0.9892923268794275
0.08715450849718746,0.9714139353616458,-1.9780868167722157,0.3839993729635345,0.9882485699069579
0.0875,0.9697918903167841,-1.976838845293637,0.3831004955305871,0.9875842934854991
0.0875,0.9697918883392389,-1.9768388419084608,0.3831004936122338,0.9875842905540552
0.08784549150281253,0.9681366171402428,-1.9755640462394004,0.3821839755420998,0.9869061059559565
0.08840450849718746,0.9653921212904979,-1.9734474804954165,0.38066604923624936,0.9857809092314482
0.08875,0.9636575306515255,-1.9721078236567549,0.37970775542064467,0.9850692371073095
0.08875,0.963657522764426,-1.97210781555446,0.3797077501514184,0.9850692314997918
0.08909549150281253,0.961895433360866,-1.9707453355076523,0.37873510228802293,0.9843458268762157
0.08965450849718747,0.9589898470429109,-1.968495104546359,0.37713308525245753,0.9831519239107817
0.09,0.9571626884161668,-1.9670777291188422,0.37612682015367105,0.9824004443175028
0.09,0.9571626778657798,-1.9670777189456556,0.37612681343082566,0.9824004375867675
0.09034549150281253,0.9553131318299921,-1.9656410978078467,0.37510911452742135,0.981639166335086
0.09090450849718747,0.9522763772148649,-1.963278145810103,0.3734401028009782,0.9803879202936426
0.09125,0.9503742325158999,-1.9617953662490508,0.3723958974845209,0.9796033097895748
0.09125,0.9503742214293978,-1.9617953557459198,0.372395890542043,0.9796033029545613
0.09159549150281253,0.948454093985755,-1.9602964195118855,0.37134275846798853,0.9788105740243815
0.09215450849718747,0.9453119658409795,-1.957838835945985,0.3696214341949598,0.9775117832823922
0.0925,0.943349847669454,-1.9563011877923016,0.36854782261841157,0.9766997459344197
0.0925,0.9433498372427316,-1.9563011779434483,0.3685478161425376,0.9766997395678443
0.09284549150281253,0.9413734457237477,-1.9547499801133743,0.3674673817491595,0.9758809944618815
0.09340450849718747,0.9381476725216635,-1.9522130341191346,0.3657060691389396,0.9745429207215106
0.09375,0.9361381490685783,-1.9506293561874708,0.36461017088554915,0.9737082375296916
0.09375,0.9361381398534416,-1.950629347449672,0.3646101651857615,0.9737082318931146
0.09409549150281253,0.9341174213437349,-1.949034288208953,0.36350918403002347,0.9728680134963998
0.09465450849718747,0.9308260375987494,-1.9464306810700187,0.36171807641394144,0.9714975242502485
0.095,0.9287795008300685,-1.9448082982699337,0.3606057575170591,0.9706441550302809
0.095,0.92877949298745,-1.9448082907765472,0.3606057526754909,0.9706441501943336
0.09534549150281253,0.9267242932304811,-1.9431763145359429,0.3594897768352645,0.9697862122026449
0.09590450849718747,0.9233821347948035,-1.940516519244912,0.35767722895739873,0.9683889677941485
0.09625,0.9213071154813965,-1.9388614589627176,0.3565532867534727,0.9675201698815938
0.09625,0.921307108962165,-1.9388614526708896,0.3565532827311557,0.9675201658131303
0.09659549150281253,0.9192254997352083,-1.9371982663665797,0.35542684640638295,0.9666475922087865
0.09715450849718747,0.9158447137928536,-1.9344908789241804,0.35359967160946476,0.9652282376154061
0.0975,0.9137481903537126,-1.932808084011662,0.35246801418164847,0.9643466818938595
0.0975,0.9137481850129194,-1.9328080787964896,0.3524680108853171,0.9643466785116888
0.09784549150281253,0.9116467660938103,-1.9311183603413342,0.3513348055185323,0.9634619969747672
0.09840450849718747,0.9082372814228904,-1.9283704247409743,0.3494985478945732,0.9620243383618629
0.09875,0.9061249575493799,-1.9266639455584487,0.3483623544466209,0.96113221345533
0.09875,0.9061249532115419,-1.9266639412676094,0.348362351766732,0.961132210662684
0.09909549150281254,0.9040091194283524,-1.9249515244314896,0.34722538012138354,0.9602374927947369
0.09965450849718747,0.9005790550052228,-1.9221688158129473,0.3453845499313123,0.9587846508636305
0.1,0.8984555973421144,-1.9204419750847548,0.34424640755611247,0.9578837523370402
0.1,0.8984555938348622,-1.9204419715672059,0.3442464053862686,0.9578837500385741
0.10034549150281254,0.896329761482734,-1.9187100031370807,0.3431081117211176,0.9569806963497969
0.10090450849718748,0.8928857692469793,-1.915897265923096,0.34126638225998923,0.9555152350221642
0.10125,0.8907550049895494,-1.9141527961391933,0.34012839932151595,0.954607039579605
0.10125,0.8907550021587464,-1.9141527932584372,0.34012839756709495,0.9546070376893568
0.10159549150281252,0.8886227961163704,-1.9124038632445062,0.33899077493406254,0.9536970478801158
0.10215450849718748,0.8851703424014303,-1.90956500715049,0.33715114378425515,0.9522210800397418
0.1025,0.8830354206458446,-1.9078051630419222,0.33601504229970125,0.951306806169629
0.1025,0.8830354183605347,-1.9078051606807418,0.3360150408804873,0.9513068046136279
0.10284549150281252,0.8808998243303134,-1.9060414085151651,0.3348797182448599,0.9503910348133103
0.10340450849718746,0.8774434179454464,-1.9031796677941657,0.3330446377143213,0.9489063080960619
0.10375,0.8753069400307015,-1.9014063174179494,0.331911827851236,0.947986965119899
0.10375,0.87530693818296,-1.901406315478624,0.33191182670118974,0.9479869638363712
0.10409549150281253,0.8731704254165007,-1.8996295158371617,0.33078013905514203,0.9470663728027681
0.10465450849718747,0.8697138011137251,-1.8967475776936409,0.3289516209372474,0.9455743386962572
0.105,0.8675779252915743,-1.8949622757621705,0.32782326075016804,0.9446507662121352
0.105,0.8675779237939087,-1.8949622741645804,0.32782325981576677,0.9446507651502913
0.10534549150281253,0.8654425435431579,-1.893173905987724,0.3266963043452588,0.9437261513853669
0.10590450849718747,0.8619888090475615,-1.8902740137517307,0.32487600376237497,0.9422280206901431
0.10625,0.859855334307195,-1.8884780605109188,0.3237530469727096,0.9413009202110867
0.10625,0.8598553330896768,-1.8884780591902548,0.3237530462111482,0.9413009193297146
0.10659549150281253,0.8577227974275643,-1.8866793610873158,0.32263172720890626,0.9403729508429935
0.10715450849718747,0.854274551136923,-1.883763397028627,0.3208210096522566,0.9388697381459147
0.1075,0.8521449843146358,-1.8819578855254018,0.3197042438584654,0.9379396984763033
0.1075,0.8521449833215782,-1.8819578844294622,0.3197042432356063,0.9379396977420157
0.10784549150281253,0.850016728254491,-1.8801498991653451,0.318589308025038,0.937008935927829
0.10840450849718747,0.8465761535160294,-1.87721945101673,0.3167893029982235,0.9355014952952645
0.10875,0.8444517630776782,-1.875405305090498,0.3156793802675658,0.9345690129091708
0.10875,0.8444517622648606,-1.8754053041773393,0.3156793797562958,0.9345690122951146
0.10909549150281253,0.8423289983370674,-1.8735889144490578,0.31457144746810717,0.9336359311181757
0.10965450849718747,0.8388979391013016,-1.8706453289535125,0.31278309149410266,0.9321249848020321
0.11,0.8367797983444203,-1.8688233338519566,0.3116805529135118,0.9311904802499293
0.11,0.8367797976768712,-1.8688233330879969,0.3116805524923632,0.9311904797345534
0.11034549150281253,0.8346635506567706,-1.8669992903849257,0.3105801371797573,0.9302554811917078
0.11090450849718747,0.8312435723782852,-1.8640437165509645,0.30880420838987094,0.9287416427965451
0.11125,0.8291325942512998,-1.8622145436948128,0.30770950383617307,0.9278054739665385
0.11125,0.8291325937012102,-1.8622145430530312,0.3077095034880499,0.9278054735324319
0.11159549150281253,0.8270237373998728,-1.8603834910231634,0.3066170327567845,0.9268689001623319
0.11215450849718747,0.8236161762171773,-1.8574169151905215,0.3048541788004097,0.9253526934129312
0.1125,0.821513141472962,-1.8555811422784312,0.30376768291282075,0.9244151662874481
0.1125,0.8215131410182646,-1.8555811417371284,0.30376768262414144,0.9244151659206018
0.11284549150281253,0.8194124238548651,-1.8537436351808556,0.30268351270077143,0.9234773109639324
0.11340450849718747,0.8160184264589938,-1.8507669095735169,0.3009342733531113,0.9219591849750767
0.11375,0.8139240065118334,-1.8489250369810217,0.299856298491201,0.921020562399524
0.11375,0.813924006134797,-1.8489250365225518,0.2998562982510413,0.921020562088511
0.11409549150281253,0.8118320727251136,-1.8470815569027708,0.29878072621957835,0.9200816777805033
0.11465450849718747,0.8084526287968701,-1.8440954229767499,0.29704555176339176,0.9185620195380266
0.115,0.806367404341082,-1.8422478871844574,0.2959763585553737,0.9176225283970555
0.115,0.806367404027706,-1.8422478867946843,0.29597635835505076,0.9176225281326021
0.11534549150281254,0.8042848127911347,-1.8403988549558128,0.2949096321296667,0.9166828324975845
0.11590450849718748,0.8009207815071853,-1.8374039625905063,0.29318889836440487,0.9151619771080152
0.11625,0.7988452577642169,-1.8355511472510033,0.29212870433896426,0.91422181423648
0.11625,0.798845257503081,-1.8355511469182644,0.2921287041714089,0.914221814010964
0.11659549150281252,0.7967724950992204,-1.8336969335848374,0.29107103066833856,0.913281496470621
0.11715450849718748,0.7934246268865117,-1.8306938569432802,0.28936505122257494,0.9117597356351173
0.1175,0.7913592461226963,-1.82883610203127,0.28831403789279464,0.9108190727075078
0.1175,0.7913592459046492,-1.8288361017461026,0.2883140377523046,0.9108190725146451
0.11784549150281252,0.7892967390906243,-1.826977036208092,0.28726558959933995,0.9098782985291075
0.11840450849718746,0.7859656935168889,-1.8239662868802988,0.28557462605237155,0.9083558875659602
0.11875,0.7839108453607522,-1.8221038962969762,0.28453294475157487,0.9074148751591585
0.11875,0.7839108451783052,-1.822103896051539,0.28453294463351675,0.907414874993846
0.11909549150281253,0.7818589705986442,-1.8202402733984215,0.2834938657071717,0.9064737899282196
0.11965450849718746,0.7785453311647312,-1.817222311369343,0.2818181359556354,0.9049509536394804
0.12,0.7765013611409173,-1.8153555592924213,0.28078591266463326,0.9040097246322697
0.12,0.7765013609880403,-1.8153555590803547,0.28078591256522023,0.9040097244901834
0.12034549150281253,0.7744604532737989,-1.8134876462447955,0.2797563225716919,0.9030684568498822
0.12090450849718747,0.7711647396617263,-1.810462889069646,0.27809600775712906,0.9015453944351656
0.12125,0.769131956268116,-1.8085920252771877,0.27707334710737075,0.9006040668617864
0.12125,0.7691319561398098,-1.8085920250931653,0.2770733470235075,0.9006040667394343
0.12159549150281253,0.7671023146321991,-1.806720065925527,0.2760533453026184,0.8996627308932613
0.12215450849718747,0.7638249928816033,-1.8036888964443674,0.27440859557027963,0.8981396200949345
0.1225,0.7618036734709569,-1.80181415079434,0.2733955841731051,0.8971982995548267
0.1225,0.7618036733630573,-1.8018141506339063,0.2733955841022327,0.8971982994493222
0.12284549150281253,0.7597855677020261,-1.7999383701741176,0.2723852527919321,0.8962569979308841
0.12340450849718747,0.756527058669586,-1.7969011430100867,0.27075619208311635,0.8947339985408554
0.12375,0.7545174543398477,-1.7950227292163894,0.2697529013016925,0.8937927802402805
0.12375,0.7545174542489583,-1.7950227290758167,0.26975290124172313,0.893792780149246
0.12409549150281253,0.7525111290216155,-1.793143337157155,0.2687523079140336,0.8928516056083268
0.12465450849718747,0.7492718154225066,-1.7901003842063106,0.2671390379619621,0.8913288624480197
0.125,0.747274155091148,-1.7882185030344147,0.2661455262252232,0.8903878329391721
0.125,0.7472741550145057,-1.7882185029106086,0.2661455261744155,0.8903878328605159
0.12534549150281252,0.7452798336308011,-1.786335697213703,0.2651547260375739,0.8894468697274824
0.12590450849718748,0.7420600659144303,-1.7832873323045435,0.26355732970907453,0.8879245151950622
0.12625,0.7400745597188854,-1.7814021742859683,0.2625736444483573,0.8869837538669583
0.12625,0.7400745596540053,-1.7814021741761845,0.262573644405152,0.8869837537987685
0.12659549150281252,0.738092447577266,-1.7795161428210755,0.2615926821458476,0.8860430797134773
0.12715450849718749,0.7348925488126969,-1.776462665660537,0.26001122623222783,0.8845212359694822
0.1275,0.7329193909304625,-1.7745744133864518,0.259037405495024,0.8835808163233632
0.1275,0.7329193908753574,-1.774574413288495,0.2590374054581946,0.8835808162641702
0.12784549150281252,0.7309496783010403,-1.7726853370257252,0.2580663167767697,0.8826405032990713
0.1284045084971875,0.7277699482297713,-1.7696270365395497,0.25650085432143244,0.8811192841410447
0.12875,0.7258093192194075,-1.7677358666055558,0.255536928119248,0.8801792748888668
0.12875,0.7258093191724349,-1.7677358665175613,0.255536928087812,0.8801792748375508
0.12909549150281252,0.7238521832506566,-1.7658439205859853,0.2545757409806631,0.879239390552851
0.1296545084971875,0.7206929016451806,-1.7627810777494997,0.253026313222853,0.877718903035019
0.13,0.718744970380969,-1.7608871624002411,0.252072304655151,0.8767793690491524
0.13,0.7187449703404158,-1.7608871623202982,0.25207230462815394,0.8767793690047186
0.13034549150281252,0.716800577002858,-1.7589925180097234,0.25112104045341976,0.8758399773596254
0.1309045084971875,0.7136620064021656,-1.7559254082068538,0.2495876784328639,0.8743203231846678
0.13125,0.7117269316377699,-1.754028916696052,0.2486436046088744,0.8733813263069707
0.13125,0.7117269316027223,-1.7540289166230327,0.2486436045856991,0.8733813262685735
0.13159549150281252,0.7097954370452486,-1.7521317425732645,0.24770227893912058,0.8724424883958852
0.1321545084971875,0.7066778250005066,-1.7490606375848978,0.2461850048283153,0.8709237651122662
0.1325,0.7047557566678325,-1.7471617373384007,0.24525087764259984,0.8699853648665982
0.1325,0.7047557566370435,-1.7471617372708688,0.24525087762249237,0.8699853648332778
0.13284549150281252,0.7028373085435524,-1.7452622005758804,0.24431950107283557,0.8690471397254234
0.1334045084971875,0.6997408894387234,-1.7421873702384532,0.24281832928125166,0.8675294417767315
0.13375,0.6978319696761618,-1.7402862278000482,0.24189415604357012,0.8665916959774155
0.13375,0.6978319696487155,-1.7402862277369844,0.24189415602600212,0.8665916959485614
0.13409549150281252,0.6959267081530232,-1.7383844948374074,0.240972734709679,0.8656541410417209
0.1346545084971875,0.692851704630002,-1.735306208380038,0.2394876727753011,0.8641375606602312
0.135,0.6909560685878813,-1.7334029901759902,0.2385734567211689,0.8632005259348311
0.135,0.6909560685629833,-1.7334029901165162,0.23857345670570676,0.8632005259099911
0.13534549150281253,0.6890641269990798,-1.7314992275181116,0.23766199280785716,0.862263697585343
0.1359045084971875,0.6860107510593012,-1.7284177546301402,0.23619304211589037,0.8607483255589425
0.13625,0.6841285275134292,-1.7265126275710763,0.23528878281519305,0.8598120577955816
0.13625,0.6841285274903688,-1.726512627514389,0.23528878280146517,0.8598120577743984
0.13659549150281253,0.6822500329561556,-1.7246070023463045,0.2343872749382902,0.8588760117852314
0.1371545084971875,0.6792184867738558,-1.7215226139932889,0.23293443128788865,0.8573619381087447
0.1375,0.6773497985718369,-1.7196157459282677,0.23204012496541196,0.8564264928352333
0.1375,0.6773497985500798,-1.7196157458737544,0.2320401249530979,0.8564264928172931
0.13784549150281253,0.6754848723149344,-1.7177084263075924,0.23114856847143897,0.8554912846503748
0.1384045084971875,0.6724753488200461,-1.714621395339068,0.22971182251976643,0.8539785990773812
0.13875,0.6706203131961146,-1.7127129553889187,0.22882746230611586,0.853044031784339
0.13875,0.6706203131750588,-1.7127129553359068,0.228827462294903,0.8530440317693222
0.13909549150281253,0.6687690709584664,-1.7108041108844718,0.22794584950485244,0.8521097169541837
0.1396545084971875,0.6657817542079015,-1.7077147124394176,0.22652518710294026,0.8505985094636733
0.14,0.6639404829622417,-1.705804871197019,0.22565076321628164,0.849664875869282
0.14,0.6639404829414681,-1.7058048711450644,0.22565076320592556,0.8496648758568718
0.14034549150281253,0.6621030350573692,-1.703894672827201,0.22477908354451132,0.8487315102136442
0.14090450849718747,0.659138100405295,-1.7008031845351923,0.2233744859690907,0.8472218713792331
0.14125,0.6573106999771465,-1.6988921141556474,0.22250998584164655,0.8462892276414444
0.14125,0.6573106999563074,-1.6988921141043576,0.22250998583195183,0.8462892276314021
0.1415954915028125,0.6554871513643019,-1.6969807345107004,0.22164822597810563,0.8453568674716845
0.14215450849718747,0.6525447654997119,-1.6938874365472858,0.22025967009459002,0.8438488887651928
0.1425,0.650731336961755,-1.6919753107490936,0.21940507845899715,0.8429172916560039
0.1425,0.6507313369403668,-1.6919753106979785,0.21940507844972013,0.8429172916480682
0.1428454915028125,0.6489217872152515,-1.690062923963778,0.2185532223985029,0.8419859939376926
0.14340450849718747,0.6460021080550256,-1.6869680989388591,0.2171806807524336,0.8404797679620517
0.14375,0.6442027470105491,-1.6850550928910584,0.21633597967976112,0.8395492749902018
0.14375,0.6442027469885047,-1.6850550928400136,0.21633597967081353,0.8395492749842075
0.1440954915028125,0.6424072901956319,-1.6831418745047566,0.21549400876002026,0.8386190974513849
0.14465450849718747,0.6395104666526747,-1.6800458071939646,0.21413744960423897,0.8371147180947527
0.145,0.6377252630819212,-1.6781320973328582,0.21330261851522314,0.8361853875930843
0.145,0.6377252630589093,-1.678132097281552,0.21330261850646232,0.8361853875889136
0.1453454915028125,0.6359439875905764,-1.67621822408922,0.2124705114229565,0.8352563888053692
0.14590450849718747,0.6330701592794399,-1.673121201066356,0.21112989871334245,0.833753951353711
0.14625,0.6312991973341695,-1.6712069648348713,0.21030491436441615,0.8328258425342737
0.14625,0.631299197309982,-1.6712069647831271,0.21030491435574308,0.8328258425318364
0.1465954915028125,0.6295321856626619,-1.6692926143969127,0.20948264711308492,0.8318980819565965
0.14715450849718748,0.6266814825056883,-1.6661949235216493,0.20815794045584224,0.8303976831402261
0.1475,0.624924840247858,-1.6642803390236807,0.20734277689745303,0.8294708561081389
0.1475,0.6249248402223917,-1.6642803389714642,0.20734277688881822,0.8294708561073972
0.1478454915028125,0.6231721687240941,-1.6623656896082508,0.20653032277970737,0.8285443940900205
0.14840450849718748,0.620344710493376,-1.6592676193995406,0.20522147734559554,0.8270461320705778
0.14875,0.6186024596055826,-1.6573528649948615,0.204416105865785,0.8261206478071539
0.14875,0.6186024595787103,-1.6573528649421216,0.20441610585715217,0.8261206478081524
0.1490954915028125,0.6168641980949456,-1.6554380949538252,0.20361343539471083,0.82519554556549
0.14965450849718748,0.6140600939242268,-1.6523399338803368,0.20232040181795688,0.8236995198833205
0.15,0.6123322993983474,-1.650425187723643,0.20152479087515623,0.8227754402028371
0.15,0.6123322993699875,-1.6504251876704048,0.2015247908664996,0.8227754402056008
0.1503454915028125,0.6106085109852392,-1.6485104750658761,0.200731871713529,0.8218517597701055
0.15090450849718748,0.6078278588422745,-1.6454125107389797,0.19945459597090576,0.8203580712424303
0.15125,0.6061145786479226,-1.6434979502625715,0.19866871111612688,0.8194354587184777
0.15125,0.6061145786180354,-1.6434979502088813,0.19866871110744663,0.8194354587230809
0.1515954915028125,0.6044053193011982,-1.6415834721232143,0.19788550799699373,0.8185132628621848
0.15215450849718748,0.6016482054412271,-1.6384859904112514,0.19662393127637295,0.8170220134379694
0.1525,0.5999494901855866,-1.6365717917614422,0.1958477350705777,0.8161009313050454
0.1525,0.5999494901541707,-1.6365717917073956,0.19584773506188086,0.8161009313115399
0.1528454915028125,0.5982548084172599,-1.634657723826934,0.19507420971359682,0.8151802834217258
0.15340450849718748,0.5955213068314489,-1.6315610079032685,0.19382826827810046,0.8136915759966248
0.15375,0.5938371994208309,-1.6296473453409344,0.19306172020881948,0.8127720880281352
0.15375,0.5938371993879619,-1.629647345286694,0.19306172020016704,0.8127720880366962
0.15409549150281251,0.5921571359510056,-1.62773386124271,0.1922978312384238,0.8118530520179966
0.15465450849718748,0.5894473078271811,-1.62463819058517,0.19106745629497332,0.8103669902204051
0.155,0.5877778431307034,-1.6227252358497326,0.19031051269377527,0.8094491605881111
0.155,0.5877778430962008,-1.622725235795152,0.1903105126850711,0.8094491605986042
0.15534549150281252,0.5861124305435645,-1.6208125065082835,0.18955621555274846,0.8085318007031211
0.15590450849718748,0.5834263237034681,-1.6177181558077975,0.18834133310845388,0.8070484886287894
0.15625,0.5817715282117998,-1.6158060774357204,0.1875939470636049,0.8061323817281648
0.15625,0.5817715281759694,-1.6158060773811995,0.18759394705494942,0.8061323817406185
0.15659549150281252,0.5801207906319849,-1.6138942703880272,0.18684919393260477,0.8052167623963749
0.15715450849718748,0.577458439039849,-1.6108015084735725,0.18564972467863164,0.8037363043274377
0.1575,0.5758183305751776,-1.6088904711354268,0.184911845970488,0.8028219846083309
0.1575,0.57581833053796,-1.6088904710809986,0.18491184596180382,0.8028219846225171
0.15784549150281252,0.57418228337664,-1.606979749860087,0.18417658570297482,0.8019081702585491
0.15840450849718749,0.5715437066678564,-1.6038888385832546,0.18299244490800537,0.8004306703631879
0.15875,0.5699182940934837,-1.6019790023810319,0.18226401994199323,0.7995182021306396
0.15875,0.569918294054998,-1.6019790023269957,0.18226401993334104,0.7995182021466761
0.15909549150281252,0.5682969436158734,-1.6000695255928699,0.18153819800024315,0.7986062569911936
0.1596545084971875,0.5656821466529254,-1.5969807186812968,0.18036929541238425,0.7971318189888446
0.16,0.5640714296100693,-1.5950722384389513,0.1796502671628651,0.7962212661925353
0.16,0.5640714295704616,-1.5950722383855755,0.17965026715434182,0.7962212662106681
0.16034549150281252,0.5624647729037904,-1.5931641593784212,0.17893382556482315,0.7953112540766613
0.1609045084971875,0.5598737453827995,-1.5900777012864524,0.1777800653331655,0.793839980885391
0.16125,0.5582777140593114,-1.5881707258400095,0.1770703732996742,0.7929314068986028
0.16125,0.5582777140187265,-1.588170725787564,0.17707037329136407,0.792931406919033
0.16159549150281252,0.5566857386633595,-1.5862641915639832,0.1763632505786358,0.7920233909804124
0.1621545084971875,0.5541184547745287,-1.5831803163272882,0.17522453119580722,0.7905553843496617
0.1625,0.5525370897075701,-1.581274987819083,0.17452411137235643,0.7896488517391802
0.1625,0.5525370896661677,-1.58127498776787,0.17452411136432697,0.7896488517620198
0.16284549150281252,0.5509597734624047,-1.5793701384974523,0.1738262425501711,0.7887428943214507
0.1634045084971875,0.54841619161013,-1.5762890686021918,0.17270245681774116,0.7872782544525767
0.16375,0.5468494635278509,-1.5743855217874128,0.17201124167711776,0.7863738247425258
0.16375,0.5468494634857127,-1.5743855217376035,0.17201124166941342,0.7863738247678994
0.16409549150281252,0.5452867744268184,-1.5724824900121417,0.17132255825253387,0.7854699870202275
0.1646545084971875,0.5427668370065515,-1.5694044352790584,0.17021359326874838,0.78400881217939
0.165,0.5412147067000012,-1.5675027968364055,0.1695315117583212,0.7831065456074795
0.165,0.5412147066574609,-1.5675027967884925,0.16953151175101713,0.7831065456352937
0.16534549150281252,0.539666602773236,-1.5656017069385568,0.1688519417065389,0.7822048874195819
0.1659045084971875,0.5371702360155357,-1.5625268634389762,0.16775767887779577,0.7807472735372479
0.16625,0.5356326542639892,-1.5606272513169153,0.16708465643568413,0.7798472288124151
0.16625,0.5356326542209764,-1.5606272512708672,0.16708465642874268,0.7798472288426406
0.16659549150281253,0.5340990835127419,-1.5587282187160392,0.1664141242286264,0.7789478084016236
0.1671545084971875,0.5316261973913343,-1.5556567677210442,0.16533443930732514,0.7774938486788922
0.1675,0.530103104913143,-1.5537592904880424,0.16467039788749413,0.7765960827303363
0.1675,0.5301031048700449,-1.5537592904444442,0.16467039788103124,0.7765960827629954
0.16784549150281253,0.5285840052763333,-1.5518624210549334,0.16400882452427093,0.7756989564909856
0.1684045084971875,0.5261344934912269,-1.5487945280362558,0.16294358767247782,0.7742487409979845
0.16875,0.5246258209584393,-1.5468992842866311,0.16228844579462962,0.7733533087360471
0.16875,0.5246258209153604,-1.5468992842456428,0.1622884457886761,0.7733533087711798
0.16909549150281253,0.5231211203389456,-1.5450046737573457,0.16163574885620235,0.7724585309778442
0.1696545084971875,0.5206948603787664,-1.541940487451994,0.16058482474116542,0.7710121462710043
0.17,0.5192005284629335,-1.5400475652293701,0.15993849755166198,0.7701191003462174
0.17,0.5192005284199854,-1.5400475651911925,0.15993849754625356,0.7701191003838794
0.17034549150281253,0.5177101447798812,-1.53815529863211,0.15929459126383896,0.7692267230516002
0.1709045084971875,0.5153069980258395,-1.5350949501291518,0.15825783916624966,0.7677842517787525
0.17125,0.5138269174808996,-1.533204426379807,0.15762023851150336,0.7668936423390207
0.17125,0.5138269174383583,-1.5332044263448459,0.15762023850674833,0.7668936423793788
0.17159549150281253,0.5123507587714559,-1.5313145775076262,0.15698503382535356,0.7660037149246219
0.17215450849718747,0.509970570697964,-1.528258179432019,0.15596230778347653,0.7645652354508465
0.1725,0.5085046425018355,-1.5263701195182588,0.15533334230614615,0.7636771099173667
0.1725,0.5085046424598458,-1.526370119486743,0.15533334230208046,0.7636771099604387
0.1728454915028125,0.5070426070712641,-1.5244827504501304,0.15470674699698428,0.7627896790103504
0.17340450849718747,0.5046852075086328,-1.5214303962073754,0.15369789597318465,0.7613552650567613
0.17375,0.5032333230390692,-1.51954485345456,0.15307747121927565,0.7604696679009039
0.17375,0.5032333229977723,-1.5195448534267226,0.15307747121596163,0.7604696679468467
0.1740954915028125,0.5017852996481723,-1.5176600141150367,0.15245938999827324,0.7595847771206653
0.17465450849718747,0.4994505031070987,-1.5146117772019607,0.15146425806699307,0.7581544974163044
0.175,0.4980125443543882,-1.512728792486155,0.15085227660605793,0.7572714699467026
0.175,0.49801254431404585,-1.5127287924623865,0.15085227660355677,0.7572714699954908
0.1753454915028125,0.49657841244330336,-1.510846520246251,0.15024261124354182,0.7563891596913496
0.17590450849718747,0.49426601850575336,-1.5078024536404102,0.14926103780082373,0.7549630776361289
0.17625,0.49284185833429717,-1.5059220550362604,0.14865739936294428,0.7540826577990725
0.17625,0.49284185829496857,-1.5059220550166574,0.14865739936126932,0.7540826578507515
0.1765954915028125,0.4914214882956986,-1.504042374376321,0.14805604882990606,0.7532029650523628
0.17715450849718747,0.4891312820740406,-1.5010025100129563,0.14708786882786598,0.7517811384102044
0.1775,0.48772078451203915,-1.4991247124785396,0.14649247044963945,0.750903360599057
0.1775,0.48772078447397366,-1.4991247124634381,0.14649247044884994,0.7509033606536163
0.1778454915028125,0.4863140379885371,-1.4972476346835935,0.14589933106571726,0.7500263187403418
0.17840450849718748,0.4840457906308184,-1.4942119829969622,0.14494437525987947,0.7486087993399603
0.17875,0.4826488112031089,-1.4923367881195586,0.14435711144469743,0.7477336942199
0.17875,0.4826488111664028,-1.4923367881090752,0.14435711144478308,0.7477336942772098
0.1790954915028125,0.4812555414338744,-1.4904623110448965,0.14377207704323502,0.7468593328550257
0.17965450849718748,0.479009010707773,-1.4874308606234024,0.14283017226736497,0.7454461663274472
0.18,0.47762539680590144,-1.4855582564214227,0.14225093515796836,0.7445737606776418
0.18,0.4776253967707102,-1.4855582564157523,0.14225093515896461,0.7445737607377164
0.1803454915028125,0.47624544900377935,-1.4836863643068847,0.14167389726065835,0.7437021054847607
0.18090450849718748,0.47402037992332713,-1.4806590816209868,0.14074486671389153,0.7422933310201613
0.18125,0.47264997120475005,-1.4787890423958159,0.14017354627326914,0.7414236475883892
0.18125,0.47264997117111995,-1.4787890423950154,0.1401735462751919,0.7414236476513133
0.1815954915028125,0.47128318296292204,-1.4769197057311123,0.1396043942735569,0.7405547201783999
0.18215450849718748,0.46907930845867846,-1.4738965349397657,0.1386880578203774,0.7391503703077673
0.1825,0.4677219372670862,-1.4720290211696498,0.1381245420182653,0.7382834276778384
0.1825,0.4677219372352942,-1.4720290211740559,0.1381245420211748,0.7382834277435725
0.1828454915028125,0.4663681389880571,-1.47016219660409,0.13756316336963967,0.7374172454626153
0.18340450849718748,0.4641851806255625,-1.4671430594514023,0.13665933785218584,0.7360173458576161
0.18375,0.4628406724530323,-1.4652780177587845,0.13610351286456168,0.7351531583385916
0.18375,0.4628406724231472,-1.4652780177684337,0.13610351286845646,0.7351531584070969
0.1840954915028125,0.46149968782056433,-1.4634136480872038,0.13554979328349473,0.7342897344288014
0.18465450849718748,0.45933735657765495,-1.4603984439097557,0.13465829285366204,0.7328943037474077
0.185,0.4580055305474607,-1.4585358070762453,0.1341100432676135,0.7320328812804392
0.185,0.4580055305195081,-1.458535807091132,0.13411004327245937,0.732032881351567
0.18534549150281251,0.45667717701044813,-1.456673821261412,0.13356386693782815,0.7311722243937123
0.18590450849718748,0.4545351740676329,-1.4536624270479064,0.1326845033882781,0.7297812741359774
0.18625,0.45321584343298926,-1.45180211407382,0.1321437124089636,0.7289226222102598
0.18625,0.45321584340705756,-1.4518021140940034,0.13214371241476994,0.7289226222839952
0.18659549150281252,0.45189993271491,-1.4499424273272679,0.13160496219175558,0.7280647365950218
0.18715450849718748,0.4497779502966644,-1.4469346978873225,0.13073754530116824,0.7266782709942564
0.1875,0.44847092296754504,-1.4450766141147824,0.1302040949669127,0.7258223905874905
0.1875,0.4484709229438603,-1.4450766141404616,0.13020409497370636,0.725822390663694
0.18784549150281252,0.44716726159872344,-1.4432191280343105,0.1296726526170803,0.7249672759666678
0.18840450849718748,0.44506498384934967,-1.440214896257741,0.1288169905032435,0.7235852919112531
0.18875,0.44377006294326543,-1.4383589335546454,0.12829076190645097,0.7227321794510763
0.18875,0.4437700629217838,-1.438358933585663,0.12829076191413763,0.7227321795293649
0.18909549150281252,0.44247845281406806,-1.43650353632007,0.12776650829321848,0.7218798309875369
0.18965450849718749,0.44039555669726016,-1.4335026135164914,0.12692240776983044,0.7205023179711618
0.19,0.439112541098178,-1.4316486505010544,0.12640328127682765,0.7196519653065777
0.19,0.43911254107901504,-1.4316486505375412,0.12640328128542733,0.719651965386944
0.19034549150281252,0.43783278002442216,-1.42979521711713,0.12588609660528038,0.7188023735811794
0.1909045084971875,0.43576893624980617,-1.42679739344428,0.12505336354258667,0.7174293136793222
0.19125,0.43449762118724955,-1.4249452957705715,0.12454121901787152,0.7165817080745288
0.19125,0.4344976211704616,-1.4249452958126048,0.12454121902737463,0.7165817081568945
0.19159549150281252,0.4332295034920288,-1.4230936883651562,0.1240309830533014,0.7157348590848195
0.1921545084971875,0.43118437746313054,-1.4200987333405986,0.12320942274139547,0.7143662269624484
0.1925,0.42992455510203925,-1.4182483540333422,0.12270413977213451,0.7135213511066592
0.1925,0.42992455508770777,-1.418248354080969,0.12270413978254181,0.7135213511909624
0.19284549150281252,0.4286678722094986,-1.416398422207152,0.12220073206491237,0.7126772262815537
0.1934045084971875,0.4266411249932034,-1.4134060853079198,0.12139014957852738,0.7113129892275458
0.19375,0.42539258503896665,-1.4115572651546016,0.12089160770090794,0.7104708212640454
0.19375,0.42539258502710564,-1.4115572652077069,0.12089160771221864,0.7104708213503272
0.19409549150281252,0.4241471260823897,-1.4097088463880993,0.12039490781312517,0.7096293974990812
0.1946545084971875,0.4221384153952965,-1.4067188577344072,0.11959510837724856,0.7082695154932653
0.195,0.42090094570221515,-1.4048714257199004,0.11910318730054309,0.707430029064415
0.195,0.4209009456928733,-1.4048714257784334,0.11910318731272038,0.707430029152445
0.19534549150281252,0.4196664981321383,-1.4030243458183043,0.11861307502829899,0.7065912787667405
0.1959045084971875,0.4176754793292282,-1.40003641692328,0.1178238643769971,0.7052357045607394
0.19625,0.41644886651885804,-1.398190190718192,0.11733844420666735,0.7043988688666172
0.19625,0.4164488665121632,-1.3981901907821315,0.11733844421972014,0.7043988689562989
0.19659549150281252,0.4152252167290371,-1.3963442643219686,0.11685479980509417,0.7035627600222913
0.1971545084971875,0.41325154382928725,-1.393358088961082,0.11607598454834574,0.702211439265042
0.1975,0.41203557392847656,-1.3915128754808586,0.11559694601310874,0.7013772191498612
0.1975,0.4120355739244012,-1.3915128755500024,0.11559694602698818,0.7013772192410109
0.19784549150281253,0.41082250789312713,-1.389667906635494,0.11511965042206766,0.7005437154140501
0.1984045084971875,0.4088658346103417,-1.3866831617930273,0.11435103840802993,0.6991965868034012
0.19875,0.4076602936897864,-1.384838757800894,0.11387826308236544,0.6983649428525309
0.19875,0.4076602936883611,-1.3848387578751524,0.11387826309708206,0.6983649429452232
0.19909549150281253,0.4064575976053698,-1.3829945405773272,0.1134071981495601,0.6975340036555752
0.1996545084971875,0.4045175783838514,-1.3800108874724168,0.11264859882247114,0.6961909991188171
0.2,0.40332225319051485,-1.378167080217976,0.11218196934355514,0.69536188777169
0.2,0.40332225319182935,-1.3781670802972916,0.11218196935906362,0.6953618878655532
0.20034549150281253,0.4021297141015345,-1.3763233993533652,0.11171701803683372,0.6945334684259747
0.2009045084971875,0.4002060051332731,-1.3733404845115178,0.11096824277925228,0.6931945133000855
0.20125,0.39902068373464183,-1.3714970524344527,0.11050764306264486,0.6923678869748459
0.20125,0.39902068373870014,-1.371497052518616,0.11050764307890441,0.6923678870696757
0.20159549150281253,0.39783809019195576,-1.3696536840706222,0.11004868969025261,0.6915419388145718
0.2021545084971875,0.39593035049371783,-1.366671140564766,0.1093095521821097,0.6902069520927275
0.2025,0.394754822937079,-1.3648278540694618,0.10885486764029341,0.6893827593440455
0.2025,0.39475482294386177,-1.3648278541582826,0.10885486765724454,0.6893827594395525
0.20284549150281253,0.393581965647671,-1.3629845665273774,0.10840179806454017,0.6885592298808474
0.20340450849718747,0.3916898581019751,-1.360002015245227,0.10767211462183059,0.6872281244629428
0.20375,0.3905239170599586,-1.3581586375063397,0.10722323237206854,0.6864063101390419
0.20375,0.39052391706953327,-1.358158637599752,0.10722323238971755,0.6864063102351958
0.2040954915028125,0.38936058953881303,-1.3563151921155219,0.10677593421859011,0.6855851432284358
0.20465450849718747,0.38748378195761823,-1.3533322431466972,0.10605552413299071,0.6842578262061995
0.205,0.3863272233872389,-1.351488530988895,0.10561233320665384,0.6834383316341669
0.205,0.3863272233996186,-1.3514885310867375,0.1056123332249757,0.6834383317308307
0.2053454915028125,0.3851732226146731,-1.3496446829794888,0.10517069607181503,0.682619467663694
0.20590450849718747,0.3833113887999177,-1.3466609370868574,0.10445938194260773,0.6812958406326785
0.20625,0.3821640125967074,-1.3448166419121963,0.10402177348816469,0.6804786038156967
0.20625,0.38216401261192795,-1.3448166420143723,0.10402177350713193,0.680478603912673
0.2065954915028125,0.3810191396725313,-1.3429721413588196,0.10358568914083346,0.6796619799064471
0.20715450849718747,0.3791719604754625,-1.3399871915408657,0.10288329719919029,0.6783419393022883
0.2075,0.3780335711288432,-1.338142060316776,0.10245116468136779,0.6775268951342016
0.2075,0.3780335711468411,-1.3381420604230134,0.10245116470094295,0.677526895231399
0.2078454915028125,0.37689763192643305,-1.336296653141195,0.10202052726059167,0.6767124453603968
0.20840450849718747,0.3750647963011058,-1.333310086282462,0.10132688768520344,0.675395882821386
0.20875,0.37393520354216836,-1.331463862578716,0.10090012707717726,0.6745829633141164
0.20875,0.3739352035630783,-1.331463862689006,0.10090012709737439,0.6745829634114257
0.2090954915028125,0.3728080093574423,-1.329617291605531,0.10047483328338731,0.6737706189344076
0.20965450849718748,0.37098921541654717,-1.3266286902317377,0.09978978050965051,0.6724574216908599
0.21,0.3698682348754707,-1.3247811153374667,0.09936829048471799,0.6716465562267997
0.21,0.36986823489925813,-1.3247811154514886,0.09936829050548841,0.6716465563239947
0.2103454915028125,0.3687496030845508,-1.322933121429508,0.09894823977052496,0.6708362459432742
0.21090450849718748,0.3669445591601564,-1.3199420655786125,0.09827161279563341,0.6695262972460498
0.21125,0.36583201301598856,-1.318092879673368,0.09785529491222386,0.6687174128467206
0.21125,0.36583201304252116,-1.3180928797906397,0.09785529493348119,0.6687174129434877
0.2115954915028125,0.3647217677187975,-1.3162432029127096,0.097440389664242,0.6679090630763305
0.21215450849718748,0.3629301933912884,-1.3132492720665634,0.09677203233445852,0.6666022426392963
0.2125,0.3618259110037234,-1.311398215432942,0.09636079121035265,0.6657952642407708
0.2125,0.36182591103319073,-1.311398215553539,0.09636079123211502,0.665795264336913
0.2128454915028125,0.3607238836596339,-1.3095465963599613,0.0959509369234618,0.6649887993970318
0.21340450849718748,0.3589455107952989,-1.306549371507627,0.09529069821738845,0.6636849838730208
0.21375,0.3578493293489881,-1.30469618583947,0.09488444170528162,0.6628798346352829
0.21375,0.35784932938110203,-1.3046961859625892,0.09488444172741635,0.6628798347304322
0.2140954915028125,0.3567553594125944,-1.3028423667672349,0.09447954715465234,0.6620751774424288
0.21465450849718748,0.3549899331701538,-1.2998414325404373,0.09382728145172192,0.6607742409328312
0.215,0.35390169828277307,-1.2979858622671885,0.09342592079817795,0.6599708425496815
0.215,0.35390169831776486,-1.297985862392942,0.09342592082067146,0.659970842643324
0.2153454915028125,0.35281563381289976,-1.2961295886301212,0.0930258981967024,0.6591679143534963
0.21590450849718748,0.35106291363789965,-1.293124535547655,0.09238146553299482,0.6578697289304161
0.21625,0.34998247998389387,-1.2912663292675979,0.09198491553949495,0.6570680019734709
0.21625,0.3499824800216025,-1.291266329395385,0.0919849155622716,0.6570680020653742
0.21659549150281251,0.34890417826500064,-1.2894073510739987,0.09158968069787062,0.656266723096579
0.21715450849718748,0.3471639388802783,-1.286397777916827,0.09095294701831169,0.6549711593870167
0.2175,0.34609117078506857,-1.2845366898649748,0.09056112618936023,0.6541710236635957
0.2175,0.34609117082534124,-1.2845366899943356,0.0905611262123549,0.6541710237535763
0.21784549150281252,0.3450204989084733,-1.2826747631676814,0.09017059865891268,0.6533713137638314
0.21840450849718748,0.3432925312338351,-1.2796602793751553,0.08954143603904914,0.652078241530819
0.21875,0.34222730323756495,-1.2777960709296825,0.08915426671623634,0.6512796164479889
0.21875,0.34222730328043793,-1.2777960710604155,0.08915426673946657,0.6512796165360979
0.21909549150281252,0.34116413866703,-1.2759309593599135,0.0887683699228097,0.6504813948913168
0.21965450849718748,0.3394482507327701,-1.2729111875634098,0.08814665678400735,0.6491906836588816
0.22,0.338390448148322,-1.2710436288339202,0.08776406527664474,0.6483934886230621
0.22,0.33839044819366504,-1.2710436289654856,0.08776406530006067,0.6483934887091747
0.22034549150281252,0.337334679266707,-1.2691751051965703,0.08738272664669056,0.6475966748856197
0.22090450849718749,0.3356306970750119,-1.266149683817136,0.08676834795082895,0.6463081945945832
0.22125,0.3345802165067189,-1.2642785552614502,0.08639026465050599,0.6455123494186868
0.22125,0.33458021655442904,-1.2642785553933895,0.0863902646740802,0.6455123495027864
0.22159549150281252,0.33353174312635936,-1.2624064031647078,0.08601341572246522,0.6447168635001469
0.2221545084971875,0.3318395114581777,-1.2593749890747354,0.08540626314477416,0.6434304851875519
0.2225,0.330796261288426,-1.2575000831592744,0.08503262262762679,0.6426359105180881
0.2225,0.3307962613383585,-1.2575000832910541,0.08503262265130507,0.6426359106000337
0.22284549150281252,0.32975499512755724,-1.255624098684795,0.0846601991503304,0.6418416733731495
0.2234045084971875,0.3280743782906316,-1.2525863699300375,0.08406017123032188,0.6405572698811565
0.22375,0.32703827912707806,-1.2507074928225137,0.08369091234492639,0.6397638876426941
0.22375,0.3270382791790686,-1.2507074929535458,0.08369091236864135,0.6397638877222743
0.22409549150281252,0.32600414424496627,-1.2488274862256403,0.08332285436108618,0.6389708216291545
0.2246545084971875,0.3243350267516501,-1.2457831447904455,0.08272985662842845,0.6376882683393952
0.225,0.32330601182942614,-1.2439001180769753,0.0823649225678214,0.6368960021943276
0.225,0.32330601188327923,-1.2439001182065688,0.08236492259151243,0.6368960022714335
0.22534549150281252,0.3222789450151401,-1.2420159155088828,0.08200117448155596,0.6361040315378321
0.2259045084971875,0.32062123218224836,-1.2389646901122715,0.08141511955546693,0.6348232071323707
0.22625,0.31959924771633363,-1.237077352530987,0.08105445791245672,0.6340319829569667
0.22625,0.319599247771827,-1.2370773526584706,0.08105445793604955,0.6340319830314273
0.22659549150281252,0.31857919882681196,-1.2351887977760285,0.08069496854007151,0.6332410342328991
0.2271545084971875,0.3169328172860055,-1.2321304466785084,0.08011577619977159,0.6319618214818205
0.2275,0.3159178227590653,-1.2302386558423681,0.07975933900163124,0.6311715678546862
0.2275,0.31591782281587755,-1.2302386559668315,0.07975933902499388,0.6311715679260603
0.22784549150281252,0.31490475498311576,-1.2283456120261802,0.07940406159831868,0.6303815704733968
0.2284045084971875,0.3132696530661634,-1.225279925779312,0.07883165881272101,0.6291038570217937
0.22875,0.3122616214482036,-1.2233835598797398,0.07847940253372813,0.6283145057160501
0.22875,0.3122616215061036,-1.2233835600003613,0.07847940255678532,0.6283145057841454
0.22909549150281253,0.3112555115161329,-1.2214859111832816,0.07812829480337961,0.6275253924244977
0.2296545084971875,0.30963165956238625,-1.2184127154049942,0.07756261573799028,0.6262490716195849
0.23,0.3086305774728184,-1.21651167491268,0.07721450129570921,0.6254605581207328
0.23,0.3086305775314456,-1.2165116750284712,0.07721450131834429,0.6254605581852718
0.23034549150281253,0.3076314157912451,-1.2146093282512764,0.07686752537882718,0.6246722655187837
0.2309045084971875,0.3060188063099624,-1.2115284862973963,0.07630851135898893,0.6233972372411736
0.23125,0.30502467408522144,-1.2096226955879525,0.07596450408134585,0.6226095012572819
0.23125,0.30502467414422985,-1.209622695698066,0.07596450410347198,0.6226095013181823
0.23159549150281253,0.3040324647818527,-1.2077155822211496,0.07562162651563975,0.6218219703107963
0.2321545084971875,0.3024311124747857,-1.2046269977523751,0.0750692259483226,0.6205481418068495
0.2325,0.3014439441507335,-1.2027164066673242,0.07472929551628443,0.6197611277846482
0.2325,0.30144394420972764,-1.2027164067708433,0.07472929553779417,0.619761127841747
0.23284549150281253,0.3004587050315525,-1.2008044837368514,0.07439048717205224,0.6189743043410922
0.2334045084971875,0.2988686466705652,-1.1977081031586285,0.0738446554262185,0.6177015910572872
0.23375,0.29788846987460005,-1.1957926884833943,0.07350877579073628,0.6169152486976145
0.23375,0.29788846993322027,-1.1957926885794183,0.07350877581156172,0.6169152487509898
0.23409549150281253,0.29691023229196645,-1.1938759404679145,0.07317401178165327,0.6161290840062534
0.23465450849718747,0.29533152644410765,-1.1907717552136052,0.07263471102709144,0.6148574104298834
0.235,0.2943583821788021,-1.1888515220259779,0.07230286029661265,0.6140716952022597
0.235,0.2943583822364543,-1.1888515221130935,0.07230286031650503,0.6140716952509364
0.2353454915028125,0.29338719077349373,-1.1869299620297982,0.0719721198541599,0.6132861464095511
0.23590450849718747,0.29181991731273904,-1.1838180105477725,0.07143931883792867,0.6120154468532064
0.23625,0.2908538596243661,-1.181892993411515,0.07111147913212122,0.611230320477445
0.23625,0.2908538596807071,-1.181892993488895,0.0711114791510034,0.6112303205213437
0.2365954915028125,0.2898897719810534,-1.1799666643499278,0.0707847454570675,0.610445351118613
0.23715450849718747,0.28833403148700776,-1.1768470339676522,0.07025841925329118,0.6091755705262372
0.2375,0.28737512705353896,-1.1749172980234266,0.06993457653854179,0.6083910014723782
0.2375,0.28737512710800484,-1.1749172980899094,0.06993457655628099,0.6083910015113916
0.2378454915028125,0.28641821324779926,-1.1729862736458354,0.06961183662521653,0.6076065819615909
0.23840450849718747,0.2848741261920144,-1.1698591020897873,0.06909196632806588,0.6063376766752737
0.23875,0.283922453774888,-1.1679247439180607,0.06877211021474672,0.6055536406190128
0.23875,0.28392245382694026,-1.1679247439726332,0.06877211023127121,0.6055536406534969
0.2390954915028125,0.28297279579447365,-1.1659891296171416,0.06845335464098022,0.6047697487031464
0.23965450849718747,0.28144050153134437,-1.1628546061902287,0.06793992700579111,0.6035016871783163
0.24,0.2804961513030352,-1.1609157544464397,0.06762405051367132,0.6027181674287342
0.24,0.28049615135226624,-1.1609157544882118,0.06762405052891031,0.6027181674587704
0.2403454915028125,0.27955384233880176,-1.1589756878209374,0.06730927319595012,0.6019347885976783
0.24090450849718748,0.27803349789308207,-1.155834054183085,0.06680228022690851,0.6006675520497657
0.24125,0.27709657065571397,-1.153890870013249,0.06649037952313715,0.5998845399439273
0.24125,0.2770965707015809,-1.1538908700411772,0.06649037953696837,0.5998845399694174
0.2415954915028125,0.2761617142955346,-1.1519465212307491,0.06617957744885049,0.5991016678187006
0.24215450849718748,0.27465349299663466,-1.148798071847349,0.0656790159511655,0.5978352508334045
0.2425,0.27372409929219843,-1.146850749060925,0.06537109006219449,0.5970527460975528
0.2425,0.2737240993341993,-1.1468507490740594,0.06537109007454825,0.59705274611877
0.2428454915028125,0.2727968085945346,-1.144902320946219,0.06506426299248906,0.5962703827777901
0.24340450849718748,0.27130089850317696,-1.1417474030521335,0.06457013407265769,0.5950047938368842
0.24375,0.2703791575989053,-1.13979616799327,0.06426618456467398,0.5942228048880328
0.24375,0.27037915763657216,-1.139796167990914,0.06426618457550529,0.5942228049054001
0.2440954915028125,0.2694595540483205,-1.1378438958202226,0.06396333470788773,0.5934409612399343
0.24465450849718748,0.26797615620479126,-1.1346829089129142,0.06347564323087011,0.5921762231558497
0.245,0.2670621949730393,-1.1327280200403855,0.06317567386571693,0.5913947673508666
0.245,0.2670621950059197,-1.1327280200219096,0.06317567387497204,0.591394767364693
0.2453454915028125,0.2661504073317939,-1.1307721710273853,0.06287680552667553,0.5906134632389531
0.24590450849718748,0.26467973383909005,-1.1276055658700355,0.06239555953512953,0.5893496134942318
0.24625,0.2637736855372643,-1.1256473130273876,0.06209957590342505,0.5885687173166864
0.24625,0.2637736855649415,-1.1256473129922677,0.06209957591105744,0.5885687173272677
0.2465954915028125,0.2628698485989926,-1.1236881855199277,0.061804695110656505,0.587787981771727
0.24715450849718748,0.26141212055281093,-1.1205164626313215,0.061329905210027374,0.5865250727503798
0.2475,0.26051412351247016,-1.1185551659971167,0.06103791434433609,0.5857447719280215
0.2475,0.2605141235345726,-1.1185551659449646,0.061037914350318974,0.5857447719357401
0.24784549150281251,0.2596183767682949,-1.116593088328875,0.06074702845841287,0.5849646432446941
0.24840450849718748,0.25817382205243766,-1.1134167959506245,0.06027870717365018,0.5837027423466562
0.24875,0.2572840182897488,-1.1114528046646346,0.05999071714548275,0.5829230818946775
0.24875,0.25728401830597714,-1.1114528045953151,0.05999071714980527,0.5829230818999106
0.24909549150281252,0.25639650451991347,-1.1094881336951687,0.05970383445239,0.5821436076535222
0.24965450849718748,0.25496535549160193,-1.1063078652409821,0.05924199556351856,0.5808827972852756
0.25,0.2540838892566079,-1.1043415557146912,0.05895801506929355,0.5801038314726625
0.25,0.2540838892665992,-1.1043415556280207,0.05895801507193166,0.5801038314758082
0.25034549150281254,0.25320475306360457,-1.1023746750496377,0.058675144363818356,0.5793250684859703
0.25090450849718743,0.2517872441427089,-1.0991910660209947,0.058219802224808534,0.5780654459188023
0.25125,0.25091426040482173,-1.0972228398977828,0.05793984015991629,0.5772872381429909
0.25125,0.25091426040840836,-1.097222839793967,0.057939840160869095,0.5772872381442323
0.2515954915028125,0.25004364668368884,-1.0952541577517199,0.05766099031663589,0.5765092522984441
0.25215450849718746,0.24864001185953505,-1.0920678821025906,0.05721215915978326,0.5752509293647426
0.2525,0.24777565476607422,-1.0900981639224896,0.05693622419093225,0.574473551938405
0.2525,0.24777565476322982,-1.090098163802163,0.05693622419022892,0.5744735519379034
0.25284549150281255,0.24691370716705846,-1.0881281107231784,0.0566614037394642,0.5736964179668635
0.25340450849718743,0.2455241775163517,-1.0849398768435925,0.056219096993811765,0.5724395206462675
0.25375,0.24466858885673926,-1.0829691114612237,0.055947197139992966,0.5716630545160798
0.25375,0.24466858884735937,-1.0829691113249877,0.055947197137659145,0.5716630545141489
0.2540954915028125,0.24381544824403079,-1.0809981371813382,0.055676413846355396,0.5708868556867429
0.25465450849718746,0.2424402494278309,-1.0778086833973772,0.05524064346049241,0.5696315235492316
0.255,0.24159356708289043,-1.075837333088333,0.05497278567481568,0.5688560579093834
0.255,0.24159356706689872,-1.07583733293691,0.05497278567090109,0.5688560579065295
0.25534549150281255,0.24074936998347352,-1.07386590427085,0.054706046124621384,0.5680808856153678
0.25590450849718743,0.23938871974587445,-1.0706759938778043,0.05427682189755808,0.5668272710925583
0.25625,0.23855107615609789,-1.0687045351932525,0.054013011659400055,0.5660529029017689
0.25625,0.23855107613378962,-1.0687045350282636,0.05401301165408595,0.5660529028990123
0.2565954915028125,0.2377159532475861,-1.0667331317665776,0.05375032085696313,0.5652788561584365
0.25715450849718746,0.23637005900832056,-1.0635435477860342,0.0533276498042887,0.5640271236977131
0.2575,0.2355415797058159,-1.0615724682455747,0.05306789073570175,0.563253957135529
0.2575,0.23554157967727035,-1.061572468068144,0.053067890729054365,0.5632539571332361
0.25784549150281255,0.23471565435621017,-1.0596015801480816,0.05280925172366633,0.5624811420068486
0.25840450849718744,0.23338471087458573,-1.0564131197431568,0.05239313747177713,0.561231467085388
0.25875,0.2325655130632448,-1.054442914324737,0.052137430970728246,0.5604596129064695
0.25875,0.23256551302882542,-1.0544429141368028,0.05213743096293052,0.5604596129055938
0.2590954915028125,0.23174889993855521,-1.052473037971091,0.05188284447251372,0.5596881418452223
0.25965450849718746,0.2304330871164953,-1.0492865066740107,0.05147328669839211,0.5584407098661338
0.26,0.22962327834608748,-1.0473176742061343,0.051221631603364626,0.5576702846973942
0.26,0.22962327830592266,-1.0473176740090282,0.05122163159452407,0.5576702846986891
0.26034549150281255,0.22881608210210808,-1.0453493088330996,0.05097109569371085,0.5569002758180831
0.26090450849718744,0.22751556291026495,-1.0421655145489088,0.05056808960549034,0.5556552808811045
0.26125,0.22671523982731903,-1.0401985539677572,0.050320481884045185,0.5548864064274255
0.26125,0.22671523978210312,-1.0401985537641003,0.05032048187440513,0.5548864064317903
0.2615954915028125,0.22591755389840126,-1.0382321978942102,0.0500739916888306,0.5541179826972374
0.26215450849718747,0.2246324725008132,-1.0350519448705584,0.04967752756599032,0.5528756262722712
0.2625,0.22384171974206352,-1.0330873515104457,0.04943396004717565,0.5521084284929014
0.2625,0.22384171969209593,-1.0330873513019594,0.049433960036840405,0.5521084285007167
0.26284549150281256,0.22305362526488087,-1.0311234984168562,0.049191507485050634,0.5513417168924591
0.26340450849718744,0.2217841053415523,-1.0279475812043297,0.04880157027927087,0.5501022064240741
0.26375,0.22100299453612793,-1.02598584305158,0.04856203241795014,0.5493368146422513
0.26375,0.22100299448195582,-1.025985842840554,0.048562032407111,0.5493368146542913
0.26409549150281253,0.22022455938763696,-1.0240249782433333,0.04832360597523412,0.5485719452635551
0.26465450849718747,0.21897070265677854,-1.020854175676711,0.04794017496895374,0.5473354926857117
0.265,0.21819929156559048,-1.0188957696791905,0.04770465265002149,0.5465720386594556
0.265,0.2181992915078128,-1.0188957694680667,0.0477046526388866,0.5465720386766071
0.26534549150281256,0.21743056954336254,-1.0169383664225908,0.04747023719663872,0.5458091437686693
0.26590450849718744,0.21619245452450392,-1.0137734357602863,0.047093285730832365,0.5445759639762853
0.26625,0.21543078633095042,-1.0118188242509396,0.04686176111677147,0.5438145809483006
0.26625,0.21543078627013645,-1.0118188240419919,0.04686176110552794,0.5438145809713368
0.26659549150281253,0.2146718164851137,-1.0098653402310982,0.046631337765590315,0.5430537940319701
0.26715450849718747,0.21344949750248837,-1.006707011495346,0.046260833036025344,0.5418241033278381
0.2675,0.21269760024601247,-1.0047566387355966,0.04603328445472662,0.5410649250565491
0.2675,0.21269760018266487,-1.004756638531027,0.04603328444350387,0.5410649250857845
0.26784549150281256,0.21194840634975182,-1.0028075126323452,0.04580683045932985,0.5403063798429865
0.26840450849718744,0.21074191275941906,-0.9996564831573087,0.04544273337413986,0.5390803943449167
0.26875,0.20999979891454398,-0.9977107720383627,0.04521913524642758,0.538323554119554
0.26875,0.20999979884931508,-0.9977107718404477,0.04521913523539314,0.5383235541554025
0.26909549150281253,0.2092603890902895,-0.9957664202935244,0.044996623941570175,0.5375673835978044
0.2696545084971875,0.20806972477496247,-0.9926233496449388,0.044638889052431546,0.5363453176658772
0.27,0.2073373910002118,-0.9906826986437886,0.04441921186653314,0.5355909473473572
0.27,0.207337390933703,-0.990682698454587,0.044419211855841405,0.5355909473902448
0.27034549150281256,0.2066077575125581,-0.9887435124865913,0.04420061265469343,0.5348372828160485
0.27090450849718745,0.2054329006336017,-0.9856090177861161,0.0438491881584745,0.5336193475245891
0.27125,0.20471032766704833,-0.9836737981527365,0.043633398483902464,0.5328675766040263
0.27125,0.20471032759982105,-0.9836737979744287,0.043633398473701145,0.5328675766544386
0.27159549150281254,0.20399044685395187,-0.9817401408455875,0.043418676858723894,0.532116546734781
0.2721545084971875,0.2028313498176572,-0.9786147924482984,0.04307350465568247,0.5309029483657853
0.2725,0.20211850250628524,-0.9766853456272845,0.04286156519222753,0.5301539030412948
0.2725,0.20211850243892018,-0.9766853454620035,0.04286156518267947,0.5301539030998926
0.27284549150281256,0.20140833484810977,-0.974757549965397,0.042650682797958736,0.5294056329660259
0.27340450849718745,0.20026492450139924,-0.9716418675877794,0.04231169860989844,0.528196571556928
0.27375,0.19956175197414638,-0.9697185029372469,0.04210356827435609,0.5274503738548394
0.27375,0.19956175190724884,-0.9697185027869749,0.0421035682656273,0.527450373922303
0.27409549150281254,0.198861242306354,-0.9677968690555657,0.04189648300301526,0.5267049843034772
0.2746545084971875,0.19773342035761288,-0.9646913184024014,0.04156361655060684,0.52550065228524
0.275,0.19703985632602924,-0.9627743112029811,0.041359250596870976,0.5247574192354829
0.275,0.19703985625988263,-0.9627743110687909,0.041359250588985944,0.5247574193116014
0.27534549150281257,0.1963489341636837,-0.9608591046418348,0.04115591671388976,0.5240150257141284
0.27590450849718745,0.19523657776507478,-0.9577640944179616,0.04082909193386313,0.5228156065994991
0.27625,0.19455254092623464,-0.9558536841388646,0.040628442097545965,0.52207544944055
0.27625,0.19455254086152712,-0.9558536840227048,0.04062844209064865,0.52207544952556
0.27659549150281254,0.19387112091030834,-0.9539451342272082,0.040428810397478865,0.5213361614619059
0.2771545084971875,0.19277408346429828,-0.9508610137592464,0.04010794571663987,0.5201418286611627
0.2775,0.19209947804398386,-0.9489574027196231,0.039910960396523074,0.5194048521488552
0.2775,0.19209947798099192,-0.9489574026222564,0.039910960390636734,0.5194048522425696
0.27784549150281257,0.19142746050621662,-0.947055701304685,0.03971497838975629,0.5186687725566227
0.27840450849718745,0.19034557262293283,-0.9439827586280282,0.03939998703682164,0.5174796883097392
0.27875,0.18968028899262893,-0.9420861109017037,0.03920661149268254,0.5167459900670826
0.27875,0.18968028893177066,-0.9420861108244323,0.039206611487890015,0.5167459901697129
0.27909549150281254,0.18901756059710323,-0.9401914113384912,0.039014223609380394,0.5160132144089568
0.2796545084971875,0.18795063118298594,-0.9371298717414889,0.03870501395677104,0.5148295288123883
0.28,0.18729454656347816,-0.9352403123702613,0.03851519052803031,0.5140991987582603
0.28,0.18729454650487726,-0.9352403123133596,0.03851519052435173,0.5140991988700107
0.28034549150281257,0.18664098102731785,-0.9333527288039559,0.03832633834068845,0.5133698147337588
0.28090450849718746,0.18558879848193804,-0.9303027538052544,0.03802281427126644,0.5121916648833594
0.28125,0.18494177770123188,-0.9284203682514096,0.03783648260710032,0.5114647847203037
0.28125,0.18494177764556097,-0.928420368216556,0.03783648260463554,0.5114647848409458
0.28159549150281254,0.18429723657664232,-0.9265399751674004,0.037651105065576354,0.5107388716856679
0.28215450849718743,0.18325957011342875,-0.9235016620082076,0.037353166366187796,0.5095663809408154
0.2825,0.18262146645455418,-0.9216264959739073,0.037170263677080234,0.5088430237516759
0.2825,0.1826214664014728,-0.9216264959597834,0.03717026367569612,0.5088430238806301
0.2828454915028125,0.18198579997986802,-0.9197533280595765,0.03698829736073945,0.5081206523370402
0.28340450849718746,0.18096240100088135,-0.9167267095475713,0.0366958401273157,0.5069539297162755
0.28375,0.1803330570495094,-0.9148587689170128,0.03651630143229173,0.5062341595843185
0.28375,0.18033305699973823,-0.9148587689252519,0.03651630143211658,0.5062341597216088
0.28409549150281255,0.1797061050183909,-0.912992821103645,0.03633768080161345,0.5055153913370765
0.28465450849718743,0.1786967085702938,-0.9099778659065075,0.036050597857972766,0.5043545310152086
0.285,0.17807595714543556,-0.9081171170737461,0.035874356251865386,0.5036384027767238
0.285,0.17807595709883206,-0.908117117103432,0.03587435625279566,0.503638402921589
0.2853454915028125,0.1774575498401319,-0.9062583449112883,0.035699013915625646,0.5029232899330883
0.28590450849718746,0.17646187612308478,-0.9032549582490703,0.03541719524320827,0.5017683708987694
0.28625,0.17584954120325375,-0.9014013285803406,0.035244182158364314,0.5010559299331314
0.28625,0.17584954115997153,-0.9014013286315885,0.03524418216041149,0.5010559300855614
0.28659549150281255,0.17523950032456376,-0.8995496487572908,0.03507204913570305,0.5003445152312346
0.28715450849718743,0.1742572562035989,-0.896557673356281,0.03479538229713803,0.49919560102111
0.2875,0.17365315386768157,-0.8947110518585939,0.034625527765863785,0.4984868831153996
0.2875,0.1736531538278161,-0.8947110519312628,0.03462552776902336,0.49848688327532387
0.2878454915028125,0.17305129347875714,-0.8928663429238518,0.03445653374829805,0.4977791996759586
0.28840450849718746,0.17208217401720077,-0.88988556030077,0.03418490431111799,0.49663633822555303
0.28875,0.17148611339415437,-0.8880457984821202,0.034018137226889414,0.4959313695083289
0.28875,0.17148611335775282,-0.888045798575712,0.03401813723114097,0.4959313696755818
0.28909549150281255,0.1708922408704434,-0.8862079017520142,0.03385221083861357,0.4952274407864657
0.28965450849718744,0.16993593086545222,-0.8832380337763368,0.033585502793948493,0.49409066438898114
0.29,0.16934771508143934,-0.8814049466672466,0.033421751168350514,0.4933894613263308
0.29,0.16934771504851426,-0.8814049467811808,0.03342175117365448,0.49338946150055696
0.2903454915028125,0.16876163205605765,-0.8795736672889489,0.03325882022169468,0.49268930112395276
0.29090450849718746,0.16781780756331482,-0.8766143779879926,0.032996916394177914,0.4915586264843906
0.29125,0.16723723468028695,-0.8747877453076189,0.03283610760794937,0.49086119593407634
0.29125,0.1672372346508267,-0.8747877454411962,0.03283610761425401,0.4908611961147926
0.29159549150281255,0.16665873797935202,-0.8729628534621994,0.032676099352552994,0.490164808469289
0.29215450849718744,0.1657270678192594,-0.8700137510454109,0.03241888179938675,0.48904023684807074
0.2925,0.16515393176122184,-0.868193318500468,0.03226094284644451,0.48834657616700156
0.2925,0.16515393173517204,-0.8681933186528592,0.03226094285368787,0.4883465763536743
0.2928454915028125,0.16458281432618926,-0.866374550735131,0.03210378421142365,0.48765395619916707
0.29340450849718747,0.16366296156464732,-0.8634351898127522,0.031851134609099836,0.4865354736434755
0.29375,0.16309705302438754,-0.8616206705023162,0.031695992332071724,0.48584557084750485
0.29375,0.16309705300176214,-0.8616206706729133,0.031695992340163175,0.4858455710389312
0.29409549150281256,0.16253310481278002,-0.8598077311642742,0.03154161015860708,0.4851567038441107
0.29465450849718744,0.16162472820566515,-0.8568776151219933,0.03129341017373966,0.48404428148394557
0.295,0.16106583552826642,-0.8550686910336159,0.031140991489489817,0.4833581154462875
0.295,0.1610658355089809,-0.8550686912212213,0.031140991498345486,0.4833581156416175
0.29534549150281253,0.16050884438740862,-0.8532612537805331,0.03098931275275503,0.4826729777886627
0.29590450849718747,0.15961159978079933,-0.8503398372751458,0.03074544439524819,0.4815665721894912
0.29625,0.1590595098264736,-0.8485361608775157,0.030595676510930484,0.48088411287556665
0.29625,0.15905950981055997,-0.8485361610814012,0.030595676520522024,0.4808841130744322
0.29659549150281256,0.1585092623588779,-0.8467338703221586,0.03044662853598527,0.4802026721165925
0.29715450849718744,0.15762280408382903,-0.8438205620161103,0.03020697450496566,0.47910222573030414
0.2975,0.15707730307683537,-0.8420217579637859,0.030059785127368097,0.4784234344898347
0.2975,0.1570773030639836,-0.8420217581822604,0.03005978513757658,0.47842343469145393
0.29784549150281253,0.15653358547026397,-0.8402242313594102,0.029913295792637937,0.47774564964399363
0.29840450849718747,0.15565756765260802,-0.8373183966292926,0.02967773979453245,0.47665109127180955
0.29875,0.1551184419787741,-0.8355240634519812,0.029533057321488303,0.47597592112112486
0.29875,0.15511844196920913,-0.8355240636850638,0.02953305733232739,0.4759759213251652
0.29909549150281256,0.15458104080828372,-0.8337308924356507,0.029389055250069258,0.47530174296274946
0.29965450849718744,0.15371511867282928,-0.8308318563009202,0.02915748230784256,0.47421298827966957
0.3,0.15318215568518345,-0.8290415682657224,0.02901523601870712,0.4735413842578797
0.3,0.15318215567877025,-0.8290415685118365,0.029015236030099516,0.4735413844636342
0.30034549150281253,0.15265085870637274,-0.8272523207195015,0.028873650764555763,0.4728707556780743
0.3009045084971875,0.15179468983515101,-0.8243593708551387,0.02864594751001969,0.47178770780995677
0.30125,0.151267678616809,-0.8225726798277497,0.028506067740568658,0.47111960732834707
0.30125,0.1512676786135677,-0.8225726800860057,0.02850606775250946,0.4711196075357876
0.30159549150281256,0.1507422755229892,-0.8207869017630092,0.02836682996110492,0.4704524636948777
0.30215450849718745,0.1498955210687239,-0.8178992915877703,0.028142884908868425,0.4693750138132133
0.3025,0.14937425317643627,-0.8161157289705457,0.028005303217641126,0.46871034703286735
0.3025,0.14937425317632835,-0.8161157292400908,0.02800530323009896,0.4687103472417063
0.30284549150281254,0.1488545363364881,-0.8143329464831897,0.02786834483740965,0.4680466165709053
0.3034045084971875,0.14801686220648846,-0.8114498983688003,0.027648048644858318,0.46697464452206083
0.30375,0.14750113239649898,-0.8096689771143379,0.027512697970896054,0.4663133347501861
0.30375,0.14750113239944396,-0.8096689773941284,0.027512697983831918,0.46631333496012606
0.30409549150281256,0.14698689757601313,-0.8078886984175527,0.02737795233719409,0.4656529389470888
0.30465450849718745,0.14615797558349217,-0.8050094070039361,0.027161198050227257,0.46458631391469185
0.305,0.14564758251115278,-0.8032306236705464,0.02702801286050401,0.4639282780137181
0.305,0.14564758251722948,-0.8032306239600098,0.027028012873863277,0.4639282782236702
0.30534549150281254,0.14513862956487306,-0.8014523411633079,0.026895414887402828,0.4632711320210811
0.3059045084971875,0.14431813854323075,-0.7985759767608399,0.02668209816942573,0.46220971318572457
0.30625,0.14381288545303128,-0.796798813667204,0.026551014599431644,0.46155486199640827
0.30625,0.14381288546216395,-0.796798813965083,0.026551014613166547,0.46155486220586117
0.30659549150281257,0.14330901901360432,-0.7950220061214436,0.026420500907246743,0.4609008750652785
0.30715450849718745,0.14249664592220038,-0.792147718298542,0.026210520260399044,0.4598445123176679
0.3075,0.14199634132168054,-0.7903716457555107,0.026081476246912715,0.45919275109749785
0.3075,0.14199634133388933,-0.7903716460609403,0.026081476261001962,0.4591927513060732
0.30784549150281254,0.1414973714676656,-0.788595780564788,0.025952985292438484,0.45854182701848206
0.3084045084971875,0.1406928124621673,-0.7857227018277018,0.025746242263263358,0.4574903616733549
0.30875,0.14019727077890365,-0.7839471804469255,0.02561917766885797,0.45684159054102375
0.30875,0.14019727079418898,-0.7839471807590604,0.025619177683274298,0.45684159074828773
0.30909549150281257,0.13970301368850732,-0.78217171596029,0.02549264986795599,0.4561936280915955
0.30965450849718745,0.13890597517225944,-0.7792989655879127,0.025289049241903123,0.45514689361889915
0.31,0.13841501739981632,-0.7775234486891295,0.025163905972815943,0.45450100801073445
0.31,0.1384150174182313,-0.777523449007258,0.02516390598753924,0.45450100821619355
0.31034549150281254,0.13792529599494302,-0.7757478366507101,0.025039283816713404,0.4538559014154928
0.3109045084971875,0.137135495656984,-0.7728745247115881,0.02483873380305615,0.45281372419408283
0.31125,0.13664894999254684,-0.771098460843889,0.024715455921238944,0.4521706153356281
0.31125,0.13664895001385108,-0.7710984611663111,0.024715455936187635,0.4521706155386196
0.31159549150281257,0.13616359456796648,-0.7693221489255538,0.024592684085636463,0.4515282547377404
0.31215450849718746,0.13538076238119445,-0.7664473803924993,0.024395096486961886,0.45049045480834465
0.3125,0.13489846483221915,-0.7646702158946116,0.024273630310620454,0.449850010168962
0.3125,0.134898464856751,-0.7646702162214623,0.024273630325821336,0.4498500103688646
0.31284549150281254,0.1344173136659339,-0.7628926503114526,0.02415265575571151,0.44921028208720726
0.31340450849718743,0.13364119288845255,-0.7600155294366833,0.02395794613115752,0.4481766739233372
0.31375,0.1331629879011882,-0.7582367112382176,0.02383824033739041,0.4475387777247695
0.31375,0.1331629879287845,-0.75823671156775,0.023838240352775503,0.44753877792086244
0.3140954915028125,0.13268588787855445,-0.7564573395793576,0.023719012408789972,0.44690156557002614
0.31465450849718746,0.1319162360431838,-0.7535769745019497,0.023527100230419127,0.4458719589057512
0.315,0.13144197709381655,-0.7517959529551473,0.023409105945301496,0.4452364926121219
0.315,0.13144197712454073,-0.751795953286317,0.023409105960843356,0.44523649280365224
0.31534549150281255,0.13096878428741637,-0.750014227026083,0.023291576460384118,0.44460167716892374
0.31590450849718743,0.1302053741296991,-0.7471297344384144,0.02310238524838359,0.44357587777772983
0.31625,0.1297349243032881,-0.7453459662910619,0.02298605613074658,0.442942720593317
0.31625,0.12973492433712824,-0.7453459666226979,0.022986056146429717,0.44294272077999447
0.3165954915028125,0.1292655045573542,-0.7435613451596302,0.022870179463012157,0.4423101805336014
0.31715450849718746,0.12850812496165384,-0.7406718553518514,0.022683636921005872,0.4412879910856718
0.3175,0.1280413575270743,-0.7388848069013139,0.022568929242986712,0.44065702049071387
0.3175,0.1280413575640204,-0.7388848072322981,0.02256892925879346,0.44065702067218887
0.31784549150281255,0.1275755870216815,-0.7370967600688355,0.022454662399390046,0.44002663290849436
0.31840450849718743,0.1268240439144789,-0.7342014221107458,0.022270700533305824,0.43900785383258245
0.31875,0.126360842867664,-0.7324105724527924,0.022157573250642753,0.4383789461156113
0.31875,0.1263608429076566,-0.7324105727821161,0.02215757326655117,0.4383789462916083
0.3190954915028125,0.1258986086565662,-0.7306185831431219,0.022044875940134177,0.43775058706704056
0.31965450849718746,0.1251527258645903,-0.7277165702934036,0.021863431165091304,0.4367350174367471
0.32,0.12469298645052196,-0.7259214147196258,0.021751845980632952,0.43610804825145605
0.32,0.1246929864934814,-0.7259214150461487,0.021751845996616802,0.4361080484216715
0.32034549150281255,0.12423418697661048,-0.7241249833148902,0.021640680675701126,0.43548159331890285
0.32090450849718744,0.12349380704307047,-0.7212154986583134,0.02146169391071137,0.43446903177959084
0.32125,0.12303743624719901,-0.7194155521791764,0.02135161532958707,0.43384387672644537
0.32125,0.12303743629301858,-0.7194155525012901,0.021351615345585453,0.43384387688995185
0.3215954915028125,0.12258198182191571,-0.7176141997694822,0.021241947318057532,0.4332192015976163
0.32215450849718746,0.12184696675988778,-0.714696482026124,0.021065364064160725,0.43220944731583344
0.3225,0.12139388376278354,-0.7128912830137686,0.020956759439216554,0.43158598253945557
0.3225,0.12139388381144947,-0.7128912833301009,0.020956759455223514,0.43158598269608506
0.32284549150281255,0.12094169701447385,-0.7110845550938477,0.02084855686825877,0.43096296362047276
0.32340450849718744,0.12021192901520641,-0.7081578846961107,0.020674327275650148,0.42995581730152005
0.32375,0.11976206561449232,-0.7063469986818974,0.020567166845444757,0.42933392013397154
0.32375,0.11976206566557737,-0.7063469989898536,0.020567166861371274,0.4293339202832988
0.3240954915028125,0.11931308189016307,-0.7045344689485954,0.020460400755309898,0.4287124351993792
0.32465450849718747,0.11858846392721625,-0.7015981741766284,0.020288479667615822,0.42770770013658105
0.325,0.11814176488390143,-0.6997811976445234,0.020182736577448512,0.4270872497393747
0.325,0.1181417649375453,-0.6997811979435024,0.020182736593298906,0.4270872498808604
0.32534549150281256,0.11769593258698677,-0.6979624718370369,0.02007738092030591,0.42646717858043043
0.32590450849718744,0.11697638894871755,-0.6950159351576629,0.019907727902867597,0.4254646617531327
0.32625,0.11653281230822944,-0.6931924995453229,0.019803378221676417,0.4248455398402396
0.32625,0.11653281236401845,-0.693192499832458,0.01980337823735763,0.4248455399732607
0.32659549150281253,0.11609009320043348,-0.6913672194579051,0.019699409874785814,0.4242267649999669
0.32715450849718747,0.11537556993157372,-0.6884098840174677,0.01953198922637378,0.4232262782744585
0.3275,0.11493508726347958,-0.6865796597091077,0.01942901194679125,0.4226083698499263
0.3275,0.11493508732124051,-0.686579659982725,0.019429011962299205,0.42260836997486323
0.32784549150281256,0.11449545668518919,-0.6847475071981188,0.01932641070932822,0.42199077738226604
0.32840450849718744,0.11378592189807199,-0.6817788833126902,0.019161191448434048,0.42099213876384484
0.32875,0.11334851845839769,-0.6799415836482126,0.01905956847282956,0.4203753329123794
0.32875,0.11334851851771638,-0.6799415839059512,0.01905956848807226,0.42037533302857527
0.32909549150281253,0.11291196546317989,-0.6781022846170639,0.018958317046260744,0.4197588131711996
0.32965450849718747,0.11220740950395355,-0.6751219562012051,0.018795272870025227,0.4187618481060066
0.33,0.11177308431112076,-0.6732773414588615,0.01869498898053395,0.4181460388195155
0.33,0.11177308437166739,-0.6732773416986698,0.01869498899546277,0.41814603892691815
0.33034549150281256,0.11133961172495202,-0.6714306698634888,0.018595072936122062,0.41753048730892006
0.33090450849718744,0.11064004722396309,-0.6684383009171144,0.018434182160443974,0.4165350301037153
0.33125,0.11020881305494117,-0.6665861822938395,0.0183352249761108,0.415920117181789
0.33125,0.11020881311632805,-0.6665861825132182,0.01833522499066871,0.41592011728035405
0.33159549150281253,0.10977843744083896,-0.664731964081004,0.0182366327065454,0.4153054354679936
0.3321545084971875,0.10908389919067803,-0.6617273049782841,0.018077878176376166,0.4143113307853101
0.3325,0.10865578246784693,-0.6598675484326856,0.017980238091094638,0.41369722077182813
0.3325,0.10865578252969207,-0.6598675486297517,0.0179802381052454,0.41369722086194516
0.33284549150281256,0.10822853398643043,-0.6580056653583372,0.01788296074437769,0.41308331744149474
0.33340450849718745,0.10753907865703702,-0.6549885589508271,0.01772632971725225,0.41209042188712064
0.33375,0.10711411923053873,-0.6531210889067607,0.017629999821108945,0.41147702907317923
0.33375,0.10711411929204454,-0.6531210890780732,0.017629999834712962,0.41147702915441803
0.33409549150281254,0.10669004138308875,-0.6512514821494557,0.017534031215001324,0.410863820739426
0.3346545084971875,0.10600574702078276,-0.6482218694090567,0.01737951520789517,0.40987200449820577
0.335,0.10558399780819873,-0.6463466721189828,0.017284491183612045,0.4092592519325378
0.335,0.10558399786900907,-0.6463466722628148,0.017284491196605523,0.4092592520044852
0.33534549150281256,0.10516314704750132,-0.6444693455885732,0.01718982769732812,0.40864666425310625
0.33590450849718745,0.1044841123904541,-0.6414272708663531,0.017037422303845935,0.40765581278466495
0.33625,0.10406563892317156,-0.6395443976123482,0.016943702310378714,0.40704363336700716
0.33625,0.10406563898262794,-0.6395443977253121,0.016943702322650703,0.40704363342926236
0.33659549150281254,0.10364808416832902,-0.6376594210711645,0.016850342763592572,0.4064316021564587
0.3371545084971875,0.10297442778188667,-0.6346050369142653,0.01670004744536355,0.40544161800870704
0.3375,0.102559307611914,-0.6327146067888726,0.016607631978753826,0.4048299555998702
0.3375,0.10255930766938082,-0.6327146068687772,0.016607631990220962,0.4048299556525573
0.33784549150281257,0.10214512961045476,-0.6308221184830348,0.01651557748523165,0.4042184279420908
0.33840450849718745,0.1014769887645719,-0.6277556895675516,0.016367395319992855,0.40322923253974
0.33875,0.10106531071929069,-0.6258578917167583,0.01627628704935586,0.4026180430633444
0.33875,0.10106531077407363,-0.6258578917616027,0.016276287059944952,0.40261804310704014
0.33909549150281254,0.10065460126377118,-0.6239581004721625,0.016185540846920747,0.4020069784118862
0.3396545084971875,0.09999213058452483,-0.6208800066699873,0.016039478240861337,0.40101851383451953
0.34,0.09958399388229569,-0.6189751019730126,0.01594968182277465,0.40040776637324227
0.34,0.09958399393367487,-0.6189751019805021,0.0159496818324127,0.4004077664086144
0.34034549150281257,0.09917685488619823,-0.6170682886965985,0.0158602490813974,0.3997971376385259
0.34090450849718745,0.09852022477479652,-0.6139790271061049,0.015716315445222197,0.39880936835932684
0.34125,0.09811573799442797,-0.6120673491680819,0.015627837315094498,0.3981990462116794
0.34125,0.09811573804164606,-0.612067349136189,0.015627837323690996,0.3981990462390863
0.34159549150281254,0.09771228042068365,-0.6101538676324496,0.015539724921769534,0.39758884080040624
0.3421545084971875,0.09706167523510115,-0.6070540533900058,0.015397932309350467,0.39660175532860575
0.3425,0.09666095514071349,-0.6051360087539487,0.015310780450106204,0.3959918569969035
0.3425,0.0966609551829283,-0.6051360086808589,0.01531078045756205,0.3959918570167967
0.34284549150281257,0.09626129778695777,-0.6032162855757806,0.015223996771487683,0.39538207777909135
0.34340450849718746,0.09561691378530182,-0.6001066512658771,0.015084359481171608,0.3943956901558762
0.34375,0.0952200839941873,-0.5981827186671254,0.01499854316672227,0.3937862302147795
0.34375,0.09522008403068546,-0.5981827185518346,0.014998543172941583,0.39378623022712783
0.34409549150281254,0.09482435211577608,-0.596257252266723,0.014913097784978076,0.3931768963411922
0.34465450849718743,0.09418639515065852,-0.5931386456773408,0.014775631920197083,0.3921912473813841
0.345,0.09379358467257162,-0.5912093743533675,0.014691161439103189,0.3915822572084554
0.345,0.09379358470249997,-0.5912093741945043,0.014691161443973113,0.39158225721331075
0.3453454915028125,0.09340190849556931,-0.5892787330230537,0.014607064872137464,0.3909734048108444
0.34590450849718746,0.09277059153962106,-0.5861521134235949,0.014471787878644346,0.3899885631445943
0.34625,0.09238193319559299,-0.5842181203833743,0.014388674239787111,0.3893800914872367
0.34625,0.09238193321825881,-0.5842181201809828,0.014388674243233503,0.38938009148496744
0.34659549150281255,0.09199444629628101,-0.5822829392206057,0.014305937640585667,0.38877177418165526
0.34715450849718743,0.09136998674640884,-0.5791493717023511,0.014172867808018423,0.3877878369227046
0.3475,0.0909856154656815,-0.5772113378213406,0.014091122426840002,0.38717995022397195
0.3475,0.09098561548048213,-0.5772113375764089,0.014091122428836294,0.38717995021584123
0.3478454915028125,0.0906024530433922,-0.5752723145195793,0.014009757266482797,0.3865722393789137
0.34840450849718746,0.08998506987777871,-0.5721329625354259,0.013878913208810791,0.38558933242096954
0.34875,0.08960512091154668,-0.5701916275301336,0.013798547582283384,0.384982114914631
0.34875,0.08960512091794975,-0.5701916272440327,0.013798547582781609,0.3849821149010212
0.34909549150281255,0.08922641798051538,-0.5682495170289567,0.013718565321544696,0.3843750996633211
0.34965450849718743,0.08861632879300263,-0.5651056330509906,0.013589965440346866,0.38339337753687125
0.35,0.08824093586141293,-0.5631617892889071,0.013510990812621776,0.3827869310520886
0.35,0.08824093585904447,-0.563161788964412,0.013510990811628123,0.3827869310342113
0.3503454915028125,0.08786682538713239,-0.5612173972852729,0.013432402566721008,0.38218071802239345
0.35090450849718746,0.08726424335825388,-0.5580703116918015,0.013306064508226934,0.38120036329199386
0.35125,0.08689353677292519,-0.5561247969479711,0.01322849153544373,0.3805948067810017
0.35125,0.08689353676113165,-0.5561247965858848,0.013228491532897065,0.38059480675938795
0.35159549150281255,0.08652414778677947,-0.5541789723277751,0.013151307738115412,0.3799895195305489
0.35215450849718744,0.0859292786225465,-0.5510300805014581,0.013027247849397235,0.3790107416885463
0.3525,0.08556338339847656,-0.5490837696236384,0.012951086265002998,0.3784062104197247
0.3525,0.08556338337773722,-0.549083769230483,0.012951086261049616,0.37840621039593464
0.3528454915028125,0.08519883913403947,-0.547137395961594,0.01287531633900188,0.3778019885560216
0.35340450849718746,0.08461187810520177,-0.5439881441783607,0.012753549147217682,0.37682502246790406
0.35375,0.08425091216087129,-0.5420419401174812,0.012678807447612999,0.3762216669952397
0.35375,0.08425091213096575,-0.5420419396965124,0.012678807442285797,0.3762216669707071
0.35409549150281255,0.08389132825755821,-0.5400959264141112,0.012604459492055492,0.37561866505909963
0.35465450849718744,0.08331245731121717,-0.5369477962862872,0.01248499720254612,0.3746437689356555
0.355,0.08295652970408565,-0.5350026201717926,0.012411682340313368,0.3740417536927804
0.355,0.08295652966549452,-0.5350026197309652,0.012411682333789153,0.374041753670168
0.3553454915028125,0.08260201247968857,-0.5330578908051405,0.012338762831551935,0.37344013968745554
0.35590450849718747,0.082031397531945,-0.5299123828043402,0.012221614861799818,0.37246759257759904
0.35625,0.08168060684418688,-0.527969163665522,0.012149731970188375,0.37186709427138215
0.35625,0.08168060679728967,-0.527969163211233,0.01214973196260675,0.37186709425284
0.35659549150281256,0.08133125172049901,-0.5260266480010567,0.012078245493777354,0.3712670479757633
0.35715450849718744,0.08076904019785175,-0.5228852644635268,0.011963418057179117,0.3702971468979186
0.3575,0.08042347307449958,-0.5209449286223035,0.011892970203898512,0.3696983526464209
0.3575,0.08042347302003691,-0.5209449281618395,0.011892970195491043,0.3696983526354302
0.35784549150281253,0.08007936316505096,-0.5190055503706404,0.011822919218279736,0.3691000637052898
0.35840450849718747,0.07952568182918805,-0.5158697782365431,0.011710414962841035,0.3681331204425776
0.35875,0.07918541170612138,-0.5139332386461372,0.011641402940514243,0.36753622572926253
0.35875,0.07918541164492834,-0.5139332381874405,0.011641402931503717,0.3675362257288122
0.35909549150281256,0.07884661660109146,-0.5119979052260495,0.011572787578259885,0.36693989156218554
0.35965450849718744,0.07830156971083277,-0.5088691989314917,0.011462605289251136,0.3659762291989315
0.36,0.07796665576024679,-0.5069373447001282,0.011395027446994643,0.36538143568819964
0.36,0.07796665569321606,-0.5069373442514269,0.011395027437594666,0.36538143570092096
0.36034549150281253,0.07763323053617549,-0.5050069368545349,0.011327845358386707,0.3647872592751427
0.36090450849718747,0.07709689838452176,-0.5018867017706165,0.011219979731282506,0.363827208564303
0.36125,0.07676738469840061,-0.4999603881025543,0.011153831850701403,0.36323472183277944
0.36125,0.07676738462652757,-0.4999603876719805,0.011153831841125127,0.36323472186099576
0.36159549150281256,0.07643936917001104,-0.49803574999199807,0.011088078092352566,0.3626429094309782
0.36215450849718744,0.07591180701977737,-0.4949253267623449,0.010982519579595873,0.3616868050820668
0.3625,0.07558772204351186,-0.49300536552870905,0.010917794796888808,0.3610968323203341
0.3625,0.07558772196787314,-0.49300536512407694,0.010917794787348192,0.3610968323661268
0.36284549150281253,0.07526514026760753,-0.4910872955106407,0.01085346176671318,0.3605075911678157
0.3634045084971875,0.07474637769810592,-0.48798794561135145,0.010750196499744983,0.3595557681458521
0.36375,0.0744277339191783,-0.48607509674298394,0.01068688527432259,0.35896851588708756
0.36375,0.07442773384089582,-0.48607509637161617,0.010686885265023727,0.35896851595230234
0.36409549150281256,0.07411059395367262,-0.4841643390213997,0.010623962692892838,0.358382051948403
0.36465450849718745,0.07360063461908517,-0.48107723182522577,0.01052297247873275,0.3574348418730913
0.365,0.07328742850863254,-0.47917219569085223,0.010461062607436983,0.35685051380281324
0.365,0.073287428428842,-0.4791721953593813,0.010461062598575101,0.3568505138890298
0.36534549150281254,0.0729757224226178,-0.477269432990565,0.010399537544465168,0.3562670296101783
0.3659045084971875,0.07247454421276855,-0.4741956345733098,0.010300799934283589,0.3553247573397225
0.36625,0.07216675641408468,-0.4722990454918252,0.010240276609593086,0.3547435522401596
0.36625,0.07216675633394606,-0.47229904520669436,0.010240276601365847,0.3547435523490818
0.36659549150281256,0.07186046054432628,-0.4704048929161251,0.01018013355433996,0.35416324489252565
0.36715450849718745,0.07136801613332734,-0.4673453568186528,0.01008362198094132,0.3532262253900766
0.3675,0.07106561187413632,-0.46545777774650104,0.01002446788867567,0.3526483352605871
0.3675,0.0710656117944956,-0.46545777751165596,0.010024467881180119,0.35264833539210344
0.36784549150281254,0.0707646872856603,-0.4635727777362428,0.00996568885559727,0.3520713945702941
0.3684045084971875,0.07028090499102649,-0.46052833748993455,0.00987137282385365,0.35113993001064925
0.36875,0.06998383469550883,-0.4586502559122165,0.009813568274836695,0.35056553836805104
0.36875,0.06998383461750572,-0.4586502557317677,0.009813568268230877,0.35056553852281047
0.36909549150281257,0.06968822786333959,-0.4567748745882832,0.00975613294747045,0.34999214525165145
0.36965450849718745,0.06921301287612155,-0.4537462386644848,0.00966397828924017,0.34906652259658527
0.37,0.06892121298847624,-0.4518780639301508,0.009607501387824846,0.3484958030784819
0.37,0.06892121291304792,-0.45187806380655887,0.009607501382221311,0.34849580325662166
0.37034549150281254,0.06863085665834208,-0.45001268872317385,0.009551387293383468,0.3479261282185416
0.3709045084971875,0.06816409251532672,-0.4470004373561408,0.009461356462536142,0.3470066171719646
0.37125,0.06787748646096917,-0.4451424991470554,0.009406183296808118,0.3464397323484
0.37125,0.06787748638892571,-0.4451424990824351,0.009406183292307663,0.3464397325503458
0.37159549150281257,0.06759230065046387,-0.44328743761859846,0.009351366003020563,0.3458739350868799
0.37215450849718745,0.06713385093468453,-0.4402920216277533,0.009263418406765865,0.34496078646592077
0.3725,0.06685235021738369,-0.4384445696819796,0.00920952326065762,0.34439788693707213
0.3725,0.06685235014943211,-0.4384445696780499,0.009209523257337648,0.34439788716297964
0.37284549150281254,0.06657224334690875,-0.4366000495886552,0.00915597659311962,0.3438361144526751
0.3734045084971875,0.06612195357952987,-0.43362179116315036,0.009070068953128172,0.3429295590238013
0.37375,0.06584545898040989,-0.43178499613829924,0.009017424533827098,0.3423707827942218
0.37375,0.06584545891685746,-0.43178499619386945,0.009017424531648804,0.34237078304196483
0.37409549150281257,0.06557032908676996,-0.4299511665392936,0.008965120804810843,0.34181316952623486
0.37465450849718746,0.06512802872618845,-0.4269902615838501,0.008881207531661668,0.3409134172093586
0.375,0.0648564315663001,-0.4251642168962751,0.008829785204489708,0.34035888929008445
0.375,0.06485643150758287,-0.4251642170101815,0.008829785203465798,0.3403588895587572
0.37534549150281254,0.06458616759041391,-0.4233411503270999,0.008778695451492931,0.33980555663113443
0.37590450849718743,0.06415167215031355,-0.42039767257766225,0.008696729034862018,0.3389127961654977
0.37625,0.06388485560941484,-0.4185823972356689,0.008646499065005451,0.33836262845568676
0.37625,0.06388485555605844,-0.41858239740644904,0.008646499065114508,0.3383626287425538
0.3765954915028125,0.06361933871711985,-0.4167700927345054,0.008596593291451751,0.33781368467519235
0.37715450849718746,0.06319245191215198,-0.4138439991082998,0.008516524688607672,0.33692808361222715
0.3775,0.0629302923632994,-0.41203944131727466,0.008467456481227886,0.3363823749755079
0.3775,0.0629302923154791,-0.4120394415411902,0.008467456482445821,0.3363823752795069
0.37784549150281255,0.0626693972821166,-0.4102378282315411,0.00841870389623575,0.33583791536790963
0.37840450849718743,0.06224991318710102,-0.40732896536277696,0.008340482916799952,0.334959620414708
0.37875,0.06199228152344792,-0.4055350067624262,0.008292545251782255,0.3344184569431313
0.37875,0.061992281481329306,-0.4055350070360262,0.008292545254089293,0.3344184572633782
0.3790954915028125,0.06173587786430067,-0.4037439491395763,0.00824491450280495,0.3338785641360681
0.37965450849718746,0.061323583037803164,-0.40085206078128616,0.008168490180084401,0.3330077017453834
0.38,0.0610703459741517,-0.39906852119521186,0.008121651438118483,0.33247115717815034
0.38,0.06107034593773578,-0.39906852151460587,0.00812165144145364,0.33247115751293044
0.38034549150281255,0.06081829952190133,-0.39728782264765644,0.00807511083382858,0.331935901583398
0.38090450849718743,0.06041297506963013,-0.39441255776112855,0.008000431778602457,0.3310725787540429
0.38125,0.060163996400695065,-0.3926392003220805,0.00795466015525491,0.3305407150098748
0.38125,0.06016399636997097,-0.39263920068384034,0.007954660159556646,0.33054071535742324
0.3815954915028125,0.05991617035986187,-0.3908686092531134,0.00790917787629355,0.3300101553883669
0.38215450849718746,0.05951759392003948,-0.3880095306318919,0.007836192609976193,0.3291544606332683
0.3825,0.05927273572333554,-0.38624606717480375,0.00779145631590276,0.3286273284343818
0.3825,0.059272735697715136,-0.38624606757208896,0.0077914563210058334,0.3286273287916666
0.38284549150281255,0.05902899189288138,-0.3844852821482783,0.007747000608916475,0.3281015125150193
0.38340450849718744,0.05863693947821748,-0.38164187504879343,0.007675657864632372,0.32725351685023296
0.38375,0.05839606322105821,-0.3798879714387263,0.007631925304335324,0.3267311563214751
0.38375,0.058396063200726434,-0.3798879718684557,0.007631925310196971,0.3267311566861768
0.3840954915028125,0.05815626309199687,-0.378136646604644,0.007588464657777015,0.32621012141774364
0.38465450849718746,0.057770510841112024,-0.37530832769980316,0.007518713658445851,0.32536987941498374
0.385,0.05753347844281101,-0.3735636094285172,0.007475953597806889,0.3248523207769404
0.385,0.05753347842740149,-0.373563609884233,0.007475953604301824,0.32485232114617163
0.38534549150281255,0.05729748423039745,-0.3718213600541208,0.007433456903198204,0.3243360944656716
0.38590450849718744,0.056917810013999544,-0.36900748624480784,0.0073652476087833355,0.3235036452988869
0.38625,0.05668448480012561,-0.36727154378190385,0.007323429319245342,0.32299090946439696
0.38625,0.05668448478937611,-0.3672715442593995,0.007323429326296378,0.3229909098366255
0.3865954915028125,0.05645216037529201,-0.3655379515814964,0.007281866010754821,0.32247951018815
0.38715450849718747,0.05607834525340922,-0.3627378285393019,0.007215149333336286,0.32165487857800384
0.3875,0.05584859282454245,-0.36101022255647836,0.007174242718243759,0.3211469777216601
0.3875,0.05584859281802759,-0.3610102230508135,0.007174242725730809,0.321146978094272
0.38784549150281256,0.05561980455545176,-0.35928484084271073,0.0071335828930758904,0.3206404153202238
0.38840450849718744,0.05525163408420905,-0.3564977311985313,0.007068310880403872,0.3198236123492319
0.38875,0.05502532309136644,-0.35477799754638156,0.0070282865817604245,0.31932055038051993
0.38875,0.05502532308878473,-0.35477799805297394,0.007028286589610384,0.31932055075215415
0.38909549150281253,0.054799940596672675,-0.3530603561586387,0.006988501102358804,0.31881882654737453
0.38965450849718747,0.054437205997148644,-0.350285487353202,0.006924627093011865,0.3180098503482421
0.39,0.05421420883234876,-0.3485731418156609,0.006885456581027947,0.3175116233052684
0.39,0.054214208833439845,-0.34857314233009906,0.006885456589171985,0.31751162367442737
0.39034549150281256,0.05399210564687963,-0.34686275178700415,0.0068465171596007735,0.31701473194889446
0.39090450849718744,0.053634604830957805,-0.3440993234588363,0.0067839959095951155,0.31621356822598445
0.39125,0.0534147982315657,-0.3423938662256441,0.00674565155501708,0.3157201645587566
0.39125,0.053414798235996465,-0.3423938667439475,0.006745651563393898,0.31572016492463206
0.39159549150281253,0.05319585238859394,-0.3406902241825155,0.006707530821687099,0.31522809206481034
0.39215450849718747,0.052843390855024215,-0.3379374151295872,0.006646318605820642,0.3144347144591275
0.3925,0.052626656428940474,-0.33623833500218114,0.006608773737102384,0.3139461152175766
0.3925,0.05262665643636057,-0.33623833552124305,0.006608773745644907,0.31394611557911956
0.39284549150281256,0.052410750964482784,-0.33454092730030793,0.006571445293096019,0.31345884060835605
0.39340450849718744,0.052063142572717436,-0.3317979020231234,0.006511499983189503,0.3126732109041817
0.39375,0.051849367251294284,-0.33010468037551066,0.006474728930207263,0.31218938983511124
0.39375,0.05184936726137123,-0.3301046808926267,0.0064747289388549555,0.31218939019139935
0.39409549150281253,0.051636390638311214,-0.3284129870012147,0.0064381673881769,0.31170688484373626
0.3946545084971875,0.05129345827369605,-0.32567890189650955,0.0063794485116509215,0.3109289530455771
0.395,0.051082534701427,-0.32399101644323813,0.006343426638152305,0.3104498766177661
0.395,0.05108253471398935,-0.3239910169573338,0.006343426646879725,0.3104498769685429
0.39534549150281256,0.05087238122649909,-0.32230451476553074,0.006307607652485376,0.3099721057090889
0.39590450849718745,0.050533957387335765,-0.3195785241968842,0.006250076437686126,0.30920181007100633
0.39625,0.05032578427067019,-0.31789545274490305,0.0062147801671898345,0.3087274374982668
0.39625,0.05032578428491313,-0.31789545325081525,0.006214780175868763,0.3087274378420296
0.39659549150281254,0.05011835436200682,-0.31621362118886936,0.006179680456703142,0.30825435787790795
0.3971545084971875,0.049784281638641514,-0.3134948831777849,0.006123299861537404,0.30749162486582055
0.3975,0.04957876400950238,-0.31181610698062306,0.006088706689557703,0.3070219080285426
0.3975,0.04957876402591836,-0.31181610747920785,0.006088706698235091,0.3070219083644406
0.39784549150281256,0.04937396449480333,-0.3101384284222967,0.006054304048503565,0.30655346954875323
0.39840450849718745,0.049044095990857565,-0.3074261103921961,0.005999038780051169,0.3057982137732474
0.39875,0.048841145478276254,-0.30575111792358417,0.005965127289723703,0.3053330972948257
0.39875,0.048841145496517344,-0.3057511184109171,0.005965127298354094,0.30533309762254873
0.39909549150281254,0.048638889850432895,-0.3040770834877878,0.005931400603333139,0.30486924257381826
0.3996545084971875,0.04831308958642784,-0.3013703684355825,0.0058772171397567475,0.3041213670077406
0.4,0.04811262464360157,-0.29969865915144134,0.005843967011867473,0.30366078836673155
0.4,0.04811262466360912,-0.29969865962861136,0.005843967020456413,0.3036607886867481
0.40034549150281257,0.04791283327932221,-0.29802777201478337,0.005810896266109854,0.30320145295068934
0.40090450849718745,0.047590976532628795,-0.29532586475388933,0.0057577628719906685,0.3024608492769158
0.40125,0.04739292264174043,-0.29365695306880424,0.0057251548948380505,0.3020047390892353
0.40125,0.04739292266329337,-0.29365695353642995,0.005725154903378308,0.302004739402395
0.40159549150281254,0.04719552299988902,-0.2919887325155003,0.005692721186075653,0.30154985177773325
0.4021545084971875,0.04687749661817282,-0.28929086641465984,0.005640607929053252,0.30081640104404483
0.4025,0.04668178647784597,-0.2876242859813393,0.005608624009285083,0.30036468355526624
0.4025,0.04668178650082837,-0.28762428643957283,0.0056086240177885644,0.3003646838627867
0.40284549150281257,0.04648671328308551,-0.2859582717880522,0.005576809555615645,0.2999141669607348
0.40340450849718745,0.04617241597397193,-0.28326371611083173,0.005525688326173428,0.2991877406462952
0.40375,0.04597898967475382,-0.28159902451492896,0.005494311502196615,0.2987403345018169
0.40375,0.04597898969891026,-0.2815990249626192,0.005494311510648198,0.29874033480439977
0.40409549150281254,0.045786185087251165,-0.27993478175087433,0.005463099657350203,0.298294105904412
0.4046545084971875,0.04547552767513631,-0.27724284959649725,0.005412944191557715,0.29757456748089794
0.405,0.04528433284442432,-0.2755796333466709,0.005382158647151222,0.29713138678899115
0.405,0.0452843328698547,-0.27557963378345857,0.005382158655556822,0.2971313870861764
0.40534549150281257,0.04509374659670536,-0.2739167574630115,0.005351533913962096,0.2966893592709976
0.40590450849718746,0.04478665223042763,-0.2712268142629546,0.005302319816281706,0.2959765662435113
0.40625,0.04459764415478806,-0.2695646942197772,0.005272110896059593,0.2955375219911461
0.40625,0.04459764418125718,-0.269564694643781,0.005272110904403629,0.29553752228348157
0.40659549150281254,0.044409233665482606,-0.26790281656428283,0.00524205894241971,0.29509960596855217
0.40715450849718743,0.04410563797515207,-0.26521428917435264,0.005193763710527773,0.2943934125527104
0.4075,0.043918779676572914,-0.2635529262381499,0.005164117933880579,0.29395841436796655
0.4075,0.043918779703793986,-0.26355292664916646,0.005164117942136791,0.2939584146557402
0.4078454915028125,0.04373251011236645,-0.26189171980386333,0.005134625606132485,0.2935245194558672
0.40840450849718746,0.04343236128001185,-0.2592041059185527,0.005087228651428026,0.29282477981281424
0.40875,0.04324762353971232,-0.2575432069281635,0.005058133724308143,0.2923937381012098
0.40875,0.04324762356700708,-0.25754320732358915,0.005058133732401417,0.2923937383845171
0.40909549150281255,0.043063467817422145,-0.2558823922636592,0.005029189057401103,0.2919637753468643
0.40965450849718743,0.04276672652508531,-0.2531952698557575,0.004982671716252805,0.291270347365151
0.41,0.0425840878103541,-0.25153459327937916,0.0049541165336222616,0.2908431757235912
0.41,0.04258408783758239,-0.251534593658158,0.004954116541526406,0.2908431760016575
0.4103454915028125,0.04240202649766629,-0.24987394412397376,0.004925708750644993,0.2904170600735376
0.41090450849718746,0.04210866572046128,-0.2471869805367313,0.004880054279911208,0.28972980955437355
0.41125,0.0419281120339437,-0.24552634211561444,0.004852028921957615,0.2893064275127368
0.41125,0.04192811206037873,-0.24552634247325628,0.004852028929575868,0.28930642778457843
0.41159549150281255,0.041748133173047805,-0.24386569096410818,0.0048241484280065715,0.288884080637227
0.41215450849718743,0.04145813782622517,-0.24117865164626834,0.00477934198755649,0.2882028859803987
0.4125,0.04127966243899833,-0.23951792953153803,0.004751837702769029,0.2877832219310861
0.4125,0.041279662464062894,-0.23951792986605763,0.004751837710030825,0.28778322219613983
0.4128454915028125,0.0411017612459028,-0.23785717259481198,0.004724476064301445,0.2873645752085869
0.41340450849718746,0.04081512762650598,-0.23516992871777884,0.0046805046750937815,0.28668933231842875
0.41375,0.040638730690714164,-0.23350906793846227,0.004653513849352486,0.28627332659382254
0.41375,0.040638730713748156,-0.23350906824755582,0.004653513856179561,0.2862733268515489
0.41409549150281255,0.04046290913440317,-0.23184816940361155,0.004626663759157666,0.28585832421178375
0.41465450849718744,0.0401796441732409,-0.2291607042873263,0.0045835162383546235,0.28518895156164575
0.415,0.040005332218083806,-0.22749972041691643,0.004557032349622853,0.28477655958340703
0.415,0.04000533223851383,-0.22749972069805707,0.004557032355947178,0.2847765598331942
0.4153454915028125,0.039831598485785075,-0.22583871587767618,0.0045306875775105344,0.28436516168987214
0.41590450849718746,0.03955171881966251,-0.22315113002217074,0.004488354450481485,0.2837016054186103
0.41625,0.03937950414191542,-0.22149011196018048,0.004462372009578792,0.2832928008372925
0.41625,0.039379504159297224,-0.22149011221123527,0.004462372015348052,0.2832928010785096
0.41659549150281255,0.03920787200424593,-0.21982911094922086,0.004436527339637433,0.282884986665241
0.41715450849718744,0.03893140289889787,-0.21714162561085001,0.004395000731300224,0.28222722558404423
0.4175,0.038761302870257155,-0.2154807374764154,0.004369515210706734,0.28182200333490404
0.4175,0.03876130288437814,-0.21548073769681217,0.004369515215897551,0.28182200356702825
0.4178454915028125,0.03859179097286579,-0.21381992514272927,0.0043441663676555215,0.2814177742301428
0.41840450849718747,0.038318765156546156,-0.21113288467826663,0.00430343987961212,0.2807658246573837
0.41875,0.03815080149732184,-0.2094723670818765,0.0042784476362088064,0.28036420391516226
0.41875,0.038150801507698326,-0.20947236726869656,0.004278447640775954,0.2803642041381897
0.41909549150281256,0.037983432627468804,-0.2078120052823297,0.0042535912067714005,0.2799635862620336
0.41965450849718744,0.037713889082084985,-0.2051258783698858,0.004213659785144119,0.27931750660698307
0.42,0.03754808709736418,-0.2034660487659305,0.004189157974321799,0.27891953346778303
0.42,0.03754808710483777,-0.2034660489220487,0.004189157978342063,0.2789195336799411
0.42034549150281253,0.03738288742397346,-0.20180647625983916,0.004164791319877602,0.2785225812444027
0.42090450849718747,0.03711687019090407,-0.19912185619177894,0.004125651116592408,0.2778824760393893
0.42125,0.03695325807273114,-0.19746310920764118,0.0041016376113936215,0.2774882260260251
0.42125,0.036953258077282405,-0.19746310933333341,0.004101637614857931,0.27748822622622
0.42159549150281256,0.036790256472839136,-0.19580474197696357,0.004077758789465236,0.277095023275775
0.42215450849718744,0.03652781360711219,-0.1931223471090959,0.0040394070374548,0.2764610469779324
0.4225,0.0363664218089008,-0.191465154697403,0.004015880351120802,0.2760706271999726
0.4225,0.036366421810902036,-0.1914651547959449,0.004015880354075961,0.27607062738793214
0.42284549150281253,0.03620564926513563,-0.18980848608174777,0.003992488039199329,0.2756812900910958
0.42340450849718747,0.035946831920214126,-0.1871291599986873,0.003954922932760364,0.27505365017552336
0.42375,0.03578769263497092,-0.18547407159077856,0.003931882147923078,0.27466720109813203
0.42375,0.03578769263500316,-0.1854740716652331,0.003931882150472492,0.2746672012759776
0.42409549150281256,0.035629181748587105,-0.18381967251112136,0.003908975574986375,0.27428187956782
0.42465450849718744,0.035374043468020505,-0.18114438457828938,0.003872196164638035,0.2736608389240722
0.425,0.03521719024098199,-0.17949202752225504,0.0038496408719660854,0.2732785356827166
0.425,0.03521719023947262,-0.17949202757598418,0.003849640874180349,0.2732785358516153
0.42534549150281253,0.035060974881866665,-0.177840546971035,0.003827219759606931,0.2728974146114194
0.4259045084971875,0.03480957110774568,-0.1751703932159893,0.0037912258611841106,0.2722832931099016
0.42625,0.034655038575624825,-0.17352147333772996,0.003769156105130522,0.2719053462388597
0.42625,0.03465503857277328,-0.17352147337129592,0.0037691561070309527,0.27190534639832936
0.42659549150281256,0.034501153650342384,-0.17187363890993748,0.0037472206141612972,0.2715286459793578
0.42715450849718745,0.03425354141137827,-0.16920984281166368,0.0037120127247857993,0.27092182091519096
0.4275,0.034101365149799896,-0.16756514488555105,0.0036904289533205123,0.27054847636665424
0.4275,0.03410136514587979,-0.16756514490051133,0.0036904289549374906,0.27054847651629704
0.42784549150281254,0.03394984648245074,-0.1659217632721292,0.00366897963516492,0.2701764525696368
0.4284045084971875,0.03370608426386826,-0.16326567653473456,0.0036345588570092895,0.26957735794494303
0.42875,0.03355630073924104,-0.1616260646698382,0.0036134618753097536,0.269208896370104
0.42875,0.0335563007339692,-0.16162606466537555,0.003613461876621938,0.2692088965101578
0.42909549150281256,0.033407185038883666,-0.15998802188080763,0.003592499625092352,0.2688418390318527
0.42965450849718745,0.033167332755471346,-0.15734112438282255,0.003558867587188127,0.26825096348763905
0.43,0.033019979321446125,-0.15570754171377563,0.003538258507554995,0.26788769861955475
0.43,0.03301997931477961,-0.15570754169198642,0.003538258508588262,0.26788769875186996
0.43034549150281254,0.03287330419397355,-0.1540758026083077,0.0035177845136403034,0.26752593022617394
0.4309045084971875,0.032637423238137314,-0.15143970134369536,0.0034849432897707962,0.26694381357430425
0.43125,0.03249253818292781,-0.14981316920994375,0.0034648234810586457,0.26658608982408843
0.43125,0.032492538174462265,-0.14981316917240217,0.00346482348180768,0.2665860899511755
0.43159549150281257,0.032348342187250544,-0.1481887764987089,0.0034448391741159733,0.26622996274239435
0.43215450849718745,0.03211649553819377,-0.14556520358759656,0.0034127911999086353,0.2656571913216727
0.4325,0.03197411816169184,-0.14394682009206325,0.0033931622359635754,0.2653053806522896
0.4325,0.03197411815134665,-0.14394682004120077,0.003393162236465494,0.265305380777373
0.43284549150281254,0.031832440896085765,-0.1423308928024501,0.0033736692379456173,0.26495527384772877
0.4334045084971875,0.03160469328484854,-0.13972170286064636,0.003342417230772383,0.264392474928301
0.43375,0.03146486402047066,-0.13811264122930297,0.003323280843469043,0.2640469732609489
0.43375,0.03146486400843215,-0.13811264117000024,0.003323280843804708,0.2640469733886435
0.43409549150281257,0.03132574626187859,-0.1365063731319229,0.003304280923411486,0.26370328864539955
0.43465450849718745,0.031102164438425697,-0.13391354098767322,0.0032738278178431972,0.2631511244438098
0.435,0.030964925045934677,-0.13231504837467686,0.003255185862249022,0.2628123479566108
0.435,0.030964925032565118,-0.13231504831179178,0.003255185862488083,0.2628123480893848
0.43534549150281254,0.0308284089654405,-0.13071970698335228,0.0032366809053634865,0.2624755066821561
0.4359045084971875,0.030609062099999522,-0.12814532668808587,0.0032070298137473106,0.2619346685035607
0.43625,0.03047445595227806,-0.12655872407926944,0.0031888842516759434,0.2616030501635227
0.43625,0.03047445593813183,-0.1265587240217575,0.0031888842519404367,0.2616030503066567
0.43659549150281257,0.030340585437964522,-0.12497565102978542,0.0031708762501509264,0.2612734893196291
0.43715450849718746,0.030125545716212874,-0.12242193759551935,0.003142030462905987,0.2607446926027816
0.4375,0.029993618210155604,-0.12084862163221964,0.0031243833725456372,0.26042067938036784
0.4375,0.02999361819591602,-0.12084862158907465,0.0031243833729637923,0.2604206795388572
0.43784549150281254,0.029862439308864352,-0.11927923510530919,0.0031068744424870365,0.26009884945708317
0.43840450849718743,0.029651782716898847,-0.11674852973316531,0.00307883747198668,0.2595828302620082
0.43875,0.02952258180008172,-0.1151899768067314,0.0030616910851455708,0.25926688135530007
0.43875,0.02952258178652098,-0.11518997678489398,0.0030616910858424712,0.2592668815334045
0.4390954915028125,0.02939414327119772,-0.1136357763191743,0.003044683511179677,0.2589532447917146
0.43965450849718746,0.029187950546003788,-0.11113055564356787,0.003017459179401067,0.25845075818574365
0.44,0.029061527335184304,-0.10958832850778509,0.0030008159451174565,0.2581433445072603
0.44,0.029061527322920857,-0.10958832851369345,0.003000815946182579,0.25814334470781863
0.44034549150281255,0.028935881289900177,-0.10805090219589883,0.002984312250873012,0.25783837555991956
0.44090450849718743,0.028734238988413673,-0.10557379153479578,0.0029579048169294936,0.2573501962347247
0.44125,0.02861064844893505,-0.10404954841495763,0.002941767488323367,0.25705180132267036
0.44125,0.028610648438655448,-0.10404954845544599,0.0029417674898496336,0.25705180154839247
0.4415954915028125,0.028487851044332796,-0.10253058286448279,0.002925770529695896,0.25675598741572436
0.44215450849718746,0.028290852695527186,-0.10008437360899143,0.002900184853792205,0.2562829128026537
0.4425,0.02817015436780916,-0.0985798798605284,0.0028845565968522195,0.2559940353174356
0.4425,0.02817015436032244,-0.09857987993907705,0.0028845565989091943,0.2559940355680197
0.44284549150281255,0.02805026654230623,-0.09708117246046126,0.002869069675767027,0.2557078799447247
0.44340450849718743,0.027858013864507987,-0.09466884368352145,0.0028443114155370054,0.2552507358718016
0.44375,0.02774027264250116,-0.09318598625234814,0.0028291959392868307,0.2549718937289923
0.44375,0.02774027263884022,-0.0931859863776898,0.0028291959419817106,0.25497189400550857
0.4440954915028125,0.027623360924576908,-0.09170946059136732,0.0028142229416812732,0.2546959210869792
0.44465450849718746,0.027435965198874264,-0.08933420606285544,0.00279029879133853,0.25425557029911056
0.445,0.027321252222598895,-0.08787501153478987,0.002775700505531183,0.25398730655866963
0.445,0.027321252224068372,-0.0878750117169554,0.0027757005089955105,0.2539873068620082
0.44534549150281255,0.02720738966078952,-0.08642273651566616,0.002761246066960298,0.2537220679185299
0.44590450849718744,0.027024973332189988,-0.08408799792765531,0.0027381640430549784,0.25329942137199973
0.44625,0.026913367042871294,-0.08265465454986956,0.0027240882458290246,0.25304231178968845
0.44625,0.02691336705086742,-0.08265465479758381,0.002724088250191058,0.2530423121197001
0.4465954915028125,0.026802634310855975,-0.0812288675753133,0.002710157947112207,0.2527883934541559
0.44715450849718746,0.026625332888252237,-0.07893837448231138,0.002687927721485231,0.2523844239588092
0.4475,0.02651692027400755,-0.07753325825016479,0.0026743808147062812,0.2521390858243601
0.4475,0.026516920289416133,-0.07753325857110971,0.002674380820024141,0.25213908617921066
0.44784549150281255,0.026409406968980496,-0.07613639227626004,0.002660981403595232,0.25189711820495647
0.44840450849718744,0.02623737122822996,-0.07389420774114709,0.0026396146726337232,0.2515128754394461
0.44875,0.026132249242671383,-0.07251991159356551,0.002626604394747895,0.2512799769316173
0.44875,0.026132249265682493,-0.07251991199056533,0.0026266044009998634,0.2512799773084578
0.4490954915028125,0.026028055341515588,-0.07115462489148024,0.0026137440207258914,0.2510506438562936
0.44965450849718747,0.025861453750235207,-0.06896519440482445,0.002593254886176607,0.2506872690937784
0.45,0.02575973084287636,-0.06762455864633701,0.002580790545564225,0.25046753800592625
0.45,0.025759730872755494,-0.06762455911669854,0.00258079055263145,0.25046753840128394
0.45034549150281256,0.025658968246335165,-0.06629376513089992,0.002568478989458144,0.2502515850208627
0.45090450849718744,0.02549798947091248,-0.06416196491462492,0.002548884317368871,0.24991032334888405
0.45125,0.02539978712800904,-0.06285810618022561,0.0025369770034317255,0.24970455368837835
0.45125,0.025399787162725396,-0.06285810671510396,0.002536977011064738,0.24970455409836995
0.45159549150281253,0.02530258118122871,-0.0615650033350537,0.002525225877682441,0.24950279376594167
0.45215450849718747,0.025147436469438948,-0.05949618251456,0.0025065455931339783,0.24918500104176836
0.4525,0.02505289061393493,-0.05823251739763064,0.002495208335960321,0.24899405565723778
0.4525,0.025052890649673795,-0.058232517976826714,0.0024952083437321383,0.2489940560775796
0.45284549150281256,0.024959381426423774,-0.05698060750857132,0.002484031223142379,0.2488073703333657
0.45340450849718744,0.02481030651909655,-0.05498061613830218,0.002466288480722752,0.24851451138103078
0.45375,0.024719568512669134,-0.053760873713187114,0.002455536316889391,0.2483393182642826
0.45375,0.024719568543021514,-0.05376087429906739,0.002455536324107884,0.24833931868939293
0.45409549150281253,0.024629911783073347,-0.0525539719334369,0.0024449487993917266,0.2481686516912327
0.45465450849718747,0.02448716778464529,-0.05062916281691812,0.0024281699416565726,0.2479022852919683
0.455,0.024400404617143462,-0.04945737756654585,0.0024180198242709497,0.2477438245606054
0.455,0.024400404632373987,-0.049457378096549334,0.002418019829899994,0.2477438249827026
0.45534549150281256,0.024314771500889572,-0.04829959749553519,0.0024080393375059644,0.24759016729993383
0.45590450849718744,0.02417864386326437,-0.04645678491268161,0.002392253520319709,0.2473519124819859
0.45625,0.024096036947133442,-0.04533725854376638,0.0023827239914681973,0.2472111904434617
0.45625,0.0240960369337812,-0.04533725892344455,0.0023827239940816492,0.24721119085159743
0.45659549150281253,0.024014612341228758,-0.04423296304628955,0.0023733694137927225,0.24707554926028058
0.4571545084971875,0.023885406864744364,-0.042479317053274304,0.002358607748681014,0.2468670265946355
0.4575,0.02380714871280909,-0.04141653519590152,0.0023497182769645474,0.24674503290059221
0.4575,0.02380714865371475,-0.04141653529502051,0.0023497182747385767,0.24674503327931493
0.45784549150281256,0.023730127210121063,-0.04037023794136764,0.002341009156436503,0.24662838253117822
0.45840450849718745,0.023608161811733287,-0.038713089989896504,0.002327303205026285,0.2464511239360462
0.45875,0.023534449813645948,-0.037711578587941025,0.0023190730859280243,0.2463487679010197
0.45875,0.023534449688962344,-0.03771157824159434,0.002319073076734604,0.24634876822956364
0.45909549150281254,0.023462028547673264,-0.036727781231387514,0.0023110284033978747,0.24625198101498566
0.4596545084971875,0.023347619586895713,-0.03517431761355371,0.0022984078703311033,0.24610730247861418
0.46,0.02327864619638917,-0.0342384255774517,0.0022908546039002737,0.2460253255895543
0.46,0.023278645986263266,-0.03423842460078473,0.0022908545855786326,0.24602532584267
0.46034549150281256,0.023211013963107003,-0.03332137853012945,0.002283490998004744,0.2459490784885856
0.46090450849718745,0.023104456353861692,-0.031878206300625836,0.002271980533972658,0.2458379131687423
0.46125,0.02304039539266083,-0.031011808380254767,0.002265117651418869,0.2457767773530037
0.46125,0.02304039508211333,-0.031011806604266903,0.002265117622288422,0.24577677750487809
0.46159549150281254,0.022977717936326594,-0.030165192521188187,0.0022584471027083234,0.24572143205938599
0.4621545084971875,0.022879259327614834,-0.028837782430344717,0.0022480622788823537,0.24564412757988474
0.4625,0.022820248922687917,-0.02804391163563613,0.002241896704030119,0.24560388359756488
0.4625,0.022820248508537505,-0.028043908966440056,0.0022418966636377257,0.24560388362981547
0.46284549150281257,0.022762651202959117,-0.027270456089684106,0.0022359238064594057,0.24556935245846262
0.46340450849718745,0.022672462262900067,-0.026062500831943558,0.002226666568082682,0.24552544649355018
0.46375,0.022618586156216543,-0.025342943478088437,0.0022211957717999387,0.24550559399017305
0.46375,0.022618585654592377,-0.02534293997336871,0.0022211957217539314,0.24550559390336482
0.46409549150281254,0.022566133721117924,-0.024644020172554872,0.0022159149043825717,0.2454912006380679
0.4646545084971875,0.02248427879440305,-0.023556790564448385,0.0022077691285123944,0.2454792022350711
0.465,0.022435549171445853,-0.022911705320045255,0.00220297853523139,0.24547856154499248
0.465,0.022435548622749234,-0.02291170125662484,0.002202978479785653,0.2454785613702214
0.46534549150281257,0.022388232131667643,-0.022286969052827166,0.00219837144414331,0.24548292058238982
0.46590450849718745,0.022314646562400186,-0.02131879320962672,0.002191299522376275,0.24550013779610777
0.46625,0.022270992584107037,-0.020746438292613512,0.0021871607837792456,0.24551676081784088
0.46625,0.02227099205114064,-0.020746434181213292,0.0021871607296878974,0.24551676062134367
0.46659549150281254,0.02222871648056815,-0.020193599678373877,0.0021831952096718456,0.24553770475010858
0.4671545084971875,0.02216319751578398,-0.01933960867874744,0.0021771366899861495,0.24558016599766988
0.4675,0.022124463615770102,-0.018836263605487076,0.002173607443021067,0.24561131523565402
0.4675,0.022124463172183643,-0.01883626011152195,0.0021736073983231142,0.24561131510932202
0.46784549150281257,0.02208705090292701,-0.01835107634038848,0.002170237370007322,0.245645896723102
0.46840450849718746,0.022029267136026306,-0.017603331006413616,0.002165110456179119,0.24570840723048076
0.46875,0.021995223264415192,-0.017163468848516297,0.002162135944487706,0.24575062486245614
0.46875,0.02199522297524782,-0.01716346661627393,0.00216213591638334,0.2457506248989253
0.46909549150281254,0.021962426762659696,-0.01673997285353409,0.0021593037407075947,0.2457952124374095
0.46965450849718743,0.02191194629258017,-0.016088003014890637,0.002155009816513286,0.24587156564488027
0.47,0.02188230884362717,-0.015704707765325544,0.0021525262932175163,0.24592083822137456
0.47,0.021882308745401032,-0.015704707207411225,0.002152526285841408,0.24592083848257112
0.4703454915028125,0.021853834833300678,-0.015335703067233804,0.0021501665145858937,0.24597130560691
0.47090450849718746,0.021810166137637817,-0.014767376439606465,0.0021465970118318797,0.24605463781033476
0.47125,0.021784624559565792,-0.014432929439112348,0.0021445363201239858,0.24610664212506528
0.47125,0.021784624649629873,-0.01443293059463166,0.0021445363333054018,0.24610664262028478
0.47159549150281255,0.0217601596982684,-0.014110588249745287,0.002142580454110317,0.2461586316253939
0.47215450849718743,0.02172279443376899,-0.013613130169591566,0.0021396246857040557,0.24624187880472692
0.4725,0.021701036305220106,-0.013319642198449071,0.00213791907403549,0.24629227885320176
0.4725,0.021701036545695322,-0.013319644736615722,0.00213791910367789,0.24629227953882854
0.4728454915028125,0.021680271015405036,-0.013036130583482498,0.002136300246318207,0.24634150615555586
0.47340450849718746,0.02164871708770394,-0.012597084742353945,0.0021338526204449783,0.24641790686721185
0.47375,0.021630444956184502,-0.012337049036657931,0.0021324388571960155,0.24646266656968566
0.47375,0.021630445289580955,-0.012337052397807177,0.002132438896983419,0.24646266736942557
0.47409549150281255,0.021613087195630987,-0.01208504134625155,0.002131095630211437,0.24650523209870628
0.47465450849718743,0.021586883975673786,-0.011693006714603322,0.0021290610273377196,0.2465688227324697
0.475,0.02157182021918361,-0.011459689707638802,0.0021278832076984167,0.24660450370874493
0.475,0.02157182058699763,-0.01145969329861252,0.0021278832511669424,0.2466045045416241
0.4753454915028125,0.021557596944411103,-0.01123270828526916,0.0021267619849079985,0.24663718205606525
0.47590450849718746,0.021536310619847752,-0.010877778450675215,0.002125058782697995,0.24668324350081025
0.47625,0.02152419052789513,-0.010665424430528682,0.00212406967624486,0.24670726565676052
0.47625,0.021524190884071447,-0.010665427781887945,0.00212406971829875,0.24670726645880875
0.47659549150281255,0.021512838056583806,-0.01045799614863441,0.0021231256769612965,0.2467277529093301
0.47715450849718744,0.02149604104278008,-0.010131917067467943,0.0021216865905060657,0.2467531796068423
0.4775,0.02148659759635045,-0.009935792229229367,0.0021208477501395906,0.24676402820749782
0.4775,0.021486597912478568,-0.009935795068087077,0.0021208477876427756,0.24676402894046237
0.4778454915028125,0.021477844994941403,-0.009743456714085797,0.002120044845273522,0.24677113157451885
0.47840450849718746,0.021465087155801532,-0.00943957425166618,0.0021188161625874244,0.24677469828194434
0.47875,0.021458032757403562,-0.00925590029876051,0.0021180971965630625,0.24677206206522662
0.47875,0.02145803302125738,-0.009255902544648033,0.002118097228175742,0.24677206271393232
0.47909549150281255,0.021451583717115835,-0.009075122436126558,0.0021174070235558226,0.24676581592742522
0.47965450849718744,0.02144236440808288,-0.008788205830233285,0.0021163469167970674,0.24674831521836432
0.48,0.021437375081163487,-0.008614034845673666,0.0021157243302063022,0.2467331380586492
0.48,0.02143737529205794,-0.008614036562732252,0.0021157243558555653,0.24673313862254792
0.4803454915028125,0.021432893673531593,-0.00844207100010378,0.002115125074505571,0.246714828469199
0.48090450849718747,0.02142664286300395,-0.008168085259487949,0.0021142015574464696,0.2466790494157312
0.48125,0.02142334963730322,-0.008001155862464563,0.002113657475095562,0.24665347749998617
0.48125,0.021423349801136943,-0.008001157199040295,0.0021136574954082154,0.24665347798410633
0.48159549150281256,0.02142045432033586,-0.007835909719134913,0.002113132598006159,0.24662555779687906
0.48215450849718744,0.02141652900640153,-0.007571785982174112,0.0021123215119020038,0.24657608047394358
0.4825,0.02141451974377738,-0.007410385584684707,0.0021118424763152542,0.24654329183928034
0.4825,0.021414519869175145,-0.007410386718139641,0.002111842492180173,0.2465432922477097
0.48284549150281253,0.021412788391719395,-0.007250274529484337,0.0021113795530397776,0.24650917881580947
0.48340450849718747,0.021410487700734608,-0.006993704536664163,0.0021106627870652287,0.24645197444437605
0.48375,0.021409320736603704,-0.006836549614832383,0.0021102387265777094,0.24641588966550163
0.48375,0.021409320832432674,-0.006836550708235541,0.0021102387388757774,0.24641588999859906
0.48409549150281256,0.02140830749827749,-0.0066803907443955665,0.00210982846787171,0.24637964351472752
0.48465450849718744,0.021406906518117184,-0.006429654984785021,0.0021091924935143875,0.2463214957903104
0.485,0.02140613536479418,-0.0062757926135995155,0.0021088158890674403,0.2462863862544435
0.485,0.021406135438794424,-0.006275793785894086,0.002108815898541917,0.24628638650955442
0.48534549150281253,0.021405397994164986,-0.0061227099616511385,0.0021084513621119393,0.24625229611319235
0.48590450849718747,0.021404196887548854,-0.005876539260830284,0.002107886084405959,0.24620009051030417
0.48625,0.021403403112119725,-0.005725268436125946,0.002107551325842654,0.2461701200975429
0.48625,0.021403403170297052,-0.005725269746081667,0.0021075513330648284,0.24617012027199722
0.48659549150281256,0.021402537341542148,-0.005574619180947793,0.002107227358432219,0.2461422359420568
0.48715450849718744,0.021400919140563312,-0.0053320850029137485,0.0021067252476140042,0.24610219236108843
0.4875,0.021399748769323403,-0.005182894392811622,0.002106428152114029,0.24608094408257725
0.4875,0.021399748815845422,-0.005182895836443493,0.002106428157502574,0.24608094417711945
0.48784549150281253,0.021398424714781122,-0.005034210507068866,0.0021061408900592375,0.24606260952989745
0.4884045084971875,0.021395913100754144,-0.004794638141739062,0.0021056963412577605,0.24603955102803501
0.48875,0.021394110936125303,-0.004647156730705,0.0021054338002717394,0.24602959741558858
0.48875,0.021394110973564896,-0.004647158250328128,0.002105433804133968,0.24602959743635708
0.48909549150281256,0.02139210583701004,-0.004500098653251309,0.0021051803839459236,0.24602304232991815
0.48965450849718745,0.02138841373173237,-0.004262998120455356,0.002104789250124485,0.24601979330072632
0.49,0.021385850076050282,-0.004116955820456977,0.0021045589717535334,0.24602236575463518
0.49,0.021385850105883383,-0.004116957321199963,0.002104558974327047,0.2460223657122788
0.49034549150281254,0.021383072086999556,-0.003971275435479055,0.0021043372996479973,0.2460284110587867
0.4909045084971875,0.02137813317397798,-0.0037362861727060557,0.0021039965484932663,0.24604540202021782
0.49125,0.021374818603248545,-0.003591482245420362,0.002103796866843351,0.24606020124582675
0.49125,0.02137481862653448,-0.0035914836128873623,0.0021037968683259426,0.2460602011511704
0.49159549150281256,0.021371317733587507,-0.0034469931898573358,0.0021036054193487833,0.24607811338216218
0.49215450849718745,0.021365295640128373,-0.0032138396533223125,0.002103312874720102,0.2461132424923778
0.4925,0.02136138124469754,-0.003070117338379282,0.0021031426044563245,0.2461384145019158
0.4925,0.021361381262817194,-0.003070118450611867,0.0021031426050222945,0.24613841435936798
0.49284549150281254,0.021357345370624975,-0.0029266711131571044,0.0021029803080831384,0.24616592928440337
0.4934045084971875,0.021350618171349103,-0.002695126942485792,0.0021027344482404697,0.24621470340636076
0.49375,0.021346380379478003,-0.0025523528772780336,0.0021025927697060098,0.2462469903946107
0.49375,0.02134638039457768,-0.002552353608429309,0.0021025927695198436,0.2462469901986212
0.49409549150281257,0.02134211580493782,-0.0024098193468762305,0.002102458888952133,0.24628051269238474
0.49465450849718745,0.021335235595014594,-0.0021796778046195785,0.00210225868449856,0.2463364741317639
0.495,0.021331045687196005,-0.0020377248311074124,0.002102145050856001,0.24637154240846915
0.495,0.02133104570174478,-0.0020377250558714353,0.00210214505010149,0.24637154215200344
0.49534549150281254,0.021326942498389338,-0.0018959757563967769,0.0021020391005654427,0.24640652319527215
0.4959045084971875,0.02132057064227409,-0.0016670244832709808,0.002101883883012414,0.2464619636921013
0.49625,0.02131684946762225,-0.0015257568628558264,0.0021017979450587074,0.2464949086696756
0.49625,0.0213168494828741,-0.001525756482105904,0.0021017979439853546,0.24649490836743182
0.49659549150281257,0.02131333236571896,-0.0013846517987552238,0.0021017196197650055,0.24652639762066006
0.49715450849718745,0.021308152164569223,-0.0011566516550004602,0.002101608976402146,0.24657334903688416
0.4975,0.021305311788836483,-0.0010159131899804283,0.0021015505230819196,0.24659936262738555
0.4975,0.021305311803186705,-0.0010159121893396348,0.002101550522030148,0.24659936233787164
0.49784549150281254,0.02130277888666532,-0.0008752888458382274,0.0021014996417645696,0.2466227121054174
0.4984045084971875,0.021299391898710815,-0.0006479598897981707,0.002101433334908059,0.24665414685327852
0.49875,0.02129776979835884,-0.0005075676010583048,0.00210140224871466,0.2466692837571883
0.49875,0.02129776980751338,-0.0005075661170705088,0.0021014022480592342,0.24666928357422507
0.49909549150281257,0.021296526599080712,-0.00036723377304061146,0.002101378714271619,0.24668092053592533
0.49965450849718746,0.021295348074971392,-0.0001402539640442561,0.0021013566240469885,0.2466919790004198
0.5,0.021295145842991952,-8.345380118883672e-10,0.0021013528509785983,0.24669387879188157
0.5,0.021295145842991962,8.345370776327382e-10,0.0021013528509785996,0.2466938787918816
0.5003454915028125,0.02129534807497141,0.00014025396404339556,0.0021013566240469903,0.2466919790004198
0.5009045084971875,0.021296526599080774,0.0003672337730399511,0.0021013787142716215,0.24668092053592489
0.50125,0.02129776980751346,0.0005075661170699673,0.0021014022480592373,0.24666928357422452
0.50125,0.021297769798358943,0.0005075676010577678,0.0021014022487146665,0.24666928375718786
0.5015954915028125,0.02129939189871093,0.0006479598897975564,0.0021014333349080655,0.246654146853278
0.5021545084971875,0.021302778886665465,0.0008752888458377531,0.0021014996417645783,0.24662271210541672
0.5025,0.02130531180318685,0.0010159121893392397,0.0021015505220301567,0.24659936233787097
0.5025,0.021305311788836663,0.0010159131899800048,0.0021015505230819313,0.24659936262738485
0.5028454915028125,0.021308152164569407,0.0011566516550000113,0.002101608976402157,0.24657334903688335
0.5034045084971874,0.021313332365719147,0.001384651798754595,0.0021017196197650155,0.24652639762065903
0.50375,0.021316849482874295,0.0015257564821052126,0.002101797943985365,0.2464949083674308
0.50375,0.021316849467622467,0.0015257568628550921,0.002101797945058721,0.24649490866967466
0.5040954915028125,0.021320570642274314,0.0016670244832702461,0.0021018838830124285,0.24646196369210036
0.5046545084971875,0.021326942498389588,0.001895975756396108,0.002102039100565458,0.24640652319527104
0.505,0.021331045701745023,0.0020377250558708784,0.002102145050101504,0.24637154215200227
0.505,0.02133104568719628,0.0020377248311068538,0.002102145050856018,0.24637154240846798
0.5053454915028125,0.021335235595014865,0.002179677804619101,0.002102258684498576,0.24633647413176266
0.5059045084971875,0.021342115804938076,0.002409819346875894,0.002102458888952149,0.24628051269238366
0.50625,0.02134638039457793,0.0025523536084290925,0.002102592769519858,0.24624699019861998
0.50625,0.021346380379478284,0.0025523528772778093,0.002102592769706027,0.24624699039460948
0.5065954915028125,0.02135061817134937,0.002695126942485558,0.0021027344482404857,0.24621470340635954
0.5071545084971875,0.021357345370625253,0.0029266711131567718,0.002102980308083155,0.2461659292844021
0.5075,0.021361381262817482,0.003070118450611521,0.002103142605022312,0.24613841435936668
0.5075,0.021361381244697858,0.003070117338378986,0.0021031426044563453,0.24613841450191457
0.5078454915028126,0.0213652956401287,0.0032138396533221026,0.002103312874720124,0.2461132424923766
0.5084045084971874,0.021371317733587837,0.003446993189857049,0.002103605419348806,0.246078113382161
0.50875,0.021374818626534814,0.0035914836128870843,0.002103796868325965,0.2460602011511692
0.50875,0.021374818603248913,0.0035914822454200693,0.0021037968668433764,0.24606020124582548
0.5090954915028125,0.021378133173978346,0.003736286172705766,0.002103996548493292,0.2460454020202166
0.5096545084971875,0.021383072086999917,0.0039712754354787804,0.0021043372996480234,0.2460284110587856
0.51,0.021385850105883744,0.004116957321199672,0.002104558974327072,0.24602236571227762
0.51,0.021385850076050664,0.004116955820456719,0.002104558971753562,0.24602236575463413
0.5103454915028125,0.021388413731732746,0.004262998120455142,0.0021047892501245124,0.24601979330072515
0.5109045084971875,0.02139210583701042,0.004500098653251379,0.0021051803839459518,0.24602304232991706
0.51125,0.021394110973565278,0.004647158250328285,0.002105433804133996,0.24602959743635594
0.51125,0.02139411093612572,0.0046471567307051435,0.00210543380027177,0.24602959741558741
0.5115954915028125,0.021395913100754553,0.004794638141739155,0.002105696341257791,0.24603955102803388
0.5121545084971875,0.021398424714781518,0.005034210507068908,0.002106140890059268,0.24606260952989648
0.5125,0.02139974881584581,0.005182895836443326,0.002106428157502604,0.24608094417711854
0.5125,0.021399748769323823,0.005182894392811435,0.002106428152114062,0.24608094408257628
0.5128454915028126,0.021400919140563725,0.005332085002913384,0.0021067252476140367,0.2461021923610875
0.5134045084971874,0.021402537341542547,0.005574619180947554,0.0021072273584322506,0.2461422359420559
0.51375,0.02140340317029743,0.005725269746081451,0.002107551333064859,0.24617012027199647
0.51375,0.021403403112120134,0.005725268436125702,0.002107551325842689,0.24617012009754224
0.5140954915028125,0.02140419688754925,0.005876539260830164,0.002107886084405993,0.2462000905103036
0.5146545084971875,0.02140539799416536,0.006122709961650738,0.002108451362111972,0.24625229611319183
0.515,0.021406135438794785,0.006275793785893643,0.0021088158985419496,0.2462863865095541
0.515,0.021406135364794573,0.006275792613599129,0.002108815889067476,0.2462863862544431
0.5153454915028125,0.021406906518117566,0.006429654984784731,0.0021091924935144222,0.24632149579031004
0.5159045084971875,0.02140830749827785,0.006680390744395231,0.0021098284678717463,0.24637964351472763
0.51625,0.02140932083243302,0.006836550708235399,0.002110238738875812,0.24641588999859912
0.51625,0.021409320736604086,0.0068365496148321755,0.0021102387265777476,0.2464158896655017
0.5165954915028125,0.02141048770073498,0.006993704536664178,0.0021106627870652673,0.24645197444437628
0.5171545084971875,0.021412788391719745,0.0072502745294845735,0.002111379553039816,0.2465091788158099
0.5175,0.021414519869175485,0.007410386718139687,0.002111842492180212,0.24654329224771032
0.5175,0.02141451974377775,0.007410385584684808,0.0021118424763152954,0.24654329183928084
0.5178454915028126,0.021416529006401893,0.007571785982174012,0.0021123215119020463,0.24657608047394436
0.5184045084971874,0.02142045432033622,0.007835909719134908,0.002113132598006206,0.24662555779688036
0.51875,0.02142334980113729,0.008001157199040326,0.0021136574954082614,0.24665347798410772
0.51875,0.0214233496373036,0.008001155862464611,0.0021136574750956105,0.24665347749998745
0.5190954915028125,0.021426642863004327,0.008168085259487727,0.002114201557446518,0.24667904941573252
0.5196545084971875,0.021432893673531968,0.008442071000103484,0.0021151250745056194,0.24671482846920037
0.52,0.021437375292058296,0.008614036562732179,0.0021157243558556135,0.2467331386225494
0.52,0.021437375081163876,0.008614034845673526,0.0021157243302063525,0.24673313805865058
0.5203454915028125,0.02144236440808325,0.00878820583023332,0.0021163469167971177,0.2467483152183659
0.5209045084971875,0.02145158371711621,0.009075122436126877,0.0021174070235558742,0.24676581592742688
0.52125,0.021458033021257747,0.009255902544648333,0.002118097228175794,0.24677206271393415
0.52125,0.02145803275740396,0.009255900298760793,0.0021180971965631193,0.24677206206522861
0.5215954915028125,0.021465087155801938,0.009439574251666282,0.0021188161625874807,0.24677469828194623
0.5221545084971875,0.021477844994941788,0.009743456714085734,0.0021200448452735805,0.24677113157452124
0.5225,0.021486597912478936,0.009935795068086888,0.0021208477876428337,0.24676402894046495
0.5225,0.02148659759635086,0.009935792229229173,0.002120847750139652,0.24676402820750026
0.5228454915028126,0.02149604104278046,0.010131917067467714,0.0021216865905061256,0.24675317960684484
0.5234045084971874,0.021512838056584174,0.01045799614863417,0.002123125676961357,0.24672775290933294
0.52375,0.02152419088407181,0.010665427781887551,0.0021240697182988108,0.24670726645881164
0.52375,0.021524190527895528,0.01066542443052835,0.0021240696762449243,0.2467072656567634
0.5240954915028125,0.02153631061984814,0.010877778450674742,0.002125058782698058,0.24668324350081308
0.5246545084971875,0.021557596944411474,0.011232708285268508,0.0021267619849080596,0.24663718205606813
0.525,0.021571820586997997,0.011459693298611904,0.002127883251167003,0.24660450454162694
0.525,0.02157182021918401,0.011459689707638167,0.002127883207698481,0.24660450370874779
0.5253454915028125,0.02158688397567419,0.011693006714602716,0.0021290610273377833,0.2465688227324725
0.5259045084971875,0.02161308719563139,0.012085041346251093,0.002131095630211501,0.24650523209870914
0.52625,0.021630445289581357,0.012337052397806822,0.002132438896983483,0.2464626673694284
0.52625,0.021630444956184935,0.012337049036657598,0.0021324388571960823,0.24646266656968846
0.5265954915028125,0.021648717087704376,0.012597084742353801,0.0021338526204450477,0.24641790686721488
0.5271545084971875,0.02168027101540549,0.013036130583482228,0.0021363002463182777,0.24634150615555886
0.5275,0.021701036545695766,0.013319644736615184,0.0021379191036779597,0.24629227953883154
0.5275,0.021701036305220578,0.013319642198448495,0.002137919074035563,0.24629227885320487
0.5278454915028126,0.021722794433769448,0.013613130169590685,0.0021396246857041286,0.2462418788047301
0.5284045084971875,0.02176015969826887,0.014110588249744345,0.0021425804541103915,0.2461586316253971
0.52875,0.02178462464963033,0.014432930594630836,0.0021445363333054755,0.24610664262028806
0.52875,0.021784624559566285,0.014432929439111489,0.002144536320124063,0.24610664212506853
0.5290954915028125,0.02181016613763831,0.014767376439605547,0.002146597011831958,0.24605463781033815
0.5296545084971875,0.021853834833301156,0.015335703067232866,0.0021501665145859704,0.24597130560691335
0.53,0.021882308745401518,0.015704707207410133,0.002152526285841483,0.24592083848257426
0.53,0.02188230884362769,0.015704707765324434,0.002152526293217596,0.24592083822137784
0.5303454915028125,0.021911946292580683,0.016088003014889402,0.002155009816513365,0.24587156564488352
0.5309045084971875,0.021962426762660227,0.01673997285353278,0.0021593037407076758,0.2457952124374128
0.53125,0.021995222975248363,0.017163466616272705,0.0021621359163834218,0.24575062489892857
0.53125,0.02199522326441577,0.017163468848515103,0.002162135944487792,0.2457506248624595
0.5315954915028125,0.02202926713602688,0.01760333100641237,0.002165110456179205,0.24570840723048415
0.5321545084971875,0.022087050902927608,0.018351076340387008,0.0021702373700074095,0.2456458967231053
0.5325,0.022124463172184253,0.01883626011152033,0.002173607398323201,0.24561131510932505
0.5325,0.022124463615770744,0.018836263605485477,0.002173607443021157,0.24561131523565705
0.5328454915028125,0.022163197515784612,0.019339608678745956,0.002177136689986239,0.24558016599767296
0.5334045084971875,0.02222871648056879,0.02019359967837234,0.002183195209671935,0.24553770475011155
0.53375,0.022270992051141303,0.020746434181211755,0.0021871607296879863,0.2455167606213464
0.53375,0.02227099258410773,0.020746438292612048,0.002187160783779339,0.24551676081784368
0.5340954915028125,0.02231464656240087,0.021318793209625517,0.002191299522376365,0.24550013779611035
0.5346545084971874,0.022388232131668323,0.02228696905282601,0.0021983714441433985,0.24548292058239224
0.535,0.022435548622749914,0.022911701256623694,0.002202978479785743,0.24547856137022395
0.535,0.022435549171446568,0.022911705320044155,0.0022029785352314832,0.24547856154499506
0.5353454915028125,0.022484278794403754,0.023556790564447323,0.0022077691285124876,0.2454792022350738
0.5359045084971875,0.02256613372111864,0.024644020172553727,0.002215914904382664,0.2454912006380704
0.53625,0.022618585654593095,0.025342939973367607,0.002221195721754024,0.24550559390336732
0.53625,0.022618586156217292,0.02534294347808734,0.002221195771800034,0.24550559399017546
0.5365954915028125,0.022672462262900827,0.026062500831942545,0.0022266665680827783,0.24552544649355257
0.5371545084971875,0.022762651202959887,0.027270456089683006,0.0022359238064595032,0.24556935245846503
0.5375,0.022820248508538272,0.028043908966438966,0.002241896663637823,0.24560388362981786
0.5375,0.02282024892268871,0.028043911635635042,0.0022418967040302193,0.24560388359756732
0.5378454915028125,0.022879259327615642,0.02883778243034378,0.002248062278882454,0.24564412757988696
0.5384045084971875,0.022977717936327392,0.030165192521187364,0.0022584471027084227,0.24572143205938826
0.53875,0.023040395082114147,0.031011806604266032,0.0022651176222885207,0.24577677750488014
0.53875,0.023040395392661676,0.031011808380253865,0.0022651176514189714,0.2457767773530058
0.5390954915028126,0.02310445635386256,0.031878206300624885,0.0022719805339727604,0.24583791316874412
0.5396545084971874,0.023211013963107888,0.033321378530128606,0.0022834909980048463,0.24594907848858727
0.54,0.023278645986264154,0.034238424600784,0.002290854585578735,0.24602532584267162
0.54,0.0232786461963901,0.034238425577450944,0.002290854603900381,0.24602532558955598
0.5403454915028125,0.023347619586896656,0.035174317613552865,0.002298407870331211,0.24610730247861573
0.5409045084971875,0.023462028547674214,0.03672778123138641,0.0023110284033979814,0.24625198101498702
0.54125,0.023534449688963326,0.03771157824159313,0.002319073076734713,0.24634876822956495
0.54125,0.023534449813646958,0.037711578587939866,0.002319073085928136,0.24634876790102103
0.5415954915028125,0.02360816181173433,0.03871308998989526,0.0023273032050263984,0.24645112393604734
0.5421545084971875,0.023730127210122128,0.04037023794136643,0.002341009156436617,0.24662838253117914
0.5425,0.023807148653715818,0.04141653529501934,0.0023497182747386908,0.24674503327931582
0.5425,0.023807148712810193,0.041416535195900404,0.002349718276964665,0.24674503290059308
0.5428454915028125,0.023885406864745468,0.04247931705327307,0.0023586077486811314,0.2468670265946364
0.5434045084971875,0.02401461234122989,0.044232963046288216,0.002373369413792842,0.2470755492602814
0.54375,0.024096036933782317,0.04533725892344335,0.002382723994081767,0.2472111908515982
0.54375,0.024096036947134608,0.045337258543765135,0.00238272399146832,0.24721119044346246
0.5440954915028126,0.024178643863265525,0.04645678491268027,0.002392253520319832,0.2473519124819868
0.5446545084971874,0.02431477150089074,0.04829959749553355,0.002408039337506088,0.24759016729993466
0.545,0.024400404632375167,0.0494573780965475,0.0024180198299001187,0.24774382498270336
0.545,0.024400404617144683,0.049457377566544045,0.002418019824271079,0.24774382456060626
0.5453454915028125,0.024487167784646536,0.050629162816915985,0.0024281699416567023,0.24790228529196895
0.5459045084971875,0.024629911783074606,0.052553971933434654,0.002444948799391858,0.24816865169123337
0.54625,0.024719568543022787,0.05376087429906518,0.002455536324108018,0.24833931868939368
0.54625,0.024719568512670452,0.05376087371318486,0.002455536316889528,0.24833931826428324
0.5465954915028125,0.02481030651909788,0.05498061613829978,0.0024662884807228904,0.24851451138103137
0.5471545084971875,0.024959381426425127,0.056980607508568606,0.002484031223142518,0.24880737033336614
0.5475,0.02505289064967515,0.05823251797682393,0.0024952083437322792,0.24899405607758027
0.5475,0.025052890613936327,0.05823251739762788,0.0024952083359604657,0.24899405565723834
0.5478454915028125,0.02514743646944036,0.05949618251455705,0.002506545593134125,0.2491850010417689
0.5484045084971875,0.02530258118123016,0.06156500333505064,0.0025252258776825905,0.24950279376594217
0.54875,0.025399787162726846,0.0628581067151009,0.002536977011064888,0.24970455409837047
0.54875,0.025399787128010533,0.06285810618022261,0.0025369770034318795,0.24970455368837885
0.5490954915028126,0.02549798947091396,0.06416196491462177,0.0025488843173690242,0.24991032334888458
0.5496545084971874,0.02565896824633668,0.06629376513089656,0.0025684789894582986,0.250251585020863
0.55,0.02575973087275704,0.06762455911669524,0.002580790552631607,0.25046753840128416
0.55,0.025759730842877936,0.0676245586463337,0.002580790545564385,0.2504675380059264
0.5503454915028125,0.02586145375023679,0.06896519440482128,0.0025932548861767706,0.2506872690937789
0.5509045084971875,0.02602805534151719,0.07115462489147692,0.0026137440207260583,0.25105064385629416
0.55125,0.026132249265684103,0.07251991199056179,0.002626604401000033,0.2512799773084585
0.55125,0.026132249242673027,0.07251991159356194,0.0026266043947480674,0.25127997693161797
0.5515954915028125,0.026237371228231613,0.07389420774114332,0.0026396146726338967,0.25151287543944684
0.5521545084971875,0.02640940696898218,0.07613639227625607,0.002660981403595409,0.2518971182049572
0.5525,0.026516920289417836,0.07753325857110559,0.0026743808200243194,0.25213908617921127
0.5525,0.026516920274009294,0.07753325825016068,0.002674380814706464,0.25213908582436073
0.5528454915028125,0.026625332888254007,0.07893837448230713,0.002687927721485415,0.2523844239588097
0.5534045084971875,0.026802634310857783,0.08122886757530871,0.0027101579471123945,0.2527883934541563
0.55375,0.026913367050869233,0.08265465479757925,0.002724088250191247,0.25304231211970063
0.55375,0.026913367042873147,0.08265465454986501,0.002724088245829218,0.253042311789689
0.5540954915028126,0.027024973332191855,0.08408799792765073,0.002738164043055173,0.2532994213720003
0.5546545084971874,0.02720738966079141,0.08642273651566137,0.002761246066960497,0.2537220679185305
0.555,0.02732125222407027,0.08787501171695043,0.00277570050899571,0.2539873068620088
0.555,0.027321252222600824,0.08787501153478494,0.0027757005055313844,0.25398730655867013
0.5553454915028125,0.027435965198876217,0.08933420606285038,0.0027902987913387338,0.25425557029911106
0.5559045084971875,0.02762336092457888,0.09170946059136226,0.00281422294168148,0.25469592108697975
0.55625,0.0277402726388422,0.09318598637768467,0.0028291959419819187,0.2549718940055091
0.55625,0.027740272642503186,0.09318598625234303,0.0028291959392870423,0.25497189372899276
0.5565954915028125,0.027858013864510017,0.0946688436835163,0.002844311415537219,0.2552507358718022
0.5571545084971875,0.0280502665423083,0.09708117246045599,0.0028690696757672474,0.2557078799447255
0.5575,0.028170154360324537,0.09857987993907173,0.0028845565989094176,0.2559940355680204
0.5575,0.02817015436781129,0.09857987986052318,0.0028845565968524467,0.25599403531743636
0.5578454915028125,0.02829085269552932,0.10008437360898605,0.0029001848537924322,0.2562829128026545
0.5584045084971875,0.02848785104433494,0.10253058286447746,0.002925770529696124,0.25675598741572503
0.55875,0.0286106484386576,0.10404954845544061,0.0029417674898498634,0.25705180154839324
0.55875,0.02861064844893725,0.10404954841495226,0.0029417674883236026,0.25705180132267114
0.5590954915028126,0.02873423898841587,0.1055737915347902,0.002957904816929729,0.2573501962347255
0.5596545084971875,0.02893588128990241,0.108050902195893,0.002984312250873253,0.25783837555992045
0.56,0.029061527322923105,0.10958832851368759,0.0030008159461828226,0.25814334470781963
0.56,0.029061527335186597,0.10958832850777925,0.003000815945117706,0.25814334450726134
0.5603454915028125,0.02918795054600609,0.11113055564356175,0.0030174591794013173,0.2584507581857447
0.5609045084971875,0.029394143271200063,0.11363577631916792,0.0030446835111799303,0.2589532447917155
0.56125,0.029522581786523325,0.11518997678488774,0.0030616910858427254,0.25926688153340544
0.56125,0.029522581800084102,0.11518997680672513,0.003061691085145829,0.259266881355301
0.5615954915028125,0.029651782716901224,0.116748529733159,0.0030788374719869383,0.2595828302620092
0.5621545084971875,0.029862439308866767,0.11927923510530265,0.0031068744424872976,0.26009884945708406
0.5625,0.029993618195918458,0.12084862158906794,0.0031243833729640586,0.2604206795388582
0.5625,0.029993618210158075,0.12084862163221294,0.0031243833725459053,0.2604206793803687
0.5628454915028125,0.03012554571621537,0.12242193759551252,0.003142030462906261,0.2607446926027827
0.5634045084971875,0.030340585437967058,0.12497565102977844,0.003170876250151207,0.2612734893196304
0.56375,0.030474455938134387,0.12655872402175028,0.003188884251940719,0.2616030503066579
0.56375,0.03047445595228066,0.12655872407926225,0.0031888842516762314,0.261603050163524
0.5640954915028125,0.030609062100002145,0.12814532668807863,0.0032070298137476016,0.261934668503562
0.5646545084971875,0.030828408965443182,0.13071970698334506,0.003236680905363784,0.26247550668215736
0.565,0.030964925032567803,0.13231504831178464,0.00325518586248838,0.262812348089386
0.565,0.03096492504593741,0.13231504837466976,0.0032551858622493256,0.26281234795661207
0.5653454915028125,0.031102164438428434,0.13391354098766584,0.003273827817843502,0.2631511244438111
0.5659045084971874,0.031325746261881365,0.13650637313191524,0.003304280923411796,0.26370328864540094
0.56625,0.03146486400843494,0.13811264116999264,0.003323280843805023,0.26404697338864513
0.56625,0.031464864020473486,0.13811264122929548,0.0033232808434693617,0.2640469732609505
0.5665954915028125,0.031604693284851354,0.13972170286063892,0.003342417230772702,0.26439247492830265
0.5671545084971875,0.03183244089608861,0.14233089280244254,0.0033736692379459413,0.26495527384773054
0.5675,0.03197411815134952,0.14394682004119322,0.0033931622364658195,0.26530538077737464
0.5675,0.03197411816169475,0.1439468200920557,0.0033931622359639063,0.2653053806522913
0.5678454915028125,0.03211649553819669,0.14556520358758895,0.0034127911999089697,0.2656571913216746
0.5684045084971875,0.03234834218725348,0.1481887764987014,0.003444839174116311,0.2662299627423963
0.56875,0.03249253817446521,0.14981316917239465,0.00346482348180802,0.26658608995117755
0.56875,0.0324925381829308,0.1498131692099363,0.00346482348105899,0.26658608982409043
0.5690954915028125,0.03263742323814034,0.1514397013436878,0.003484943289771144,0.26694381357430613
0.5696545084971875,0.032873304193976625,0.1540758026082998,0.00351778451364066,0.26752593022617605
0.57,0.03301997931478267,0.15570754169197848,0.0035382585085886186,0.2678876987518721
0.57,0.03301997932144924,0.15570754171376763,0.003538258507555357,0.2678876986195569
0.5703454915028126,0.033167332755474524,0.15734112438281428,0.0035588675871884904,0.26825096348764077
0.5709045084971874,0.03340718503888686,0.1599880218807994,0.00359249962509272,0.2688418390318546
0.57125,0.0335563007339724,0.16162606466536739,0.003613461876622309,0.2692088965101598
0.57125,0.0335563007392443,0.16162606466983,0.0036134618753101318,0.26920889637010603
0.5715954915028125,0.03370608426387151,0.16326567653472626,0.003634558857009669,0.2695773579449452
0.5721545084971875,0.03394984648245401,0.16592176327212088,0.0036689796351653055,0.2701764525696391
0.5725,0.034101365145883085,0.16756514490050303,0.003690428954937879,0.2705484765162994
0.5725,0.034101365149803234,0.16756514488554278,0.0036904289533209052,0.2705484763666565
0.5728454915028125,0.034253541411381615,0.1692098428116554,0.0037120127247861935,0.27092182091519323
0.5734045084971875,0.034501153650345756,0.1718736389099291,0.0037472206141616967,0.2715286459793602
0.57375,0.034655038572776665,0.17352147337128737,0.0037691561070313543,0.27190534639833175
0.57375,0.03465503857562825,0.17352147333772136,0.0037691561051309314,0.27190534623886237
0.5740954915028125,0.034809571107749154,0.17517039321598077,0.0037912258611845252,0.2722832931099042
0.5746545084971875,0.03506097488187019,0.17784054697102653,0.0038272197596073507,0.2728974146114219
0.575,0.035217190239476164,0.17949202757597568,0.003849640874180772,0.2732785358516178
0.575,0.03521719024098559,0.1794920275222466,0.0038496408719665147,0.27327853568271915
0.5753454915028126,0.03537404346802413,0.18114438457828091,0.003872196164638464,0.27366083892407456
0.5759045084971874,0.035629181748590755,0.18381967251111272,0.00390897557498681,0.27428187956782246
0.57625,0.03578769263500685,0.1854740716652244,0.00393188215047293,0.2746672012759798
0.57625,0.03578769263497465,0.18547407159076992,0.003931882147923522,0.2746672010981344
0.5765954915028125,0.03594683192021789,0.1871291599986784,0.003954922932760809,0.2750536501755255
0.5771545084971875,0.03620564926513942,0.18980848608173895,0.003992488039199782,0.27568129009109826
0.5775,0.03636642181090585,0.19146515479593584,0.004015880354076415,0.2760706273879344
0.5775,0.03636642180890466,0.19146515469739409,0.0040158803511212635,0.27607062719997505
0.5778454915028125,0.03652781360711606,0.1931223471090869,0.004039407037455264,0.2764610469779349
0.5784045084971875,0.03679025647284303,0.19580474197695483,0.004077758789465705,0.27709502327577756
0.57875,0.03695325807728631,0.1974631093333248,0.004101637614858402,0.2774882262262225
0.57875,0.03695325807273511,0.1974631092076326,0.004101637611394098,0.2774882260260275
0.5790954915028125,0.03711687019090806,0.19912185619177009,0.004125651116592887,0.2778824760393917
0.5796545084971875,0.03738288742397748,0.2018064762598305,0.004164791319878091,0.27852258124440543
0.58,0.037548087104841796,0.20346604892204032,0.0041891579783425534,0.2789195336799438
0.58,0.037548087097368274,0.203466048765922,0.004189157974322297,0.27891953346778575
0.5803454915028126,0.03771388908208907,0.20512587836987728,0.004213659785144616,0.27931750660698573
0.5809045084971874,0.03798343262747287,0.20781200528232116,0.0042535912067719,0.27996358626203655
0.58125,0.0381508015077024,0.20947236726868795,0.004278447640776455,0.2803642041381926
0.58125,0.03815080149732597,0.20947236708186803,0.004278447636209312,0.28036420391516503
0.5815954915028125,0.03831876515655029,0.21113288467825814,0.004303439879612627,0.2807658246573865
0.5821545084971875,0.03859179097286993,0.21381992514272088,0.004344166367656029,0.2814177742301454
0.5825,0.03876130288438229,0.21548073769680387,0.004369515215898062,0.2818220035670311
0.5825,0.038761302870261374,0.215480737476407,0.004369515210707251,0.2818220033349067
0.5828454915028125,0.038931402898902095,0.21714162561084174,0.004395000731300742,0.28222722558404684
0.5834045084971875,0.039207872004250174,0.21982911094921256,0.004436527339637955,0.28288498666524364
0.58375,0.03937950415930147,0.22149011221122705,0.004462372015348576,0.28329280107851235
0.58375,0.039379504141919736,0.22149011196017224,0.004462372009579323,0.2832928008372952
0.5840954915028125,0.039551718819666834,0.2231511300221626,0.004488354450482019,0.283701605418613
0.5846545084971875,0.039831598485789425,0.2258387158776682,0.00453068757751107,0.2843651616898747
0.585,0.040005332238518175,0.2274997206980494,0.004557032355947715,0.28477655983319683
0.585,0.04000533221808822,0.22749972041690858,0.004557032349623397,0.2847765595834096
0.5853454915028126,0.0401796441732453,0.22916070428731866,0.0045835162383551665,0.2851889515616483
0.5859045084971874,0.0404629091344076,0.23184816940360375,0.004626663759158212,0.28585832421178614
0.58625,0.0406387307137526,0.23350906824754816,0.00465351385618011,0.2862733268515514
0.58625,0.04063873069071867,0.23350906793845458,0.004653513849353042,0.28627332659382504
0.5865954915028125,0.0408151276265105,0.23516992871777134,0.004680504675094339,0.2866893323184312
0.5871545084971875,0.04110176124590731,0.23785717259480457,0.004724476064302003,0.28736457520858927
0.5875,0.041279662464067404,0.2395179298660501,0.0047518377100313845,0.2877832221961423
0.5875,0.041279662439002926,0.2395179295315305,0.004751837702769594,0.2877832219310883
0.5878454915028125,0.04145813782622974,0.2411786516462609,0.004779341987557056,0.2882028859804011
0.5884045084971875,0.041748133173052426,0.24386569096410085,0.004824148428007147,0.2888840806372295
0.58875,0.04192811206038338,0.24552634247324898,0.004852028929576452,0.2893064277845812
0.58875,0.0419281120339484,0.24552634211560712,0.0048520289219582055,0.28930642751273955
0.5890954915028125,0.042108665720465996,0.24718698053672408,0.0048800542799118,0.2897298095543762
0.5896545084971875,0.042402026497671,0.24987394412396693,0.004925708750645588,0.2904170600735405
0.59,0.04258408783758712,0.2515345936581514,0.004954116541527005,0.29084317600166043
0.59,0.04258408781035891,0.2515345932793724,0.00495411653362287,0.2908431757235941
0.5903454915028126,0.04276672652509009,0.2531952698557511,0.00498267171625341,0.29127034736515384
0.5909045084971875,0.04306346781742698,0.2558823922636529,0.005029189057401715,0.29196377534686707
0.59125,0.04324762356701195,0.2575432073235831,0.0050581337324020325,0.29239373838451976
0.59125,0.043247623539717256,0.25754320692815746,0.005058133724308767,0.2923937381012125
0.5915954915028125,0.04343236128001679,0.25920410591854676,0.0050872286514286515,0.2928247798128169
0.5921545084971875,0.04373251011237147,0.2618917198038576,0.005134625606133122,0.29352451945586994
0.5925,0.043918779703799045,0.26355292664916113,0.005164117942137436,0.29395841465574307
0.5925,0.043918779676578056,0.2635529262381446,0.005164117933881232,0.2939584143679694
0.5928454915028125,0.04410563797515721,0.26521428917434753,0.005193763710528431,0.2943934125527134
0.5934045084971875,0.044409233665487824,0.26790281656427783,0.005242058942420378,0.29509960596855506
0.59375,0.0445976441812624,0.26956469464377625,0.005272110904404297,0.2955375222834844
0.59375,0.04459764415479334,0.2695646942197724,0.005272110896060271,0.2955375219911492
0.5940954915028125,0.04478665223043293,0.2712268142629499,0.005302319816282385,0.2959765662435142
0.5946545084971875,0.04509374659671069,0.27391675746300703,0.005351533913962785,0.2966893592710007
0.595,0.04528433286986004,0.2755796337834544,0.005382158655557514,0.29713138708617953
0.595,0.04528433284442976,0.2755796333466667,0.005382158647151924,0.2971313867889942
0.5953454915028125,0.045475527675141694,0.27724284959649304,0.0054129441915584135,0.29757456748090105
0.5959045084971875,0.04578618508725657,0.2799347817508702,0.005463099657350908,0.2982941059044153
0.59625,0.04597898969891567,0.28159902496261535,0.0054943115106489025,0.2987403348044029
0.59625,0.045978989674759316,0.2815990245149251,0.00549431150219733,0.29874033450182
0.5965954915028125,0.04617241597397743,0.28326371611082796,0.005525688326174143,0.29918774064629833
0.5971545084971874,0.04648671328309095,0.2859582717880485,0.005576809555616356,0.29991416696073797
0.5975,0.046681786500833794,0.2876242864395689,0.005608624017789275,0.30036468386278975
0.5975,0.04668178647785147,0.2876242859813355,0.005608624009285802,0.30036468355526935
0.5978454915028125,0.04687749661817829,0.2892908664146559,0.005640607929053967,0.30081640104404794
0.5984045084971875,0.04719552299989454,0.2919887325154959,0.00569272118607637,0.301549851777736
0.59875,0.047392922663298885,0.2936569535364259,0.005725154903379026,0.3020047394023977
0.59875,0.047392922641746,0.29365695306880024,0.005725154894838773,0.30200473908923786
0.5990954915028125,0.04759097653263442,0.29532586475388556,0.005757762871991395,0.3024608492769182
0.5996545084971875,0.047912833279327965,0.29802777201478003,0.0058108962661106035,0.30320145295069206
0.6,0.04811262466361495,0.29969865962860825,0.005843967020457171,0.3036607886867507
0.6,0.04811262464360745,0.29969865915143834,0.0058439670118682376,0.3036607883667341
0.6003454915028125,0.04831308958643378,0.30137036843558,0.00587721713975752,0.30412136700774317
0.6009045084971875,0.04863888985043889,0.30407708348778534,0.005931400603333917,0.30486924257382064
0.60125,0.04884114549652337,0.3057511184109144,0.005965127298354876,0.3053330976225512
0.60125,0.04884114547828235,0.30575111792358156,0.0059651272897244915,0.305333097294828
0.6015954915028126,0.049044095990863686,0.3074261103921933,0.005999038780051964,0.3057982137732497
0.6021545084971874,0.04937396449480949,0.3101384284222939,0.006054304048504363,0.3065534695487554
0.6025,0.04957876402592451,0.3118161074792051,0.006088706698235887,0.30702190836444265
0.6025,0.049578764009508614,0.3118161069806201,0.00608870668955851,0.3070219080285448
0.6028454915028125,0.04978428163864773,0.3134948831777819,0.006123299861538206,0.3074916248658224
0.6034045084971875,0.05011835436201309,0.3162136211888662,0.006179680456703953,0.30825435787790983
0.60375,0.05032578428491941,0.31789545325081237,0.006214780175869579,0.30872743784203166
0.60375,0.050325784270676556,0.31789545274490005,0.00621478016719066,0.30872743749826875
0.6040954915028125,0.050533957387342135,0.3195785241968811,0.006250076437686956,0.3092018100710084
0.6046545084971875,0.05087238122650551,0.32230451476552785,0.006307607652486218,0.3099721057090911
0.605,0.051082534713995806,0.32399101695733123,0.006343426646880571,0.31044987696854504
0.605,0.051082534701433514,0.32399101644323547,0.006343426638153157,0.3104498766177682
0.6053454915028125,0.051293458273702575,0.32567890189650706,0.006379448511651781,0.31092895304557944
0.6059045084971875,0.051636390638317736,0.32841298700121246,0.006438167388177758,0.31170688484373843
0.60625,0.05184936726137777,0.3301046808926243,0.006474728938855814,0.31218939019140146
0.60625,0.051849367251300904,0.33010468037550816,0.0064747289302081335,0.31218938983511335
0.6065954915028126,0.052063142572724055,0.3317979020231209,0.006511499983190378,0.312673210904184
0.6071545084971874,0.052410750964489404,0.3345409273003054,0.006571445293096901,0.31345884060835855
0.6075,0.0526266564363672,0.3362383355212406,0.006608773745645789,0.3139461155791219
0.6075,0.05262665642894716,0.33623833500217876,0.0066087737371032795,0.3139461152175792
0.6078454915028125,0.05284339085503094,0.3379374151295848,0.006646318605821541,0.31443471445913
0.6084045084971875,0.05319585238860065,0.34069022418251327,0.006707530821688001,0.31522809206481295
0.60875,0.0534147982360032,0.34239386674394523,0.006745651563394806,0.31572016492463467
0.60875,0.05341479823157252,0.34239386622564183,0.0067456515550179995,0.31572016455875934
0.6090954915028125,0.05363460483096466,0.3440993234588341,0.006783995909596034,0.3162135682259869
0.6096545084971875,0.05399210564688657,0.3468627517870021,0.006846517159601703,0.3170147319488968
0.61,0.054214208833446804,0.34857314233009723,0.006885456589172918,0.3175116236744296
0.61,0.0542142088323558,0.348573141815659,0.00688545658102889,0.31751162330527055
0.6103454915028125,0.054437205997155694,0.3502854873532003,0.006924627093012806,0.3180098503482441
0.6109045084971875,0.054799940596679766,0.353060356158637,0.006988501102359761,0.3188188265473769
0.61125,0.05502532308879185,0.3547779980529722,0.007028286589611345,0.3193205507521565
0.61125,0.055025323091373646,0.3547779975463798,0.0070282865817613985,0.3193205503805224
0.6115954915028126,0.055251634084216295,0.35649773119852957,0.007068310880404852,0.3198236123492343
0.6121545084971874,0.05561980455545901,0.3592848408427094,0.007133582893076874,0.3206404153202263
0.6125,0.05584859281803493,0.3610102230508121,0.007174242725731808,0.32114697809427456
0.6125,0.05584859282454986,0.3610102225564771,0.007174242718244771,0.3211469777216628
0.6128454915028125,0.056078345253416685,0.3627378285393005,0.007215149333337307,0.3216548785780065
0.6134045084971875,0.056452160375299446,0.36553795158149527,0.0072818660107558456,0.32247951018815285
0.61375,0.05668448478938358,0.3672715442593983,0.007323429326297403,0.32299090983662815
0.61375,0.056684484800133134,0.36727154378190274,0.007323429319246376,0.32299090946439973
0.6140954915028125,0.056917810014007114,0.36900748624480684,0.007365247608784373,0.3235036452988894
0.6146545084971875,0.05729748423040504,0.37182136005411975,0.0074334569031992495,0.32433609446567424
0.615,0.05753347842740907,0.3735636098842318,0.007475953604302868,0.32485232114617413
0.615,0.057533478442818684,0.37356360942851585,0.007475953597807946,0.324852320776943
0.6153454915028125,0.05777051084111976,0.3753083276998018,0.007518713658446914,0.3253698794149862
0.6159045084971875,0.05815626309200464,0.3781366466046428,0.007588464657778083,0.32621012141774597
0.61625,0.058396063200734205,0.3798879718684547,0.007631925310198035,0.3267311566861789
0.61625,0.05839606322106608,0.37988797143872516,0.007631925304336401,0.3267311563214772
0.6165954915028126,0.05863693947822536,0.38164187504879243,0.007675657864633451,0.32725351685023496
0.6171545084971874,0.05902899189288936,0.3844852821482774,0.007747000608917569,0.32810151251502123
0.6175,0.059272735697723185,0.3862460675720883,0.0077914563210069385,0.3286273287916686
0.6175,0.0592727357233437,0.386246067174803,0.007791456315903882,0.32862732843438386
0.6178454915028125,0.05951759392004766,0.388009530631891,0.00783619260997732,0.3291544606332705
0.6184045084971875,0.05991617035987008,0.39086860925311284,0.007909177876294686,0.33001015538836903
0.61875,0.060163996369979184,0.3926392006838399,0.007954660159557784,0.3305407153574254
0.61875,0.06016399640070337,0.39263920032208005,0.007954660155256062,0.33054071500987703
0.6190954915028125,0.060412975069638435,0.394412557761128,0.008000431778603618,0.3310725787540454
0.6196545084971875,0.06081829952190961,0.39728782264765605,0.008075110833829748,0.3319359015834007
0.62,0.061070345937744075,0.3990685215146054,0.008121651441454814,0.3324711575129334
0.62,0.06107034597416009,0.39906852119521125,0.008121651438119673,0.3324711571781534
0.6203454915028125,0.061323583037811616,0.4008520607812856,0.0081684901800856,0.33300770174538635
0.6209045084971875,0.06173587786430923,0.4037439491395755,0.008244914502806162,0.3338785641360709
0.62125,0.06199228148133785,0.4055350070360254,0.008292545254090513,0.3344184572633813
0.62125,0.06199228152345655,0.40553500676242543,0.008292545251783483,0.33441845694313427
0.6215954915028126,0.06224991318710968,0.4073289653627761,0.008340482916801189,0.3349596204147111
0.6221545084971875,0.06266939728212531,0.41023782823154004,0.008418703896236997,0.3358379153679127
0.6225,0.06293029231548779,0.4120394415411893,0.008467456482447065,0.3363823752795098
0.6225,0.06293029236330819,0.4120394413172738,0.008467456481229142,0.3363823749755108
0.6228454915028125,0.06319245191216076,0.4138439991082987,0.008516524688608937,0.3369280836122303
0.6234045084971875,0.06361933871712874,0.41677009273450394,0.008596593291453028,0.3378136846751953
0.62375,0.06388485555606736,0.4185823974064473,0.008646499065115795,0.33836262874255685
0.62375,0.06388485560942388,0.41858239723566726,0.008646499065006747,0.33836262845568965
0.6240954915028125,0.06415167215032262,0.42039767257766036,0.008696729034863326,0.3389127961655007
0.6246545084971875,0.06458616759042307,0.423341150327098,0.00877869545149425,0.33980555663113726
0.625,0.06485643150759203,0.4251642170101797,0.00882978520346712,0.3403588895587601
0.625,0.06485643156630935,0.42516421689627354,0.008829785204491038,0.3403588892900872
0.6253454915028125,0.06512802872619766,0.4269902615838483,0.008881207531663006,0.3409134172093617
0.6259045084971875,0.06557032908677926,0.4299511665392919,0.008965120804812198,0.3418131695262381
0.62625,0.06584545891686677,0.4317849961938678,0.00901742453165017,0.3423707830419683
0.62625,0.06584545898041931,0.43178499613829746,0.009017424533828478,0.34237078279422506
0.6265954915028125,0.06612195357953929,0.43362179116314886,0.009070068953129553,0.3429295590238046
0.6271545084971875,0.06657224334691823,0.43660004958865356,0.009155976593121014,0.3438361144526784
0.6275,0.06685235014944163,0.43844456967804785,0.009209523257339054,0.34439788716298314
0.6275,0.06685235021739326,0.43844456968197765,0.009209523260659033,0.3443978869370756
0.6278454915028125,0.06713385093469416,0.44029202162775144,0.009263418406767294,0.3449607864659245
0.6284045084971874,0.06759230065047359,0.4432874376185966,0.009351366003022,0.3458739350868833
0.62875,0.06787748638893545,0.44514249908243336,0.009406183292309106,0.34643973255034927
0.62875,0.067877486460979,0.4451424991470536,0.009406183296809577,0.3464397323484035
0.6290954915028125,0.06816409251533659,0.44700043735613926,0.0094613564625376,0.3470066171719679
0.6296545084971875,0.068630856658352,0.45001268872317285,0.009551387293384936,0.3479261282185448
0.63,0.06892121291305792,0.45187806380655793,0.00960750138222279,0.3484958032566248
0.63,0.06892121298848633,0.45187806393015006,0.009607501387826343,0.3484958030784851
0.6303454915028125,0.06921301287613163,0.453746238664484,0.009663978289241667,0.3490665225965885
0.6309045084971875,0.06968822786334969,0.4567748745882823,0.009756132947471954,0.3499921452516546
0.63125,0.06998383461751578,0.45865025573176743,0.00981356826823237,0.3505655385228134
0.63125,0.069983834695519,0.45865025591221587,0.009813568274838206,0.3505655383680541
0.6315954915028125,0.07028090499103667,0.46052833748993427,0.009871372823855161,0.35113993001065213
0.6321545084971875,0.07076468728567048,0.4635727777362429,0.009965688855598781,0.35207139457029685
0.6325,0.0710656117945058,0.46545777751165585,0.010024467881181625,0.35264833539210577
0.6325,0.07106561187414664,0.46545777774650077,0.010024467888677191,0.3526483352605893
0.6328454915028126,0.07136801613333761,0.4673453568186528,0.010083621980942842,0.3532262253900791
0.6334045084971874,0.07186046054433662,0.4704048929161254,0.010180133554341497,0.3541632448925282
0.63375,0.07216675633395649,0.4722990452066945,0.010240276601367396,0.3547435523490842
0.63375,0.0721667564140952,0.4722990454918255,0.010240276609594643,0.3547435522401618
0.6340954915028125,0.0724745442127791,0.47419563457331004,0.01030079993428516,0.355324757339725
0.6346545084971875,0.07297572242262843,0.4772694329905652,0.010399537544466752,0.35626702961018064
0.635,0.0732874284288526,0.4791721953593816,0.01046106259857669,0.3568505138890324
0.635,0.07328742850864328,0.47917219569085223,0.010461062607438587,0.3568505138028156
0.6353454915028125,0.07360063461909591,0.481077231825226,0.010522972478734358,0.3574348418730938
0.6359045084971875,0.07411059395368344,0.4841643390213999,0.010623962692894465,0.35838205194840556
0.63625,0.07442773384090669,0.48607509637161633,0.010686885265025365,0.35896851595230495
0.63625,0.07442773391918926,0.4860750967429842,0.01068688527432424,0.3589685158870901
0.6365954915028125,0.07474637769811694,0.487987945611352,0.010750196499746642,0.35955576814585455
0.6371545084971875,0.0752651402676186,0.49108729551064123,0.010853461766714857,0.36050759116781833
0.6375,0.07558772196788424,0.49300536512407744,0.01091779478734988,0.36109683236612955
0.6375,0.0755877220435231,0.49300536552870944,0.01091779479689051,0.36109683232033674
0.6378454915028126,0.0759118070197887,0.49492532676234474,0.010982519579597593,0.3616868050820695
0.6384045084971874,0.07643936917002246,0.49803574999199807,0.011088078092354304,0.3626429094309809
0.63875,0.07676738462653902,0.49996038767198064,0.011153831841126872,0.3632347218609984
0.63875,0.07676738469841216,0.4999603881025544,0.011153831850703162,0.3632347218327821
0.6390954915028125,0.07709689838453335,0.5018867017706167,0.01121997973128428,0.36382720856430584
0.6396545084971875,0.07763323053618719,0.5050069368545351,0.011327845358388489,0.3647872592751451
0.64,0.07796665569322779,0.5069373442514272,0.01139502743759645,0.36538143570092324
0.64,0.07796665576025863,0.5069373447001284,0.011395027446996454,0.36538143568820225
0.6403454915028125,0.07830156971084462,0.508869198931492,0.011462605289252947,0.36597622919893397
0.6409045084971875,0.07884661660110331,0.5119979052260497,0.011572787578261712,0.3669398915621883
0.64125,0.07918541164494017,0.5139332381874409,0.011641402931505547,0.3675362257288151
0.64125,0.07918541170613334,0.5139332386461372,0.011641402940516094,0.3675362257292654
0.6415954915028125,0.07952568182920008,0.5158697782365433,0.0117104149628429,0.36813312044258056
0.6421545084971875,0.08007936316506303,0.5190055503706409,0.011822919218281618,0.3691000637052929
0.6425,0.08042347302004893,0.52094492816184,0.01189297019549292,0.36969835263543327
0.6425,0.08042347307451174,0.520944928622304,0.011892970203900403,0.3696983526464238
0.6428454915028126,0.08076904019786393,0.522885264463527,0.011963418057181027,0.3702971468979218
0.6434045084971874,0.08133125172051126,0.526026648001057,0.012078245493779269,0.3712670479757663
0.64375,0.08168060679730198,0.5279691632112332,0.012149731962608679,0.371867094252843
0.64375,0.08168060684419931,0.5279691636655224,0.012149731970190324,0.3718670942713852
0.6440954915028125,0.08203139753195743,0.5299123828043407,0.012221614861801771,0.3724675925776021
0.6446545084971875,0.08260201247970106,0.5330578908051412,0.012338762831553895,0.3734401396874584
0.645,0.08295652966550707,0.5350026197309655,0.012411682333791117,0.3740417536701706
0.645,0.08295652970409828,0.5350026201717933,0.012411682340315346,0.3740417536927831
0.6453454915028125,0.08331245731122985,0.536947796286288,0.012484997202548101,0.3746437689356579
0.6459045084971875,0.08389132825757094,0.5400959264141117,0.01260445949205748,0.37561866505910185
0.64625,0.08425091213097854,0.5420419396965129,0.01267880744228779,0.3762216669707091
0.64625,0.08425091216088422,0.5420419401174815,0.012678807447615018,0.3762216669952418
0.6465954915028125,0.08461187810521473,0.5439881441783614,0.012753549147219701,0.37682502246790595
0.6471545084971875,0.0851988391340524,0.5471373959615948,0.012875316339003911,0.37780198855602387
0.6475,0.08556338337775019,0.5490837692304835,0.012951086261051653,0.3784062103959368
0.6475,0.08556338339848965,0.5490837696236389,0.012951086265005057,0.378406210419727
0.6478454915028126,0.08592927862255964,0.5510300805014581,0.013027247849399301,0.3790107416885484
0.6484045084971874,0.08652414778679267,0.5541789723277754,0.013151307738117493,0.37998951953055105
0.64875,0.0868935367611449,0.5561247965858847,0.01322849153289916,0.38059480675939017
0.64875,0.08689353677293854,0.5561247969479715,0.013228491535445835,0.3805948067810038
0.6490954915028125,0.08726424335826732,0.5580703116918012,0.013306064508229062,0.38120036329199614
0.6496545084971875,0.08786682538714594,0.5612173972852729,0.013432402566723164,0.3821807180223959
0.65,0.08824093585905805,0.563161788964412,0.013510990811630288,0.3827869310342137
0.65,0.08824093586142669,0.563161789288907,0.013510990812623965,0.382786931052091
0.6503454915028125,0.08861632879301637,0.5651056330509906,0.013589965440349058,0.38339337753687364
0.6509045084971875,0.08922641798052923,0.5682495170289565,0.013718565321546907,0.38437509966332345
0.65125,0.08960512091796365,0.5701916272440326,0.013798547582783835,0.38498211490102363
0.65125,0.0896051209115607,0.5701916275301336,0.013798547582285627,0.38498211491463336
0.6515954915028125,0.08998506987779284,0.5721329625354259,0.013878913208813062,0.38558933242097204
0.6521545084971875,0.09060245304340643,0.5752723145195794,0.014009757266485083,0.3865722393789161
0.6525,0.09098561548049633,0.5772113375764087,0.014091122428838573,0.3871799502158434
0.6525,0.09098561546569583,0.5772113378213407,0.014091122426842304,0.38717995022397417
0.6528454915028126,0.09136998674642323,0.5791493717023506,0.014172867808020741,0.3877878369227069
0.6534045084971875,0.09199444629629548,0.5822829392206056,0.014305937640588014,0.3887717741816579
0.65375,0.09238193321827337,0.5842181201809825,0.014388674243235866,0.38938009148497
0.65375,0.0923819331956077,0.5842181203833738,0.014388674239789498,0.3893800914872393
0.6540954915028125,0.09277059153963577,0.5861521134235941,0.014471787878646733,0.3899885631445968
0.6546545084971875,0.09340190849558397,0.5892787330230528,0.014607064872139846,0.3909734048108468
0.655,0.09379358470251467,0.5912093741945028,0.014691161443975503,0.3915822572133131
0.655,0.09379358467258644,0.5912093743533661,0.014691161439105604,0.3915822572084579
0.6553454915028125,0.09418639515067334,0.5931386456773394,0.014775631920199503,0.39219124738138667
0.6559045084971875,0.09482435211579095,0.5962572522667212,0.014913097784980504,0.39317689634119457
0.65625,0.09522008403070029,0.5981827185518328,0.014998543172944015,0.3937862302271304
0.65625,0.09522008399420225,0.5981827186671235,0.01499854316672472,0.39378623021478204
0.6565954915028125,0.09561691378531684,0.6001066512658753,0.015084359481174078,0.3943956901558789
0.6571545084971875,0.0962612977869729,0.6032162855757789,0.015223996771490174,0.39538207777909395
0.6575,0.09666095518294351,0.6051360086808574,0.015310780457564557,0.3959918570167992
0.6575,0.09666095514072884,0.6051360087539472,0.015310780450108731,0.395991856996906
0.6578454915028125,0.0970616752351166,0.6070540533900043,0.015397932309353012,0.39660175532860814
0.6584045084971875,0.09771228042069922,0.6101538676324485,0.0155397249217721,0.3975888408004085
0.65875,0.09811573804166168,0.6120673491361881,0.015627837323693577,0.39819904623908864
0.65875,0.09811573799444372,0.6120673491680811,0.015627837315097096,0.3981990462116818
0.6590954915028125,0.09852022477481237,0.6139790271061039,0.015716315445224817,0.3988093683593292
0.6596545084971874,0.0991768548862141,0.6170682886965972,0.015860249081400036,0.3997971376385285
0.66,0.09958399393369077,0.6189751019805005,0.01594968183241534,0.40040776640861664
0.66,0.09958399388231177,0.6189751019730112,0.015949681822777315,0.4004077663732445
0.6603454915028125,0.09999213058454084,0.620880006669986,0.016039478240864005,0.401018513834522
0.6609045084971875,0.10065460126378731,0.6239581004721608,0.016185540846923432,0.4020069784118885
0.66125,0.10106531077408988,0.6258578917616013,0.01627628705994767,0.40261804310704263
0.66125,0.10106531071930709,0.6258578917167572,0.016276287049358604,0.402618043063347
0.6615954915028125,0.10147698876458841,0.6277556895675507,0.016367395319995617,0.4032292325397424
0.6621545084971875,0.10214512961047152,0.6308221184830346,0.016515577485234443,0.4042184279420929
0.6625,0.10255930766939772,0.6327146068687769,0.016607631990223803,0.4048299556525598
0.6625,0.10255930761193106,0.632714606788872,0.01660763197875668,0.40482995559987245
0.6628454915028125,0.10297442778190377,0.6346050369142652,0.016700047445366423,0.4054416180087095
0.6634045084971875,0.10364808416834621,0.6376594210711647,0.01685034276359548,0.40643160215646135
0.66375,0.10406563898264524,0.6395443977253126,0.016943702322653638,0.40704363342926525
0.66375,0.10406563892318904,0.6395443976123484,0.016943702310381684,0.4070436333670101
0.6640954915028126,0.10448411239047167,0.6414272708663538,0.01703742230384891,0.40765581278466756
0.6646545084971874,0.10516314704751897,0.6444693455885737,0.017189827697331152,0.4086466642531097
0.665,0.10558399786902684,0.6463466722628153,0.017284491196608576,0.40925925200448865
0.665,0.10558399780821671,0.646346672118983,0.01728449118361514,0.40925925193254137
0.6653454915028125,0.1060057470208007,0.6482218694090578,0.017379515207898263,0.4098720044982093
0.6659045084971875,0.10669004138310681,0.6512514821494568,0.017534031215004436,0.4108638207394294
0.66625,0.10711411929206253,0.6531210890780748,0.017629999834716078,0.4114770291544215
0.66625,0.10711411923055691,0.6531210889067622,0.01762999982111208,0.41147702907318257
0.6665954915028125,0.10753907865705514,0.654988558950829,0.01772632971725538,0.4120904218871239
0.6671545084971875,0.10822853398644874,0.6580056653583389,0.017882960744380852,0.4130833174414978
0.6675,0.10865578252971046,0.6598675486297537,0.01798023810524858,0.4136972208619483
0.6675,0.10865578246786549,0.6598675484326872,0.017980238091097854,0.41369722077183146
0.6678454915028125,0.10908389919069666,0.6617273049782865,0.018077878176379403,0.41431133078531346
0.6684045084971875,0.10977843744085775,0.6647319640810068,0.018236632706548676,0.4153054354679971
0.66875,0.11020881311634692,0.6665861825132212,0.01833522499067202,0.41592011728035794
0.66875,0.11020881305496019,0.6665861822938424,0.018335224976114145,0.41592011718179306
0.6690954915028126,0.11064004722398216,0.6684383009171174,0.018434182160447333,0.4165350301037194
0.6696545084971874,0.11133961172497127,0.6714306698634918,0.018595072936125445,0.4175304873089238
0.67,0.11177308437168662,0.6732773416986729,0.018694988995466174,0.4181460389269223
0.67,0.11177308431114019,0.6732773414588645,0.01869498898053736,0.4181460388195191
0.6703454915028125,0.11220740950397295,0.6751219562012083,0.01879527287002866,0.41876184810601064
0.6709045084971875,0.11291196546319945,0.6781022846170668,0.018958317046264196,0.41975881317120334
0.67125,0.11334851851773595,0.6799415839059537,0.019059568488075718,0.42037533302857905
0.67125,0.11334851845841744,0.679941583648215,0.01905956847283305,0.42037533291238316
0.6715954915028125,0.1137859218980917,0.6817788833126924,0.01916119144843753,0.42099213876384844
0.6721545084971875,0.11449545668520883,0.6847475071981206,0.019326410709331693,0.42199077738226953
0.6725,0.11493508732126007,0.6865796599827266,0.019429011962302668,0.42260836997486667
0.6725,0.11493508726349928,0.6865796597091097,0.019429011946794736,0.4226083698499297
0.6728454915028125,0.11537556993159331,0.6884098840174693,0.01953198922637726,0.42322627827446196
0.6734045084971875,0.11609009320045302,0.6913672194579069,0.019699409874789266,0.4242267649999698
0.67375,0.11653281236403804,0.6931924998324601,0.019803378237361075,0.4248455399732632
0.67375,0.11653281230824919,0.6931924995453247,0.019803378221679893,0.4248455398402422
0.6740954915028126,0.1169763889487373,0.695015935157665,0.01990772790287107,0.42546466175313513
0.6746545084971874,0.11769593258700664,0.6979624718370391,0.020077380920309418,0.4264671785804329
0.675,0.11814176493756523,0.6997811979435047,0.02018273659330243,0.42708724988086294
0.675,0.11814176488392153,0.6997811976445254,0.020182736577452075,0.42708724973937734
0.6753454915028125,0.11858846392723643,0.7015981741766311,0.0202884796676194,0.42770770013658366
0.6759045084971875,0.11931308189018336,0.7045344689485978,0.020460400755313506,0.42871243519938185
0.67625,0.11976206566559769,0.7063469989898561,0.020567166861374914,0.42933392028330203
0.67625,0.11976206561451282,0.7063469986818998,0.02056716684544842,0.42933392013397453
0.6765954915028125,0.12021192901522695,0.7081578846961133,0.020674327275653836,0.4299558173015232
0.6771545084971875,0.12094169701449443,0.71108455509385,0.02084855686826248,0.43096296362047615
0.6775,0.12139388381147007,0.7128912833301034,0.02095675945522722,0.43158598269608817
0.6775,0.1213938837628043,0.7128912830137711,0.020956759439220297,0.43158598253945885
0.6778454915028125,0.12184696675990861,0.7146964820261263,0.02106536406416449,0.43220944731583677
0.6784045084971875,0.12258198182193679,0.7176141997694839,0.021241947318061373,0.4332192015976202
0.67875,0.12303743629303976,0.7194155525012919,0.021351615345589308,0.43384387688995546
0.67875,0.12303743624722037,0.7194155521791784,0.021351615329590953,0.4338438767264489
0.6790954915028126,0.12349380704309185,0.721215498658315,0.021461693910715278,0.43446903177959467
0.6796545084971874,0.12423418697663198,0.724124983314892,0.021640680675705064,0.43548159331890673
0.68,0.12469298649350297,0.7259214150461502,0.021751845996620753,0.4361080484216753
0.68,0.1246929864505437,0.7259214147196272,0.021751845980636942,0.43610804825146005
0.6803454915028125,0.1251527258646122,0.7277165702934048,0.021863431165095325,0.4367350174367509
0.6809045084971875,0.12589860865658828,0.7306185831431228,0.022044875940138247,0.43775058706704467
0.68125,0.1263608429076788,0.7324105727821169,0.02215757326655527,0.43837894629161234
0.68125,0.1263608428676864,0.7324105724527933,0.02215757325064689,0.4383789461156154
0.6815954915028125,0.12682404391450147,0.7342014221107463,0.022270700533309994,0.43900785383258656
0.6821545084971875,0.12757558702170424,0.7370967600688362,0.022454662399394254,0.4400266329084984
0.6825,0.12804135756404317,0.7388848072322983,0.022568929258797683,0.4406570206721929
0.6825,0.12804135752709728,0.7388848069013141,0.022568929242990997,0.44065702049071837
0.6828454915028125,0.12850812496167674,0.740671855351852,0.022683636921010133,0.441287991085676
0.6834045084971875,0.1292655045573773,0.7435613451596305,0.022870179463016466,0.4423101805336057
0.68375,0.12973492433715136,0.7453459666226987,0.022986056146434043,0.4429427207799989
0.68375,0.12973492430331146,0.7453459662910621,0.022986056130750946,0.4429427205933213
0.6840954915028126,0.13020537412972247,0.7471297344384145,0.023102385248387976,0.44357587777773444
0.6846545084971875,0.13096878428743977,0.7500142270260836,0.023291576460388513,0.44460167716892823
0.685,0.13144197712456418,0.7517959532863178,0.02340910596084776,0.44523649280365657
0.685,0.1314419770938402,0.7517959529551483,0.023409105945305916,0.4452364926121259
0.6853454915028125,0.1319162360432074,0.7535769745019506,0.023527100230423564,0.4458719589057556
0.6859045084971875,0.13268588787857807,0.7564573395793583,0.023719012408794447,0.4469015655700309
0.68625,0.13316298792880818,0.7582367115677506,0.023838240352780003,0.4475387779208673
0.68625,0.13316298790121206,0.7582367112382183,0.02383824033739495,0.4475387777247745
0.6865954915028125,0.13364119288847645,0.7600155294366838,0.023957946131162075,0.4481766739233423
0.6871545084971875,0.13441731366595797,0.7628926503114535,0.024152655755716106,0.44921028208721236
0.6875,0.13489846485677515,0.7646702162214633,0.024273630325825947,0.4498500103688695
0.6875,0.1348984648322435,0.7646702158946125,0.024273630310625113,0.4498500101689672
0.6878454915028125,0.13538076238121877,0.7664473803924999,0.02439509648696654,0.45049045480834976
0.6884045084971875,0.13616359456799088,0.7693221489255541,0.024592684085641157,0.45152825473774566
0.68875,0.13664895001387556,0.7710984611663115,0.02471545593619234,0.45217061553862464
0.68875,0.1366489499925715,0.7710984608438893,0.02471545592124369,0.45217061533563335
0.6890954915028125,0.13713549565700872,0.7728745247115886,0.024838733803060915,0.452813724194088
0.6896545084971875,0.1379252959949679,0.7757478366507107,0.025039283816718223,0.4538559014154983
0.69,0.13841501741825624,0.777523449007259,0.02516390598754406,0.4545010082161987
0.69,0.1384150173998415,0.7775234486891301,0.02516390597282082,0.45450100801073995
0.6903454915028125,0.1389059751722846,0.7792989655879139,0.025289049241907984,0.4551468936189043
0.6909045084971874,0.1397030136885325,0.7821717159602912,0.025492649867960883,0.45619362809160086
0.69125,0.1401972707942142,0.7839471807590617,0.02561917768327922,0.45684159074829334
0.69125,0.14019727077892913,0.7839471804469266,0.02561917766886292,0.456841590541029
0.6915954915028125,0.14069281246219278,0.7857227018277037,0.02574624226326832,0.4574903616733602
0.6921545084971875,0.1414973714676912,0.7885957805647892,0.025952985292443508,0.4585418270184879
0.6925,0.14199634133391506,0.7903716460609412,0.026081476261007024,0.45919275130607906
0.6925,0.14199634132170644,0.7903716457555118,0.026081476246917805,0.45919275109750374
0.6928454915028125,0.1424966459222263,0.7921477182985428,0.026210520260404165,0.459844512317674
0.6934045084971875,0.14330901901363025,0.795022006121445,0.02642050090725186,0.46090087506528443
0.69375,0.14381288546218982,0.7967988139650845,0.026551014613171647,0.46155486220586683
0.69375,0.14381288545305737,0.7967988136672053,0.02655101459943679,0.461554861996414
0.6940954915028125,0.1443181385432569,0.7985759767608415,0.026682098169430905,0.46220971318573045
0.6946545084971875,0.1451386295648995,0.801452341163309,0.026895414887408035,0.46327113202108633
0.695,0.14564758251725599,0.803230623960011,0.027028012873868516,0.46392827822367577
0.695,0.14564758251117949,0.8032306236705479,0.027028012860509282,0.46392827801372355
0.6953454915028126,0.14615797558351892,0.8050094070039374,0.02716119805023254,0.46458631391469724
0.6959045084971874,0.14698689757604005,0.807888698417554,0.02737795233719942,0.46565293894709425
0.69625,0.14750113239947085,0.8096689773941297,0.027512697983837264,0.4663133349601316
0.69625,0.14750113239652618,0.809668977114339,0.02751269797090145,0.4663133347501916
0.6965954915028125,0.14801686220651566,0.811449898368802,0.027648048644863726,0.46697464452206633
0.6971545084971875,0.14885453633651557,0.8143329464831911,0.02786834483741512,0.4680466165709108
0.6975,0.1493742531763559,0.816115729240093,0.028005303230104434,0.4687103472417115
0.6975,0.14937425317646402,0.8161157289705476,0.028005303217646663,0.46871034703287295
0.6978454915028125,0.14989552106875165,0.8178992915877722,0.028142884908873973,0.4693750138132189
0.6984045084971875,0.15074227552301694,0.8207869017630113,0.0283668299611105,0.4704524636948836
0.69875,0.15126767861359552,0.8225726800860081,0.028506067752515057,0.47111960753579346
0.69875,0.15126767861683701,0.8225726798277523,0.028506067740574296,0.471119607328353
0.6990954915028125,0.1517946898351792,0.8243593708551411,0.028645947510025364,0.47178770780996265
0.6996545084971875,0.15265085870640105,0.8272523207195047,0.028873650764561474,0.4728707556780801
0.7,0.15318215567879867,0.8290415685118397,0.029015236030105234,0.47354138446363964
0.7,0.15318215568521218,0.8290415682657254,0.029015236018712885,0.47354138425788506
0.7003454915028126,0.15371511867285803,0.8308318563009233,0.029157482307848374,0.4742129882796755
0.7009045084971874,0.15458104080831264,0.8337308924356542,0.029389055250075118,0.47530174296275535
0.70125,0.15511844196923813,0.835524063685067,0.029533057332333284,0.4759759213251712
0.70125,0.15511844197880342,0.8355240634519842,0.029533057321494267,0.475975921121131
0.7015954915028125,0.1556575676526373,0.837318396629296,0.029677739794538405,0.47665109127181554
0.7021545084971875,0.15653358547029333,0.8402242313594135,0.02991329579264396,0.4777456496440002
0.7025,0.15707730306401302,0.8420217581822632,0.030059785137582656,0.478423434691461
0.7025,0.15707730307686502,0.8420217579637889,0.030059785127374204,0.47842343448984165
0.7028454915028125,0.15762280408385868,0.8438205620161133,0.030206974504971756,0.47910222573031075
0.7034045084971875,0.15850926235890764,0.8467338703221614,0.030446628535991404,0.4802026721165992
0.70375,0.15905950981058967,0.8485361610814044,0.030595676520528175,0.48088411307443907
0.70375,0.1590595098265036,0.8485361608775183,0.0305956765109367,0.48088411287557364
0.7040954915028125,0.15961159978082934,0.8503398372751482,0.030745444395254423,0.48156657218949833
0.7046545084971875,0.16050884438743873,0.8532612537805357,0.030989312752761303,0.48267297778866985
0.705,0.16106583550901113,0.8550686912212241,0.03114099149835177,0.48335811564162434
0.705,0.16106583552829692,0.8550686910336187,0.031140991489496155,0.48335811544629437
0.7053454915028126,0.16162472820569562,0.8568776151219957,0.03129341017374602,0.4840442814839526
0.7059045084971874,0.16253310481281058,0.8598077311642767,0.031541610158613474,0.4851567038441178
0.70625,0.1630970530017927,0.861620670672916,0.03169599234016958,0.4858455710389384
0.70625,0.1630970530244184,0.8616206705023185,0.03169599233207818,0.4858455708475118
0.7065954915028125,0.16366296156467813,0.8634351898127552,0.031851134609106276,0.48653547364348226
0.7071545084971875,0.16458281432622032,0.8663745507351338,0.0321037842114302,0.48765395619917457
0.7075,0.16515393173520326,0.8681933186528618,0.03226094285369447,0.48834657635368184
0.7075,0.1651539317612533,0.8681933185004708,0.03226094284645116,0.4883465761670092
0.7078454915028125,0.16572706781929075,0.8700137510454136,0.0324188817993934,0.48904023684807857
0.7084045084971875,0.16665873797938352,0.8729628534622018,0.032676099352559725,0.49016480846929733
0.70875,0.16723723465085838,0.8747877454411987,0.03283610761426073,0.4908611961148001
0.70875,0.16723723468031887,0.8747877453076214,0.03283610760795614,0.4908611959340839
0.7090954915028125,0.16781780756334697,0.8766143779879952,0.03299691639418474,0.49155862648439813
0.7096545084971875,0.16876163205608982,0.8795736672889521,0.03325882022170155,0.4926893011239607
0.71,0.1693477150485465,0.8814049467811834,0.03342175117366139,0.493389461500565
0.71,0.16934771508147178,0.8814049466672498,0.033421751168357425,0.4933894613263383
0.7103454915028126,0.16993593086548475,0.8832380337763399,0.03358550279395545,0.49409066438898896
0.7109045084971874,0.17089224087047605,0.8862079017520171,0.03385221083862055,0.4952274407864732
0.71125,0.1714861133577854,0.8880457985757152,0.03401813723114798,0.49593136967558976
0.71125,0.1714861133941872,0.8880457984821235,0.03401813722689648,0.49593136950833683
0.7115954915028125,0.1720821740172337,0.889885560300773,0.03418490431112509,0.49663633822556125
0.7121545084971875,0.17305129347879006,0.8928663429238552,0.034456533748305186,0.49777919967596695
0.7125,0.17365315382784896,0.8947110519312662,0.03462552776903052,0.4984868832753326
0.7125,0.17365315386771468,0.8947110518585976,0.034625527765871016,0.4984868831154086
0.7128454915028125,0.17425725620363208,0.8965576733562844,0.034795382297145266,0.4991956010211187
0.7134045084971875,0.17523950032459712,0.8995496487572937,0.03507204913571032,0.5003445152312431
0.71375,0.1758495411600049,0.9014013286315914,0.03524418216041878,0.50105593008557
0.71375,0.17584954120328733,0.9014013285803436,0.03524418215837166,0.5010559299331401
0.7140954915028125,0.1764618761231184,0.9032549582490729,0.03541719524321565,0.5017683708987782
0.7146545084971875,0.17745754984016554,0.906258344911291,0.0356990139156331,0.502923289933098
0.715,0.17807595709886584,0.9081171171034352,0.03587435625280313,0.5036384029215982
0.715,0.17807595714546964,0.9081171170737492,0.035874356251872914,0.5036384027767331
0.7153454915028126,0.1786967085703281,0.9099778659065105,0.03605059785798034,0.5043545310152178
0.7159045084971875,0.17970610501842518,0.9129928211036478,0.036337680801621086,0.5055153913370862
0.71625,0.18033305699977245,0.9148587689252549,0.0365163014321242,0.5062341597216183
0.71625,0.18033305704954386,0.9148587689170159,0.03651630143229942,0.5062341595843283
0.7165954915028125,0.18096240100091598,0.9167267095475743,0.03669584012732342,0.5069539297162852
0.7171545084971875,0.18198579997990272,0.9197533280595797,0.0369882973607472,0.5081206523370497
0.7175,0.1826214664015076,0.9216264959597861,0.03717026367570391,0.5088430238806398
0.7175,0.18262146645458924,0.9216264959739103,0.03717026367708806,0.5088430237516853
0.7178454915028125,0.18325957011346378,0.9235016620082106,0.03735316636619565,0.5095663809408252
0.7184045084971875,0.1842972365766774,0.926539975167403,0.03765110506558425,0.5107388716856779
0.71875,0.1849417776455961,0.9284203682165587,0.037836482604643444,0.5114647848409554
0.71875,0.18494177770126727,0.9284203682514123,0.037836482607108285,0.5114647847203135
0.7190954915028125,0.18558879848197357,0.9303027538052573,0.038022814271274435,0.5121916648833691
0.7196545084971875,0.18664098102735371,0.9333527288039581,0.038326338340696514,0.5133698147337682
0.72,0.187294546504913,0.9352403123133621,0.03851519052435984,0.5140991988700208
0.72,0.18729454656351424,0.9352403123702636,0.03851519052803845,0.5140991987582699
0.7203454915028125,0.18795063118302202,0.9371298717414912,0.03870501395677922,0.5148295288123983
0.7209045084971875,0.18901756059713964,0.9401914113384934,0.03901422360938864,0.5160132144089664
0.72125,0.18968028893180722,0.9420861108244346,0.03920661148789828,0.5167459901697222
0.72125,0.18968028899266565,0.942086110901706,0.03920661149269086,0.5167459900670922
0.7215954915028125,0.1903455726229697,0.9439827586280305,0.03939998703683,0.5174796883097489
0.7221545084971874,0.19142746050625373,0.9470557013046871,0.03971497838976473,0.5186687725566325
0.7225,0.19209947798102905,0.9489574026222581,0.03991096039064521,0.5194048522425795
0.7225,0.1920994780440214,0.9489574027196246,0.039910960396531636,0.5194048521488652
0.7228454915028125,0.19277408346433575,0.9508610137592481,0.04010794571664842,0.5201418286611724
0.7234045084971875,0.1938711209103459,0.9539451342272102,0.04042881039748747,0.5213361614619159
0.72375,0.19455254086156484,0.9558536840227067,0.0406284420906573,0.52207544952557
0.72375,0.19455254092627264,0.9558536841388665,0.04062844209755472,0.5220754494405605
0.7240954915028125,0.19523657776511288,0.9577640944179635,0.040829091933871936,0.5228156065995099
0.7246545084971875,0.19634893416372198,0.9608591046418368,0.0411559167138986,0.5240150257141388
0.725,0.19703985625992093,0.9627743110687927,0.04135925058899478,0.5247574193116114
0.725,0.19703985632606785,0.9627743112029832,0.041359250596879886,0.5247574192354932
0.7253454915028125,0.19773342035765146,0.9646913184024032,0.04156361655061579,0.5255006522852506
0.7259045084971875,0.19886124230639268,0.9677968690555666,0.041896483003024294,0.5267049843034884
0.72625,0.19956175190728767,0.9697185027869755,0.0421035682656364,0.5274503739223144
0.72625,0.19956175197418546,0.9697185029372478,0.04210356827436525,0.5274503738548508
0.7265954915028126,0.20026492450143835,0.9716418675877805,0.04231169860990763,0.5281965715569398
0.7271545084971874,0.20140833484814935,0.974757549965399,0.04265068279796807,0.5294056329660378
0.7275,0.20211850243895996,0.976685345462006,0.042861565182688896,0.5301539030999048
0.7275,0.20211850250632532,0.9766853456272871,0.04286156519223701,0.5301539030413069
0.7278454915028125,0.2028313498176974,0.9786147924483014,0.043073504655692034,0.5309029483657979
0.7284045084971875,0.20399044685399248,0.9817401408455904,0.04341867685873362,0.5321165467347944
0.72875,0.20471032759986185,0.9836737979744316,0.04363339847371094,0.5328675766544521
0.72875,0.20471032766708952,0.9836737981527395,0.04363339848391232,0.5328675766040394
0.7290954915028125,0.20543290063364283,0.9856090177861192,0.04384918815848437,0.5336193475246023
0.7296545084971875,0.20660775751259947,0.9887435124865941,0.0442006126547034,0.5348372828160621
0.73,0.20733739093374443,0.9906826984545894,0.04441921185585137,0.5355909473902579
0.73,0.2073373910002536,0.9906826986437912,0.044419211866543185,0.5355909473473704
0.7303454915028125,0.20806972477500424,0.992623349644941,0.04463888905244165,0.536345317665891
0.7309045084971875,0.20926038909033146,0.9957664202935274,0.04499662394158031,0.5375673835978177
0.73125,0.20999979884935727,0.9977107718404502,0.04521913523540339,0.5383235541554163
0.73125,0.20999979891458648,0.9977107720383651,0.0452191352464379,0.5383235541195679
0.7315954915028126,0.2107419127594618,0.9996564831573115,0.04544273337415027,0.5390803943449309
0.7321545084971874,0.2119484063497949,1.0028075126323486,0.04580683045934033,0.5403063798430003
0.7325,0.2126976001827081,1.00475663853103,0.04603328444351439,0.5410649250857982
0.7325,0.21269760024605605,1.0047566387355995,0.04603328445473725,0.5410649250565632
0.7328454915028125,0.2134494975025321,1.0067070114953491,0.046260833036035995,0.5418241033278519
0.7334045084971875,0.21467181648515754,1.0098653402311017,0.04663133776560107,0.5430537940319845
0.73375,0.21543078627018025,1.0118188240419954,0.04686176110553871,0.5438145809713513
0.73375,0.21543078633099455,1.011818824250943,0.046861761116782356,0.5438145809483156
0.7340954915028125,0.2161924545245481,1.013773435760289,0.04709328573084325,0.5445759639762999
0.7346545084971875,0.217430569543407,1.0169383664225928,0.04747023719664968,0.5458091437686837
0.735,0.21819929150785738,1.0188957694680687,0.0477046526388976,0.5465720386766214
0.735,0.2181992915656354,1.0188957696791925,0.04770465265003255,0.5465720386594698
0.7353454915028125,0.21897070265682336,1.020854175676713,0.04794017496896484,0.5473354926857265
0.7359045084971875,0.22022455938768193,1.024024978243335,0.04832360597524537,0.5485719452635708
0.73625,0.22100299448200078,1.0259858428405555,0.04856203240712233,0.5493368146543076
0.73625,0.22100299453617323,1.0259858430515816,0.0485620324179615,0.5493368146422671
0.7365954915028126,0.2217841053415976,1.0279475812043322,0.0488015702792822,0.5501022064240895
0.7371545084971874,0.22305362526492634,1.0311234984168582,0.04919150748506203,0.5513417168924744
0.7375,0.2238417196921414,1.0330873513019612,0.04943396003685182,0.5521084285007322
0.7375,0.22384171974210937,1.0330873515104468,0.04943396004718718,0.5521084284929171
0.7378454915028125,0.22463247250085905,1.0350519448705588,0.04967752756600195,0.5528756262722877
0.7384045084971875,0.22591755389844687,1.0382321978942106,0.05007399168884221,0.5541179826972541
0.73875,0.2267152397821487,1.040198553764101,0.050320481874416755,0.5548864064318069
0.73875,0.22671523982736497,1.0401985539677576,0.050320481884056925,0.5548864064274425
0.7390954915028125,0.22751556291031091,1.0421655145489095,0.05056808960550211,0.5556552808811216
0.7396545084971875,0.2288160821021545,1.0453493088331005,0.05097109569372277,0.5569002758181004
0.74,0.22962327830596935,1.047317674009029,0.05122163159453609,0.5576702846987065
0.74,0.2296232783461345,1.0473176742061354,0.05122163160337671,0.5576702846974116
0.7403454915028125,0.23043308711654237,1.0492865066740118,0.05147328669840425,0.5584407098661516
0.7409045084971875,0.23174889993860245,1.052473037971092,0.05188284447252593,0.5596881418452401
0.74125,0.23256551302887285,1.054442914136804,0.05213743096294282,0.5604596129056117
0.74125,0.23256551306329257,1.0544429143247376,0.05213743097074071,0.5604596129064883
0.7415954915028126,0.2333847108746336,1.0564131197431577,0.05239313747178961,0.5612314670854065
0.7421545084971874,0.23471565435625813,1.0596015801480825,0.052809251723678854,0.562481142006867
0.7425,0.23554157967731842,1.0615724680681446,0.05306789072906694,0.5632539571332545
0.7425,0.23554157970586437,1.0615724682455754,0.053067890735714385,0.5632539571355472
0.7428454915028125,0.23637005900836908,1.0635435477860353,0.05332764980430139,0.5640271236977317
0.7434045084971875,0.23771595324763495,1.0667331317665791,0.05375032085697596,0.5652788561584554
0.74375,0.2385510761338387,1.0687045350282647,0.05401301165409889,0.5660529028990315
0.74375,0.2385510761561474,1.0687045351932527,0.05401301165941317,0.5660529029017889
0.7440954915028125,0.23938871974592382,1.0706759938778048,0.054276821897571215,0.5668272710925785
0.7446545084971875,0.2407493699835229,1.073865904270851,0.054706046124634554,0.568080885615388
0.745,0.2415935670669483,1.0758373329369106,0.05497278567091437,0.5688560579065501
0.745,0.24159356708294036,1.075837333088334,0.054972785674829085,0.5688560579094045
0.7453454915028125,0.24244024942788062,1.0778086833973786,0.055240643460505744,0.5696315235492524
0.7459045084971875,0.24381544824408047,1.0809981371813384,0.05567641384636892,0.5708868556867652
0.74625,0.24466858884740914,1.0829691113249877,0.05594719713767269,0.571663054514171
0.74625,0.24466858885678938,1.0829691114612239,0.05594719714000659,0.5716630545161019
0.7465954915028126,0.24552417751640196,1.0849398768435927,0.056219096993825414,0.5724395206462892
0.7471545084971875,0.24691370716710892,1.0881281107231784,0.05666140373947798,0.5736964179668859
0.7475,0.24777565476328034,1.090098163802163,0.05693622419024279,0.5744735519379263
0.7475,0.24777565476612512,1.0900981639224891,0.05693622419094624,0.5744735519384282
0.7478454915028125,0.24864001185958598,1.0920678821025906,0.0572121591597972,0.5752509293647651
0.7484045084971875,0.25004364668374013,1.0952541577517196,0.057660990316649986,0.5765092522984666
0.74875,0.25091426040846,1.0972228397939654,0.05793984016088339,0.577287238144256
0.74875,0.25091426040487375,1.0972228398977815,0.057939840159930645,0.5772872381430142
0.7490954915028125,0.25178724414276116,1.0991910660209934,0.058219802224822904,0.578065445918825
0.7496545084971875,0.2532047530636573,1.1023746750496364,0.058675144363832886,0.5793250684859931
0.75,0.25408388926665204,1.1043415556280187,0.05895801507194631,0.5801038314758318
0.75,0.25408388925666114,1.1043415557146892,0.05895801506930833,0.5801038314726864
0.7503454915028125,0.2549653554916551,1.1063078652409795,0.05924199556353341,0.5808827972853
0.7509045084971875,0.2563965045199669,1.1094881336951667,0.059703834452404965,0.5821436076535469
0.75125,0.25728401830603054,1.111452804595313,0.0599907171498203,0.5829230818999357
0.75125,0.25728401828980263,1.111452804664632,0.05999071714549792,0.5829230818947028
0.7515954915028125,0.25817382205249145,1.1134167959506218,0.06027870717366537,0.5837027423466816
0.7521545084971875,0.2596183767683486,1.1165930883288724,0.06074702845842814,0.5849646432447202
0.7525,0.26051412353462633,1.1185551659449615,0.0610379143503342,0.5857447719357655
0.7525,0.2605141235125242,1.118555165997114,0.06103791434435146,0.5857447719280475
0.7528454915028125,0.2614121205528651,1.1205164626313182,0.061329905210042786,0.5865250727504056
0.7534045084971874,0.26286984859904716,1.1236881855199239,0.061804695110672075,0.5877879817717531
0.75375,0.2637736855649962,1.1256473129922642,0.06209957591107309,0.5885687173272939
0.75375,0.2637736855373193,1.1256473130273843,0.06209957590344079,0.588568717316713
0.7540954915028125,0.2646797338391452,1.127605565870032,0.06239555953514537,0.5893496134942585
0.7546545084971875,0.2661504073318493,1.130772171027383,0.06287680552669138,0.590613463238979
0.755,0.26706219500597506,1.1327280200219076,0.06317567387498792,0.591394767364719
0.755,0.267062194973095,1.1327280200403835,0.0631756738657329,0.5913947673508928
0.7553454915028125,0.26797615620484694,1.1346829089129125,0.06347564323088616,0.5921762231558764
0.7559045084971875,0.2694595540483764,1.1378438958202206,0.06396333470790395,0.5934409612399618
0.75625,0.2703791576366282,1.1397961679909119,0.06426618457552156,0.5942228049054276
0.75625,0.2703791575989616,1.1397961679932687,0.06426618456469026,0.5942228048880597
0.7565954915028125,0.27130089850323325,1.141747403052132,0.06457013407267401,0.5950047938369112
0.7571545084971875,0.2727968085945909,1.1449023209462172,0.06506426299250549,0.5962703827778176
0.7575,0.2737240993342555,1.1468507490740574,0.06537109007456468,0.5970527461187974
0.7575,0.27372409929225505,1.1468507490609237,0.06537109006221099,0.59705274609758
0.7578454915028126,0.27465349299669106,1.1487980718473478,0.06567901595118197,0.5978352508334317
0.7584045084971874,0.276161714295591,1.1519465212307483,0.06617957744886711,0.5991016678187288
0.75875,0.2770965707016374,1.1538908700411767,0.06649037953698503,0.5998845399694452
0.75875,0.27709657065577087,1.1538908700132489,0.06649037952315387,0.599884539943955
0.7590954915028125,0.27803349789313914,1.1558340541830847,0.06680228022692529,0.6006675520497934
0.7596545084971875,0.2795538423388588,1.1589756878209372,0.06730927319596702,0.6019347885977065
0.76,0.2804961513523233,1.1609157544882116,0.06762405052892723,0.6027181674587985
0.76,0.2804961513030926,1.1609157544464395,0.06762405051368837,0.6027181674287629
0.7603454915028125,0.2814405015314019,1.1628546061902276,0.06793992700580835,0.6035016871783461
0.7609045084971875,0.2829727957945309,1.1659891296171414,0.06845335464099742,0.604769748703176
0.76125,0.28392245382699755,1.1679247439726326,0.06877211023128846,0.6055536406535267
0.76125,0.2839224537749456,1.1679247439180607,0.06877211021476404,0.6055536406190425
0.7615954915028125,0.28487412619207214,1.1698591020897868,0.06909196632808322,0.6063376766753029
0.7621545084971875,0.28641821324785705,1.1729862736458347,0.06961183662523401,0.6076065819616209
0.7625,0.2873751271080628,1.1749172980899083,0.06993457655629859,0.6083910015114219
0.7625,0.2873751270535973,1.174917298023425,0.06993457653855956,0.6083910014724093
0.7628454915028126,0.2883340314870664,1.1768470339676507,0.070258419253309,0.6091755705262678
0.7634045084971874,0.2898897719811122,1.179966664349927,0.07078474545708537,0.6104453511186432
0.76375,0.2908538596807658,1.1818929934888942,0.07111147915102127,0.6112303205213739
0.76375,0.2908538596244254,1.1818929934115132,0.07111147913213926,0.6112303204774755
0.7640954915028125,0.29181991731279844,1.18381801054777,0.0714393188379469,0.6120154468532379
0.7646545084971875,0.29338719077355324,1.1869299620297964,0.07197211985417817,0.6132861464095825
0.765,0.2943583822365137,1.1888515221130918,0.07230286031652329,0.6140716952509675
0.765,0.294358382178862,1.188851522025976,0.07230286029663102,0.6140716952022908
0.7653454915028125,0.2953315264441674,1.1907717552136032,0.07263471102710982,0.6148574104299145
0.7659045084971875,0.29691023229202584,1.1938759404679133,0.07317401178167161,0.6161290840062846
0.76625,0.2978884699332798,1.1957926885794175,0.0735087758115801,0.6169152487510208
0.76625,0.29788846987465994,1.1957926884833936,0.07350877579075478,0.6169152486976458
0.7665954915028125,0.29886864667062524,1.197708103158627,0.07384465542623714,0.6177015910573188
0.7671545084971875,0.30045870503161254,1.20080448373685,0.07439048717207089,0.6189743043411238
0.7675,0.30144394420978776,1.2027164067708418,0.07472929553781296,0.6197611278417793
0.7675,0.30144394415079406,1.202716406667323,0.07472929551630322,0.6197611277846796
0.7678454915028126,0.30243111247484655,1.2046269977523738,0.07506922594834152,0.6205481418068809
0.7684045084971874,0.30403246478191404,1.2077155822211476,0.07562162651565897,0.6218219703108289
0.76875,0.30502467414429124,1.209622695698065,0.07596450410349108,0.6226095013182135
0.76875,0.3050246740852832,1.2096226955879514,0.07596450408136511,0.6226095012573136
0.7690954915028125,0.3060188063100244,1.211528486297395,0.07630851135900826,0.6233972372412051
0.7696545084971875,0.3076314157913074,1.2146093282512744,0.07686752537884678,0.6246722655188164
0.77,0.3086305775315079,1.2165116750284692,0.07721450131836399,0.6254605581853051
0.77,0.30863057747288114,1.2165116749126783,0.07721450129572896,0.6254605581207656
0.7703454915028125,0.3096316595624491,1.2184127154049929,0.0775626157380101,0.6262490716196178
0.7709045084971875,0.311255511516196,1.2214859111832796,0.07812829480339951,0.6275253924245303
0.77125,0.3122616215061667,1.2233835600003597,0.07847940255680516,0.6283145057841772
0.77125,0.31226162144826713,1.223383559879738,0.07847940253374815,0.6283145057160825
0.7715954915028125,0.31326965306622734,1.22527992577931,0.07883165881274115,0.629103857021826
0.7721545084971875,0.31490475498318,1.2283456120261786,0.07940406159833897,0.6303815704734294
0.7725,0.3159178228159417,1.2302386559668308,0.07975933902501417,0.6311715679260926
0.7725,0.31591782275913016,1.230238655842367,0.0797593390016517,0.6311715678547186
0.7728454915028126,0.31693281728607037,1.2321304466785072,0.0801157761997922,0.6319618214818536
0.7734045084971874,0.31857919882687696,1.2351887977760276,0.0806949685400922,0.6332410342329323
0.77375,0.3195992477718922,1.2370773526584695,0.08105445793607036,0.6340319830314607
0.77375,0.31959924771639925,1.237077352530986,0.08105445791247765,0.6340319829570003
0.7740954915028125,0.32062123218231364,1.2389646901122706,0.0814151195554879,0.6348232071324049
0.7746545084971875,0.3222789450152055,1.242015915508882,0.082001174481577,0.6361040315378662
0.775,0.3233060118833446,1.2439001182065692,0.08236492259153343,0.636896002271467
0.775,0.32330601182949226,1.2439001180769749,0.08236492256784249,0.6368960021943605
0.7753454915028125,0.3243350267517161,1.2457831447904453,0.0827298566284496,0.6376882683394285
0.7759045084971875,0.3260041442450323,1.2488274862256408,0.08332285436110738,0.6389708216291876
0.77625,0.3270382791791348,1.2507074929535462,0.08369091236866258,0.639763887722307
0.77625,0.3270382791271448,1.2507074928225137,0.08369091234494778,0.6397638876427272
0.7765954915028125,0.32807437829069863,1.252586369930038,0.0840601712303433,0.6405572698811889
0.7771545084971875,0.3297549951276242,1.2556240986847953,0.08466019915035197,0.6418416733731825
0.7775,0.3307962613384254,1.2575000832910541,0.08503262265132659,0.6426359106000663
0.7775,0.3307962612884934,1.2575000831592749,0.08503262262764848,0.6426359105181211
0.7778454915028126,0.3318395114582451,1.2593749890747352,0.0854062631447959,0.6434304851875849
0.7784045084971875,0.33353174312642714,1.2624064031647069,0.0860134157224871,0.6447168635001799
0.77875,0.33458021655449677,1.2642785553933884,0.08639026467410212,0.6455123495028194
0.77875,0.3345802165067872,1.2642785552614488,0.08639026465052813,0.6455123494187205
0.7790954915028125,0.3356306970750803,1.2661496838171347,0.08676834795085109,0.6463081945946164
0.7796545084971875,0.33733467926677563,1.269175105196569,0.08738272664671283,0.647596674885653
0.78,0.33839044819373404,1.2710436289654836,0.08776406530008314,0.6483934887092085
0.78,0.33839044814839137,1.2710436288339184,0.08776406527666739,0.6483934886230964
0.7803454915028125,0.3394482507328396,1.272911187563408,0.08814665678402993,0.6491906836589149
0.7809045084971875,0.3411641386670995,1.2759309593599115,0.08876836992283244,0.6504813948913509
0.78125,0.3422273032805073,1.2777960710604137,0.0891542667394893,0.6512796165361319
0.78125,0.34222730323763473,1.2777960709296812,0.08915426671625908,0.6512796164480222
0.7815954915028125,0.34329253123390485,1.2796602793751541,0.08954143603907198,0.6520782415308528
0.7821545084971875,0.34502049890854325,1.28267476316768,0.09017059865893569,0.6533713137638656
0.7825,0.3460911708254111,1.2845366899943345,0.09056112621237782,0.6541710237536098
0.7825,0.34609117078513885,1.284536689864974,0.09056112618938335,0.6541710236636298
0.7828454915028125,0.3471639388803483,1.2863977779168259,0.09095294701833481,0.6549711593870511
0.7834045084971875,0.3489041782650707,1.2894073510739974,0.09158968069789393,0.6562667230966142
0.78375,0.34998248002167254,1.2912663293953845,0.09198491556229486,0.6570680020654088
0.78375,0.34998247998396464,1.2912663292675965,0.09198491553951853,0.6570680019735065
0.7840954915028125,0.35106291363797026,1.2931245355476537,0.0923814655330185,0.6578697289304524
0.7846545084971874,0.3528156338129706,1.2961295886301205,0.09302589819672606,0.6591679143535317
0.785,0.3539016983178356,1.2979858623929421,0.0934259208206951,0.6599708426433591
0.785,0.35390169828284435,1.297985862267189,0.09342592079820165,0.659970842549716
0.7853454915028125,0.354989933170225,1.2998414325404375,0.09382728145174583,0.6607742409328672
0.7859045084971875,0.3567553594126657,1.3028423667672353,0.09447954715467644,0.6620751774424654
0.78625,0.35784932938117353,1.30469618596259,0.09488444172744044,0.6628798347304681
0.78625,0.3578493293490602,1.3046961858394708,0.09488444170530594,0.6628798346353191
0.7865954915028125,0.3589455107953712,1.3065493715076282,0.09529069821741283,0.663684983873057
0.7871545084971875,0.36072388365970603,1.3095465963599626,0.09595093692348629,0.6649887993970686
0.7875,0.3618259110332631,1.3113982155535402,0.09636079123213959,0.6657952643369496
0.7875,0.36182591100379635,1.3113982154329435,0.09636079121037737,0.6657952642408075
0.7878454915028125,0.36293019339136134,1.3132492720665647,0.09677203233448337,0.6666022426393334
0.7884045084971875,0.36472176771887077,1.31624320291271,0.09744038966426705,0.6679090630763679
0.78875,0.3658320130425945,1.3180928797906406,0.09785529493350628,0.6687174129435252
0.78875,0.3658320130160624,1.3180928796733686,0.09785529491224912,0.6687174128467582
0.7890954915028126,0.36694455916023033,1.319942065578613,0.09827161279565888,0.6695262972460885
0.7896545084971874,0.36874960308462434,1.3229331214295095,0.09894823977055042,0.6708362459433129
0.79,0.3698682348993316,1.3247811154514901,0.09936829050551384,0.6716465563240331
0.79,0.36986823487554477,1.324781115337468,0.09936829048474358,0.6716465562268382
0.7903454915028125,0.370989215416621,1.3266286902317392,0.09978978050967617,0.6724574216908991
0.7909045084971875,0.37280800935751657,1.3296172916055333,0.10047483328341314,0.6737706189344466
0.79125,0.37393520356315313,1.3314638626890078,0.10090012709740034,0.6745829634114642
0.79125,0.3739352035422437,1.3314638625787178,0.10090012707720342,0.6745829633141553
0.7915954915028125,0.3750647963011814,1.3333100862824636,0.1013268876852298,0.6753958828214255
0.7921545084971875,0.3768976319265089,1.3362966531411968,0.10202052726061799,0.6767124453604351
0.7925,0.3780335711469167,1.3381420604230159,0.10245116470096934,0.6775268952314379
0.7925,0.37803357112891944,1.338142060316778,0.1024511646813943,0.6775268951342404
0.7928454915028125,0.3791719604755388,1.339987191540867,0.10288329719921707,0.6783419393023282
0.7934045084971875,0.38101913967260836,1.3429721413588214,0.10358568914086044,0.6796619799064866
0.79375,0.38216401261200494,1.3448166420143746,0.10402177350715895,0.6804786039127126
0.79375,0.38216401259678495,1.344816641912199,0.10402177348819172,0.6804786038157354
0.7940954915028126,0.3833113887999955,1.34666093708686,0.10445938194263485,0.6812958406327171
0.7946545084971874,0.38517322261475095,1.3496446829794908,0.10517069607184226,0.6826194676637327
0.795,0.38632722339969616,1.3514885310867395,0.1056123332250029,0.6834383317308695
0.795,0.38632722338731706,1.351488530988898,0.10561233320668109,0.683438331634205
0.7953454915028125,0.3874837819576962,1.3533322431466994,0.10605552413301815,0.6842578262062388
0.7959045084971875,0.3893605895388905,1.3563151921155239,0.10677593421861757,0.6855851432284756
0.79625,0.39052391706961065,1.3581586375997539,0.10722323238974504,0.6864063102352358
0.79625,0.39052391706003686,1.3581586375063406,0.10722323237209627,0.6864063101390818
0.7965954915028125,0.3916898581020529,1.360002015245229,0.1076721146218583,0.6872281244629831
0.7971545084971875,0.39358196564774905,1.3629845665273794,0.10840179806456797,0.6885592298808875
0.7975,0.3947548229439402,1.3648278541582834,0.1088548676572726,0.6893827594395934
0.7975,0.394754822937158,1.364827854069463,0.1088548676403216,0.6893827593440859
0.7978454915028125,0.3959303504937971,1.366671140564767,0.10930955218213786,0.6902069520927672
0.7984045084971875,0.397838090192035,1.369653684070624,0.11004868969028078,0.6915419388146112
0.79875,0.3990206837387794,1.3714970525186172,0.11050764307893275,0.6923678870697156
0.79875,0.39902068373472166,1.3714970524344543,0.11050764306267326,0.6923678869748853
0.7990954915028126,0.4002060051333526,1.3733404845115196,0.11096824277928083,0.6931945133001262
0.7996545084971874,0.4021297141016143,1.3763233993533672,0.11171701803686244,0.6945334684260155
0.8,0.4033222531919094,1.3781670802972936,0.11218196935909241,0.6953618878655937
0.8,0.40332225319059545,1.378167080217978,0.11218196934358406,0.6953618877717302
0.8003454915028125,0.4045175783839322,1.3800108874724182,0.11264859882250026,0.6961909991188581
0.8009045084971875,0.4064575976054506,1.3829945405773298,0.11340719814958923,0.6975340036556157
0.80125,0.40766029368844203,1.384838757875155,0.11387826309711126,0.6983649429452636
0.80125,0.4076602936898677,1.384838757800897,0.11387826308239458,0.6983649428525704
0.8015954915028125,0.4088658346104235,1.3866831617930304,0.11435103840805934,0.6991965868034412
0.8021545084971875,0.4108225078932092,1.3896679066354958,0.11511965042209746,0.7005437154140916
0.8025,0.4120355739244831,1.3915128755500044,0.11559694602701799,0.7013772192410525
0.8025,0.41203557392855894,1.3915128754808608,0.11559694601313872,0.7013772191499028
0.8028454915028125,0.4132515438293699,1.3933580889610837,0.11607598454837599,0.7022114392650847
0.8034045084971875,0.41522521672912027,1.3963442643219712,0.1168547998051244,0.7035627600223325
0.80375,0.41644886651224644,1.3981901907821341,0.1173384442197505,0.7043988689563403
0.80375,0.4164488665189421,1.398190190718194,0.11733844420669788,0.7043988688666583
0.8040954915028126,0.4176754793293123,1.4000364169232824,0.11782386437702781,0.7052357045607812
0.8046545084971874,0.4196664981322233,1.4030243458183065,0.11861307502833007,0.7065912787667826
0.805,0.4209009456929588,1.404871425778435,0.11910318731275164,0.707430029152487
0.805,0.4209009457023013,1.4048714257199024,0.1191031873005745,0.7074300290644566
0.8053454915028125,0.42213841539538244,1.4067188577344096,0.11959510837727995,0.7082695154933072
0.8059045084971875,0.42414712608247596,1.4097088463881016,0.120394907813157,0.7096293974991243
0.80625,0.4253925850271919,1.4115572652077097,0.12089160771225038,0.7104708213503697
0.80625,0.42539258503905364,1.411557265154604,0.12089160770093987,0.7104708212640878
0.8065954915028125,0.4266411249932901,1.4134060853079229,0.1213901495785594,0.7113129892275889
0.8071545084971875,0.4286678722095859,1.4163984222071548,0.12220073206494457,0.7126772262815964
0.8075,0.42992455508779504,1.4182483540809723,0.122704139782574,0.7135213511910047
0.8075,0.42992455510212724,1.4182483540333453,0.12270413977216688,0.7135213511067012
0.8078454915028125,0.43118437746321847,1.4200987333406017,0.12320942274142793,0.714366226962491
0.8084045084971875,0.43322950349211675,1.4230936883651588,0.12403098305333404,0.7157348590848626
0.80875,0.43449762117054935,1.4249452958126083,0.12454121902740722,0.7165817081569373
0.80875,0.43449762118733815,1.4249452957705744,0.12454121901790433,0.7165817080745716
0.8090954915028126,0.4357689362498941,1.4267973934442835,0.12505336354261934,0.7174293136793649
0.8096545084971875,0.4378327800245105,1.4297952171171326,0.12588609660531333,0.7188023735812225
0.81,0.4391125410791033,1.4316486505375445,0.12640328128546016,0.7196519653869864
0.81,0.43911254109826703,1.4316486505010568,0.12640328127686098,0.7196519653066217
0.8103454915028125,0.4403955566973489,1.4335026135164937,0.12692240776986366,0.7205023179712052
0.8109045084971875,0.44247845281415654,1.4365035363200733,0.12776650829325167,0.7218798309875801
0.81125,0.44377006292187227,1.4383589335856655,0.12829076191417088,0.7227321795294079
0.81125,0.4437700629433545,1.4383589335546478,0.12829076190648445,0.7227321794511197
0.8115954915028125,0.4450649838494386,1.4402148962577432,0.12881699050327705,0.723585291911297
0.8121545084971875,0.4471672615988119,1.4432191280343134,0.12967265261711386,0.7249672759667118
0.8125,0.44847092294394864,1.445076614140465,0.13020409497373978,0.7258223906637373
0.8125,0.4484709229676341,1.4450766141147857,0.13020409496694643,0.7258223905875345
0.8128454915028125,0.4497779502967535,1.4469346978873256,0.1307375453012021,0.7266782709943007
0.8134045084971875,0.45189993271499895,1.4499424273272716,0.13160496219178938,0.7280647365950654
0.81375,0.4532158434071465,1.451802114094006,0.13214371241480388,0.7289226222840394
0.81375,0.45321584343307886,1.451802114073823,0.1321437124089977,0.7289226222103037
0.8140954915028125,0.45453517406772237,1.453662427047909,0.13268450338831247,0.7297812741360226
0.8146545084971875,0.456677177010538,1.4566738212614145,0.13356386693786282,0.7311722243937582
0.815,0.45800553051959836,1.458535807091135,0.134110043272494,0.7320328813516117
0.815,0.45800553054755155,1.4585358070762484,0.13411004326764822,0.7320328812804835
0.8153454915028125,0.459337356577746,1.4603984439097581,0.13465829285369715,0.7328943037474536
0.8159045084971874,0.46149968782065487,1.4634136480872075,0.13554979328352976,0.734289734428847
0.81625,0.4628406724232379,1.4652780177684366,0.1361035128684916,0.7351531584071427
0.81625,0.46284067245312366,1.4652780177587874,0.13610351286459707,0.7351531583386377
0.8165954915028125,0.4641851806256537,1.4671430594514059,0.1366593378522212,0.736017345857662
0.8171545084971875,0.4663681389881481,1.4701621966040932,0.13756316336967522,0.7374172454626621
0.8175,0.4677219372353851,1.4720290211740594,0.1381245420212102,0.7382834277436182
0.8175,0.46772193726717787,1.472029021169653,0.13812454201830104,0.7382834276778848
0.8178454915028125,0.46907930845877027,1.4738965349397684,0.13868805782041332,0.739150370307814
0.8184045084971875,0.4712831829630138,1.4769197057311152,0.13960439427359306,0.7405547201784474
0.81875,0.4726499711712116,1.4787890423950183,0.14017354627522802,0.7414236476513606
0.81875,0.47264997120484253,1.4787890423958188,0.14017354627330533,0.7414236475884356
0.8190954915028125,0.47402037992341906,1.4806590816209892,0.14074486671392794,0.7422933310202093
0.8196545084971875,0.4762454490038705,1.483686364306888,0.14167389726069463,0.7437021054848089
0.82,0.477625396770801,1.4855582564157555,0.14225093515900086,0.7445737607377645
0.82,0.4776253968059931,1.4855582564214254,0.14225093515800485,0.74457376067769
0.8203454915028126,0.4790090107078646,1.4874308606234041,0.14283017226740174,0.7454461663274966
0.8209045084971874,0.48125554143396554,1.4904623110448985,0.14377207704327175,0.7468593328550751
0.82125,0.4826488111664934,1.4923367881090777,0.14435711144481977,0.7477336942772594
0.82125,0.4826488112032,1.4923367881195615,0.14435711144473415,0.747733694219949
0.8215954915028125,0.48404579063090936,1.4942119829969656,0.1449443752599162,0.7486087993400093
0.8221545084971875,0.48631403798862793,1.4972476346835966,0.14589933106575426,0.7500263187403918
0.8225,0.4877207844740644,1.4991247124634413,0.14649247044888708,0.750903360653667
0.8225,0.48772078451213063,1.4991247124785427,0.14649247044967684,0.7509033605991078
0.8228454915028125,0.48913128207413215,1.5010025100129596,0.14708786882790342,0.7517811384102551
0.8234045084971875,0.49142148829579047,1.5040423743763252,0.1480560488299436,0.753202965052413
0.82375,0.49284185829506044,1.5059220550166612,0.14865739936130717,0.754082657850803
0.82375,0.49284185833438965,1.5059220550362646,0.14865739936298228,0.7540826577991238
0.8240954915028125,0.4942660185058459,1.507802453640414,0.14926103780086178,0.7549630776361801
0.8246545084971875,0.4965784124433963,1.5108465202462553,0.15024261124358024,0.7563891596914014
0.825,0.4980125443141387,1.5127287924623911,0.15085227660359532,0.7572714699955431
0.825,0.4980125443544818,1.5127287924861597,0.15085227660609674,0.757271469946755
0.8253454915028126,0.4994505031071922,1.5146117772019658,0.151464258067032,0.7581544974163574
0.8259045084971874,0.5017852996482659,1.5176600141150418,0.1524593899983125,0.7595847771207191
0.82625,0.5032333229978657,1.519544853426728,0.153077471216001,0.7604696679469011
0.82625,0.5032333230391631,1.5195448534545666,0.15307747121931492,0.760469667900957
0.8265954915028125,0.5046852075087261,1.5214303962073816,0.15369789597322417,0.7613552650568163
0.8271545084971875,0.507042607071357,1.5244827504501366,0.15470674699702394,0.7627896790104063
0.8275,0.5085046424599386,1.5263701194867494,0.15533334230212012,0.7636771099604942
0.8275,0.5085046425019287,1.5263701195182655,0.15533334230618598,0.7636771099174224
0.8278454915028125,0.5099705706980576,1.5282581794320258,0.15596230778351652,0.7645652354509023
0.8284045084971875,0.5123507587715491,1.531314577507632,0.15698503382539375,0.7660037149246786
0.82875,0.5138269174384508,1.533204426344852,0.15762023850678847,0.766893642379436
0.82875,0.5138269174809929,1.5332044263798128,0.15762023851154386,0.7668936423390785
0.8290954915028125,0.5153069980259323,1.535094950129158,0.15825783916629016,0.7677842517788107
0.8296545084971875,0.5177101447799741,1.5381552986321163,0.15929459126387988,0.7692267230516596
0.83,0.5192005284200782,1.5400475651911985,0.15993849754629472,0.7701191003839398
0.83,0.519200528463027,1.5400475652293764,0.15993849755170336,0.7701191003462781
0.8303454915028126,0.5206948603788598,1.5419404874520004,0.1605848247412067,0.7710121462710642
0.8309045084971874,0.5231211203390396,1.5450046737573508,0.16163574885624443,0.7724585309779066
0.83125,0.5246258209154544,1.5468992842456482,0.16228844578871837,0.7733533087712426
0.83125,0.5246258209585342,1.546899284286637,0.16228844579467197,0.7733533087361092
0.8315954915028125,0.5261344934913212,1.548794528036262,0.16294358767252023,0.7742487409980471
0.8321545084971875,0.5285840052764277,1.5518624210549385,0.1640088245243135,0.7756989564910485
0.8325,0.530103104870139,1.5537592904444493,0.16467039788107374,0.7765960827630579
0.8325,0.5301031049132381,1.5537592904880468,0.164670397887537,0.7765960827303994
0.8328454915028125,0.5316261973914291,1.5556567677210487,0.16533443930736813,0.7774938486789557
0.8334045084971875,0.5340990835128361,1.5587282187160436,0.16641412422866925,0.7789478084016869
0.83375,0.5356326542210696,1.5606272512708714,0.16708465642878517,0.7798472288427032
0.83375,0.5356326542640832,1.5606272513169193,0.1670846564357272,0.7798472288124791
0.8340954915028125,0.5371702360156287,1.5625268634389806,0.1677576788778386,0.7807472735373121
0.8346545084971875,0.5396666027733279,1.5656017069385613,0.16885194170658152,0.7822048874196462
0.835,0.541214706657552,1.5675027967884965,0.16953151175105977,0.7831065456353586
0.835,0.5412147067000929,1.56750279683641,0.16953151175836437,0.7831065456075462
0.8353454915028126,0.5427668370066425,1.569404435279062,0.17021359326879124,0.784008812179456
0.8359045084971874,0.5452867744269088,1.5724824900121455,0.17132255825257667,0.7854699870202935
0.83625,0.5468494634858028,1.5743855217376068,0.17201124166945642,0.7863738247679665
0.83625,0.546849463527942,1.5743855217874159,0.172011241677161,0.7863738247425927
0.8365954915028125,0.5484161916102206,1.5762890686021946,0.17270245681778448,0.7872782544526441
0.8371545084971875,0.5509597734624951,1.5793701384974548,0.17382624255021498,0.7887428943215202
0.8375,0.5525370896662577,1.581274987767873,0.1745241113643706,0.7896488517620885
0.8375,0.5525370897076608,1.5812749878190862,0.17452411137240045,0.7896488517392498
0.8378454915028125,0.5541184547746192,1.5831803163272908,0.1752245311958511,0.7905553843497306
0.8384045084971875,0.5566857386634493,1.5862641915639866,0.17636325057867971,0.7920233909804818
0.83875,0.5582777140188162,1.5881707257875677,0.17707037329140843,0.7929314069191041
0.83875,0.5582777140594019,1.5881707258400135,0.17707037329971861,0.7929314068986731
0.8390954915028125,0.5598737453828899,1.5900777012864578,0.17778006533321006,0.7938399808854618
0.8396545084971875,0.5624647729038803,1.593164159378427,0.17893382556486817,0.7953112540767342
0.84,0.5640714295705513,1.595072238385582,0.17965026715438692,0.7962212662107414
0.84,0.5640714296101598,1.5950722384389575,0.1796502671629107,0.7962212661926095
0.8403454915028126,0.565682146653016,1.5969807186813039,0.18036929541242983,0.7971318189889184
0.8409045084971875,0.5682969436159637,1.6000695255928776,0.18153819800028934,0.7986062569912697
0.84125,0.5699182940550886,1.6019790023270042,0.1822640199333875,0.7995182021467527
0.84125,0.5699182940935756,1.6019790023810399,0.18226401994203964,0.7995182021307142
0.8415954915028125,0.5715437066679481,1.6038888385832624,0.1829924449080523,0.8004306703632649
0.8421545084971875,0.5741822833767316,1.6069797498600953,0.1841765857030222,0.8019081702586275
0.8425,0.5758183305380522,1.6088904710810068,0.18491184596185128,0.8028219846225947
0.8425,0.5758183305752704,1.6088904711354357,0.1849118459705356,0.8028219846084083
0.8428454915028125,0.5774584390399423,1.6108015084735807,0.18564972467867982,0.8037363043275164
0.8434045084971875,0.5801207906320783,1.613894270388036,0.18684919393265328,0.8052167623964541
0.84375,0.5817715281760629,1.6158060773812088,0.18759394705499818,0.8061323817406987
0.84375,0.5817715282118938,1.6158060774357303,0.18759394706365393,0.8061323817282452
0.8440954915028125,0.5834263237035622,1.6177181558078078,0.18834133310850287,0.8070484886288692
0.8446545084971875,0.5861124305436591,1.6208125065082926,0.18955621555279834,0.8085318007032034
0.845,0.5877778430962952,1.6227252357951614,0.190310512685121,0.8094491605986865
0.845,0.5877778431307987,1.6227252358497415,0.19031051269382568,0.8094491605881942
0.8453454915028125,0.5894473078272758,1.6246381905851803,0.19106745629502328,0.8103669902204869
0.8459045084971875,0.5921571359511005,1.6277338612427208,0.19229783123847394,0.811853052018078
0.84625,0.5938371993880565,1.6296473452867049,0.19306172020021756,0.8127720880367795
0.84625,0.5938371994209266,1.6296473453409455,0.19306172020887008,0.8127720880282171
0.8465954915028125,0.5955213068315437,1.6315610079032796,0.19382826827815092,0.8136915759967072
0.8471545084971874,0.5982548084173542,1.634657723826945,0.19507420971364745,0.8151802834218087
0.8475,0.5999494901542646,1.6365717917074067,0.1958477350619315,0.8161009313116233
0.8475,0.5999494901856812,1.6365717917614537,0.19584773507062878,0.8161009313051294
0.8478454915028125,0.6016482054413215,1.6384859904112627,0.19662393127642397,0.8170220134380534
0.8484045084971875,0.6044053193012913,1.6415834721232256,0.19788550799704446,0.8185132628622687
0.84875,0.6061145786181275,1.6434979502088918,0.1986687111074974,0.8194354587231658
0.84875,0.6061145786480153,1.6434979502625824,0.198668711116178,0.8194354587185633
0.8490954915028125,0.6078278588423668,1.6454125107389903,0.19945459597095705,0.8203580712425167
0.8496545084971875,0.610608510985331,1.6485104750658865,0.20073187171358028,0.821851759770192
0.85,0.6123322993700788,1.6504251876704141,0.20152479086655126,0.8227754402056888
0.85,0.6123322993984397,1.6504251877236527,0.20152479087520817,0.822775440202925
0.8503454915028125,0.6140600939243185,1.652339933880346,0.20232040181800892,0.8236995198834094
0.8509045084971875,0.6168641980950367,1.655438094953835,0.20361343539476257,0.8251955455655778
0.85125,0.6186024595788014,1.65735286494213,0.204416105857204,0.8261206478082401
0.85125,0.6186024596056747,1.6573528649948697,0.20441610586583742,0.8261206478072426
0.8515954915028126,0.6203447104934676,1.6592676193995486,0.20522147734564783,0.8270461320706662
0.8521545084971874,0.6231721687241851,1.6623656896082581,0.2065303227797592,0.8285443940901074
0.8525,0.6249248402224814,1.6642803389714715,0.20734277688887018,0.8294708561074859
0.8525,0.6249248402479487,1.664280339023688,0.2073427768975052,0.8294708561082271
0.8528454915028125,0.6266814825057778,1.6661949235216555,0.20815794045589434,0.8303976831403153
0.8534045084971875,0.6295321856627505,1.669292614396919,0.2094826471131363,0.8318980819566835
0.85375,0.6312991973100699,1.671206964783132,0.21030491435579454,0.8328258425319243
0.85375,0.6312991973342581,1.6712069648348766,0.2103049143644676,0.8328258425343606
0.8540954915028125,0.6330701592795276,1.6731212010663596,0.21112989871339413,0.8337539513537997
0.8546545084971875,0.6359439875906627,1.6762182240892236,0.21247051142300794,0.8352563888054579
0.855,0.6377252630589951,1.6781320972815554,0.2133026185065137,0.8361853875890024
0.855,0.6377252630820083,1.678132097332861,0.21330261851527518,0.8361853875931742
0.8553454915028125,0.639510466652761,1.6800458071939672,0.21413744960429074,0.8371147180948422
0.8559045084971875,0.6424072901957182,1.6831418745047588,0.21549400876007238,0.8386190974514751
0.85625,0.6442027469885909,1.6850550928400159,0.21633597967086585,0.8395492749842981
0.85625,0.6442027470106367,1.6850550928910595,0.21633597967981413,0.8395492749902934
0.8565954915028126,0.6460021080551127,1.6869680989388605,0.21718068075248684,0.8404797679621443
0.8571545084971874,0.6489217872153389,1.690062923963779,0.21855322239855668,0.8419859939377864
0.8575,0.6507313369404542,1.6919753106979794,0.21940507844977394,0.8429172916481618
0.8575,0.6507313369618432,1.6919753107490954,0.21940507845905113,0.8429172916560972
0.8578454915028125,0.6525447654997999,1.6938874365472874,0.22025967009464434,0.843848888765287
0.8584045084971875,0.6554871513643902,1.6969807345107033,0.22164822597816006,0.8453568674717783
0.85875,0.6573106999563959,1.6988921141043607,0.22250998583200712,0.8462892276314984
0.85875,0.6573106999772358,1.6988921141556512,0.2225099858417018,0.8462892276415396
0.8590954915028125,0.6591381004053851,1.7008031845351967,0.22337448596914644,0.8472218713793287
0.8596545084971875,0.6621030350574606,1.7038946728272057,0.22477908354456813,0.8487315102137416
0.86,0.6639404829415605,1.7058048711450693,0.2256507632059828,0.8496648758569691
0.86,0.6639404829623352,1.705804871197023,0.22565076321633953,0.8496648758693803
0.8603454915028125,0.665781754207996,1.7077147124394232,0.22652518710299824,0.8505985094637704
0.8609045084971875,0.6687690709585608,1.7108041108844776,0.22794584950491154,0.8521097169542845
0.86125,0.6706203131751529,1.712712955335913,0.22882746229496234,0.8530440317694236
0.86125,0.6706203131962097,1.7127129553889258,0.22882746230617526,0.8530440317844394
0.8615954915028126,0.672475348820141,1.714621395339075,0.22971182251982616,0.8539785990774826
0.8621545084971874,0.6754848723150294,1.7177084263075997,0.23114856847149937,0.855491284650478
0.8625,0.6773497985501749,1.7196157458737629,0.23204012495315865,0.8564264928173971
0.8625,0.6773497985719331,1.7196157459282757,0.23204012496547324,0.8564264928353379
0.8628454915028125,0.6792184867739522,1.7215226139932982,0.2329344312879495,0.8573619381088469
0.8634045084971875,0.6822500329562523,1.7246070023463145,0.23438727493835185,0.8588760117853356
0.86375,0.6841285274904654,1.7265126275144,0.23528878280152718,0.8598120577745035
0.86375,0.6841285275135265,1.7265126275710887,0.23528878281525478,0.8598120577956849
0.8640954915028125,0.6860107510593989,1.7284177546301516,0.23619304211595352,0.8607483255590501
0.8646545084971875,0.6890641269991786,1.7314992275181234,0.23766199280792039,0.8622636975854489
0.865,0.6909560685630824,1.7334029901165284,0.23857345670577018,0.8632005259100967
0.865,0.6909560685879816,1.733402990176002,0.23857345672123265,0.8632005259349365
0.8653454915028125,0.6928517046301025,1.7353062083800508,0.23948767277536487,0.864137560660336
0.8659045084971875,0.6959267081531244,1.7383844948374196,0.24097273470974295,0.8656541410418247
0.86625,0.6978319696488168,1.7402862277369953,0.24189415602606634,0.8665916959486657
0.86625,0.6978319696762638,1.7402862278000597,0.24189415604363504,0.8665916959775214
0.8665954915028126,0.6997408894388246,1.7421873702384634,0.24281832928131641,0.8675294417768373
0.8671545084971874,0.702837308543652,1.7452622005758907,0.24431950107290012,0.8690471397255298
0.8675,0.7047557566371419,1.7471617372708799,0.24525087762255615,0.8699853648333826
0.8675,0.7047557566679319,1.747161737338412,0.24525087764266432,0.8699853648667042
0.8678454915028125,0.7066778250006045,1.7490606375849092,0.24618500482837968,0.8709237651123733
0.8684045084971875,0.7097954370453459,1.752131742573275,0.24770227893918462,0.8724424883959913
0.86875,0.7117269316028183,1.7540289166230443,0.2486436045857624,0.873381326268678
0.86875,0.7117269316378668,1.7540289166960639,0.24864360460893808,0.8733813263070755
0.8690954915028125,0.7136620064022616,1.7559254082068643,0.24958767843292784,0.8743203231847742
0.8696545084971875,0.7168005770029522,1.7589925180097328,0.2511210404534831,0.8758399773597312
0.87,0.7187449703405084,1.7608871623203064,0.2520723046282176,0.8767793690048271
0.87,0.7187449703810629,1.7608871624002491,0.25207230465521474,0.8767793690492596
0.8703454915028125,0.7206929016452728,1.7627810777495072,0.25302631322291647,0.8777189030351267
0.8709045084971875,0.7238521832507463,1.7658439205859906,0.25457574098072616,0.8792393905529599
0.87125,0.7258093191725226,1.7677358665175678,0.2555369280878735,0.8801792748376562
0.87125,0.7258093192194963,1.7677358666055616,0.2555369281193103,0.8801792748889735
0.8715954915028126,0.7277699482298589,1.7696270365395543,0.25650085432149433,0.8811192841411513
0.8721545084971875,0.7309496783011242,1.7726853370257287,0.2580663167768303,0.8826405032991771
0.8725,0.7329193908754394,1.7745744132884973,0.25903740545825465,0.8835808162642761
0.8725,0.7329193909305458,1.7745744133864538,0.2590374054950842,0.8835808163234681
0.8728454915028125,0.7348925488127785,1.7764626656605373,0.26001122623228823,0.8845212359695894
0.8734045084971875,0.7380924475773465,1.779516142821074,0.2615926821459078,0.8860430797135846
0.87375,0.7400745596540848,1.7814021741761834,0.26257364440521197,0.8869837537988757
0.87375,0.7400745597189662,1.7814021742859674,0.26257364444841724,0.886983753867064
0.8740954915028125,0.74206006591451,1.783287332304541,0.263557329709135,0.8879245151951706
0.8746545084971875,0.7452798336308786,1.786335697213702,0.2651547260376334,0.8894468697275896
0.875,0.7472741550145823,1.788218502910608,0.26614552617447457,0.8903878328606223
0.875,0.7472741550912259,1.7882185030344135,0.26614552622528315,0.89038783293928
0.8753454915028125,0.7492718154225837,1.790100384206309,0.2671390379620216,0.8913288624481266
0.8759045084971875,0.7525111290216918,1.7931433371571543,0.26875230791409277,0.8928516056084328
0.87625,0.7545174542490338,1.7950227290758158,0.26975290124178203,0.8937927801493517
0.87625,0.7545174543399242,1.7950227292163885,0.2697529013017523,0.8937927802403879
0.8765954915028125,0.7565270586696617,1.7969011430100845,0.2707561920831758,0.8947339985409622
0.8771545084971875,0.7597855677021006,1.7999383701741154,0.2723852527919917,0.8962569979309924
0.8775,0.761803673363131,1.8018141506339045,0.27339558410229176,0.8971982994494292
0.8775,0.7618036734710316,1.801814150794338,0.27339558417316473,0.8971982995549342
0.8778454915028125,0.7638249928816775,1.8036888964443658,0.2744085955703393,0.8981396200950427
0.8784045084971874,0.7671023146322724,1.8067200659255251,0.27605334530267867,0.8996627308933719
0.87875,0.7691319561398825,1.8085920250931646,0.27707334702356834,0.900604066739547
0.87875,0.76913195626819,1.808592025277187,0.27707334710743164,0.9006040668618979
0.8790954915028125,0.7711647396617998,1.810462889069646,0.27809600775719057,0.901545394435279
0.8796545084971875,0.7744604532738733,1.8134876462447973,0.2797563225717543,0.9030684568499969
0.88,0.7765013609881153,1.8153555590803574,0.2807859125652832,0.9040097244902987
0.88,0.7765013611409941,1.815355559292423,0.28078591266469693,0.9040097246323854
0.8803454915028125,0.7785453311648074,1.8172223113693473,0.2818181359556987,0.9049509536395952
0.8809045084971875,0.7818589705987207,1.820240273398428,0.2834938657072359,0.9064737899283362
0.88125,0.7839108451783825,1.8221038960515454,0.28453294463358203,0.9074148749939647
0.88125,0.783910845360831,1.8221038962969824,0.2845329447516405,0.9074148751592764
0.8815954915028125,0.7859656935169679,1.8239662868803057,0.285574626052438,0.9083558875660802
0.8821545084971875,0.7892967390907041,1.8269770362080995,0.28726558959940773,0.9098782985292301
0.8825,0.7913592459047294,1.8288361017461112,0.2883140377523725,0.9108190725147675
0.8825,0.7913592461227774,1.8288361020312789,0.28831403789286275,0.9108190727076296
0.8828454915028126,0.793424626886593,1.8306938569432891,0.2893650512226442,0.9117597356352422
0.8834045084971874,0.7967724950993016,1.833696933584848,0.2910710306684081,0.9132814964707461
0.88375,0.7988452575031613,1.8355511469182755,0.2921287041714787,0.9142218140110906
0.88375,0.7988452577642984,1.8355511472510144,0.29212870433903426,0.9142218142366058
0.8840954915028125,0.8009207815072656,1.8374039625905183,0.2931888983644754,0.9151619771081436
0.8846545084971875,0.8042848127912143,1.8403988549558261,0.29490963212973675,0.9166828324977115
0.885,0.8063674040277853,1.8422478867946983,0.2959763583551208,0.9176225281327292
0.885,0.8063674043411625,1.8422478871844716,0.29597635855544424,0.9176225283971825
0.8853454915028125,0.80845262879695,1.8440954229767643,0.2970455517634622,0.9185620195381536
0.8859045084971875,0.8118320727251926,1.8470815569027856,0.29878072621964924,0.920081677780632
0.88625,0.8139240061348749,1.8489250365225667,0.2998562982511123,0.9210205620886409
0.88625,0.8139240065119124,1.8489250369810368,0.29985629849127204,0.9210205623996528
0.8865954915028125,0.8160184264590732,1.8507669095735308,0.3009342733531831,0.921959184975207
0.8871545084971875,0.8194124238549438,1.85374363518087,0.30268351270084337,0.923477310964063
0.8875,0.8215131410183426,1.8555811417371428,0.3037676826242135,0.9244151659207334
0.8875,0.8215131414730412,1.8555811422784456,0.3037676829128934,0.92441516628758
0.8878454915028126,0.8236161762172571,1.8574169151905346,0.304854178800483,0.9253526934130639
0.8884045084971874,0.8270237373999528,1.8603834910231767,0.3066170327568579,0.9268689001624643
0.88875,0.8291325937012894,1.8622145430530452,0.3077095034881234,0.9278054735325652
0.88875,0.8291325942513805,1.8622145436948265,0.3077095038362468,0.9278054739666705
0.8890954915028125,0.8312435723783648,1.8640437165509778,0.3088042083899448,0.9287416427966785
0.8896545084971875,0.8346635506568487,1.8669992903849397,0.3105801371798304,0.9302554811918395
0.89,0.8367797976769483,1.8688233330880102,0.31168055249243604,0.9311904797346852
0.89,0.8367797983444987,1.8688233338519704,0.3116805529135845,0.9311904802500592
0.8903454915028125,0.8388979391013787,1.8706453289535256,0.3127830914941754,0.9321249848021632
0.8909045084971875,0.8423289983371431,1.8735889144490718,0.3145714474681796,0.9336359311183067
0.89125,0.8444517622649362,1.8754053041773526,0.3156793797563685,0.9345690122952461
0.89125,0.844451763077755,1.8754053050905113,0.3156793802676388,0.9345690129093019
0.8915954915028125,0.8465761535161058,1.8772194510167441,0.3167893029982965,0.9355014952953957
0.8921545084971875,0.8500167282545672,1.8801498991653616,0.31858930802511076,0.9370089359279591
0.8925,0.8521449833216539,1.8819578844294793,0.3197042432356802,0.937939697742149
0.8925,0.8521449843147133,1.8819578855254178,0.31970424385853946,0.9379396984764352
0.8928454915028126,0.854274551137,1.8837633970286447,0.32082100965233123,0.9388697381460485
0.8934045084971874,0.8577227974276407,1.8866793610873351,0.3226317272089818,0.9403729508431301
0.89375,0.8598553330897523,1.8884780591902743,0.32375304621122414,0.9413009193298527
0.89375,0.8598553343072717,1.8884780605109388,0.32375304697278556,0.9413009202112235
0.8940954915028125,0.8619888090476375,1.890274013751752,0.32487600376245124,0.9422280206902812
0.8946545084971875,0.8654425435432339,1.8931739059877457,0.3266963043453354,0.9437261513855053
0.895,0.8675779237939846,1.8949622741646022,0.32782325981584387,0.944650765150431
0.895,0.867577925291651,1.8949622757621938,0.32782326075024465,0.9446507662122724
0.8953454915028125,0.8697138011138017,1.8967475776936649,0.3289516209373248,0.9455743386963962
0.8959045084971875,0.8731704254165764,1.8996295158371845,0.3307801390552209,0.9470663728029117
0.89625,0.875306938183035,1.9014063154786476,0.33191182670126873,0.9479869638365156
0.89625,0.8753069400307778,1.901406317417973,0.3319118278513155,0.9479869651200434
0.8965954915028125,0.8774434179455212,1.9031796677941892,0.3330446377144006,0.9489063080962071
0.8971545084971875,0.8808998243303853,1.906041408515188,0.33487971824493795,0.9503910348134544
0.8975,0.8830354183606053,1.9078051606807638,0.3360150408805647,0.9513068046137712
0.8975,0.8830354206459163,1.9078051630419448,0.3360150422997787,0.9513068061697709
0.8978454915028126,0.885170342401501,1.9095650071505106,0.33715114378433314,0.952221080039886
0.8984045084971874,0.8886227961164384,1.9124038632445264,0.3389907749341405,0.9536970478802621
0.89875,0.8907550021588124,1.9141527932584574,0.3401283975671726,0.9546070376895041
0.89875,0.8907550049896169,1.9141527961392133,0.34012839932159356,0.9546070395797506
0.8990954915028125,0.8928857692470449,1.9158972659231164,0.3412663822600668,0.9555152350223112
0.8996545084971875,0.8963297614827971,1.9187100031371007,0.3431081117211952,0.9569806963499461
0.9,0.8984555938349236,1.920441971567226,0.3442464053863456,0.9578837500387227
0.9,0.8984555973421773,1.9204419750847752,0.34424640755618946,0.9578837523371873
0.9003454915028125,0.9005790550052841,1.922168815812967,0.3453845499313894,0.9587846508637793
0.9009045084971875,0.9040091194284119,1.924951524431509,0.34722538012145926,0.9602374927948831
0.90125,0.9061249532116005,1.9266639412676265,0.34836235176680835,0.9611322106628323
0.90125,0.9061249575494394,1.9266639455584667,0.34836235444669733,0.9611322134554776
0.9015954915028125,0.908237281422948,1.9283704247409916,0.34949854789464885,0.9620243383620101
0.9021545084971875,0.911646766093864,1.9311183603413495,0.35133480551860724,0.963461996974916
0.9025,0.9137481850129701,1.9328080787965052,0.3524680108853901,0.9643466785118351
0.9025,0.9137481903537645,1.9328080840116775,0.35246801418172213,0.9643466818940061
0.9028454915028126,0.9158447137929028,1.9344908789241946,0.35359967160953776,0.9652282376155535
0.9034045084971875,0.9192254997352525,1.9371982663665892,0.3554268464064551,0.9666475922089364
0.90375,0.9213071089622054,1.9388614526708978,0.35655328273122605,0.9675201658132787
0.90375,0.9213071154814377,1.938861458962727,0.35655328675354314,0.9675201698817416
0.9040954915028125,0.9233821347948407,1.9405165192449207,0.3576772289574682,0.9683889677942975
0.9046545084971875,0.9267242932305141,1.94317631453595,0.3594897768353333,0.969786212202796
0.905,0.9287794929874816,1.9448082907765538,0.3606057526755601,0.9706441501944869
0.905,0.9287795008301016,1.9448082982699397,0.36060575751712937,0.9706441550304354
0.9053454915028125,0.9308260375987805,1.9464306810700267,0.3617180764140108,0.9714975242504025
0.9059045084971875,0.9341174213437646,1.9490342882089622,0.36350918403009275,0.9728680134965543
0.90625,0.9361381398534707,1.9506293474496823,0.3646101651858315,0.9737082318932714
0.90625,0.9361381490686089,1.9506293561874808,0.36461017088561976,0.9737082375298484
0.9065954915028125,0.9381476725216931,1.9522130341191457,0.3657060691390104,0.9745429207216685
0.9071545084971875,0.9413734457237782,1.9547499801133872,0.3674673817492325,0.9758809944620437
0.9075,0.9433498372427622,1.9563011779434634,0.36854781614261206,0.9766997395680099
0.9075,0.9433498476694866,1.9563011877923162,0.3685478226184861,0.9766997459345834
0.9078454915028125,0.9453119658410118,1.9578388359460013,0.369621434195036,0.9775117832825603
0.9084045084971875,0.9484540939857882,1.9602964195119055,0.37134275846806614,0.9788105740245518
0.90875,0.9503742214294312,1.9617953557459433,0.37239589054212124,0.9796033029547327
0.90875,0.9503742325159343,1.9617953662490741,0.3723958974845997,0.9796033097897466
0.9090954915028125,0.9522763772149004,1.9632781458101285,0.3734401028010586,0.980387920293817
0.9096545084971874,0.9553131318300285,1.9656410978078755,0.37510911452750373,0.9816391663352642
0.91,0.9571626778658164,1.9670777189456863,0.37612681343090876,0.9824004375869471
0.91,0.9571626884162048,1.9670777291188728,0.3761268201537544,0.9824004443176817
0.9103454915028125,0.95898984704295,1.9684951045463908,0.3771330852525425,0.9831519239109632
0.9109045084971875,0.9618954333609078,1.9707453355076856,0.37873510228811036,0.9843458268764002
0.91125,0.9636575227644686,1.972107815554496,0.3797077501515059,0.9850692314999752
0.91125,0.9636575306515698,1.9721078236567902,0.37970775542073304,0.9850692371074935
0.9115954915028125,0.9653921212905433,1.9734474804954527,0.38066604923633934,0.985780909231635
0.9121545084971875,0.9681366171402892,1.975564046239438,0.3821839755421908,0.9869061059561441
0.9125,0.9697918883392843,1.9768388419084995,0.3831004936123243,0.9875842905542422
0.9125,0.9697918903168316,1.9768388452936747,0.38310049553067865,0.9875842934856869
0.9128454915028125,0.971413935361692,1.9780868167722536,0.3839993729636264,0.9882485699071475
0.9134045084971875,0.9739638309028602,1.9800463041935048,0.3854139778281912,0.9892923268796188
0.91375,0.975490958811813,1.9812185257896382,0.3862621052878996,0.9899171842617137
0.91375,0.9754909507094562,1.9812185210606958,0.3862621013995614,0.9899171825188134
0.9140954915028126,0.9769787672127863,1.9823596763012166,0.38708907645433593,0.9905258165401559
0.9146545084971874,0.9792984883025747,1.9841372784417013,0.3883798276545319,0.9914745920003246
0.915,0.9806754070072237,1.9851915519616223,0.38914679575094924,0.9920377144424578
0.915,0.9806753847191014,1.9851915357484142,0.38914678360684263,0.9920377060302872
0.9153454915028125,0.9820070422826082,1.9862106075105133,0.3898891370605376,0.9925823346293604
0.9159045084971875,0.9840618507495038,1.9877821694006534,0.3910358160290084,0.9934228619145706
0.91625,0.9852678949428757,1.9887041486238677,0.39170954574880634,0.9939163443753466
0.91625,0.9852678564902606,1.9887041192026234,0.39170952410010107,0.9939163282344764
0.9165954915028125,0.9864235882335282,1.989587408071562,0.3923556558295546,0.9943893792426919
0.9171545084971875,0.9881840521003321,1.9909325933973143,0.3933408740815902,0.9951103573407337
0.9175,0.9892030432548802,1.9917111515252313,0.39391171925655055,0.995527970578267
0.9175,0.9892029914876841,1.9917111109478849,0.3939116896317108,0.9955279478059869
0.9178454915028125,0.9901684915139545,1.9924488322353562,0.3944529857619951,0.9959238986661801
0.9184045084971875,0.9916161713579863,1.9935551861002414,0.3952654160765913,0.9965181778330828
0.91875,0.9924400513594461,1.9941850233697354,0.39572823584846706,0.9968567756470477
0.91875,0.9924399955944924,1.9941849787939545,0.39572820353411303,0.9968567502589001
0.9190954915028126,0.9932100538982366,1.994773881656274,0.3961611163046137,0.997173545388829
0.9196545084971874,0.994343165044777,1.9956409383792397,0.39679874929915215,0.9976403601096903
0.92,0.9949751962159398,1.9961249241078969,0.3971547609224131,0.9979011598300651
0.92,0.9949751504142925,1.99612488646568,0.39715473395619066,0.9979011380103854
0.9203454915028125,0.9955564946097051,1.996570353109786,0.3974824388760229,0.998141343630757
0.9209045084971875,0.9963934477318435,1.9972123019232262,0.39795467984104665,0.9984877980353479
0.92125,0.9968495813795325,1.9975625478479626,0.3982122979064636,0.9986769953681998
0.92125,0.9968495581818827,1.997562527272941,0.3982122836659884,0.9986769828946737
0.9215954915028125,0.9972614878668954,1.9978791267023432,0.39844510732956834,0.9988481260362
0.9221545084971875,0.9978401461085323,1.9983244402552534,0.3987724715811017,0.9990890653584917
0.9225,0.9981474157933421,1.9985612407466342,0.39894647016444085,0.9992173096179197
0.9225,0.9981474197071873,1.9985612412267928,0.39894647142407696,0.9992173088548143
0.9228454915028125,0.9984193211428359,1.9987710272943533,0.3991005540686444,0.999331006564997
0.9234045084971875,0.9987911800777213,1.9990583747049762,0.3993114742749536,0.9994868853464473
0.92375,0.9989831302014167,1.9992069480865735,0.39942045282859856,0.9995675621370773
0.92375,0.9989831553425268,1.9992069655163882,0.39942046639309725,0.9995675709270239
0.9240954915028126,0.9991493254602958,1.999335754158642,0.3995148764941698,0.9996375574544833
0.9246545084971874,0.999370233592289,1.9995072572997497,0.3996404991142414,0.9997308446883408
0.925,0.9994809005649992,1.9995933312429253,0.3997034907553356,0.9997777109332111
0.925,0.9994809349101133,1.9995933565226367,0.3997035098331577,0.9997777242972236
0.9253454915028125,0.9995745581218813,1.9996662775849836,0.3997568381770188,0.9998174596603608
0.9259045084971875,0.9996954385636674,1.9997605968577494,0.39982575322906533,0.9998689045823874
0.92625,0.9997541497200209,1.9998064952420436,0.3998592562238992,0.9998939647709365
0.92625,0.9997541820467929,1.9998065196151242,0.3998592743875579,0.9998939778599567
0.9265954915028125,0.9998026909212772,1.9998444979398486,0.3998869750851,0.9999147299669214
0.9271545084971875,0.999863502489091,1.9998921947490416,0.39992173126503816,0.9999408175952537
0.9275,0.9998921249521209,1.999914688313919,0.39993810523824874,0.9999531330877308
0.9275,0.999892149186193,1.999914706855014,0.39993811894738895,0.999953143128728
0.9278454915028125,0.9999152402002158,1.9999328803564516,0.3999513377924774,0.9999631011534389
0.9284045084971875,0.9999433507317426,1.9999550444180072,0.3999674438310274,0.9999752574441785
0.92875,0.999956171547074,1.99996517290609,0.3999747962958501,0.9999808183518495
0.92875,0.9999561868205371,1.9999651847187443,0.3999748049785807,0.9999808247857878
0.9290954915028126,0.9999662864059442,1.9999731752118308,0.39998060088424275,0.9999852153062178
0.9296545084971874,0.9999782312386191,1.9999826423939553,0.399987461449341,0.9999904221762363
0.93,0.9999835112054747,1.9999868352727546,0.3999904967739562,0.9999927306095526
0.93,0.9999835195319586,1.9999868417699525,0.3999905015264755,0.999992734164486
0.9303454915028125,0.9999875817098436,1.9999900722903512,0.39999283837415583,0.9999945141574214
0.9309045084971875,0.9999922519858042,1.9999937928431308,0.399995527239229,0.9999965660856625
0.93125,0.999994253411451,1.9999953903110248,0.39999668057713933,0.9999974480167324
0.93125,0.9999942574081686,1.9999953934538628,0.39999668286638307,0.9999974497431442
0.9315954915028125,0.9999957617120153,1.9999965958550125,0.39999755032191964,0.9999981140847909
0.9321545084971875,0.9999974440628017,1.999997942832096,0.3999985212255924,0.9999988589982631
0.9325,0.9999981433175356,1.9999985037405243,0.3999989251331928,0.9999991695139047
0.9325,0.9999981450272294,1.9999985050943487,0.3999989261156169,0.999999170260274
0.9328454915028125,0.9999986586593814,1.9999989176829582,0.39999922300195945,0.999999398844711
0.9334045084971875,0.9999992178220619,1.9999993675773375,0.39999954645923674,0.999999648325755
0.93375,0.9999994433384148,1.9999995493578224,0.39999967702817285,0.999999749231878
0.93375,0.9999994439959418,1.9999995498818404,0.3999996774071352,0.9999997495217573
0.9340954915028126,0.9999996059475901,1.9999996806040907,0.39999977123571034,0.999999822141616
0.9346545084971875,0.9999997776973826,1.9999998194537174,0.3999998708173361,0.9999998993459355
0.935,0.9999998449450658,1.9999998739172113,0.3999999098419756,0.9999999296598625
0.935,0.9999998451739389,1.9999998741007121,0.3999999099742596,0.9999999297616994
0.9353454915028125,0.9999998924088228,1.999999912407126,0.39999993740315726,0.9999999510990654
0.9359045084971875,0.999999941243925,1.9999999520715805,0.3999999657825354,0.9999999732124121
0.93625,0.9999999598176927,1.9999999671838826,0.39999997658552616,0.9999999816461221
0.93625,0.9999999598901873,1.9999999672423354,0.3999999766275405,0.9999999816786633
0.9365954915028125,0.9999999726567199,1.999999977643174,0.3999999840576665,0.9999999874874462
0.9371545084971875,0.9999999855348364,1.9999999881503046,0.39999999155820054,0.999999993360665
0.9375,0.999999990295698,1.999999992041275,0.39999999433338795,0.9999999955377721
0.9375,0.999999990316689,1.999999992058291,0.3999999943455846,0.9999999955472727
0.9378454915028125,0.9999999935206184,1.9999999946801104,0.3999999962143848,0.9999999970153438
0.9384045084971875,0.9999999966767035,1.9999999972664126,0.3999999980565801,0.999999998464747
0.93875,0.9999999978116277,1.9999999981979817,0.3999999987195791,0.9999999989873202
0.93875,0.9999999978172074,1.999999998202528,0.3999999987228288,0.9999999989898649
0.9390954915028125,0.9999999985654789,1.9999999988174726,0.39999999916022266,0.9999999993350779
0.9396545084971875,0.9999999992859617,1.9999999994103754,0.39999999958166,0.9999999996681884
0.94,0.9999999995381967,1.9999999996182742,0.3999999997293206,0.999999999785105
0.94,0.9999999995395641,1.999999999619393,0.3999999997301189,0.9999999997857334
0.9403454915028125,0.9999999997026079,1.9999999997539375,0.39999999982562207,0.9999999998614475
0.9409045084971874,0.9999999998562179,1.9999999998808562,0.39999999991565865,0.999999999932929
0.94125,0.9999999999086275,1.9999999999242242,0.39999999994640156,0.9999999999573765
0.94125,0.9999999999089382,1.999999999924479,0.3999999999465831,0.9999999999575198
0.9415954915028125,0.9999999999421801,1.9999999999520168,0.399999999966094,0.999999999973055
0.9421545084971875,0.9999999999728615,1.9999999999774616,0.3999999999841134,0.9999999999874222
0.9425,0.9999999999830753,1.999999999985946,0.39999999999011504,0.9999999999922125
0.9425,0.9999999999831416,1.9999999999859994,0.399999999990154,0.9999999999922436
0.9428454915028125,0.9999999999895045,1.9999999999912899,0.39999999999389535,0.999999999995234
0.9434045084971875,0.9999999999952667,1.9999999999960858,0.39999999999728475,0.9999999999979454
0.94375,0.9999999999971425,1.9999999999976477,0.3999999999983893,0.9999999999988309
0.94375,0.9999999999971558,1.9999999999976585,0.3999999999983966,0.9999999999988358
0.9440954915028125,0.9999999999983052,1.9999999999986167,0.39999999999907365,0.999999999999379
0.9446545084971875,0.9999999999993255,1.9999999999994686,0.39999999999967334,0.999999999999858
0.945,0.9999999999996481,1.9999999999997384,0.39999999999986297,1.0000000000000095
0.945,0.999999999999651,1.9999999999997402,0.3999999999998642,1.0000000000000098
0.9453454915028126,0.9999999999998439,1.999999999999903,0.3999999999999779,1.000000000000101
0.9459045084971874,1.0000000000000109,2.000000000000042,0.4000000000000754,1.0000000000001779
0.94625,1.0000000000000602,2.0000000000000844,0.40000000000010366,1.0000000000001992
0.94625,1.0000000000000613,2.0000000000000844,0.400000000000104,1.000000000000199
0.9465954915028125,1.0000000000000884,2.0000000000001084,0.40000000000012,1.0000000000002118
0.9471545084971875,1.0000000000001092,2.0000000000001257,0.4000000000001321,1.0000000000002212
0.9475,1.0000000000001132,2.0000000000001297,0.400000000000134,1.000000000000222
0.9475,1.000000000000114,2.00000000000013,0.40000000000013436,1.0000000000002223
0.9478454915028125,1.0000000000001137,2.000000000000131,0.4000000000001342,1.000000000000222
0.9484045084971875,1.0000000000001146,2.000000000000129,0.4000000000001349,1.000000000000223
0.94875,1.0000000000001144,2.0000000000001283,0.40000000000013436,1.0000000000002218
0.94875,1.000000000000115,2.0000000000001283,0.4000000000001346,1.0000000000002216
0.9490954915028125,1.0000000000001146,2.0000000000001275,0.4000000000001342,1.0000000000002212
0.9496545084971875,1.000000000000114,2.000000000000127,0.400000000000134,1.0000000000002214
0.95,1.000000000000113,2.000000000000127,0.4000000000001333,1.0000000000002205
0.95,1.000000000000114,2.000000000000127,0.4000000000001337,1.0000000000002205
0.9503454915028126,1.000000000000113,2.000000000000127,0.4000000000001333,1.0000000000002205
0.9509045084971874,1.0000000000001128,2.000000000000127,0.40000000000013314,1.0000000000002203
0.95125,1.000000000000113,2.0000000000001266,0.4000000000001337,1.0000000000002214
0.95125,1.0000000000001137,2.000000000000127,0.40000000000013347,1.0000000000002203
0.9515954915028125,1.0000000000001137,2.000000000000126,0.4000000000001342,1.000000000000222
0.9521545084971875,1.0000000000001137,2.000000000000127,0.40000000000013347,1.0000000000002203
0.9525,1.0000000000001135,2.000000000000127,0.4000000000001333,1.00000000000022
0.9525,1.0000000000001144,2.000000000000127,0.4000000000001337,1.00000000000022
0.9528454915028125,1.0000000000001135,2.0000000000001275,0.4000000000001333,1.00000000000022
0.9534045084971875,1.0000000000001137,2.0000000000001275,0.4000000000001333,1.0000000000002198
0.95375,1.000000000000114,2.000000000000127,0.4000000000001337,1.0000000000002205
0.95375,1.0000000000001148,2.0000000000001266,0.4000000000001342,1.000000000000221
0.9540954915028125,1.0000000000001137,2.000000000000128,0.40000000000013347,1.0000000000002203
0.9546545084971875,1.0000000000001137,2.000000000000128,0.40000000000013347,1.0000000000002203
0.955,1.0000000000001137,2.000000000000128,0.4000000000001328,1.0000000000002185
0.955,1.0000000000001148,2.0000000000001275,0.4000000000001337,1.0000000000002196
0.9553454915028126,1.0000000000001135,2.0000000000001266,0.4000000000001333,1.00000000000022
0.9559045084971874,1.0000000000001121,2.0000000000001266,0.4000000000001319,1.0000000000002178
0.95625,1.0000000000001126,2.0000000000001257,0.40000000000013136,1.000000000000216
0.95625,1.0000000000001132,2.0000000000001257,0.40000000000013153,1.0000000000002158
0.9565954915028125,1.000000000000114,2.000000000000124,0.40000000000013225,1.000000000000217
0.9571545084971875,1.0000000000001128,2.0000000000001235,0.40000000000013103,1.000000000000215
0.9575,1.0000000000001117,2.000000000000123,0.4000000000001299,1.0000000000002134
0.9575,1.0000000000001121,2.000000000000123,0.4000000000001305,1.0000000000002143
0.9578454915028125,1.0000000000001115,2.0000000000001217,0.4000000000001299,1.0000000000002136
0.9584045084971875,1.0000000000001108,2.000000000000123,0.40000000000012886,1.0000000000002116
0.95875,1.0000000000001108,2.0000000000001226,0.40000000000012925,1.0000000000002125
0.95875,1.0000000000001115,2.0000000000001226,0.4000000000001296,1.0000000000002127
0.9590954915028125,1.000000000000111,2.0000000000001235,0.40000000000012925,1.0000000000002123
0.9596545084971875,1.0000000000001115,2.000000000000123,0.4000000000001299,1.0000000000002136
0.96,1.0000000000001115,2.0000000000001235,0.4000000000001296,1.0000000000002127
0.96,1.0000000000001124,2.000000000000123,0.4000000000001303,1.0000000000002136
0.9603454915028126,1.000000000000112,2.000000000000123,0.4000000000001303,1.000000000000214
0.9609045084971874,1.0000000000001126,2.000000000000123,0.4000000000001303,1.0000000000002134
0.96125,1.0000000000001126,2.000000000000123,0.4000000000001305,1.0000000000002138
0.96125,1.0000000000001132,2.000000000000123,0.4000000000001308,1.000000000000214
0.9615954915028125,1.000000000000113,2.0000000000001226,0.4000000000001312,1.0000000000002152
0.9621545084971875,1.0000000000001128,2.0000000000001226,0.4000000000001317,1.0000000000002167
0.9625,1.0000000000001128,2.000000000000123,0.40000000000013136,1.0000000000002158
0.9625,1.0000000000001137,2.000000000000123,0.4000000000001317,1.0000000000002158
0.9628454915028125,1.0000000000001128,2.0000000000001235,0.40000000000013153,1.0000000000002163
0.9634045084971875,1.0000000000001128,2.0000000000001243,0.40000000000013136,1.0000000000002158
0.96375,1.0000000000001132,2.0000000000001243,0.40000000000013136,1.0000000000002154
0.96375,1.0000000000001144,2.000000000000124,0.4000000000001319,1.0000000000002156
0.9640954915028125,1.0000000000001137,2.000000000000124,0.4000000000001312,1.0000000000002145
0.9646545084971875,1.0000000000001132,2.000000000000124,0.40000000000013064,1.0000000000002136
0.965,1.0000000000001132,2.0000000000001235,0.4000000000001303,1.0000000000002127
0.965,1.0000000000001141,2.0000000000001235,0.40000000000013103,1.0000000000002136
0.9653454915028126,1.0000000000001128,2.0000000000001235,0.4000000000001299,1.0000000000002123
0.9659045084971875,1.000000000000112,2.0000000000001243,0.40000000000012925,1.0000000000002114
0.96625,1.0000000000001112,2.000000000000125,0.4000000000001287,1.0000000000002107
0.96625,1.0000000000001121,2.0000000000001243,0.40000000000012925,1.0000000000002112
0.9665954915028125,1.0000000000001117,2.000000000000124,0.40000000000012836,1.0000000000002094
0.9671545084971875,1.000000000000111,2.0000000000001226,0.4000000000001271,1.000000000000207
0.9675,1.0000000000001101,2.000000000000122,0.40000000000012637,1.000000000000206
0.9675,1.000000000000111,2.0000000000001217,0.40000000000012675,1.000000000000206
0.9678454915028125,1.0000000000001095,2.000000000000122,0.4000000000001255,1.0000000000002045
0.9684045084971875,1.000000000000108,2.000000000000121,0.40000000000012353,1.0000000000002012
0.96875,1.000000000000107,2.00000000000012,0.4000000000001225,1.0000000000001994
0.96875,1.0000000000001072,2.0000000000001203,0.40000000000012303,1.0000000000002005
0.9690954915028125,1.0000000000001075,2.0000000000001195,0.4000000000001219,1.0000000000001976
0.9696545084971875,1.0000000000001064,2.0000000000001177,0.40000000000011965,1.000000000000193
0.97,1.0000000000001048,2.0000000000001164,0.4000000000001189,1.0000000000001927
0.97,1.0000000000001052,2.0000000000001164,0.4000000000001195,1.0000000000001936
0.9703454915028125,1.0000000000001044,2.0000000000001146,0.4000000000001182,1.0000000000001914
0.9709045084971875,1.0000000000001017,2.0000000000001132,0.4000000000001161,1.0000000000001887
0.97125,1.0000000000001,2.000000000000112,0.40000000000011504,1.0000000000001878
0.97125,1.0000000000001008,2.000000000000112,0.4000000000001154,1.0000000000001878
0.9715954915028125,1.0000000000000988,2.000000000000111,0.40000000000011415,1.0000000000001867
0.9721545084971874,1.0000000000000977,2.00000000000011,0.400000000000112,1.0000000000001825
0.9725,1.0000000000000973,2.000000000000109,0.4000000000001111,1.0000000000001807
0.9725,1.000000000000098,2.0000000000001092,0.40000000000011127,1.0000000000001805
0.9728454915028125,1.000000000000096,2.0000000000001084,0.40000000000011005,1.0000000000001794
0.9734045084971875,1.000000000000094,2.000000000000107,0.40000000000010794,1.000000000000176
0.97375,1.0000000000000933,2.000000000000105,0.40000000000010705,1.0000000000001745
0.97375,1.0000000000000937,2.0000000000001052,0.4000000000001074,1.000000000000175
0.9740954915028125,1.000000000000092,2.000000000000104,0.40000000000010594,1.0000000000001732
0.9746545084971875,1.0000000000000902,2.0000000000001013,0.400000000000104,1.00000000000017
0.975,1.0000000000000893,2.0000000000000995,0.4000000000001033,1.0000000000001692
0.975,1.0000000000000902,2.0000000000000995,0.4000000000001033,1.0000000000001683
0.9753454915028125,1.0000000000000884,2.0000000000000986,0.4000000000001015,1.0000000000001656
0.9759045084971875,1.0000000000000862,2.000000000000096,0.4000000000000992,1.000000000000162
0.97625,1.0000000000000844,2.000000000000094,0.40000000000009794,1.0000000000001608
0.97625,1.0000000000000853,2.000000000000094,0.40000000000009817,1.0000000000001603
0.9765954915028126,1.0000000000000828,2.000000000000093,0.400000000000096,1.0000000000001574
0.9771545084971874,1.0000000000000802,2.00000000000009,0.4000000000000939,1.0000000000001548
0.9775,1.0000000000000782,2.000000000000089,0.4000000000000921,1.0000000000001523
0.9775,1.0000000000000788,2.0000000000000884,0.4000000000000926,1.000000000000153
0.9778454915028125,1.0000000000000766,2.0000000000000866,0.4000000000000914,1.000000000000152
0.9784045084971875,1.0000000000000742,2.0000000000000844,0.4000000000000889,1.0000000000001483
0.97875,1.0000000000000726,2.0000000000000826,0.4000000000000875,1.0000000000001463
0.97875,1.000000000000073,2.000000000000083,0.4000000000000875,1.0000000000001459
0.9790954915028125,1.0000000000000713,2.000000000000081,0.40000000000008606,1.000000000000144
0.9796545084971875,1.000000000000068,2.000000000000078,0.40000000000008373,1.0000000000001417
0.98,1.0000000000000662,2.0000000000000773,0.4000000000000822,1.0000000000001394
0.98,1.000000000000067,2.0000000000000773,0.4000000000000825,1.0000000000001394
0.9803454915028125,1.0000000000000662,2.000000000000075,0.4000000000000816,1.0000000000001381
0.9809045084971875,1.0000000000000642,2.0000000000000733,0.4000000000000793,1.0000000000001343
0.98125,1.0000000000000626,2.000000000000072,0.40000000000007807,1.0000000000001328
0.98125,1.0000000000000635,2.000000000000072,0.4000000000000784,1.0000000000001328
0.9815954915028126,1.000000000000061,2.0000000000000706,0.4000000000000772,1.0000000000001321
0.9821545084971874,1.0000000000000586,2.0000000000000693,0.4000000000000742,1.000000000000127
0.9825,1.0000000000000573,2.000000000000068,0.4000000000000729,1.0000000000001252
0.9825,1.0000000000000582,2.0000000000000675,0.40000000000007363,1.0000000000001261
0.9828454915028125,1.0000000000000562,2.000000000000066,0.4000000000000726,1.0000000000001255
0.9834045084971875,1.0000000000000537,2.0000000000000635,0.40000000000007097,1.000000000000124
0.98375,1.000000000000052,2.000000000000062,0.40000000000006974,1.0000000000001226
0.98375,1.0000000000000528,2.000000000000062,0.40000000000006974,1.0000000000001217
0.9840954915028125,1.000000000000051,2.0000000000000613,0.40000000000006847,1.0000000000001203
0.9846545084971875,1.0000000000000484,2.0000000000000595,0.4000000000000671,1.0000000000001195
0.985,1.000000000000047,2.0000000000000586,0.40000000000006564,1.0000000000001172
0.985,1.0000000000000482,2.000000000000058,0.4000000000000662,1.0000000000001175
0.9853454915028125,1.0000000000000464,2.000000000000057,0.4000000000000649,1.0000000000001161
0.9859045084971875,1.0000000000000453,2.000000000000055,0.40000000000006314,1.0000000000001128
0.98625,1.0000000000000453,2.0000000000000537,0.4000000000000624,1.000000000000111
0.98625,1.000000000000046,2.0000000000000537,0.4000000000000624,1.0000000000001104
0.9865954915028126,1.0000000000000449,2.0000000000000524,0.40000000000006136,1.0000000000001088
0.9871545084971874,1.000000000000044,2.0000000000000506,0.40000000000006,1.0000000000001061
0.9875,1.0000000000000426,2.00000000000005,0.40000000000005853,1.000000000000104
0.9875,1.000000000000043,2.00000000000005,0.40000000000005886,1.0000000000001044
0.9878454915028125,1.0000000000000415,2.0000000000000484,0.40000000000005836,1.0000000000001046
0.9884045084971875,1.000000000000039,2.000000000000047,0.40000000000005603,1.0000000000001013
0.98875,1.000000000000038,2.000000000000045,0.40000000000005514,1.0000000000001001
0.98875,1.0000000000000384,2.000000000000045,0.40000000000005553,1.0000000000001006
0.9890954915028125,1.0000000000000375,2.000000000000044,0.4000000000000541,1.000000000000098
0.9896545084971875,1.0000000000000364,2.0000000000000417,0.4000000000000523,1.0000000000000946
0.99,1.0000000000000355,2.0000000000000404,0.40000000000005087,1.000000000000092
0.99,1.000000000000036,2.00000000000004,0.4000000000000516,1.0000000000000933
0.9903454915028125,1.000000000000036,2.000000000000038,0.40000000000005054,1.0000000000000906
0.9909045084971875,1.0000000000000355,2.000000000000036,0.4000000000000489,1.000000000000087
0.99125,1.0000000000000338,2.000000000000035,0.4000000000000479,1.0000000000000862
0.99125,1.0000000000000346,2.000000000000035,0.4000000000000482,1.0000000000000862
0.9915954915028126,1.000000000000032,2.0000000000000346,0.4000000000000468,1.0000000000000853
0.9921545084971874,1.0000000000000293,2.0000000000000346,0.40000000000004504,1.0000000000000835
0.9925,1.0000000000000289,2.0000000000000346,0.400000000000044,1.0000000000000813
0.9925,1.0000000000000298,2.0000000000000346,0.40000000000004415,1.0000000000000808
0.9928454915028125,1.0000000000000293,2.0000000000000346,0.4000000000000431,1.0000000000000786
0.9934045084971875,1.0000000000000295,2.000000000000036,0.40000000000004093,1.000000000000073
0.99375,1.0000000000000295,2.000000000000035,0.40000000000004093,1.000000000000073
0.99375,1.0000000000000302,2.0000000000000355,0.40000000000004077,1.000000000000072
0.9940954915028125,1.000000000000029,2.000000000000035,0.40000000000004043,1.0000000000000722
0.9946545084971875,1.0000000000000286,2.0000000000000355,0.40000000000003955,1.0000000000000704
0.995,1.0000000000000286,2.000000000000035,0.4000000000000399,1.0000000000000713
0.995,1.0000000000000293,2.000000000000035,0.40000000000004043,1.000000000000072
0.9953454915028125,1.0000000000000293,2.000000000000035,0.4000000000000399,1.0000000000000706
0.9959045084971875,1.0000000000000284,2.000000000000034,0.40000000000003866,1.0000000000000684
0.99625,1.0000000000000273,2.0000000000000338,0.40000000000003777,1.0000000000000673
0.99625,1.000000000000028,2.0000000000000333,0.40000000000003827,1.000000000000068
0.9965954915028126,1.000000000000027,2.0000000000000338,0.40000000000003666,1.0000000000000648
0.9971545084971875,1.0000000000000266,2.0000000000000338,0.4000000000000344,1.0000000000000595
0.9975,1.0000000000000258,2.0000000000000338,0.40000000000003294,1.0000000000000568
0.9975,1.0000000000000269,2.0000000000000333,0.40000000000003383,1.000000000000058
0.9978454915028125,1.0000000000000255,2.000000000000032,0.40000000000003244,1.0000000000000557
0.9984045084971875,1.0000000000000244,2.0000000000000298,0.40000000000003116,1.0000000000000537
0.99875,1.0000000000000242,2.000000000000029,0.40000000000002994,1.0000000000000508
0.99875,1.0000000000000253,2.0000000000000293,0.4000000000000298,1.0000000000000493
0.9990954915028125,1.0000000000000235,2.000000000000028,0.4000000000000285,1.000000000000048
0.9996545084971875,1.0000000000000218,2.000000000000026,0.400000000000026,1.0000000000000435
1.0,1.0000000000000207,2.0000000000000244,0.4000000000000246,1.000000000000041


==> figs/data/expansion_p3_N800_Kn0p001_DVM.csv <==
x,r,u,p,e
0.0,0.9999999999987446,-1.9999999999988218,0.3999999999991954,0.9999999999992442
0.0003459239076971478,0.9999999999985755,-1.9999999999986575,0.39999999999908553,0.9999999999991386
0.0009056405478723141,0.9999999999982474,-1.9999999999983382,0.39999999999887176,0.9999999999989322
0.0012515644555694619,0.9999999999980045,-1.9999999999981029,0.3999999999987133,0.9999999999987789
0.0012515644555694619,0.9999999999980049,-1.9999999999981029,0.3999999999987133,0.9999999999987784
0.0015974883632666097,0.9999999999977247,-1.999999999997831,0.39999999999853103,0.9999999999986031
0.002157205003441776,0.9999999999971805,-1.9999999999973013,0.39999999999817704,0.9999999999982623
0.0025031289111389237,0.9999999999967771,-1.9999999999969094,0.39999999999791475,0.9999999999980099
0.0025031289111389237,0.9999999999967774,-1.9999999999969098,0.3999999999979142,0.9999999999980084
0.0028490528188360714,0.9999999999963126,-1.9999999999964577,0.3999999999976115,0.9999999999977163
0.0034087694590112377,0.9999999999954081,-1.999999999995577,0.3999999999970229,0.9999999999971494
0.0037546933667083854,0.9999999999947373,-1.999999999994925,0.3999999999965856,0.9999999999967268
0.0037546933667083854,0.9999999999947377,-1.9999999999949247,0.39999999999658564,0.9999999999967266
0.004100617274405533,0.9999999999939644,-1.9999999999941724,0.3999999999960829,0.999999999996243
0.004660333914580699,0.9999999999924571,-1.9999999999927074,0.3999999999951016,0.9999999999952971
0.0050062578222778474,0.9999999999913398,-1.9999999999916198,0.39999999999437436,0.9999999999945963
0.0050062578222778474,0.9999999999913398,-1.9999999999916194,0.39999999999437436,0.9999999999945963
0.0053521817299749955,0.9999999999900511,-1.9999999999903664,0.39999999999353575,0.9999999999937885
0.005911898370150161,0.9999999999875372,-1.9999999999879243,0.3999999999919007,0.9999999999922148
0.006257822277847309,0.9999999999856719,-1.9999999999861113,0.3999999999906879,0.999999999991048
0.006257822277847309,0.9999999999856718,-1.9999999999861104,0.39999999999068747,0.999999999991047
0.006603746185544457,0.9999999999835216,-1.9999999999840203,0.3999999999892906,0.999999999989705
0.007163462825719623,0.9999999999793281,-1.9999999999799467,0.399999999986565,0.9999999999870846
0.007509386733416771,0.9999999999762148,-1.999999999976922,0.39999999998454294,0.9999999999851428
0.007509386733416771,0.9999999999762139,-1.9999999999769211,0.39999999998454205,0.9999999999851414
0.007855310641113918,0.9999999999726241,-1.999999999973435,0.39999999998221075,0.999999999982903
0.008415027281289084,0.9999999999656215,-1.999999999966636,0.3999999999776656,0.9999999999785427
0.008760951188986232,0.9999999999604228,-1.9999999999615903,0.39999999997429214,0.9999999999753078
0.008760951188986232,0.999999999960421,-1.999999999961588,0.3999999999742907,0.999999999975306
0.00910687509668338,0.9999999999544268,-1.9999999999557723,0.39999999997040303,0.999999999971581
0.009666591736858547,0.9999999999427346,-1.999999999944434,0.39999999996282243,0.9999999999643217
0.010012515644555695,0.9999999999340556,-1.9999999999360205,0.3999999999571984,0.9999999999589406
0.010012515644555695,0.9999999999340523,-1.9999999999360165,0.3999999999571961,0.9999999999589382
0.010358439552252843,0.9999999999240481,-1.9999999999263227,0.3999999999507149,0.9999999999527394
0.010918156192428008,0.999999999904539,-1.9999999999074278,0.3999999999380832,0.9999999999406692
0.011264080100125156,0.9999999998900619,-1.999999999893412,0.39999999992871454,0.9999999999317246
0.011264080100125156,0.9999999998900558,-1.9999999998934062,0.39999999992871055,0.9999999999317207
0.011610004007822304,0.9999999998733735,-1.999999999877263,0.3999999999179189,0.999999999921424
0.01216972064799747,0.999999999840856,-1.9999999998458162,0.3999999998968941,0.9999999999013796
0.012515644555694618,0.9999999998167375,-1.9999999998225042,0.3999999998813085,0.999999999886534
0.012515644555694618,0.9999999998167273,-1.999999999822494,0.39999999988130214,0.9999999998865283
0.012861568463391766,0.9999999997889476,-1.9999999997956561,0.3999999998633584,0.9999999998694485
0.013421285103566933,0.9999999997348314,-1.99999999974341,0.39999999982842266,0.9999999998362255
0.01376720901126408,0.9999999996947189,-1.9999999997047073,0.3999999998025426,0.9999999998116378
0.01376720901126408,0.9999999996947018,-1.9999999997046902,0.39999999980253154,0.9999999998116272
0.014113132918961229,0.9999999996485267,-1.9999999996601603,0.3999999997727547,0.9999999997833602
0.014672849559136393,0.9999999995586474,-1.9999999995735485,0.39999999971482686,0.99999999972842
0.015018773466833541,0.9999999994920805,-1.9999999995094442,0.3999999996719503,0.9999999996877955
0.015018773466833541,0.9999999994920521,-1.9999999995094164,0.399999999671932,0.9999999996877781
0.01536469737453069,0.9999999994154762,-1.9999999994357178,0.3999999996226328,0.9999999996411059
0.015924414014705856,0.999999999266566,-1.9999999992925122,0.39999999952682586,0.9999999995504988
0.016270337922403004,0.999999999156385,-1.999999999186631,0.3999999994559814,0.9999999994835687
0.016270337922403004,0.9999999991563386,-1.9999999991865862,0.3999999994559521,0.9999999994835418
0.016616261830100152,0.9999999990296945,-1.999999999064959,0.39999999937456393,0.9999999994067156
0.017175978470275317,0.9999999987836932,-1.9999999988289008,0.3999999992165765,0.9999999992577482
0.017521902377972465,0.9999999986018739,-1.9999999986545713,0.39999999909988526,0.9999999991478394
0.017521902377972465,0.9999999986017982,-1.9999999986545003,0.3999999990998366,0.9999999991477935
0.017867826285669613,0.9999999983930048,-1.9999999984544383,0.3999999989659037,0.9999999990217547
0.01842754292584478,0.9999999979879417,-1.9999999980666565,0.3999999987062551,0.9999999987776962
0.01877346683354193,0.9999999976889331,-1.9999999977806528,0.39999999851471885,0.9999999985978643
0.01877346683354193,0.9999999976888119,-1.9999999977805378,0.3999999985146414,0.9999999985977919
0.019119390741239077,0.999999997345795,-1.9999999974526679,0.39999999829503513,0.999999998391793
0.01967910738141424,0.9999999966812665,-1.9999999968180733,0.39999999786990026,0.9999999979934844
0.02002503128911139,0.9999999961914048,-1.9999999963507025,0.3999999975567296,0.9999999977004195
0.02002503128911139,0.9999999961912107,-1.9999999963505197,0.39999999755660703,0.9999999977003071
0.020370955196808538,0.9999999956298844,-1.9999999958153591,0.3999999971979521,0.999999997364996
0.020930671836983702,0.9999999945440885,-1.999999994781188,0.3999999965047132,0.9999999967176947
0.02127659574468085,0.9999999937448912,-1.9999999940207165,0.3999999959948273,0.9999999962421772
0.02127659574468085,0.9999999937445834,-1.9999999940204278,0.3999999959946334,0.9999999962420003
0.021622519652378,0.9999999928299175,-1.9999999931507513,0.3999999954114187,0.9999999956986294
0.022182236292553163,0.999999991063577,-1.9999999914730093,0.3999999942860229,0.9999999946514805
0.02252816020025031,0.9999999897655848,-1.9999999902413517,0.3999999934596466,0.9999999938835318
0.02252816020025031,0.9999999897650999,-1.9999999902408996,0.39999999345934156,0.9999999938832541
0.02287408410794746,0.9999999882815352,-1.9999999888342799,0.39999999251538326,0.999999993006923
0.023433800748122628,0.9999999854216751,-1.999999986125641,0.39999999069715864,0.9999999913212215
0.023779724655819776,0.9999999833237763,-1.9999999841407339,0.39999998936439135,0.9999999900872022
0.023779724655819776,0.9999999833230185,-1.9999999841400304,0.39999998936391645,0.9999999900867726
0.024125648563516924,0.9999999809285683,-1.999999981876428,0.39999998784368296,0.999999988680639
0.02468536520369209,0.9999999763215544,-1.9999999775259991,0.39999998492106303,0.9999999859811031
0.025031289111389236,0.9999999729482741,-1.9999999743440195,0.39999998278278326,0.9999999840086837
0.025031289111389236,0.9999999729470987,-1.9999999743429338,0.3999999827820485,0.9999999840080223
0.025377213019086384,0.9999999691027484,-1.999999970719721,0.3999999803466808,0.9999999817639532
0.02593692965926155,0.9999999617209351,-1.9999999637705153,0.3999999756742219,0.999999977464619
0.026282853566958697,0.9999999563265475,-1.99999995869792,0.3999999722624727,0.9999999743296334
0.026282853566958697,0.9999999563247394,-1.999999958696257,0.3999999722613454,0.9999999743286233
0.026628777474655845,0.9999999501867547,-1.999999952929557,0.3999999683817637,0.9999999707676533
0.027188494114831013,0.9999999384257362,-1.9999999418930512,0.39999996095434137,0.9999999639601153
0.02753441802252816,0.9999999298489476,-1.9999999338538763,0.39999995554226525,0.9999999590067129
0.02753441802252816,0.9999999298461895,-1.9999999338513506,0.3999999555405506,0.9999999590051845
0.02788034193022531,0.9999999201033302,-1.9999999247275735,0.39999994939664074,0.9999999533882681
0.028440058570400474,0.999999901476502,-1.9999999073056325,0.39999993766050307,0.9999999426747502
0.028785982478097622,0.9999998879222635,-1.9999998946431898,0.3999999291275123,0.9999999348965102
0.028785982478097622,0.9999998879180917,-1.9999998946393864,0.39999992912492754,0.99999993489422
0.02913190638579477,0.9999998725478445,-1.9999998802939731,0.39999991945503427,0.999999926089732
0.029691623025969935,0.9999998432306594,-1.9999998529659202,0.39999990102674393,0.9999999093361864
0.030037546933667083,0.9999998219457494,-1.9999998331493656,0.39999988765867667,0.9999998972009241
0.030037546933667083,0.9999998219394973,-1.9999998331436923,0.3999998876548134,0.9999998971975181
0.03038347084136423,0.9999997978466317,-1.9999998107346533,0.3999998725332861,0.9999998834865602
0.0309431874815394,0.999999752003369,-1.9999997681503323,0.39999984378584835,0.9999998574612168
0.03128911138923655,0.9999997187989161,-1.9999997373450005,0.39999982298176723,0.9999998386554567
0.03128911138923655,0.999999718789634,-1.9999997373366187,0.3999998229760486,0.9999998386504423
0.03163503529693369,0.9999996812757934,-1.9999997025679184,0.39999979948783154,0.9999998174437275
0.03219475193710886,0.9999996100754647,-1.9999996366651125,0.3999997549476724,0.9999997772936298
0.03254067584480601,0.9999995586316861,-1.9999995891101532,0.3999997227943414,0.9999997483540565
0.03254067584480601,0.9999995586180405,-1.9999995890978914,0.39999972278595985,0.9999997483467483
0.03288659975250315,0.9999995006117637,-1.9999995355312394,0.3999996865557689,0.9999997157775169
0.033446316392678324,0.9999993908053886,-1.9999994342665914,0.39999961803385153,0.9999996542790298
0.03379224030037547,0.9999993116704968,-1.9999993613837423,0.3999995686950767,0.9999996100669266
0.03379224030037547,0.9999993116506402,-1.9999993613659908,0.3999995686829186,0.999999610056388
0.03413816420807261,0.9999992226022398,-1.9999992794385564,0.39999951320177807,0.9999995604018638
0.034697880848247785,0.9999990544896258,-1.999999124984116,0.3999994085561144,0.9999994669001563
0.03504380475594493,0.9999989336552126,-1.9999990141167014,0.3999993334067617,0.9999993998610519
0.03504380475594493,0.9999989336266244,-1.9999990140912798,0.3999993333893121,0.999999399846016
0.035389728663642074,0.9999987979408338,-1.9999988897306016,0.3999992490627369,0.9999993247151969
0.035949445303817246,0.9999985424999027,-1.9999986559425222,0.3999990904573732,0.9999991836423406
0.03629536921151439,0.9999983593985109,-1.9999984885935567,0.39999897687048475,0.9999990827761964
0.03629536921151439,0.9999983593578079,-1.999998488557556,0.39999897684572205,0.9999990827549925
0.03664129311921154,0.9999981541984995,-1.999998301253273,0.3999988496653648,0.9999989699630115
0.037201009759386706,0.9999977690835485,-1.9999979501648286,0.39999861115222457,0.999998758794244
0.03754693366708386,0.9999974938103323,-1.9999976995676896,0.3999984408223683,0.9999986082421006
0.03754693366708386,0.9999974937530456,-1.9999976995173065,0.3999984407876319,0.9999986082125462
0.037892857574781,0.9999971860086247,-1.9999974196725003,0.399998250501912,0.9999984402417663
0.038452574214956174,0.9999966100460842,-1.9999968967014197,0.39999789470725283,0.9999981267156978
0.03879849812265332,0.999996199556162,-1.9999965245166846,0.39999764136449895,0.9999979038471193
0.03879849812265332,0.9999961994765016,-1.9999965244470315,0.39999764131636095,0.9999979038064343
0.03914442203035046,0.9999957416227623,-1.9999961097912795,0.39999735894604543,0.9999976557323688
0.039704138670525635,0.9999948873464515,-1.9999953372840606,0.39999683259427743,0.9999971941248968
0.04005006257822278,0.9999942803247033,-1.9999947891739152,0.3999964589323251,0.9999968669881899
0.04005006257822278,0.9999942802153134,-1.9999947890788496,0.39999645886645324,0.9999968669328995
0.040395986485919924,0.9999936047570079,-1.9999941798827563,0.3999960433801495,0.9999965036710061
0.040955703126095096,0.999992348434426,-1.9999930485507704,0.3999952713375575,0.9999958298775601
0.04130162703379224,0.999991458478796,-1.9999922483414425,0.39999472494893995,0.999995353853869
0.04130162703379224,0.9999914583305376,-1.9999922482134158,0.3999947248599833,0.9999953537797344
0.041647550941489385,0.999990470447976,-1.9999913610046869,0.3999941187945007,0.9999948264889748
0.042207267581664556,0.9999886389631807,-1.9999897187464744,0.39999299626915474,0.9999938516398545
0.0425531914893617,0.9999873456721282,-1.9999885608549104,0.39999220435378124,0.9999931651258344
0.0425531914893617,0.9999873454739221,-1.9999885606848862,0.3999922042352968,0.9999931650278268
0.042899115397058846,0.9999859134533882,-1.9999872801349152,0.3999913280211893,0.999992406492619
0.04345883203723402,0.9999832673431277,-1.9999849176969553,0.39998971052072996,0.9999910088082509
0.04380475594493116,0.9999814048614999,-1.9999832574781473,0.39998857311665353,0.9999900277446987
0.04380475594493116,0.9999814046002843,-1.9999832572556266,0.39998857296110363,0.9999900276170346
0.044150679852628306,0.9999793475965368,-1.9999814258913928,0.39998731770004925,0.9999889464253037
0.04471039649280348,0.9999755595017834,-1.9999780588107334,0.39998500833628314,0.9999869610202454
0.04505632040050062,0.9999729020688543,-1.9999757004865841,0.399983389820465,0.999985572091342
0.04505632040050062,0.9999729017297183,-1.9999757001997973,0.39998338961932073,0.999985571927608
0.045402244308197774,0.9999699744079469,-1.9999731056090844,0.39998160806478567,0.9999840452749674
0.04596196094837294,0.9999646022248407,-1.9999683519234654,0.3999783418160739,0.9999812516516944
0.04630788485607009,0.9999608462981058,-1.9999650337945754,0.399976060446411,0.9999793040075972
0.04630788485607009,0.9999608458646755,-1.999965033430879,0.3999760601904119,0.9999793038010126
0.046653808763767235,0.9999567195131223,-1.9999613926814968,0.39997355571503845,0.999977168786328
0.04721352540394241,0.9999491736312669,-1.9999547460060747,0.39996898032892236,0.9999732758327469
0.04755944931163955,0.9999439162462358,-1.999950122736959,0.3999657956563694,0.9999705712442128
0.04755944931163955,0.9999439157013781,-1.9999501222835148,0.39996579533596843,0.9999705709880377
0.047905373219336696,0.9999381555111932,-1.9999450633819917,0.39996230873769073,0.9999676143301586
0.04846508985951187,0.9999276597404351,-1.9999358611566935,0.3999559620923561,0.9999622427590869
0.04881101376720901,0.9999203729267745,-1.9999294830747472,0.3999515601726644,0.9999585242022904
0.04881101376720901,0.99992037225369,-1.999929482519507,0.39995155977869795,0.999958523890406
0.049156937674906157,0.9999124106456793,-1.9999225229029853,0.39994675389169904,0.9999544700956337
0.04971665431508133,0.9998979567800671,-1.9999099099274058,0.39993803784909765,0.9999471324479019
0.05006257822277847,0.9998879581023243,-1.9999011994951632,0.3999320143350939,0.999942071244963
0.05006257822277847,0.9998879572860552,-1.9999011988281854,0.3999320138596894,0.9999420708726319
0.05040850213047562,0.9998770634378817,-1.9998917211225216,0.39992545610251407,0.999936569020417
0.05096821877065079,0.9998573599049054,-1.999874608924973,0.3999136071867128,0.9999266475988834
0.05131414267834793,0.9998437795398655,-1.999862834836758,0.39990544858767335,0.9999198294050309
0.05131414267834793,0.9998437785692157,-1.9998628340518163,0.3999054480253871,0.9999198289698191
0.05166006658604508,0.9998290246670831,-1.9998500596396684,0.3998965912389716,0.9999124384594825
0.05221978322622025,0.9998024403650475,-1.9998270827685765,0.3998806488604008,0.9998991618644094
0.052565707133917394,0.9997841855654424,-1.9998113324797975,0.399869712512171,0.9998900719909343
0.052565707133917394,0.999784184435228,-1.9998113315762145,0.3998697118612962,0.9998900714937301
0.052911631041614546,0.9997644096353234,-1.9997942928912713,0.3998578740593521,0.9998802473004749
0.05347134768178971,0.9997289148537859,-1.9997637638474315,0.3998366474657957,0.9998626665816538
0.05381727158948686,0.9997046331626398,-1.9997429157481348,0.3998221410523951,0.9998506753628023
0.05381727158948686,0.9997046318761146,-1.9997429147326788,0.3998221403163512,0.999850674808862
0.05416319549718401,0.9996784054914356,-1.9997204276069234,0.39980648427514476,0.9998377530186883
0.05472291213735918,0.9996315126931568,-1.9996802928077366,0.3997785199142073,0.9998147188185982
0.05506883604505632,0.9995995558291864,-1.99965298966755,0.39975948169641884,0.9997990679497927
0.05506883604505632,0.9995995544004004,-1.9996529885561813,0.39975948088507013,0.9997990673496796
0.05541475995275347,0.9995651403871604,-1.999623626357813,0.3997389948138329,0.9997822519575926
0.05597447659292864,0.9995038485271122,-1.999571426168906,0.39970254629156293,0.9997523943518883
0.056320400500625784,0.9994622394038666,-1.9995360518594036,0.39967782749700237,0.9997321853184568
0.056320400500625784,0.9994622378596264,-1.9995360506786077,0.3996778266277052,0.9997321846887017
0.05666632440832293,0.9994175632034996,-1.9994981223366592,0.3996513074481788,0.999710536822942
0.0572260410484981,0.9993383100621313,-1.9994309587305248,0.39960431069968616,0.9996722498180868
0.057571964956195244,0.9992847158585396,-1.9993856205127498,0.399572561768837,0.999646435664591
0.057571964956195244,0.9992847142396054,-1.9993856193001305,0.39957256086701703,0.9996464350279476
0.05791788886389239,0.9992273442580542,-1.99933715355514,0.39953860184575263,0.9996188658708542
0.05847760550406756,0.9991259718395324,-1.9992516692560671,0.39947865841937585,0.9995702986378163
0.058823529411764705,0.9990576863218047,-1.9991941880402906,0.39943832093405957,0.999537680363227
0.058823529411764705,0.9990576846829413,-1.999194186844173,0.3994383200330895,0.9995376797483281
0.05916945331946185,0.9989848084790097,-1.9991329251276424,0.3993953046036035,0.9995029484274572
0.05972916995963702,0.9988565467295867,-1.9990252980752183,0.39931967602088625,0.9994420052817437
0.060075093867334166,0.99877048504825,-1.9989532089570132,0.39926898211793604,0.9994012340549083
0.060075093867334166,0.9987704834568228,-1.9989532078348369,0.3992689812581456,0.9994012334952183
0.06042101777503131,0.9986789126986924,-1.9988766080073814,0.3992150847960872,0.9993579510888625
0.06098073441520648,0.9985183865091423,-1.998742564536693,0.3991207007171558,0.9992823019326084
0.06132665832290363,0.9984110953893682,-1.998653129546333,0.39905768157306964,0.9992318880867456
0.06132665832290363,0.9984110939223375,-1.9986531285617295,0.39905768079983545,0.9992318876188205
0.06167258223060078,0.9982972777178155,-1.9985583812964827,0.3989908818397983,0.9991785281432458
0.06223229887077594,0.9980985413023012,-1.998393230553925,0.3988743641958605,0.9990856305516096
0.0625782227784731,0.9979662268717455,-1.9982834649140244,0.3987968687403849,0.9990239599351609
0.0625782227784731,0.9979662256110796,-1.9982834641327445,0.3987968681013087,0.9990239595962166
0.06292414668617025,0.9978262834699323,-1.9981675230160196,0.3987149699985514,0.9989588784232651
0.0634838633263454,0.997582884745541,-1.9979662138281784,0.3985726743495956,0.998846011805981
0.06382978723404255,0.9974214592102587,-1.997832926126915,0.398478398738164,0.9987713695614502
0.06382978723404255,0.9974214582370977,-1.9978329256118437,0.3984783982795729,0.9987713693864865
0.0641757111417397,0.9972512319904298,-1.9976925510888712,0.3983790616429899,0.9986928290072373
0.06473542778191486,0.9969563075886696,-1.9974497508709435,0.3982071358303874,0.9985571403663817
0.06508135168961202,0.99676145463991,-1.9972895964978643,0.3980936634207947,0.9984677416238225
0.06508135168961202,0.9967614540279925,-1.997289596303685,0.39809366318386663,0.9984677416425426
0.06542727559730917,0.9965565781843897,-1.9971214125077332,0.39797444859091397,0.998373944096524
0.06598699223748433,0.9962029773735523,-1.9968316059964308,0.3977689073850751,0.9982125039260983
0.06633291614518148,0.995970234708072,-1.9966411520660043,0.39763375809744506,0.9981065302970505
0.06633291614518148,0.9959702345171904,-1.9966411522340677,0.397633758114422,0.9981065305309558
0.06667884005287864,0.9957262230155755,-1.9964417146216134,0.3974921777465008,0.9979956552281218
0.06723855669305379,0.9953066563464152,-1.9960993184524098,0.397248990786114,0.9978055211756065
0.06758448060075094,0.9950315121759794,-1.995875117391133,0.3970896778751635,0.9976811613905326
0.06758448060075094,0.9950315124462503,-1.9958751179452288,0.39708967816612023,0.9976811618505659
0.06793040450844809,0.9947438582891777,-1.9956409886550956,0.3969232541762325,0.9975514069996015
0.06849012114862325,0.9942510644891757,-1.9952404762983464,0.3966384432280582,0.9973296921533656
0.0688360450563204,0.9939290635864273,-1.99497914443057,0.39645253476925363,0.9971851847724446
0.0688360450563204,0.9939290643341536,-1.994979145374148,0.3964525353398569,0.99718518545749
0.06918196896401756,0.9935933473380544,-1.994706972467017,0.3962588620887231,0.9970348109474166
0.06974168560419271,0.9930202701662304,-1.9942430029930112,0.39592860269135893,0.9967787531292817
0.07008760951188986,0.9926471240187414,-1.9939412999423118,0.3957137845748694,0.9966124290292062
0.07008760951188986,0.992647125234425,-1.993941301257552,0.39571378541543745,0.9966124299256525
0.07043353341958701,0.9922591222810915,-1.9936278975773893,0.3954905922790101,0.9964397993384583
0.07099325005976218,0.9915990879599507,-1.993095441279075,0.3951113143024969,0.9961468276341714
0.07133917396745933,0.9911707831143967,-1.9927503458762172,0.3948654513109707,0.9959571499632196
0.07133917396745933,0.9911707847631697,-1.9927503475250605,0.3948654523969843,0.9959571510457038
0.07168509787515648,0.9907265765956492,-1.9923927649113038,0.3946106637175769,0.9957607705284958
0.07224481451533163,0.9899734622086098,-1.9917872190321173,0.39417914534707454,0.9954285654982844
0.07259073842302878,0.9894863609487927,-1.9913959977011315,0.39390033699548344,0.995214164998148
0.07259073842302878,0.989486362973194,-1.991395999628157,0.39390033828945203,0.9952141662313218
0.07293666233072593,0.9889824317942919,-1.9909915945946717,0.3936121272323064,0.9949927182179149
0.0734963789709011,0.9881308157030371,-1.9903088832494498,0.3931255773708534,0.9946192627621673
0.07384230287859825,0.9875817438069492,-1.9898691474865684,0.39281220559377106,0.9943789667464666
0.07384230287859825,0.9875817461316441,-1.9898691496232968,0.3928122070482186,0.9943789680876125
0.0741882267862954,0.987015059001187,-1.9894156373485479,0.39248904060818324,0.9941313382932673
0.07474794342647056,0.9860603457999276,-1.9886522910649969,0.39194516562204634,0.993714956928134
0.07509386733416772,0.9854466631761893,-1.988162041538782,0.391595932049455,0.9934478107300696
0.07509386733416772,0.9854466657139991,-1.9881620438088698,0.3915959336106196,0.9934478121322055
0.07543979124186487,0.984814739897935,-1.9876575382493844,0.39123660672347,0.9931731087920591
0.07599950788204002,0.9837532544790633,-1.9868107502129686,0.3906336586987117,0.9927124940124542
0.07634543178973717,0.983072905849461,-1.9862684060770284,0.39024761007880515,0.9924177742992447
0.07634543178973717,0.983072908507938,-1.986268408401716,0.3902476116906032,0.992417775714374
0.07669135569743432,0.9823738563548963,-1.9857114474221842,0.38985126924795377,0.9921153406262743
0.07725107233760949,0.9812029040469269,-1.984779105270749,0.3891880743306251,0.9916095659863944
0.07759699624530664,0.9804544483476592,-1.9841835183639178,0.3887646155364782,0.9912867859176316
0.07759699624530664,0.9804544510354672,-1.984183520667153,0.38876461714429134,0.991286787299791
0.07794292015300379,0.9796870034698903,-1.9835730761484627,0.3883307635885508,0.9909561987990734
0.07850263679317894,0.9784048956410232,-1.982553769836688,0.387606730380276,0.9904047192198663
0.07884856070087609,0.9775875142889879,-1.9819042244343503,0.38714562527856966,0.9900536259409619
0.07884856070087609,0.9775875169214618,-1.9819042266471092,0.3871456268324872,0.9900536272487768
0.07919448460857324,0.9767510260801862,-1.9812397004795803,0.386674123824276,0.9896946957303021
0.07975420124874841,0.9753570728245564,-1.9801327081585312,0.38588923305736944,0.9890973362705645
0.08010012515644556,0.9744705582910189,-1.979428907746306,0.3853905942413512,0.9887179016399206
0.08010012515644556,0.9744705607944623,-1.9794289098098228,0.38539059569862016,0.9887179028384927
0.08044604906414271,0.9735649835604129,-1.9787101174260295,0.3848816490297785,0.9883306598143877
0.08100576570431786,0.9720594569050249,-1.9775153723558534,0.38403642674626404,0.9876875946688783
0.08135168961201501,0.9711041840540263,-1.976757415472223,0.3835006956861119,0.9872800003937999
0.08135168961201501,0.9711041863685569,-1.9767574173399818,0.3835006970127094,0.987280001455894
0.08169761351971216,0.9701300514816156,-1.9759845609492253,0.3829548344360668,0.9868646833772576
0.08225733015988733,0.9685141238557085,-1.974702603140309,0.3820503115854007,0.9861764071762766
0.08260325406758448,0.9674910071867067,-1.9738909506647562,0.38147823110349927,0.9857410256782924
0.08260325406758448,0.967491009267622,-1.9738909523033081,0.3814782322748087,0.9857410265847918
0.08294917797528163,0.9664493712801565,-1.9730645862537077,0.3808962742207753,0.9852980547657688
0.0835088946154568,0.9647250347399607,-1.9716965028233808,0.3799339359592418,0.9845653483576596
0.08385481852315395,0.963635475017631,-1.9708319391869598,0.37932651709579057,0.9841027207120263
0.08385481852315395,0.9636354768354676,-1.9708319405757009,0.37932651809649987,0.9841027214517618
0.0842007424308511,0.9625278604345947,-1.9699529313131021,0.3787095433539086,0.9836326794294454
0.08476045907102625,0.9606978323683875,-1.968500289501809,0.37769127140039166,0.9828565722618466
0.0851063829787234,0.9595436561605619,-1.9675838802060628,0.37704975671996105,0.9823673844832049
0.0851063829787234,0.9595436577001017,-1.9675838813362005,0.37704975754334946,0.9823673850523058
0.08545230688642055,0.9583719958820618,-1.9666533642935646,0.3763990659254156,0.9818709946209022
0.08601202352659572,0.9564396167148583,-1.9651181407809863,0.37532707715580516,0.9810527256413847
0.08635794743429287,0.9552230121503871,-1.9641511883776555,0.37465290239378,0.980537784444613
0.08635794743429287,0.955223013408921,-1.964151189250631,0.37465290304057997,0.9805377848455245
0.08670387134199002,0.9539895827255087,-1.963170524738034,0.3739699768745853,0.980015881845818
0.08726358798216517,0.9519587106083242,-1.9615550344191135,0.37284676098566366,0.9791568605622765
0.08760951188986232,0.9506821622802035,-1.9605390347789116,0.37214151668642936,0.9786170695415464
0.08760951188986232,0.9506821632653639,-1.9605390354045142,0.37214151716344807,0.9786170697818496
0.08795543579755948,0.9493895189397874,-1.95950976522921,0.37142798317686093,0.9780705805338101
0.08851515243773464,0.9472644256615588,-1.957816592033109,0.37025624178860567,0.9771723495528268
0.08886107634543179,0.9459306511082014,-1.9567531923642785,0.3695216362870988,0.9766086865199558
0.08886107634543179,0.9459306518356231,-1.9567531927586617,0.36952163660574844,0.9766086866111018
0.08920700025312894,0.9445815650346172,-1.9556769989321998,0.3687792294728019,0.9760386056742673
0.0897667168933041,0.9423668365420992,-1.9539089306607629,0.3675618185267019,0.9751028057062828
0.09011264080100125,0.9409787262028972,-1.9527998903652224,0.36679964330522535,0.974516301727035
0.09011264080100125,0.9409787266939282,-1.9527998905489965,0.3667996434801166,0.9745163016831556
0.0904585647086984,0.9395761257036512,-1.9516785570696014,0.36603017197351745,0.973923671430552
0.09101828134887356,0.9372765697457031,-1.949838525648828,0.3647700487735501,0.9729520094386807
0.09136420525657071,0.9358371317574868,-1.9486856807543937,0.3639821469164706,0.9723437299204994
0.09136420525657071,0.9358371320371071,-1.9486856807509083,0.3639821469641586,0.9723437297573654
0.09171012916426786,0.9343840485697099,-1.9475210591101637,0.3631874633537233,0.9717296220693876
0.09226984580444303,0.9320046111651803,-1.945612087124481,0.3618876391240628,0.9707238429637048
0.09261576971214018,0.9305169218800267,-1.9444173187250127,0.36107587731348023,0.9700948709883712
0.09261576971214018,0.9305169219750524,-1.9444173185588942,0.36107587725139084,0.9700948707224896
0.09296169361983733,0.9290164433629156,-1.9432112973285898,0.36025785032229535,0.9694603709548189
0.09352141026001248,0.9265621350690854,-1.9412364512630134,0.35892134874415904,0.9684222330038276
0.09386733416770963,0.9250292957528901,-1.940001658142563,0.3580875930008546,0.967773654966797
0.09386733416770963,0.9250292956905106,-1.9400016578385229,0.3580875928464032,0.9677736546146359
0.09421325807540679,0.9234845233243978,-1.938756136452652,0.35724808468332886,0.9671198478705753
0.09477297471558195,0.9209603556791264,-1.9367184867099576,0.355877906533714,0.966051101817748
0.0951188986232791,0.9193854555055418,-1.9354455621254971,0.3550240017144776,0.9653839953321345
0.0951188986232791,0.9193854553121992,-1.9354455617074282,0.3550240014844083,0.9653839949095442
0.09546482253097625,0.9177994693567847,-1.9341624283677252,0.35416484798786874,0.964711954551673
0.0960245391711514,0.9152104013916229,-1.9320650158569854,0.352763941740069,0.9636143262895449
0.09637046307884856,0.9135964865799213,-1.9307558283052875,0.351891694657441,0.9629297502411577
0.09637046307884856,0.9135964862804923,-1.930755827795593,0.3518916943673541,0.9629297497629508
0.09671638698654571,0.9119723164549258,-1.929436941293016,0.35101468933529806,0.9622405280342933
0.09727610362672087,0.9093232108204098,-1.9272827501916212,0.3495859273885259,0.9611157045939762
0.09762202753441802,0.9076732595709128,-1.9259391278813305,0.3486970933133042,0.9604146911801303
0.09762202753441802,0.9076732591881775,-1.925939127300508,0.34869709297735546,0.9604146906598031
0.09796795144211518,0.9060138612236734,-1.9245863024524963,0.34780397549042413,0.9597093112369051
0.09852766808229033,0.9033094492229841,-1.9223782386184542,0.34635013556625316,0.9585589297891753
0.09887359198998748,0.9016263519751704,-1.9210019573050219,0.34544640780701147,0.9578424783455217
0.09887359198998748,0.9016263515295109,-1.9210019566714125,0.34544640743777644,0.9578424777951651
0.09921951589768463,0.8999345888033055,-1.9196169530205898,0.34453885222978026,0.9571219300725327
0.0997792325378598,0.8971794434793481,-1.917357827462161,0.3430626033984064,0.9559475696076382
0.10012515644555695,0.8954659879422235,-1.9159506012702818,0.3421456056159836,0.955216642014044
0.10012515644555695,0.8954659874514942,-1.915950600599983,0.34214560522440607,0.9552166414442949
0.1004710803532541,0.8937446172337264,-1.9145351139943692,0.34122521569033654,0.9544818763397976
0.10103079699342926,0.8909431335780147,-1.9122276307767276,0.3397291084563567,0.9532850516845266
0.10137672090112641,0.889201993949002,-1.9107911056259075,0.3388003893580187,0.9525405691382476
0.10137672090112641,0.8892019934285488,-1.910791104932797,0.33880038895340814,0.9525405685582067
0.10172264480882356,0.8874536571554597,-1.9093467616041715,0.33786869243882256,0.9517924956267224
0.10228236144899872,0.884610038490309,-1.9069935095789643,0.3363551523136638,0.9505746534588662
0.10262828535669587,0.8828437682804826,-1.9055292588385233,0.3354161823781799,0.949817494412038
0.10262828535669587,0.8828437677432308,-1.9055292581343133,0.33541618196828393,0.9498174938293203
0.10297420926439302,0.881070984738985,-1.9040576109058582,0.334474626996385,0.9490569794880725
0.10353392590456818,0.8781892343505077,-1.9016610586780687,0.3329459510111196,0.9478194960376629
0.10387984981226533,0.8764002622553231,-1.9001705806973102,0.33199812091272557,0.9470504951081475
0.10387984981226533,0.8764002617119606,-1.900170579991731,0.33199812050386557,0.9470504945290078
0.10422577371996249,0.8746054258074352,-1.8986731062681408,0.33104807561397137,0.9462783612059921
0.10478549036013764,0.8716893429596795,-1.896235599856231,0.3295064312597193,0.945022541347511
0.10513141426783479,0.8698799712536136,-1.8947203170451035,0.3285510516851079,0.9442424890287503
0.10513141426783479,0.8698799707128122,-1.8947203163460842,0.3285510512823673,0.9442424884583224
0.10547733817553194,0.8680653492524122,-1.8931984175701042,0.3275938051824134,0.943459514495484
0.1060370548157071,0.8651185287872976,-1.89072218026765,0.3260412313155145,0.9421865919706729
0.10638297872340426,0.8632909337689348,-1.8891834394362048,0.3250795338991038,0.9413962349861578
0.10638297872340426,0.8632909332375743,-1.889183438750079,0.32507953350647334,0.9413962344285759
0.10672890263110141,0.8614586680147909,-1.887638441043322,0.3241162962735006,0.9406031545901623
0.10728861927127657,0.8584845028252632,-1.8851255750454827,0.3225547055737476,0.9393142931299971
0.10763454317897372,0.8566407368915241,-1.883564648744538,0.3215878447086534,0.9385143352964779
0.10763454317897372,0.8566407363749163,-1.8835646480762336,0.3215878443291518,0.938514334754932
0.10798046708667088,0.8547928460898524,-1.8819978038158474,0.3206197494238057,0.9377118412093716
0.10854018372684603,0.8517945318394398,-1.8794502932287316,0.3190509320464062,0.9364081363536689
0.10888610763454318,0.8499365268210683,-1.8778683818683475,0.31807998736077564,0.9355992398351737
0.10888610763454318,0.8499365263231773,-1.877868381221569,0.3180799869965726,0.9355992393119803
0.10923203154224033,0.8480749102091345,-1.8762808713389239,0.3171080938906922,0.9347879829757424
0.1097917481824155,0.8450554517572737,-1.8737005862447218,0.3155337220047903,0.9334704644193619
0.11013767209011265,0.8431850231995415,-1.8720988207990363,0.3145597013247387,0.9326532512731122
0.11013767209011265,0.8431850227231876,-1.872098820176439,0.3145597009773029,0.9326532507698817
0.1104835959978098,0.8413114650394272,-1.870491756994303,0.31358499822368896,0.9318338429186662
0.11104331263798495,0.8382736841102298,-1.8678804582920354,0.31200663117751637,0.9305034772405212
0.1113892365456821,0.8363925362301259,-1.86625990342793,0.31103047382541116,0.9296785311694663
0.1113892365456821,0.8363925357771872,-1.8662599028313058,0.31103047349565227,0.9296785306872647
0.11173516045337925,0.8345087109121889,-1.8646343332850992,0.3100538820963367,0.9288515447532643
0.11229487709355442,0.8314552546196845,-1.861993678073598,0.3084729719923591,0.9275092384059129
0.11264080100125157,0.8295649857162524,-1.8603553355684166,0.30749555229642606,0.9266771066492526
0.11264080100125157,0.82956498528783,-1.8603553349988282,0.30749555198481837,0.9266771061887583
0.11298672490894872,0.8276724632609834,-1.8587122441138146,0.3065179289405455,0.925843079679376
0.11354644154912387,0.8246058131703743,-1.85604379142297,0.30493582644407785,0.9244896821418425
0.11389236545682102,0.8227079213035265,-1.8543886037593702,0.3039579573577328,0.9236508774466747
0.11389236545682102,0.8227079209000909,-1.8543886032172816,0.3039579570643549,0.9236508770081097
0.11423828936451817,0.8208081730871536,-1.8527289177355852,0.30298009900890177,0.9228103134906631
0.11479800600469334,0.817730654550656,-1.8500341344471818,0.30139805924631324,0.9214466205010131
0.11514392991239049,0.8158265433398164,-1.8483629884952102,0.3004204959961923,0.9206016231291526
0.11514392991239049,0.8158265429613254,-1.848362987980584,0.30042049572081453,0.9206016227123912
0.11548985382008764,0.8139209479042115,-1.8466875800540012,0.2994431425653435,0.9197549938246101
0.1160495704602628,0.8108347394627747,-1.8439678468853387,0.29786233100076687,0.9183817506330515
0.11639549436795996,0.8089257238853926,-1.8422815775977273,0.2968857746995379,0.9175310103675238
0.11639549436795996,0.8089257235314073,-1.842281577110151,0.29688577444169556,0.9175310099721682
0.11674141827565711,0.8070155727189559,-1.8405912679881735,0.29590961296826956,0.9166787574225674
0.11730113491583226,0.8039227154015656,-1.8378478854338596,0.2943311111685698,0.9152966620104434
0.11764705882352941,0.8020100274975277,-1.836147279496554,0.29335621234240095,0.9144406001311041
0.11764705882352941,0.8020100271673133,-1.8361472790353368,0.29335621210146945,0.9144405997565859
0.11799298273122656,0.8000965307007045,-1.8344428426953678,0.2923818794604877,0.9135831372885314
0.11855269937140173,0.7969989370953403,-1.8316770368494844,0.2908066906837026,0.9121928435172904
0.11889862327909888,0.7950837315062637,-1.8299628362431237,0.28983405267860995,0.9113318547265695
0.11889862327909888,0.795083731198863,-1.8299628358073494,0.2898340524538483,0.9113318543721916
0.11924454718679603,0.793168023274945,-1.82824500248483,0.28886213953155426,0.9104695696721964
0.11980426382697118,0.7900674862729333,-1.8254579306803367,0.28729119408895587,0.9090716903318736
0.12015018773466833,0.7881508455621886,-1.8237308361173021,0.2863213763288317,0.9082061446137207
0.12015018773466833,0.7881508452764681,-1.8237308357058843,0.2863213761194212,0.9082061442787176
0.12049611164236548,0.7862339894397008,-1.8220002952921128,0.28535243075143885,0.90733940081499
0.12105582828254065,0.783132190582294,-1.8191930515106334,0.2837865911090415,0.905934510551895
0.1214017521902378,0.7812151302963017,-1.8174537257215106,0.28282011218575615,0.905064754949406
0.1214017521902378,0.7812151300310519,-1.817453725333283,0.28282011199087026,0.9050647546330444
0.12174767609793495,0.7792981241588912,-1.8157111306172988,0.2818546420041882,0.904193893410171
0.1223073927381101,0.776196641538567,-1.8128847506368484,0.2802947076013178,0.9027825315171465
0.12265331664580725,0.774280114985436,-1.8111338214895076,0.27933204818818336,0.901908891827338
0.12265331664580725,0.7742801147393576,-1.8111338211232177,0.27933204800690553,0.9019088915286682
0.1229992405535044,0.7723638957390428,-1.8093797908617786,0.27837052408245677,0.9010342327566194
0.12355895719367957,0.7692642114233965,-1.8065352571183828,0.2768172358554532,0.8996169058198114
0.12390488110137672,0.7673491141513212,-1.8047733205562506,0.2758588414357342,0.898739688195349
0.12390488110137672,0.7673491139230777,-1.8047733202105773,0.27585884126715926,0.8987396879134618
0.12425080500907387,0.7654345621255028,-1.8030084420148829,0.2749016996172025,0.897861532584313
0.12481052164924904,0.7623380690860602,-1.8001466881624981,0.2733557442222056,0.8964387169786827
0.1251564455569462,0.7604252430534764,-1.7983743109535726,0.27240202763148497,0.8955582094357452
0.1251564455569462,0.7604252428417458,-1.798374310627198,0.27240202747472186,0.8955582091697218
0.12550236946464333,0.7585131860862224,-1.7965991436591189,0.27144967233399103,0.8946768405392449
0.1260620861048185,0.7554211946272278,-1.7937210588202785,0.26991168607040633,0.8932489847719912
0.12640801001251564,0.7535114320646135,-1.7919387811147127,0.2689630298555177,0.8923654586054581
0.12640801001251564,0.7535114318680745,-1.7919387808063278,0.2689630297096908,0.8923654583543904
0.12675393392021278,0.7516026492790436,-1.7901538582825052,0.2680158356441024,0.8914811433314866
0.12731365056038796,0.7485163929688015,-1.7872602909863269,0.2664864080843135,0.8900486702347375
0.1276595744680851,0.7466104399342695,-1.7854686286800152,0.2655431666818134,0.889162381339027
0.1276595744680851,0.7466104397516511,-1.7854686283883578,0.26554316654610866,0.8891623811021104
0.12800549837578226,0.7447056652111372,-1.7836744598907266,0.26460148058272026,0.8882753715446126
0.1285652150159574,0.7416263063261925,-1.780766221699447,0.2630811579170152,0.8868386803194896
0.12891113892365458,0.7397248659634813,-1.7789656686063544,0.26214365965865905,0.8859498704197967
0.12891113892365458,0.7397248657935429,-1.7789656683302022,0.2621436595322778,0.8859498701962052
0.12925706283135172,0.7378247911183488,-1.7771627419257807,0.261207803117921,0.8850604041170756
0.1298167794715269,0.734753425615353,-1.7742406107537914,0.2596970912258903,0.8836198722326307
0.13016270337922403,0.7328571611237265,-1.7724316405893796,0.2587656401773127,0.8827287700257117
0.13016270337922403,0.7328571609653023,-1.7724316403275713,0.2587656400595331,0.882728769814752
0.13050862728692117,0.7309624387999232,-1.7706204245008283,0.25783591085547813,0.881837072499878
0.13106834392709635,0.727900100835953,-1.7676851476346012,0.2563352781181579,0.8803930574531145
0.13141426783479349,0.7260096381663258,-1.7658682158166816,0.2554101557614372,0.8794998796659358
0.13141426783479349,0.7260096380182915,-1.765868215568075,0.25541015565150565,0.8794998794667198
0.13176019174249065,0.7241208844574708,-1.7640491609718894,0.25448682917363563,0.8786061645090636
0.1323199083826658,0.7210685504809548,-1.7611014577992923,0.25299670904055804,0.8771590054503438
0.13266583229036297,0.7191844807720087,-1.7592770030719875,0.2520781758084735,0.8762639578160816
0.13266583229036297,0.7191844806333022,-1.759277002835476,0.2520781757056903,0.8762639576277926
0.1330117561980601,0.7173022775891914,-1.7574505438674521,0.2511615068199244,0.8753684278825334
0.13357147283823528,0.7142608700265087,-1.7544911083279204,0.2496823001478043,0.8739184471163097
0.13391739674593242,0.7123837517960441,-1.7526595542145362,0.24877059682018043,0.8730217252744266
0.13391739674593242,0.7123837516656871,-1.7526595539891245,0.24877059672393032,0.8730217250964033
0.13426332065362956,0.710508648994157,-1.7508261101986071,0.24786082100602544,0.8721245735604826
0.13482303729380474,0.7074790395556735,-1.7478556129638976,0.24639289818327736,0.8706720779248192
0.13516896120150187,0.705609400662881,-1.7460173690562801,0.24548824715433687,0.8697738682467746
0.13516896120150187,0.7056094005399737,-1.7460173688410696,0.24548824706410097,0.869773868078568
0.135514885109199,0.7037419179426366,-1.7441773461747287,0.2445855820334809,0.868875278697757
0.1360746017493742,0.7007249305756781,-1.741196436573253,0.24312928490691593,0.8674205608296753
0.13642052565707133,0.6988632699712034,-1.7393518996656785,0.24223189133414436,0.8665210411763575
0.13642052565707133,0.6988632698549211,-1.7393518994598371,0.24223189124944117,0.8665210410175327
0.1367664495647685,0.6970038985735199,-1.7375056913539666,0.2413365374868286,0.865621189424999
0.13732616620494364,0.6940003120894862,-1.734514999052101,0.23989218110633595,0.8641645289181213
0.1376720901126408,0.6921471013703435,-1.732664554128363,0.2390022339505608,0.8632638693327388
0.1376720901126408,0.6921471012599248,-1.7326645539311087,0.23900223387094316,0.863263869182881
0.13801801402033795,0.6902963055801463,-1.7308125422594816,0.2381143760299999,0.8623629233749168
0.13857773066051313,0.6873068559823197,-1.7278126787131474,0.23668225022706824,0.8609045878379712
0.13892365456821026,0.6854625407670422,-1.7259566997936957,0.23579992319304782,0.8600029511794491
0.13892365456821026,0.6854625406617763,-1.7259566996043123,0.23579992311805964,0.8600029510380242
0.1392695784759074,0.6836207592410888,-1.7240992554877108,0.23491973083962095,0.8591010719906077
0.13982929511608258,0.6806461417763789,-1.7210908151744846,0.2335001016523003,0.8576413180088774
0.14017521902377972,0.6788111429155842,-1.7192296660311728,0.23262555403693014,0.8567388605237551
0.14017521902377972,0.6788111428148406,-1.719229665849029,0.23262555396619544,0.8567388603903958
0.14052114293147688,0.676978789851,-1.7173671503355723,0.23175318270323886,0.8558362026166534
0.14108085957165203,0.6740196608144409,-1.7143507117838734,0.23034629366341122,0.8543752766242605
0.1414267834793492,0.6721943754545505,-1.712484746532551,0.22947967112291073,0.8534721484679647
0.1414267834793492,0.6721943753577586,-1.712484746357059,0.22947967105605546,0.853472148342214
0.14177270738704634,0.6703718416144013,-1.7106175109822257,0.22861526281939049,0.8525688603985633
0.14233242402722152,0.6674288199306658,-1.7075936376104703,0.22722133611598963,0.8511069994684752
0.14267834793491865,0.6656136224446914,-1.705723201189177,0.22636277135908886,0.8502033451767972
0.14267834793491865,0.6656136223513263,-1.7057232010197736,0.22636277129577168,0.8502033450582395
0.1430242718426158,0.6638012760540742,-1.7038515882536618,0.22550645532804828,0.849299570002929
0.14358398848279097,0.6608749446565161,-1.7008208290292288,0.22412569285747455,0.8478370025586381
0.1439299123904881,0.659070187454438,-1.6989462575665468,0.22327530627051922,0.8469329614683658
0.1439299123904881,0.6590701873640669,-1.6989462574027816,0.22327530621046834,0.8469329613567101
0.14427583629818524,0.6572683749807888,-1.697070600990468,0.22242719959425308,0.8460288371578597
0.14483555293836042,0.654359282013282,-1.6940334909239876,0.2210597839103216,0.8445657836096633
0.14518147684605756,0.6525652962489447,-1.692155112010503,0.2202176841243086,0.8436614902376706
0.14518147684605756,0.652565296161159,-1.692155111851933,0.2202176840672645,0.8436614901326253
0.14552740075375473,0.6507743430820491,-1.6902757370586858,0.21937789227683052,0.842757150035537
0.14608711739392988,0.6478830029445364,-1.6872327975457355,0.2180239874522474,0.8412938233498926
0.14643304130162704,0.6461000991293236,-1.6853509304122896,0.2171902718566309,0.8403894077299857
0.14643304130162704,0.6461000990437807,-1.6853509302585792,0.21719027180234732,0.8403894076312092
0.14677896520932418,0.6443203101716346,-1.6834681540241374,0.21635888920381835,0.8394849804834824
0.14733868184949936,0.6414472044283165,-1.6804198930456873,0.2150186416118948,0.8380215866850963
0.1476846057571965,0.6396756729650102,-1.6785348486575584,0.2141933968215381,0.8371171746641302
0.1476846057571965,0.6396756728814224,-1.678534848508461,0.21419339676985208,0.8371171745715171
0.14803052966489363,0.6379073331455298,-1.6766489795194655,0.21337050707676952,0.8362127851103257
0.1485902463050688,0.6350529113158875,-1.673595891713915,0.2120440461046841,0.8347495237259427
0.14893617021276595,0.6332930229637003,-1.671707972788105,0.21122734838629903,0.8338452372244373
0.14893617021276595,0.6332930228818294,-1.6717079726434194,0.2112273483370688,0.8338452371378929
0.14928209412046312,0.6315363976858221,-1.6698193113304105,0.2104130250262206,0.8329410062399021
0.14984181076063827,0.6287010779354347,-1.666761877948067,0.20910046372716012,0.831478070682718
0.15018773466833543,0.6269530842175477,-1.6648713789013796,0.2082923793902042,0.8305740279201197
0.15018773466833543,0.6269530841371869,-1.6648713787609353,0.20829237934326636,0.8305740278394136
0.15053365857603257,0.6252084197527326,-1.6629802172289112,0.2074866860366571,0.8296700727363736
0.15109337521620775,0.6223925895026319,-1.6599189059835313,0.20618812173011225,0.8282076506360797
0.15143929912390489,0.6206567230667012,-1.6580261128190792,0.20538870748783689,0.827303966325376
0.15143929912390489,0.620656722987682,-1.6580261126827154,0.20538870744305143,0.827303966250309
0.15178522303160202,0.6189242469032501,-1.6561327345813457,0.20459169826129914,0.8264004007152788
0.1523449396717772,0.6161282633711691,-1.65306799940708,0.20330721308923044,0.8249386742008368
0.15269086357947434,0.614404738310707,-1.651173189544582,0.20251651639293314,0.8240354597107605
0.15269086357947434,0.6144047382329065,-1.651173189412201,0.20251651635021278,0.8240354596412777
0.15303678748717148,0.6126846594661569,-1.6492778697521862,0.201728236240522,0.8231323941433896
0.15359650412734666,0.6099088501545372,-1.646210150478129,0.20045789768526245,0.82167154007714
0.1539424280350438,0.6081978623006989,-1.64431359253606,0.19967595703691843,0.8207689035669313
0.1539424280350438,0.60819786222403,-1.644313592407597,0.1996759569961956,0.8207689035030055
0.15428835194274096,0.6064903716068006,-1.6424165973306255,0.1988964420395752,0.8198664453346163
0.1548480685829161,0.603735034750974,-1.6393463192841153,0.19764030341030364,0.8184066355028804
0.15519399249061328,0.6020367619423617,-1.637448272820093,0.1968671486570634,0.8175046820309922
0.15519399249061328,0.6020367618667537,-1.637448272695516,0.196867148618264,0.8175046819725429
0.1555399163983104,0.600342032309897,-1.6355498592041204,0.1960964263196368,0.8166029353514086
0.1560996330384856,0.597607437297391,-1.6324774327521088,0.19485452721242438,0.8151443366134757
0.15644555694618273,0.5959220396345841,-1.6305781479671049,0.19409017982551807,0.8142431682193406
0.15644555694618273,0.5959220395600173,-1.6305781478464079,0.19409017978858403,0.8142431681662807
0.15679148085387987,0.594240226305488,-1.6286785634998546,0.19332826935214054,0.813342234310279
0.15735119749405505,0.5915266140801032,-1.625604383541693,0.19210063608998965,0.8118850087105964
0.15769712140175218,0.5898542341733817,-1.6237041009576567,0.19134510943370628,0.8109847244796685
0.15769712140175218,0.5898542340998083,-1.6237041008407767,0.1913451093984669,0.8109847244314676
0.15804304530944935,0.5881854749664817,-1.621803583425008,0.1905920219931403,0.8100847016155976
0.1586027619496245,0.5854930584234956,-1.6187280288431722,0.18937866804854325,0.8086290064585315
0.15894868585732166,0.5838338216367092,-1.616826978955654,0.1886319676377725,0.8077297025588767
0.15894868585732166,0.583833821564137,-1.616826978842592,0.18863196760418224,0.8077297025154448
0.1592946097650188,0.5821782371924809,-1.6149257560183374,0.18788770661989482,0.8068306861055641
0.15985432640519398,0.5795072015764675,-1.6118491890996363,0.18668863302622238,0.8053766740014722
0.16020025031289112,0.577861216274204,-1.6099475920141268,0.18595075677848547,0.8044784437058026
0.16020025031289112,0.5778612162026715,-1.6099475919049704,0.18595075674653067,0.8044784436671415
0.16054617422058826,0.5762189103031845,-1.6080458808401847,0.18521531804448693,0.8035805261364717
0.16110589086076343,0.5735694136138538,-1.604968646674094,0.1840305137978231,0.802128345017185
0.16145181476846057,0.5719367714153275,-1.6030667117307278,0.18330145227994307,0.8012312787056044
0.16145181476846057,0.5719367713448896,-1.6030667116255903,0.18330145224962915,0.8012312786717758
0.1617977386761577,0.5703078309547386,-1.6011647186179778,0.18257482440805145,0.800334549599325
0.1623574553163329,0.5676800043686949,-1.5980871444823677,0.18140426686312444,0.798884342706682
0.16270337922403003,0.5660607804128259,-1.5961850698748048,0.18068400353509206,0.7979885278543762
0.16270337922403003,0.56606078034355,-1.5961850697738003,0.18068400350642358,0.797988527825422
0.1630493031317272,0.5644452760953063,-1.5942829898688922,0.17996616806380397,0.7970930738793924
0.16360901977190234,0.5618392244092424,-1.591205384611453,0.17880982332667772,0.7956449797301492
0.1639549436795995,0.5602334776341098,-1.589303357004802,0.17809833478398907,0.7947505008809277
0.1639549436795995,0.5602334775660707,-1.589303356908057,0.17809833475695921,0.7947505008568297
0.16430086758729665,0.5586314639716371,-1.587401373517752,0.1773892664541951,0.7938564057645058
0.16486058422747182,0.5560472660717328,-1.5843240269410466,0.1762470897739252,0.7924105580944827
0.16520650813516896,0.5544550395111227,-1.5824222210937573,0.17554434598970917,0.7915174968221552
0.16520650813516896,0.5544550394443936,-1.5824222210014127,0.17554434596428822,0.7915174968027938
0.1655524320428661,0.5528665551966108,-1.5805205055276823,0.17484401298699645,0.7906248413092122
0.16611214868304128,0.5503042645574608,-1.5774436877846216,0.17371594914799468,0.7891813689999848
0.16645807259073842,0.5487255856561608,-1.5755422661780243,0.17302191371563627,0.7882898038586007
0.16645807259073842,0.5487255855908343,-1.5755422660902176,0.17302191369179862,0.788289803843843
0.16680399649843558,0.5471506538844068,-1.5736409775577065,0.17233027791308692,0.7873986656584264
0.16736371313861073,0.5446102991009436,-1.5705649385649318,0.1712162616288222,0.7859576926449534
0.1677096370463079,0.5430451800516862,-1.5686640510461978,0.17053089200616559,0.7850676991090076
0.1677096370463079,0.5430451799878542,-1.5686640509630088,0.17053089198388025,0.7850676990986938
0.16805556095400503,0.541483808862599,-1.5667633356662436,0.16984790920940385,0.7841781528342182
0.1686152775941802,0.5389653942187707,-1.5636883045435548,0.16874786552057222,0.7827397980030424
0.16896120150187735,0.5374138323218882,-1.5617880879858514,0.16807111327717542,0.7818514484034901
0.16896120150187735,0.5374138322596342,-1.5617880879073378,0.1680711132563899,0.7818514483973674
0.1693071254095745,0.5358660149662037,-1.5598880790760115,0.1673967334719039,0.7809635655027564
0.16986684204974967,0.533369521039844,-1.5568142636153601,0.16631057814831998,0.7795279425794945
0.1702127659574468,0.5318314990852351,-1.55491484159687,0.16564238921465302,0.7786413060319037
0.1702127659574468,0.531831499024646,-1.5549148415231475,0.1656423891953361,0.778641306029807
0.17055868986514394,0.5302972144128273,-1.553015659007228,0.16497655681681564,0.7777551547177478
0.17111840650531912,0.5278225987173375,-1.5499432451765136,0.16390419676336135,0.7763223721457987
0.17146433041301626,0.526298085389465,-1.5480447276821205,0.16324451168217133,0.7754375144713336
0.17146433041301626,0.5262980853306598,-1.5480447276133449,0.16324451166434867,0.7754375144733155
0.17181025432071342,0.5247772982612589,-1.546146477592034,0.1625871657903674,0.7745531596406057
0.17236997096088857,0.522324495926815,-1.5430756290809746,0.16152849945785813,0.7731233204525535
0.17271589486858574,0.5208134462348122,-1.5411781122323451,0.16087725363993743,0.7722403041001984
0.17271589486858574,0.520813446177885,-1.5411781121686134,0.160877253623597,0.7722403041061705
0.17306181877628288,0.5193061079592821,-1.5392808868880692,0.16022832829189038,0.7713578072552424
0.17362153541645806,0.5168750324525421,-1.536211744700097,0.15918324609372383,0.7699310089443119
0.1739674593241552,0.5153773881831543,-1.5343153105139338,0.1585403700763374,0.7690498929106855
0.1739674593241552,0.5153773881282067,-1.5343153104553555,0.1585403700614807,0.7690498929206117
0.17431338323185233,0.5138834369756252,-1.5324191879952136,0.15789979450813868,0.7681693120789779
0.1748730998720275,0.5114739808562575,-1.5293518700878166,0.15686817924127736,0.7667456464680017
0.17521902377972465,0.5099896710496884,-1.52745658626499,0.15623359894921537,0.7658664862155293
0.17521902377972465,0.5099896709968266,-1.527456586211714,0.1562335989358625,0.7658664862294569
0.1755649476874218,0.508509032514546,-1.525561630283622,0.15560129785732385,0.7649878758686202
0.17612466432759696,0.50612106822876,-1.5224962312622574,0.15458302512820038,0.7635674289809001
0.17647058823529413,0.5046500096770768,-1.5206021510109453,0.15395666213817238,0.762690276359494
0.17647058823529413,0.5046500096263904,-1.5206021509630903,0.15395666212633197,0.7626902763774411
0.17681651214299127,0.5031825973119385,-1.5187084107430397,0.15333255594450657,0.7618136873355091
0.17737622878316645,0.500815978020246,-1.5156450016097591,0.15232749459886163,0.7603965392688793
0.17772215269086358,0.4993580757864332,-1.5137521635028255,0.15170926640556273,0.7595214424370609
0.17772215269086358,0.4993580757380215,-1.5137521634604965,0.1517092663952266,0.7595214424589478
0.17806807659856072,0.4979037915072738,-1.5118596734564536,0.1510932715240495,0.7586469218614207
0.1786277932387359,0.4955583519471307,-1.5087983014186719,0.1501012840802335,0.7572331466640647
0.17897371714643304,0.49411349990615,-1.506906729289785,0.1494911043656848,0.7563601500165377
0.17897371714643304,0.4941134998600848,-1.50690672925302,0.14949110435680768,0.7563601500421372
0.17931964105413017,0.4926722345937842,-1.5050155092116642,0.1488831334721602,0.7554877412308239
0.17987935769430535,0.4903477919749462,-1.5019561975533315,0.1479040765588706,0.7540774067889942
0.1802252816020025,0.4889158733736846,-1.500065900431295,0.1473018554634151,0.7532065508887172
0.1802252816020025,0.48891587333003683,-1.5000659004001275,0.14730185545595564,0.7532065509178166
0.18057120550969966,0.48748750743876773,-1.4981759552517004,0.14670181776705316,0.7523362933842981
0.1811309221498748,0.485183862367911,-1.495118703266624,0.14573554256306434,0.7509294613170496
0.18147684605757197,0.48376475040298883,-1.4932296753482175,0.1451411869573639,0.750060782831208
0.18147684605757197,0.48376475036183547,-1.4932296753227394,0.14514118695131495,0.7500607828637552
0.1818227699652691,0.4823491543687227,-1.4913409951653533,0.14454898847320763,0.7491927121878497
0.1823824866054443,0.48006609180233495,-1.488285778156092,0.14359534114898467,0.7477894377515703
0.18272841051314143,0.4786596502150857,-1.4863979988203615,0.14300875490729217,0.7469229693950139
0.18272841051314143,0.4786596501765027,-1.4863979988006386,0.14300875490267,0.7469229694310795
0.18307433442083856,0.4772566853166911,-1.4845105589259187,0.142424298729929,0.7460571172272903
0.18363405106101374,0.4749939755400563,-1.4814573282692394,0.14148312089077952,0.7446574492335233
0.18397997496871088,0.47360005922695186,-1.4795707621326881,0.14090420516490276,0.7437932197205485
0.18397997496871088,0.4736000591910048,-1.4795707621188017,0.1409042051616614,0.7437932197598935
0.18432589887640805,0.47220957802612706,-1.4776845230787348,0.14032739174189857,0.7429296136287518
0.1848856155165832,0.4699669776566577,-1.4746332063596521,0.13939852087090623,0.7415335943706785
0.18523153942428036,0.4685854332950654,-1.472747803375603,0.13882717436439848,0.7406716283740081
0.18523153942428036,0.4685854332618036,-1.4727478033675443,0.13882717436251146,0.7406716284165159
0.1855774633319775,0.467207280309746,-1.4708627110859522,0.13825790177101163,0.739810291908071
0.18613717997215268,0.46498453332343603,-1.4678132123027283,0.13734117167314014,0.738417957106585
0.18648310387984982,0.4636152000102397,-1.4659289079030475,0.1367772909154111,0.7375582752269025
0.18648310387984982,0.4636151999797177,-1.4659289079008269,0.1367772909148419,0.7375582752723902
0.18682902778754695,0.4622492123565335,-1.4640448938269226,0.13621545512826752,0.7366992278572255
0.18738874442772213,0.4600460511338708,-1.4609970936655707,0.13531069637279172,0.7353106066191247
0.18773466833541927,0.45868876103644846,-1.459113808946659,0.13475417599219688,0.7344532253619412
0.18773466833541927,0.458688761008713,-1.4591138089502487,0.1347541759929061,0.7344532254102168
0.1880805922431164,0.4573347690830183,-1.457230790257264,0.13419967116229264,0.7335964824595039
0.18864030888329159,0.45515091547476416,-1.4541845464401555,0.13330671152433118,0.7322115972527491
0.18898623279098872,0.45380549449377683,-1.4523021883954363,0.13275744452104157,0.7313565290187455
0.18898623279098872,0.4538054944688662,-1.452302188404751,0.13275744452298502,0.731356529069598
0.1893321566986859,0.45246332252749416,-1.450420068234793,0.132210163246169,0.7305021018479084
0.18989187333886104,0.4502984889374638,-1.4473752159427862,0.1313288281463644,0.7291209684949832
0.1902377972465582,0.4489647573794435,-1.4454936777397756,0.1307867061633341,0.7282682215789126
0.1902377972465582,0.44896475735740665,-1.445493677754807,0.13078670616649393,0.7282682216322539
0.19058372115425534,0.4476342242806656,-1.4436123455089802,0.1302465397587653,0.7274161173001656
0.19114343779443052,0.44548811476390615,-1.4405686978784928,0.12937665270021725,0.7260387449886435
0.19148936170212766,0.444165888023368,-1.4386878591829086,0.1288415662925085,0.7251883235894179
0.19148936170212766,0.4441658880042507,-1.4386878592036787,0.12884156629689641,0.725188323645328
0.1918352856098248,0.4428468079505335,-1.4368071908793896,0.1283084050600865,0.7243385452742088
0.19239500224999997,0.4407191193258865,-1.4337645395759162,0.12744978806275625,0.7229649365887533
0.1927409261576971,0.43940820857573337,-1.4318842669233673,0.1269216269650533,0.7221168408326286
0.1927409261576971,0.43940820855958507,-1.4318842669498921,0.12692162697064974,0.7221168408910073
0.19308685006539428,0.43810039165803627,-1.4300041255258975,0.12639536045959424,0.7212693874869522
0.19364656670556943,0.4359908146340804,-1.426962241396195,0.12554783449027293,0.7198995384549736
0.1939924906132666,0.43469102752475164,-1.4250823886136976,0.1250264878824119,0.7190537644309489
0.1939924906132666,0.43469102751159483,-1.4250823886459618,0.12502648788914603,0.7190537644914418
0.19433841452096373,0.4333942805633727,-1.4232026245177427,0.12450700517663488,0.7182086310344662
0.1948981311611389,0.4313025008773289,-1.4201612583236545,0.12367039057600704,0.7168425311958798
0.19524405506883605,0.4300136422432156,-1.4182816670012504,0.12315574734573914,0.7159990710020446
0.19524405506883605,0.43001364223308614,-1.4182816670392149,0.12315574735360008,0.7159990710646125
0.19558997897653319,0.42872776941983304,-1.4164021185047613,0.12264293729275048,0.7151562485602141
0.19614969561670836,0.4266534689877787,-1.4133610017388893,0.12181705419850657,0.7137938810594553
0.1964956195244055,0.4253753415602731,-1.4114815017521325,0.12130900320186179,0.7129527228641265
0.1964956195244055,0.4253753415532033,-1.411481501795725,0.12130900321081851,0.7129527229286161
0.19684154343210264,0.4241001451517207,-1.4096019955920052,0.12080275469437224,0.7121121984711619
0.19740126007227782,0.422043003228896,-1.406560841377348,0.119987423458958,0.7107535401663949
0.19774718397997496,0.4207754083561925,-1.4046812514636642,0.11948585377738041,0.7099146682797224
0.19774718397997496,0.4207754083522049,-1.4046812515127607,0.11948585378737654,0.7099146683458412
0.19809310788767212,0.4195106894564026,-1.4028016034075579,0.11898605600419199,0.7090764251941521
0.19865282452784727,0.4174703838094145,-1.3997601074874595,0.11818109760852337,0.7077214467893607
0.19899874843554444,0.416213122183208,-1.3978802358778575,0.11768589880403077,0.7068848417531873
0.19899874843554444,0.4162131221823195,-1.3978802359323819,0.11768589881498993,0.706884841820523
0.19934467234324157,0.4149586814312435,-1.3960002513712735,0.11719244150408596,0.7060488594905091
0.19990438898341675,0.4129348895189693,-1.3929580931885552,0.11639767796630633,0.704697525691634
0.2002503128911139,0.41168776190610523,-1.3910777382946116,0.11590874033241665,0.7038631643782765
0.2002503128911139,0.41168776190835277,-1.3910777383545072,0.11590874034434837,0.70386316444689
0.20059623679881103,0.41044340021945414,-1.3891972131641848,0.1154215140454249,0.703029418817015
0.2011559534389862,0.4084358003824137,-1.3861540570329183,0.11463676882418414,0.7016816885104775
0.20150187734668334,0.40719860836163324,-1.3842730081916872,0.11415398363362927,0.7008495442367101
0.20150187734668334,0.4071986083670589,-1.384273008256865,0.11415398364652186,0.7008495443065259
0.2018478012543805,0.4059641276743152,-1.3823917294059687,0.11367287994626074,0.7000180077330308
0.20240751789455566,0.40397240033270765,-1.3793472257795534,0.11289797833775496,0.6986738341825663
0.20275344180225283,0.402744947037615,-1.3774652640613307,0.11242123808728925,0.6978438768394376
0.20275344180225283,0.4027449470462209,-1.3774652641315974,0.1124212381010613,0.6978438769100146
0.20309936570994996,0.40152015104467265,-1.3755830105560372,0.11194614987713249,0.6970145183614802
0.20365908235012514,0.399543979905576,-1.372536797398293,0.11118091940749704,0.6956738494331236
0.20400500625782228,0.3983260707719777,-1.370653696475932,0.11071011805893528,0.6948460456302362
0.20400500625782228,0.39832607078378973,-1.370653696551111,0.1107101180735488,0.6948460457013493
0.20435093016551942,0.3971107656778909,-1.3687702400406716,0.11024093973449069,0.694018830906681
0.2049106468056946,0.3951498389483332,-1.365721944298498,0.10948521054560524,0.6926816093168187
0.20525657071339173,0.3939412824653221,-1.363837471381277,0.10902024376269266,0.6918559225402425
0.20525657071339173,0.3939412824803664,-1.3638374714612265,0.1090202437781335,0.6918559226118106
0.20560249462108887,0.39273527773601935,-1.361952577611817,0.10855687149918271,0.6910308142228456
0.20616221126126405,0.3907892893416135,-1.358901816794288,0.10781047672777644,0.6896969778100325
0.2065081351689612,0.38958989780568953,-1.357015733627799,0.10735124210879962,0.6888733685950308
0.2065081351689612,0.38958989782399345,-1.3570157337124333,0.1073512421250697,0.6888733686670708
0.20685405907665835,0.38839300692341583,-1.3551291629449473,0.10689357407963607,0.688050326435934
0.2074137757168335,0.38646165773110996,-1.3520755468122536,0.10615635022925182,0.6867198084571219
0.20775969962453067,0.3852712480025757,-1.3501876107472093,0.10570274753528033,0.6858982345768876
0.20775969962453067,0.3852712480241582,-1.3501876108364252,0.10570274755237327,0.6858982346493793
0.2081056235322278,0.384083289222658,-1.3482991194847176,0.10525068413894564,0.6850772156213916
0.20866534017240299,0.3821662882657058,-1.3452422518493627,0.10452247144414029,0.6837499450727963
0.20901126408010012,0.3809846825258569,-1.3433522169802299,0.10407440282226219,0.6829303617422915
0.20901126408010012,0.3809846825507268,-1.343352217073867,0.10407440284014849,0.68293036181508
0.20935718798779726,0.37980547963385114,-1.3414615585427287,0.10362784690396809,0.6821113205361717
0.20991690462797244,0.377902545336726,-1.33840103918568,0.1029084896859781,0.6807872224986115
0.21026282853566958,0.37672957184463707,-1.336508657561667,0.10246585988727766,0.6799695825944778
0.21026282853566958,0.3767295718727862,-1.3365086576594725,0.1024658599059102,0.6799695826673172
0.21060875244336674,0.37555895491264957,-1.3346155836555875,0.10202471695546085,0.6791524714088536
0.2111684690835419,0.3736698163130874,-1.331551010359625,0.10131406396890234,0.6778314674205193
0.21151439299123906,0.3725053101594189,-1.329656033266911,0.10087678056045961,0.6770157217174165
0.21151439299123906,0.3725053101908233,-1.329656033368678,0.10087678057976193,0.677015721789884
0.2118603168989362,0.3713431162984927,-1.3277602952029155,0.10044095899675484,0.6762004907882722
0.21242003353911137,0.3694675142615542,-1.3246912659017696,0.0997388637652524,0.6748824992408201
0.2127659574468085,0.3683113181165491,-1.3227934452175563,0.09930683733480983,0.6740685966605635
0.2127659574468085,0.3683113181511829,-1.3227934453230368,0.09930683735472931,0.6740685967323863
0.21311188135450565,0.3671573922228112,-1.3208947952844714,0.09887624859693112,0.6732551944434747
0.21367159799468083,0.3652950806436851,-1.3178209103292002,0.09818256973705768,0.6719401310034792
0.21401752190237797,0.36414704549745575,-1.3159199999492344,0.09775571409071578,0.671128018882957
0.21401752190237797,0.3641470455352656,-1.3159200000580693,0.09775571411120834,0.6711280189539617
0.21436344581007513,0.3630012409894183,-1.3140181928610137,0.0973302729081118,0.6703163923270793
0.21492316245025028,0.3611519879787123,-1.3109390574008506,0.0966448744407615,0.6690041703886325
0.21526908635794745,0.3600119738682148,-1.3090348147345972,0.09622310679142357,0.6681937947614404
0.21526908635794745,0.36001197390915274,-1.3090348148464277,0.0962231068124257,0.6681937948313016
0.21561501026564459,0.3588741534095271,-1.3071296091442692,0.09580273135042387,0.6673838895908114
0.21617472690581976,0.35703774245398556,-1.304044835617725,0.09512548299511299,0.6660744207411954
0.2165206508135169,0.355905619174914,-1.302137023153991,0.09470872414188843,0.6652657266373668
0.2165206508135169,0.3559056192188711,-1.3021370232683387,0.09470872416329823,0.665265726705591
0.21686657472121404,0.3547756553809076,-1.3002281832374794,0.09429333626261924,0.6644574876578023
0.21742629136138922,0.35295188647344145,-1.2971373939706385,0.09362411371659252,0.6631506821797187
0.21777221526908636,0.35182753426944136,-1.2952257809043966,0.09321228821203212,0.662343613935621
0.21777221526908636,0.35182753431632396,-1.295225781020875,0.09321228823379338,0.6623436140019909
0.2181181391767835,0.3507053103895416,-1.2933130780044757,0.0928018135124277,0.6615369853492469
0.21867785581695867,0.3488940011178646,-1.2902159079056645,0.09214049870932502,0.6602327527422706
0.2190237797246558,0.34777731134298545,-1.2883002718238998,0.09173353501509543,0.6594272543316222
0.2190237797246558,0.34777731139263723,-1.2883002719420755,0.09173353503708064,0.6594272543955173
0.21936970363235297,0.3466627219139769,-1.2863834861500323,0.09132790306220254,0.6586221800686233
0.21992942027252813,0.3448637084975194,-1.283279585489904,0.09067438440778851,0.657320429589656
0.2202753441802253,0.3437545842441659,-1.2813597141075252,0.09027221503468418,0.6565164449600811
0.2202753441802253,0.343754584296433,-1.2813597142268704,0.09027221505684217,0.6565164450214062
0.22062126808792243,0.3426475357082141,-1.2794386364852635,0.08987135948117263,0.6557128690231101
0.2211809847280976,0.34086067397480874,-1.2763276737533755,0.08922553206535544,0.6544135102539701
0.22152690863579474,0.3397590306617279,-1.2744033666931527,0.08882809369863008,0.6536109836847093
0.22152690863579474,0.3397590307164181,-1.2744033668130488,0.08882809372090512,0.6536109837434022
0.22187283254349188,0.3386594419411809,-1.2724778003530266,0.08843195240284274,0.6528088505074208
0.22243254918366706,0.3368846082279964,-1.2693594651692557,0.0877937181830567,0.6515117939407297
0.2227784730913642,0.3357903741381373,-1.2674305357702862,0.0874009517886165,0.6507106704066921
0.2227784730913642,0.33579037419502855,-1.267430535890112,0.08740095181096093,0.6507106704628025
0.22312439699906136,0.33469817715841976,-1.2655002981630037,0.0870094669156051,0.649909925222133
0.22368411363923651,0.33293526912453764,-1.2623743042255482,0.08637873486862604,0.6486150828640151
0.22403003754693368,0.3318483858854934,-1.2604405813703006,0.08599058577941203,0.6478153084122856
0.22403003754693368,0.33184838594431876,-1.260440581489356,0.08599058580175618,0.6478153084657813
0.22437596145463082,0.3307635260380154,-1.2585055059959311,0.08560370388129523,0.6470158976314746
0.224935678094806,0.32901246337455226,-1.2553715940430146,0.08498039012032137,0.645723183619784
0.22528160200250313,0.32793288637226625,-1.2534329239869635,0.08459680810042683,0.6449247057551386
0.22528160200250313,0.3279328864327127,-1.253432924104456,0.08459680812267655,0.6449247058058835
0.22562752591020027,0.32685532290798147,-1.2514928622221764,0.08421448017391371,0.6441265773543969
0.22618724255037545,0.3251160479303522,-1.2483508029801735,0.08359850802734485,0.6428359085895824
0.2265331664580726,0.32404374664647806,-1.2464070511664214,0.08321944731164324,0.6420386766669591
0.2265331664580726,0.3240437467081877,-1.246407051281474,0.08321944733368647,0.6420386767147555
0.22687909036576973,0.3229734529904439,-1.2444618740717388,0.08284162883055333,0.6412417805822299
0.2274388070059449,0.32124593109711036,-1.2413114711594306,0.08223292887904031,0.639953077368176
0.22778473091364204,0.3201808893602703,-1.2393625239987163,0.08185834818616716,0.6391570429899976
0.22778473091364204,0.32018088942283107,-1.2393625241104036,0.081858348207872,0.6391570430345846
0.2281306548213392,0.31911785333725384,-1.2374121240851463,0.08148499910672882,0.6383613315157654
0.22869037146151436,0.3174020733184467,-1.2342532168390514,0.08088350917481157,0.6370745182062963
0.22903629536921152,0.3163442894591525,-1.2322989834325644,0.08051337169123242,0.6362796356217189
0.22903629536921152,0.31634428952212734,-1.2322989835398648,0.08051337171244792,0.6362796356627157
0.22938221927690866,0.3152885134206529,-1.2303432763652107,0.08014445642774759,0.6354850638090022
0.22994193591708384,0.3135844876033744,-1.2271757425525736,0.07955012152718721,0.634200069454673
0.23028785982478098,0.31253397450517684,-1.2252161563395152,0.07918439486157113,0.6334062959630291
0.23028785982478098,0.312533974568062,-1.2252161564412691,0.07918439488212975,0.6334062960000323
0.23063378373247811,0.31148547534970417,-1.2232550825582809,0.07881988223202793,0.6326128220227365
0.2311935003726533,0.3097932395631015,-1.220078840937104,0.07823265445437468,0.6313295810191458
0.23153942428035043,0.3087500245983271,-1.218113861234621,0.07787131055878799,0.630536877366211
0.23153942428035043,0.3087500246606173,-1.2181138613297666,0.07787131057857515,0.6305368773992204
0.2318853481880476,0.3077088336742045,-1.2161473874618227,0.07751117369714768,0.6297444630661373
0.23244506482822275,0.30602844702093124,-1.2129624001451265,0.07693101205225533,0.6284629157938506
0.2327909887359199,0.304992571864524,-1.2109920135601289,0.07657402711014259,0.62767124656528
0.2327909887359199,0.3049925719256741,-1.2109920136475971,0.07657402712902862,0.6276712465942411
0.23313691264361705,0.30395873474872254,-1.2090201341719242,0.07621824334475291,0.6268798576208152
0.23369662928379223,0.30229027917187196,-1.2058264087566812,0.07564511354398734,0.6255999510736676
0.23404255319148937,0.3012617994864678,-1.2038506304427705,0.07529246782368264,0.6248092850805058
0.23404255319148937,0.30126179954590226,-1.2038506305214656,0.07529246784152534,0.6248092851053066
0.2343884770991865,0.3002353756330678,-1.2018733686784833,0.07494101852108816,0.6240188915369289
0.23494819373936168,0.2985789552689284,-1.1986709600967915,0.07437489270412194,0.6227405799341492
0.23529411764705882,0.2975579402558738,-1.1966898348300494,0.07402657037735216,0.6219508905870215
0.23529411764705882,0.29755794031300065,-1.1966898348988295,0.07402657039402444,0.6219508906076917
0.23564004155475596,0.2965390025093454,-1.1947072438135082,0.07367944075122036,0.6211614671909674
0.23619975819493114,0.2948947428190685,-1.1914962558642086,0.07312029715611423,0.6198847125682476
0.23654568210262827,0.2938812746315132,-1.1895098589115882,0.07277628608129981,0.6190959782360351
0.23654568210262827,0.29388127468573755,-1.189509858969289,0.07277628609668385,0.6190959782526746
0.23689160601032544,0.29286990860137085,-1.1875220224575402,0.07243346496620968,0.6183075047904619
0.2374513226505006,0.29123795527738827,-1.1843026089757371,0.07188128754340305,0.6170322775661233
0.23779724655819776,0.2902321282938511,-1.182311046731789,0.07154157901447879,0.6162444819172911
0.23779724655819776,0.29023212834458045,-1.182311046777273,0.07154157902837936,0.616244481929315
0.2381431704658949,0.2892284315900856,-1.1803180799154303,0.07120305860474033,0.615456943611047
0.23870288710607007,0.28760894924002456,-1.1770904455495326,0.07065783657545803,0.6141832231069627
0.2390488110137672,0.28661086920297923,-1.1750938559262247,0.07032242503846803,0.6133963554315289
0.2390488110137672,0.2866108692495945,-1.1750938559583968,0.07032242505073638,0.6133963554387766
0.23939473492146435,0.2856149505372241,-1.1730959054001553,0.06998820059659654,0.6126097431607928
0.23995445156163953,0.2840081211491616,-1.169860305961943,0.06944992796206964,0.6113375181056392
0.24030037546933666,0.2830179041665518,-1.1678588584995628,0.06911881069929905,0.6105515736084287
0.24030037546933666,0.2830179042085057,-1.1678588585176508,0.06911881070982887,0.6105515736109357
0.24064629937703383,0.2820298823170242,-1.1658561025258245,0.06878888023149571,0.6097658842598415
0.24120601601720898,0.28043590351010345,-1.1626128448752453,0.0682575552311256,0.6084951532308563
0.24155193992490614,0.2794536749299701,-1.1606067405686864,0.0679307320166943,0.6077101332959521
0.24155193992490614,0.27945367496673973,-1.1606067405718186,0.06793073202542717,0.607710133294116
0.24189786383260328,0.27847367758291275,-1.158599388763711,0.06760509592147944,0.6069253700051301
0.24245758047277846,0.2768927606630337,-1.1553488302209667,0.06708072044920974,0.6056561418270884
0.2428035043804756,0.27591865382925035,-1.153338301045469,0.06675819317933719,0.6048720542527173
0.2428035043804756,0.27591865386038433,-1.1533383010329785,0.066758193186252,0.6048720542471175
0.24314942828817274,0.2749468163032033,-1.1513265938200796,0.06643685387104306,0.6040882266279678
0.24370914492834791,0.27337918413501605,-1.1480691410770467,0.06591943285305034,0.6028205207139525
0.24405506883604505,0.2724133390345664,-1.1460544492021658,0.06560120515386775,0.6020373799091356
0.24405506883604505,0.2724133390596491,-1.1460544491735967,0.06560120515895208,0.6020373799003627
0.2444009927437422,0.27144980290001264,-1.144038656889727,0.06528416666497422,0.6012545042169488
0.24496070938391737,0.2698956876178668,-1.1407747644151012,0.06477370740567878,0.5999883508456513
0.2453066332916145,0.26893824943351996,-1.138756201105492,0.0644597842228018,0.5992061779848826
0.2453066332916145,0.2689382494522085,-1.1387562010606045,0.06445978422604233,0.5992061779733672
0.24565255719931167,0.2679831610426332,-1.13673662277654,0.06414705178940651,0.5984242772925705
0.24621227383948682,0.26644280162618816,-1.133466790716657,0.0636435632930045,0.5971597178134189
0.246558197747184,0.26549391921208976,-1.131444674922811,0.06333395046832188,0.5963785409500055
0.246558197747184,0.26549391922410415,-1.1314446748615,0.06333395046971994,0.5963785409361824
0.24690412165488113,0.2645474281556057,-1.1294216368897345,0.06302553010406482,0.5955976452263362
0.2474638382950563,0.26302106789693463,-1.1261464084689943,0.06252902237997635,0.5943347321941382
0.24780976220275344,0.26208089219320674,-1.1241210851106382,0.0622237262196671,0.5935545863240157
0.24780976220275344,0.26208089219835495,-1.124121085032979,0.06222372621925893,0.5935545863084626
0.24815568611045058,0.2611431497018094,-1.1220949391285504,0.06191962428239227,0.5927747324895964
0.24871540275062576,0.25963103359456335,-1.1188148975656198,0.061430107642112625,0.5915135297158
0.2490613266583229,0.25869971600120323,-1.1167867355208485,0.0611291344815591,0.590734456790772
0.2490613266583229,0.2586997159993827,-1.1167867354271233,0.06112913447940988,0.5907344567741598
0.24940725056602006,0.2577708733117623,-1.1147578566982157,0.06082935723831866,0.5899556887168969
0.2499669672061952,0.256273245395501,-1.1114736216625876,0.06034684159286181,0.5886962712370719
0.2503128911138924,0.25535093612602394,-1.1094430114794158,0.060050197363844336,0.5879183201252064
0.2503128911138924,0.2553509361172053,-1.109443011370125,0.06005019736002238,0.5879183201080918
0.25065881502158954,0.2544311428331604,-1.1074117959160865,0.05975475055957684,0.5871406885787581
0.25121853166176467,0.25294824352587486,-1.1041240195541548,0.059279244725694846,0.5858831425294222
0.25156445556946183,0.25203508996125645,-1.1020913709036322,0.05898693453077545,0.5851063689171525
0.25156445556946183,0.25203508994551166,-1.1020913707795097,0.05898693452535723,0.5851063688999598
0.251910379477159,0.25112449237561996,-1.1000582330779658,0.05869582296581013,0.5843299314470664
0.2524700961173341,0.24965655583068147,-1.0967675956520115,0.05822733399020175,0.5830743538504541
0.2528160200250313,0.2487527008965471,-1.0947333345538952,0.05793936169053023,0.5822988200902635
0.2528160200250313,0.2487527008740222,-1.0947333344157495,0.05793936168358588,0.5822988200731997
0.25316194393272845,0.24785144043169982,-1.0926987044886087,0.05765258881250892,0.5815236408561059
0.2537216605729036,0.24639869195311295,-1.089405909673082,0.05719112132193627,0.5802701393075895
0.25406758448060074,0.24550427254073234,-1.0873704755207656,0.05690748914285091,0.5794959142046013
0.25406758448060074,0.2455042725116559,-1.0873704753696485,0.05690748913448881,0.579495914188082
0.2544135083882979,0.24461248415010955,-1.0853347957596748,0.05662505665854151,0.5787220637499519
0.254973225028473,0.24317513770022325,-1.0820405656499454,0.056170612244791196,0.5774707560157335
0.2553191489361702,0.24229028315094095,-1.080004408067365,0.05589132040417688,0.5766979145564616
0.2553191489361702,0.24229028311565484,-1.0800044079047346,0.0558913203945648,0.5766979145412701
0.25566507284386736,0.24140809383319747,-1.0779681304922688,0.05561322791490995,0.5759254695219155
0.25622478948404254,0.23998634966230864,-1.074673200376448,0.05516580456070839,0.5746764830409491
0.2565707133917397,0.23911118033439427,-1.0726367759431035,0.05489085092431743,0.5739051060635603
0.2565707133917397,0.23911118029330308,-1.0726367757705908,0.05489085091363762,0.573905106050524
0.25691663729943687,0.23823870772596756,-1.0706003584681876,0.05461709558933964,0.5731341488403575
0.257476353939612,0.23683275015359112,-1.0673054714235664,0.054176687141595244,0.5718876201291895
0.25782227784730916,0.2359673760896097,-1.0652692403069013,0.05390606690907296,0.5711177939339578
0.25782227784730916,0.23596737604318008,-1.065269240126235,0.053906066897489634,0.5711177939236108
0.2581682017550063,0.2351047271633926,-1.0632331434941051,0.05363664314087909,0.5703484122588783
0.25872791839518144,0.2337147225414622,-1.0599390448820594,0.05320323883842065,0.5691044862287413
0.2590738423028786,0.23285924225323534,-1.0579034674214496,0.05293694426474567,0.5683363021423103
0.2590738423028786,0.23285924220197227,-1.057903467234437,0.052936944252423734,0.5683363021351379
0.2594197662105758,0.23200651213748594,-1.0558681510551027,0.052671843460508315,0.5675685886490898
0.2599794828507509,0.23063260701283556,-1.0525755829651393,0.052245427520529165,0.5663274178488292
0.26032540675844806,0.22978710639231428,-1.0505411162333578,0.051983447673228655,0.5655609717335228
0.26032540675844806,0.22978710633680452,-1.0505411160420153,0.05198344766033739,0.5655609717298934
0.26067133066614523,0.22894437731862297,-1.0485070358841562,0.05172265798206301,0.5647950234444976
0.26123104730632035,0.22758669681319568,-1.0452167315905196,0.05130320924625341,0.5635567672081835
0.2615769712140175,0.2267512481844875,-1.0431838259848716,0.051045529801481485,0.5627921589206671
0.2615769712140175,0.22675124812530773,-1.043183825791085,0.051045529788183885,0.5627921589209403
0.2619228951217147,0.22591858858068645,-1.0411514296163014,0.05078903593214462,0.56202807669814
0.2624826117618898,0.224577235010318,-1.0378641081244195,0.050376527579561715,0.5607929002381655
0.26282853566958697,0.2237518963291767,-1.0358332040221696,0.050123130659352734,0.5600302330579267
0.26282853566958697,0.2237518962669573,-1.0358332038279199,0.050123130645836275,0.5600302330626354
0.26317445957728414,0.22292936005983882,-1.0338029286672725,0.049870913728319276,0.5592681210197359
0.26373417621745926,0.22160441179341495,-1.0305192893902542,0.049465313052747525,0.5580361944560507
0.2640801001251564,0.22078922599746087,-1.0284908138958988,0.04921617710170927,0.5572755744688747
0.2640801001251564,0.22078922593286035,-1.0284908137033135,0.04921617708819345,0.5572755744788876
0.2644260240328536,0.21997685175686932,-1.0264630824384284,0.048968214521436196,0.5565155393663717
0.26498574067302877,0.21866836232490966,-1.0231838000654938,0.04856948277452827,0.555287036704023
0.26533166458072593,0.21786335683886338,-1.0211581638903378,0.048324582477691856,0.554528572161791
0.26533166458072593,0.217863356772532,-1.021158163701486,0.048324582464373454,0.5545285721777948
0.2656775884884231,0.21706116769892242,-1.019133381985504,0.048080847885388,0.5537707227310137
0.2662373051285982,0.2157691651525759,-1.0158591015925282,0.04768894018494234,0.5525458207990501
0.2665832290362954,0.21497435154774108,-1.0138366960935596,0.047448246425395885,0.5517896214569891
0.2665832290362954,0.2149743514803128,-1.0138366959104446,0.047448246412448006,0.5517896214794872
0.26692915294399255,0.2141823546596996,-1.0118152492553647,0.04720870965146195,0.5510340677511554
0.2674888695841677,0.21290684117691477,-1.0085465817002994,0.04682357495296554,0.5498129451140739
0.26783479349186484,0.2121222149820547,-1.0065277761039804,0.046587054808055195,0.5490591215540109
0.26783479349186484,0.21212221491413302,-1.0065277759284577,0.04658705479564065,0.5490591215835066
0.268180717399562,0.21134040142819976,-1.0045100269834824,0.04635168188272179,0.5483059742657534
0.26874043403973713,0.21008135315904763,-1.0012475446203974,0.04597326301125125,0.5470888101197395
0.2690863579474343,0.20930689381703133,-0.9992326834491569,0.045740879785012456,0.5463374730623722
0.2690863579474343,0.20930689374919623,-0.9992326832830377,0.045740879773201876,0.5463374730983692
0.26943228185513146,0.20853523860729067,-0.9972189693225433,0.045509632980288026,0.5455868428308039
0.2699919984953066,0.20729260575229747,-0.9939632020750101,0.04513786671974096,0.5443738158909305
0.27033792240300375,0.20652827671916668,-0.9919526028079497,0.04490958001127688,0.5436250755186431
0.27033792240300375,0.20652827665192036,-0.9919526026525691,0.04490958000010686,0.5436250755604377
0.2706838463107009,0.2057667389267952,-0.9899432332995308,0.04468241791823778,0.5428770722528469
0.27124356295087604,0.20454044603217225,-0.9866946651102682,0.04431723515397329,0.5416683596529683
0.2715894868585732,0.2037861950054472,-0.9846886160730687,0.04409300095611229,0.5409223249265449
0.2715894868585732,0.2037861949393334,-0.9846886159299828,0.044093000945750166,0.5409223249749149
0.27193541076627037,0.20303471803048415,-0.9826838711149857,0.043869878592570674,0.5401770571324648
0.2724951274064455,0.20182466448600675,-0.9794429367902884,0.04351120450281724,0.5389728333455751
0.27284105131414266,0.20108042375529459,-0.9774416952947078,0.043290975330553164,0.538229611342428
0.27284105131414266,0.20108042369081083,-0.9774416951654085,0.04329097532114232,0.5382296113980275
0.2731869752218398,0.20033893570670314,-0.9754418233357782,0.04307184427669515,0.5374871854634449
0.273746691862015,0.19914499642940114,-0.9722089057957245,0.04271959856748653,0.5362876212487601
0.27409261576971217,0.19841068333796558,-0.9702126965328818,0.04250332361224441,0.5355473165203232
0.27409261576971217,0.1984106832755474,-0.9702126964186673,0.04250332360389564,0.5355473165836058
0.27443853967740933,0.19767909752392748,-0.9682179130019783,0.04228813217149912,0.5348078363012114
0.27499825631758446,0.19650112380991727,-0.964993340943931,0.041942229350403204,0.5336130976911799
0.2753441802252816,0.1957766413157993,-0.9630023546326109,0.04172985465717182,0.532875811648274
0.2753441802252816,0.19577664125582217,-0.9630023545345209,0.041729854649959375,0.5328758117194228
0.2756901041329788,0.19505485683013607,-0.9610128406565983,0.04151854803902328,0.5321393775288021
0.2762498207731539,0.19389267735469817,-0.9577968866281011,0.04117889772225099,0.5309496248654126
0.2765957446808511,0.19317791467911727,-0.9558112789141708,0.04097036638588662,0.5302154551924507
0.2765957446808511,0.19317791462191264,-0.9558112788329597,0.04097036637983726,0.5302154552711729
0.27694166858854824,0.19246581707203628,-0.9538271802871154,0.04076288690682659,0.5294821637284536
0.27750138522872336,0.1913192390204825,-0.950620059167685,0.040429394154338216,0.5282975507498475
0.27784730913642053,0.19061407237369665,-0.9486399497792525,0.04022464653276661,0.5275665908588674
0.27784730913642053,0.1906140723195192,-0.948639949715417,0.04022464652787273,0.5275665909446297
0.2781932330441177,0.18991153439664246,-0.9466613761854651,0.040020933833576744,0.5268365341884719
0.2787529496842928,0.1887803447067675,-0.9434632440689269,0.03969349950813412,0.5256572071868769
0.27909887359199,0.18808463807724535,-0.9414887162091916,0.039492473448389326,0.5249295457102934
0.27909887359199,0.18808463802634212,-0.941488716163383,0.0394924734446784,0.524929545803035
0.27944479749968715,0.18739152048764318,-0.9395157406825024,0.03929246472335981,0.5242028110598367
0.28000451413986227,0.18627548718262624,-0.9363266941381807,0.03897098586725529,0.5230289081065156
0.28035043804755944,0.18558909317867667,-0.9343577941117982,0.03877361694140272,0.5223046284308485
0.28035043804755944,0.18558909313124056,-0.9343577940845628,0.03877361693888413,0.5223046285304211
0.2806963619552566,0.18490524559423283,-0.9323904527241553,0.03857724717653448,0.5215812976608396
0.2812560785954317,0.1838041191901542,-0.9292105284258898,0.03826161740147477,0.5204129478987805
0.2816020025031289,0.18312687992427007,-0.9272472654909202,0.03806783915009152,0.5196921277454466
0.2816020025031289,0.183126879880454,-0.9272472654824109,0.03806783914877049,0.519692127851757
0.28194792641082606,0.1824521417174783,-0.9252855572644149,0.037875041368293325,0.5189722769456675
0.28250764305100123,0.18136565668944812,-0.9221147319725937,0.03756515125499897,0.5178095999635929
0.2828535669586984,0.18069740469447104,-0.9201570784034782,0.03737489543571275,0.5170923110227763
0.2828535669586984,0.18069740465438297,-0.9201570784136628,0.03737489543557969,0.5170923111356532
0.28319949086639556,0.18003160591513984,-0.9182009654269739,0.03718560094579869,0.5163760101563305
0.2837592075065707,0.1789594822025727,-0.9150391562898819,0.03688133844770958,0.5152191154358875
0.28410513141426785,0.17830004136941982,-0.9130870476334785,0.03669453528467137,0.5145054230335816
0.28410513141426785,0.17830004133313943,-0.9130870476621894,0.03669453528567011,0.5145054231522765
0.284451055321965,0.1776430036882321,-0.9111364553753091,0.036508673931312845,0.5137927356174758
0.28501077196214014,0.17658494823212695,-0.9079835205515763,0.036209924780236845,0.5126417220543292
0.2853566958698373,0.17593413476497288,-0.9060368560822756,0.03602650321580506,0.5119316848878162
0.2853566958698373,0.1759341347325204,-0.906036856129154,0.036026503217864964,0.511931685011517
0.2857026197775345,0.1752856724306491,-0.9040916738915256,0.03584400363065144,0.511222667740185
0.2862623364177096,0.17424138072489923,-0.9009474134564155,0.035550651741130285,0.5100776232549975
0.28660826032540676,0.17359900410077395,-0.8990060567925053,0.035370539684030276,0.5093712931598637
0.28660826032540676,0.17359900407220236,-0.8990060568574526,0.03537053968716182,0.5093712932887954
0.2869541842331039,0.17295892490063958,-0.8970661385630359,0.03519132953347433,0.5086659961850891
0.28751390087327905,0.17192808254685232,-0.8939302956782011,0.03490325740174809,0.5075269974036466
0.2878598247809762,0.17129394647635487,-0.891994075562416,0.03472638197228745,0.5068244191729366
0.2878598247809762,0.17129394645168255,-0.8919940756451876,0.034726381976490237,0.5068244193072758
0.2882057486886734,0.17066205269619092,-0.8900592405550445,0.034550388201370685,0.5061228851922428
0.2887654653288485,0.16964433695422004,-0.8869315028869084,0.03426747729740544,0.5049899972000365
0.28911138923654567,0.16901824033755497,-0.885000214116205,0.03409376506799206,0.5042912084503671
0.28911138923654567,0.1690182403167693,-0.8850002142164071,0.034093765073236755,0.5042912085899601
0.28945731314424283,0.16839432971546095,-0.8830702479273119,0.03392091413926579,0.5035934730786749
0.29001702978441796,0.16738941104137625,-0.8799502492950089,0.033643045289770794,0.5024667492475782
0.2903629536921151,0.16677114891505795,-0.8780236537877628,0.033472422519374115,0.501771780327884
0.2903629536921151,0.1667711488981275,-0.878023653904885,0.033472422525615754,0.5017717804723895
0.2907088775998123,0.16615501558492177,-0.876098309452832,0.03330264064554075,0.5010778718942701
0.29126859423998747,0.1651625591500484,-0.8729856316887865,0.03302969440634069,0.49995735377794637
0.29161451814768463,0.16455192362069798,-0.8710634596800623,0.03286208726801896,0.49926622771922197
0.29161451814768463,0.1645519236075767,-0.8710634598135135,0.03286208727520434,0.49926622786819896
0.2919604420553818,0.16394335904194596,-0.8691424589027105,0.03269530063747703,0.4985761672284594
0.2925201586955569,0.16296302622805883,-0.8660366339112265,0.03242715765399563,0.4974618845230483
0.2928660826032541,0.16235980739058078,-0.8641185852672086,0.03226249245494742,0.49677461702906517
0.2928660826032541,0.1623598073812094,-0.8641185854163643,0.0322624924629976,0.49677461718169497
0.29321200651095125,0.16175860126159086,-0.8622016197657411,0.032098627449485856,0.4960884181604813
0.2937717231511264,0.16079005112862965,-0.8591021317677993,0.03183516880426325,0.4949803887243558
0.29411764705882354,0.1601940379668194,-0.8571878774134246,0.03167337219758272,0.4942969881960144
0.29411764705882354,0.16019403796114773,-0.8571878775775533,0.03167337220645861,0.4942969883520329
0.2944635709665207,0.15959997912054025,-0.8552746103784857,0.031512355602062496,0.49361465734062426
0.2950232876066958,0.15864286984470916,-0.8521808983334894,0.031253463149039054,0.49251288727366316
0.295369211514393,0.15805385111307402,-0.8502700817874493,0.03109446233721193,0.4918333548697669
0.295369211514393,0.15805385111104406,-0.8502700819658083,0.031094462346862875,0.4918333550287366
0.29571513542209016,0.1574667283934693,-0.8483601494460982,0.0309362215407121,0.49115489120041844
0.2962748520622653,0.15652071867371187,-0.8452716096421609,0.03068177822560343,0.49005937497584046
0.29662077596996245,0.15593848375942887,-0.8433638486539599,0.03052550115531632,0.4893837047051349
0.29662077596996245,0.15593848376098002,-0.8433638488457244,0.03052550116568171,0.4893837048664445
0.2969666998776596,0.15535808687782776,-0.8414568619338316,0.03036996434333701,0.4887091002739319
0.29752641651783474,0.15442283731013184,-0.8383728507407728,0.03011985450973768,0.48761982091494527
0.2978723404255319,0.15384717707563758,-0.8364677390308682,0.029966230058044777,0.48694799975615016
0.2978723404255319,0.15384717708068713,-0.8364677392351608,0.029966230069032443,0.48694799991871607
0.29821826433322907,0.15327329744819201,-0.8345632853299519,0.02981332639640645,0.486277239622963
0.2987779809734042,0.15234847186942216,-0.8314831221219043,0.029567436078331594,0.485194168925991
0.29912390488110135,0.1517791794759381,-0.8295802312228513,0.029416394230497626,0.4845261769774075
0.29912390488110135,0.1517791794844291,-0.8295802314388264,0.029416394242012273,0.48452617713996277
0.2994698287887985,0.15121161104183728,-0.8276778762785009,0.029266054040666015,0.4838592393637133
0.3000295454289737,0.15029687784276746,-0.824600846520318,0.029024271241346215,0.48278233816190547
0.30037546933667086,0.14973374955531243,-0.8226997277245609,0.028875743260251968,0.4821181488142912
0.30037546933667086,0.14973374956720598,-0.8226997279513558,0.028875743272278608,0.4821181489767964
0.30072139324436803,0.14917228957669748,-0.8207990175890474,0.028727898186772183,0.4814550052877219
0.30128110988454315,0.14826732298513648,-0.8177243760914112,0.028490113144437328,0.4803842237593616
0.3016270337922403,0.1477101589585571,-0.8158245624982131,0.028344031731449598,0.4797238038888385
0.3016270337922403,0.14771015897383877,-0.8158245627351965,0.028344031743994275,0.4797238040515268
0.3019729576999375,0.14715460880171355,-0.813925025616902,0.028198614900607093,0.47906441956235113
0.3025326743401126,0.14625909013650873,-0.8108519999635025,0.027964720340732645,0.47799969756806565
0.30287859824780977,0.14570769518449303,-0.8089530086382453,0.02782101978890195,0.4773430077539037
0.30287859824780977,0.14570769520313573,-0.8089530088847241,0.02782101980195159,0.4773430079167306
0.30322452215550694,0.14515786108415202,-0.80705415803941,0.027677965959637427,0.47668734150732206
0.30378423879568206,0.14427147998225898,-0.803981952197678,0.027447857334702445,0.47562860896134335
0.3041301627033792,0.14372566432980094,-0.8020832864458523,0.027306473674242476,0.47497560372348535
0.3041301627033792,0.1437256643517747,-0.8020832867010519,0.02730647368777082,0.47497560388618326
0.3044760866110764,0.1431813581371176,-0.8001846220472182,0.027165719381506564,0.4743236084457888
0.3050358032512515,0.14230381375443896,-0.7971124201709309,0.026939295098544574,0.47327078571891484
0.3053817271589487,0.1417633937742579,-0.7952135719327607,0.026800166234787808,0.4726214137738554
0.3053817271589487,0.14176339379953354,-0.7952135721958518,0.02680016624876139,0.472621413936014
0.30572765106664584,0.14122443368890672,-0.7933145829710023,0.026661649925525072,0.47197303662509515
0.30628736770682097,0.14035543587558152,-0.790241553405742,0.026438811561953483,0.4709260349807586
0.30663329161451813,0.13982023480863653,-0.7883420057779338,0.026301877406168,0.470280239519083
0.30663329161451813,0.13982023483716555,-0.7883420060480583,0.026301877420535285,0.4702802396800152
0.3069792155222153,0.13928644609458735,-0.7864421733653708,0.026165539568044037,0.4696354222124997
0.3075389321623904,0.1384257165432287,-0.7833674728612344,0.02594619207547489,0.46859414427109375
0.3078848560700876,0.1378955652023826,-0.781466702749322,0.02581139466795006,0.4679518632464347
0.3078848560700876,0.13789556523412586,-0.7814667030255598,0.025811394682647936,0.46795186340518075
0.30823077997778475,0.13736678088742588,-0.7795655025661573,0.025677177950489904,0.46731054234161495
0.30879049661795993,0.13651405425602586,-0.7764882807196345,0.02546122984694583,0.46627488256986466
0.3091364205256571,0.1359887917143104,-0.7745857616365575,0.02532851347378775,0.46563604901716293
0.3091364205256571,0.13598879174923054,-0.7745857619178422,0.025328513488785814,0.4656360491733161
0.30948234443335426,0.1354648532732154,-0.7726826667680602,0.02519636280319783,0.46499815624463076
0.3100420610735294,0.13461987827918234,-0.7696020706955234,0.024983726354353787,0.4639680014889986
0.31038798498122655,0.13409935253866329,-0.7676972757008296,0.0248530376563892,0.46333254385444594
0.31038798498122655,0.1340993525767269,-0.7676972759861698,0.024853037671671043,0.4633325440078285
0.3107339088889237,0.13358011055665625,-0.7657917596178563,0.02472290034255182,0.4626980064533247
0.31129362552909884,0.13274265103835525,-0.7627069388656172,0.02451349173051694,0.4616732364986802
0.311639549436796,0.1322267196784485,-0.7607993436550873,0.024384779804977073,0.4610410789944055
0.311639549436796,0.1322267197195957,-0.7607993439433621,0.024384779820515432,0.46104107914471815
0.31198547334449317,0.13171203449313057,-0.7588908833443972,0.024256605640904837,0.46040982007171755
0.3125451899846683,0.1308818704346077,-0.7558009950414131,0.024050345120585754,0.45939030823604393
0.31289111389236546,0.13037040123647023,-0.7538900811856373,0.023923561614759108,0.458761371213504
0.31289111389236546,0.13037040128062818,-0.7538900814754802,0.023923561630505363,0.45876137136006856
0.3132370378000626,0.1298601435552979,-0.7519781604319216,0.02379730296803007,0.45813331012329717
0.31379675444023775,0.12903707206995146,-0.7488823746919682,0.023594115010590496,0.45711892388956343
0.3141426783479349,0.12852994361419268,-0.7469676330329554,0.02346921420787978,0.45649312424673477
0.3141426783479349,0.1285299436612563,-0.7469676333229746,0.023469214223789697,0.4564931243890406
0.3144886022556321,0.12802399510332416,-0.7450517458543832,0.023344826104157713,0.45586817700300714
0.3150483188958072,0.1272078313666652,-0.7419492514163669,0.02314463952652764,0.45485877869844527
0.31539424280350437,0.12670493359664897,-0.7400301856009323,0.02302157842268709,0.4542360303027687
0.31539424280350437,0.1267049336465024,-0.7400301858898414,0.023021578438736808,0.4542360304407197
0.31574016671120153,0.12620318743398623,-0.7381098398228679,0.022899018619568494,0.453614110014979
0.31629988335137665,0.1253937655551565,-0.7349998499120138,0.022701766697994924,0.4526095575303779
0.3166458072590738,0.12489500030047827,-0.7330759800618136,0.022580505067477767,0.4519897716712544
0.3166458072590738,0.12489500035296965,-0.7330759803481034,0.022580505083606654,0.4519897718041393
0.316991731166771,0.12439736168703741,-0.731150701021818,0.022459734117698374,0.45137078900039795
0.31755144780694616,0.12359453550995685,-0.728032459421866,0.02226535468416507,0.4503709365526797
0.31789737171464333,0.12309981696451253,-0.7261033259336322,0.022145855136255565,0.44975402243367724
0.31789737171464333,0.12309981701942625,-0.7261033262155101,0.02214585515239379,0.4497540225607927
0.3182432956223405,0.12260620358804156,-0.7241726603116442,0.02202683644058907,0.44913788609342176
0.3188030122625156,0.1218098474085821,-0.7210454476190554,0.02183527196092473,0.448142585050688
0.3191489361702128,0.1213191025520055,-0.7191106150598998,0.021717499982997785,0.4475284503050172
0.3191489361702128,0.12131910260912619,-0.7191106153356046,0.021717499999117016,0.44752845042647327
0.31949486007790995,0.12082944499136326,-0.7171741347976441,0.021600199830062516,0.4469150675898262
0.32005457671808507,0.1200394541734767,-0.7140372748074207,0.021411397460371358,0.4459241673456042
0.32040050062578224,0.11955262312733328,-0.71209633588568,0.021295321447719086,0.44531271858915716
0.32040050062578224,0.11955262318637981,-0.7120963361533104,0.02129532146376581,0.44531271870477684
0.3207464245334794,0.11906686518877674,-0.7101536421723651,0.021179709039733076,0.44470199593634474
0.3213061411736545,0.11828315666467626,-0.7070065083519813,0.020993620659422074,0.44371534484274444
0.3216520650813517,0.11780019297298566,-0.7050590879289003,0.020879211930082155,0.4431064882650542
0.3216520650813517,0.11780019303361391,-0.7050590881863611,0.020879211945981645,0.4431064883744255
0.32199798898904886,0.11731829194772644,-0.7031098152163349,0.02076525939313234,0.44249833185401155
0.322557705629224,0.11654080458383428,-0.69995183720117,0.020581841611758255,0.4415157782129562
0.32290362953692114,0.11606167540647563,-0.6979975962994274,0.020469074404549665,0.44090942020400137
0.32290362953692114,0.11606167546828518,-0.6979975965444586,0.020469074420222534,0.4409094203067895
0.3232495534446183,0.11558360223801814,-0.6960414163022338,0.02035675678184151,0.4403037365958149
0.32380927008479343,0.11481229704795405,-0.6928720863377551,0.020175970917281863,0.43932512971269316
0.3241551939924906,0.1143369832550728,-0.6909107260960116,0.020064822371328256,0.43872117752499046
0.3241551939924906,0.11433698331761682,-0.6909107263260167,0.020064822386705827,0.4387211776212369
0.32450111790018776,0.11386272260413713,-0.6889473517190761,0.01995411759735738,0.4381178743356424
0.3250608345403629,0.11309758278908724,-0.6857662309524816,0.01977592962255434,0.4371430656354956
0.32540675844806005,0.1126260789448671,-0.6837974964680039,0.019666379737027635,0.43654142808822183
0.32540675844806005,0.11262607900761756,-0.6837974966800522,0.019666379751958535,0.4365414281764259
0.3257526823557572,0.11215562914063992,-0.68182668560861,0.019557268591167923,0.4359404146947381
0.3263123989959324,0.11139665994003224,-0.6786334101389522,0.01938164904644181,0.43496925888252547
0.32665832290362956,0.11092897416558481,-0.6766570941374114,0.01927368061883709,0.4343698470984478
0.32665832290362956,0.1109289742279709,-0.6766570943288062,0.019273680633226084,0.4343698471784435
0.3270042468113267,0.1104623470330772,-0.6746786532935545,0.019166146657715186,0.4337710353912727
0.32756396345150185,0.10970957536712078,-0.6714729398626763,0.018993070527740644,0.43280339168628174
0.327909887359199,0.10924572906992058,-0.6694888861116349,0.018886669068860495,0.43220611985600965
0.327909887359199,0.10924572913135039,-0.6694888862798228,0.01888666908263041,0.4322061199280898
0.3282558112668962,0.10878294962113863,-0.6675026737138787,0.018780698534870775,0.4316094250128084
0.3288155279070713,0.10803642350867312,-0.6642843249086893,0.018610145086665378,0.4306451584166743
0.32916145181476847,0.10757645097100034,-0.6622924313082342,0.01850529871184118,0.4300499445931179
0.32916145181476847,0.10757645103083376,-0.66229243145055,0.01850529872492211,0.43004994465791796
0.32950737572246563,0.1071175569531427,-0.6602983607054734,0.01840088041765755,0.42945528588060494
0.33006709236264076,0.10637734469423359,-0.6570672695538303,0.018232832999533894,0.4284942684916032
0.3304130162703379,0.10592129251380328,-0.6550674908209194,0.018129532295569562,0.4279010354128513
0.3304130162703379,0.1059212925713216,-0.6550674909346167,0.018129532307831018,0.42790103546988884
0.3307589401780351,0.10546633380758694,-0.6530655328365415,0.018026657483890124,0.4273083370087086
0.3313186568182102,0.10473252291967922,-0.6498216866529376,0.017861103283533526,0.4263504493544821
0.3316645807259074,0.10428044929612988,-0.6478140365099384,0.017759341149808386,0.4257591252646119
0.3316645807259074,0.10428044935064099,-0.6478140365924905,0.017759341161136213,0.42575912531362364
0.33201050463360454,0.10382948716044005,-0.6458042214845474,0.017658003327843026,0.4251683170831187
0.33257022127377966,0.10310218306788546,-0.6425477048541615,0.017494933090637363,0.42421344946493994
0.33291614518147683,0.10265415693862537,-0.6405322576658998,0.01739470455689779,0.42362396895670035
0.33291614518147683,0.10265415698941288,-0.640532257714843,0.017394704567197234,0.4236239689979438
0.333262069089174,0.10220726310417705,-0.6385146769235311,0.017294899307478212,0.42303498749032153
0.3338217857293491,0.10148658758261656,-0.6352456736977574,0.017134307016725695,0.422083041337292
0.3341677096370463,0.10104268760657306,-0.6332225654612595,0.017035609036559988,0.4214953461771287
0.3341677096370463,0.10104268765293131,-0.6332225654745439,0.01703560904575951,0.4214953462113619
0.33451363354474345,0.10059994321865093,-0.6311973721096915,0.01693733380545769,0.42090813532182897
0.33507335018491863,0.09988603259858858,-0.6279161662820267,0.016779216324944914,0.4199590245108507
0.3354192740926158,0.09944634599445207,-0.62588559490243,0.016682047546791524,0.4193730644392452
0.3354192740926158,0.09944634603575489,-0.6258855948782347,0.016682047554791125,0.4193730644661714
0.33576519800031296,0.0990078404141784,-0.6238530039082943,0.016585301407949428,0.4187875762810381
0.3363249146404881,0.09830084356676093,-0.6205599793118567,0.016429658091639574,0.4178412284041436
0.33667083854818525,0.09786546482371969,-0.6185222041527564,0.01633401861197582,0.4172569619272104
0.33667083854818525,0.09786546485931119,-0.6185222040895629,0.0163340186186864,0.4172569619468869
0.3370167624558824,0.09743129430415154,-0.6164824916710478,0.016238802015602474,0.416673157520359
0.33757647909605754,0.09673137042787608,-0.613178130414179,0.016085634289331217,0.41572951510401784
0.3379224030037547,0.09630039989546726,-0.6111334710247773,0.015991525387441616,0.4151469102101393
0.3379224030037547,0.09630039992485423,-0.6111334709224292,0.01599152539285157,0.41514691022389805
0.33826832691145187,0.09587066614280088,-0.6090869729068792,0.015897839891201075,0.41456476028655614
0.338828043551627,0.09517798237849007,-0.6057718524843018,0.01574715081016276,0.4136237819042478
0.33917396745932415,0.09475152476046336,-0.603720686522062,0.015654574670607022,0.41304281672993076
0.33917396745932415,0.09475152478320742,-0.6037206863808504,0.015654574674704522,0.41304281673889615
0.3395198913670213,0.09432633340487437,-0.6016677960104654,0.01556242265902549,0.4124623023410474
0.34007960800719644,0.09364106231812648,-0.5983425850956168,0.015414216448682024,0.41152396360891763
0.3404255319148936,0.09321922509254268,-0.5962853454312347,0.015323175874904163,0.41094462702549284
0.3404255319148936,0.0932192251083023,-0.5962853452519894,0.015323175877684447,0.4109446270305817
0.3407714558225908,0.092798684092496,-0.5942265100401329,0.01523256027127346,0.41036574010280646
0.3413311724627659,0.09212100106343915,-0.5908919629686467,0.01508684185853528,0.4094300345299582
0.34167709637046306,0.09170389285537696,-0.5888291339908133,0.014997339982094498,0.40885232663313126
0.34167709637046306,0.09170389286393081,-0.5888291337750464,0.014997339983571214,0.4088523266352525
0.34202302027816023,0.09128811086234846,-0.5867648515969252,0.014908263957455719,0.4082750704507293
0.34258273691833535,0.09061819142806563,-0.5834218015938207,0.014765038500052046,0.4073420101242256
0.3429286608260325,0.09020592036331226,-0.5813539147512158,0.014677078490429074,0.40676594261540305
0.3429286608260325,0.09020592036455781,-0.5813539145010084,0.014677078490629896,0.40676594261535215
0.3432745847337297,0.08979500507516278,-0.5792847289317509,0.01458954517422942,0.40619033213532496
0.34383430137390486,0.08913302227144985,-0.5759340801557378,0.014448817595698576,0.4052599482068351
0.344180225281602,0.08872569434162408,-0.5738617087971104,0.01436240237559037,0.40468554464871925
0.344180225281602,0.08872569433558916,-0.5738617085149522,0.014362402374550222,0.4046855446469371
0.3445261491892992,0.08831975087693397,-0.5717882034929801,0.014276414573591037,0.40411160674252816
0.3450858658294743,0.0876658726323338,-0.5684309220364303,0.014138189113070717,0.4031839497099848
0.3454317897371715,0.08726359010234985,-0.5663546756314819,0.014053321084555767,0.4026112456544846
0.3454317897371715,0.08726359008920803,-0.5663546753209622,0.01405332108235601,0.402611245652097
0.34577771364486865,0.0868627194241001,-0.56427746920776,0.01396888100861755,0.40203901919118024
0.34633743028504377,0.08621710604971433,-0.5609145731685155,0.013833160792237694,0.40111415895417696
0.34668335419274093,0.08581996593515927,-0.5588350909881029,0.01374984157768887,0.40054320191869686
0.34668335419274093,0.08581996591521347,-0.5588350906535703,0.013749841574430136,0.40054320191685944
0.3470292781004381,0.0854242633528946,-0.5567548297882775,0.013666950591807775,0.39997273770300157
0.3475889947406132,0.08478706517666262,-0.5533873785920345,0.013533737233317907,0.3990507633776145
0.3479349186483104,0.08439515782052595,-0.5513053229699618,0.013451967436212868,0.3984816126779369
0.3479349186483104,0.08439515779418613,-0.5513053226162385,0.013451967432007732,0.3984816126777366
0.34828084255600755,0.0840047115988764,-0.5492226744806473,0.01337062582341836,0.3979129732408129
0.3488405591961827,0.08337606678612264,-0.5458517576394996,0.013239919060712637,0.3969939927328262
0.34918648310387984,0.08298947455888443,-0.5437678069262794,0.013159698049849424,0.3964267191652142
0.34918648310387984,0.08298947452667182,-0.5437678065583618,0.013159698044835485,0.396426719168047
0.349532407011577,0.08260436465552806,-0.5416834526648269,0.013079904803395947,0.39585997840250364
0.35009212365175213,0.0819843972516596,-0.5383101781616593,0.012951702176179681,0.3949441177332527
0.3504380475594493,0.08160319339681844,-0.5362250194968514,0.012873027896523398,0.39437880310408585
0.3504380475594493,0.08160319335934849,-0.5362250191197322,0.012873027890833106,0.3943788031108457
0.35078397146714646,0.0812234903520005,-0.5341396477599419,0.012794780538733452,0.3938140457669438
0.3513436881073216,0.08061230858141244,-0.5307651302847999,0.012669077112698102,0.39290144816728817
0.35168961201501875,0.08023655622449938,-0.528679452322278,0.012591945925803991,0.392338184685174
0.35168961201501875,0.08023655618244979,-0.5286794519415917,0.01259194591959673,0.39233818469738174
0.3520355359227159,0.07986232021685091,-0.5265937509147259,0.012515240356902695,0.3917755057366211
0.3525952525628911,0.07926001505641161,-0.5232191001289604,0.012392028497005752,0.3908663305257384
0.35294117647058826,0.0788897663870127,-0.5211335858136248,0.012316435051787904,0.3903052200511875
0.35294117647058826,0.07888976634112635,-0.5211335854348991,0.012316435045182386,0.39030522006888163
0.3532871003782854,0.07852104646546212,-0.5190482348666586,0.012241265429195736,0.389744723874131
0.35384681701846055,0.07792769050985718,-0.5156745438979766,0.012120534623168025,0.3888391451057723
0.3541927409261577,0.07756298614837445,-0.513589863446004,0.012046471758950244,0.38828029828254346
0.3541927409261577,0.0775629860993999,-0.5135898630743962,0.012046471752066589,0.38828029830583694
0.3545386648338549,0.07719981965051917,-0.5115055284682456,0.011972830409177132,0.38772209777748545
0.35509838147403,0.076615466281005,-0.5081338628475258,0.011854567143882114,0.3868203027180811
0.35544430538172717,0.0762563348327624,-0.5060506670328566,0.01178202582563166,0.38626383799689556
0.35544430538172717,0.07625633478148729,-0.5060506666736282,0.01178202581861793,0.3862638380266819
0.35579022928942433,0.07589874699088431,-0.5039679923012026,0.011709903188606059,0.38570805358659144
0.35634994592959945,0.07532342984564842,-0.5005993794967966,0.011594090878180696,0.38481024104780964
0.3566958698372966,0.07496988763930093,-0.49851829333077846,0.011523060163022866,0.3842562836182716
0.3566958698372966,0.07496988758655485,-0.49851829298963896,0.011523060156072894,0.38425628365686154
0.3570417937449938,0.07461789136874752,-0.49643789569572455,0.011452444767067582,0.383703042158876
0.3576015103851689,0.07405162410589403,-0.4930733153745644,0.01133906373017079,0.38280942069399787
0.3579474342928661,0.07370367511152115,-0.4909949322748654,0.011269530764110343,0.3822581013449601
0.3579474342928661,0.07370367505808467,-0.4909949319569125,0.011269530757392397,0.38225810139423394
0.35829335820056324,0.0733572709770332,-0.48891739547822055,0.011200409230709368,0.3817075349700512
0.35885307484073836,0.07280004732082526,-0.4855577706422188,0.011089436715137341,0.38081832097810625
0.3591989987484355,0.07245768323920967,-0.4834826471664174,0.011021386758465505,0.38026977491399444
0.3591989987484355,0.07245768318581289,-0.48348264687604214,0.01102138675211585,0.380269774975148
0.3595449226561327,0.07211685958930808,-0.4814085167399183,0.010953743835042084,0.37972201983771875
0.3601046392963078,0.07156865364071763,-0.47805470583283705,0.01084515408614232,0.3788374356106434
0.360450563204005,0.07123185415121291,-0.475983357029209,0.010778570564936715,0.37829180123739564
0.360450563204005,0.07123185409854169,-0.4759833567700927,0.010778570559071972,0.3782918013112845
0.36079648711170215,0.07089658740747545,-0.47391313582420685,0.010712389183155492,0.377746996536887
0.3613562037518773,0.07035735419703198,-0.4705659258857076,0.01060615355196257,0.37686726828373224
0.3617021276595745,0.07002608734981455,-0.4684988213058094,0.010541018133118694,0.3763246859867079
0.3617021276595745,0.07002608729848983,-0.4684988210810162,0.010541018127841844,0.37632468607414155
0.36204805156727166,0.0696963424362739,-0.4664329656934257,0.010476279490049352,0.3757829723858259
0.3626077682074468,0.06916601869378253,-0.4630930666096485,0.010372366576821083,0.3749083282768695
0.36295369211514394,0.06884024142963263,-0.4610306270015571,0.010308659263868973,0.37436893922017683
0.36295369211514394,0.06884024138020284,-0.46103062681363155,0.010308659259202055,0.3743689393195037
0.3632996160228411,0.06851597232452546,-0.4589695437578036,0.0102453429225752,0.37383045788390046
0.36385933266301623,0.06799447743716662,-0.45563758363158363,0.010143718749861055,0.3729611261162651
0.3642052565707134,0.06767413621824149,-0.4535801783352812,0.010081417996125063,0.3724250710645801
0.3642052565707134,0.06767413617120632,-0.4535801781859874,0.010081417992155228,0.37242507117677204
0.36455118047841056,0.06735528661258489,-0.4515242222296926,0.010019502003599544,0.3718899624475605
0.3651108971185857,0.06684252374491752,-0.4482007438874082,0.009920130215462501,0.37102616940824285
0.36545682102628285,0.06652755527813778,-0.44614868892458737,0.00985921305187155,0.3704935876063778
0.36545682102628285,0.0665275552339347,-0.44614868881517444,0.009859213048663431,0.3704935877319898
0.36580274493398,0.06621405932160591,-0.44409816099931365,0.009798674070191301,0.36996199034552907
0.36636246157415514,0.06570991666671575,-0.4407836196064734,0.009701516151245747,0.3691039588610485
0.3667083854818523,0.0654002487024079,-0.43873717645339816,0.009641958325609027,0.36857498698067
0.3667083854818523,0.06540024866139249,-0.43873717638454357,0.009641958323201888,0.3685749871198042
0.36705430938954947,0.06509203181961688,-0.4366923229829286,0.009582771773803914,0.3680470368615818
0.3676140260297246,0.06459638395422257,-0.4333870847472625,0.009487787283850246,0.3671949845742893
0.36795994993742176,0.06429193614264152,-0.43134645976752967,0.009429563408591905,0.3666697557400891
0.36795994993742176,0.06429193610509099,-0.43134645973931557,0.009429563407008155,0.36666975589266293
0.3683058738451189,0.06398891590250658,-0.42930747186794305,0.009371703612223538,0.36614558474870296
0.36886559048529405,0.06350162521776542,-0.42601181377305425,0.009278850431509979,0.3652997226326933
0.3692115143929912,0.06320231000666146,-0.42397715827567767,0.009221934136895843,0.36477836553457704
0.3692115143929912,0.06320230997280588,-0.4239771582874589,0.00922193413611882,0.3647783656992424
0.3695574383006884,0.06290439702923134,-0.4219441721336227,0.009165374482359448,0.36425810099174577
0.37011715494086356,0.062425315215157776,-0.41865828267062366,0.009074609063571262,0.363418632020292
0.3704630788485607,0.06213103877605097,-0.416629693583423,0.009018973154808763,0.3629012701412139
0.3704630788485607,0.062131038746029515,-0.4166296936341048,0.009018973154817752,0.362901270316928
0.3708090027562579,0.061838137663499895,-0.41460279128407607,0.00896368624688494,0.3623850339600289
0.371368719396433,0.06136710722223154,-0.4113267721094947,0.008874963870153721,0.36155215195391266
0.3717146433041302,0.06107777038824047,-0.4093042931911385,0.008820580484647832,0.3610389028847922
0.3717146433041302,0.061077770362185986,-0.40930429327977935,0.008820580485456522,0.3610389030719045
0.37206056721182734,0.06078978066447892,-0.407283504079997,0.008766538303882573,0.3605268109235462
0.37262028385200247,0.06032663643161387,-0.4040173725239237,0.008679813330891151,0.35970069957118234
0.37296620775969963,0.060042135637235955,-0.40200099609896806,0.008626654094778741,0.35919167444756933
0.37296620775969963,0.0600421356152142,-0.4020009962241708,0.008626654096375738,0.3591916746458055
0.3733121316673968,0.05975895268594876,-0.39998629865234586,0.008573828153228472,0.3586838359720976
0.3738718483075719,0.05930352334351681,-0.39672999102391837,0.008489054277754525,0.35786466803083167
0.3742177722152691,0.05902375155543771,-0.39471966019361227,0.008437090459587319,0.35735997108142276
0.3742177722152691,0.059023751537465766,-0.3947196603535615,0.008437090461947624,0.3573599712902068
0.37456369612296625,0.05874526754685775,-0.392710984353501,0.008385451953477303,0.3568564883455807
0.3751234127631414,0.05829737711264401,-0.38946435997541984,0.008302582445892302,0.35604442502832484
0.37546933667083854,0.05802222474299516,-0.38745997126487686,0.008251785106086774,0.35554415323772065
0.37546933667083854,0.05802222472905323,-0.3874599714574719,0.008251785109177357,0.35554415345631674
0.3758152605785357,0.05774832954107142,-0.38545720120068744,0.008201305063928199,0.3550451211794498
0.3763749772187108,0.0573077988219091,-0.3822200471100531,0.008120293007685223,0.3542403117296485
0.376720901126408,0.0570371546165679,-0.3802214535112849,0.008070633142588138,0.35374455461720294
0.376720901126408,0.0570371546065948,-0.3802214537341277,0.008070633146365967,0.3537445548446424
0.37706682503410516,0.05676773665903609,-0.37822443076311063,0.008021282567460842,0.35325006066557896
0.3776265416742803,0.05633438465689437,-0.37499646700915684,0.007942081085570605,0.35245264210934407
0.37797246558197745,0.05606813655326032,-0.3730034813852412,0.007893529765003755,0.3519614816119992
0.37797246558197745,0.056068136547173054,-0.3730034816355427,0.007893529769402406,0.351961481846341
0.3783183894896746,0.055803083700867326,-0.37101200836926235,0.007845279770365372,0.35147160560248025
0.3788781061298498,0.05537672896759017,-0.36779289388969233,0.007767842241340524,0.35068170268267107
0.37922403003754696,0.05511476491920575,-0.3658052927281995,0.007720370739825636,0.35019521316761226
0.37922403003754696,0.05511476491691063,-0.36580529300346426,0.007720370744805062,0.35019521340806153
0.3795699539452441,0.054853965270049314,-0.3638191365743575,0.00767319267867248,0.3497100273834763
0.38012967058541924,0.0544344272026236,-0.3606084755832954,0.0075974729410055244,0.348927752685131
0.3804755944931164,0.05417663596572467,-0.3586260030515521,0.0075510528611794775,0.34844600105646645
0.3804755944931164,0.054176635967105424,-0.35862600334934713,0.007551052866705955,0.34844600130260717
0.3808215184008136,0.05391997863115374,-0.35664489974311914,0.00750491844760301,0.34796557037519116
0.3813812350409887,0.05350707870395544,-0.3534422485944181,0.0074308709919938196,0.3471910246262661
0.38172715894868586,0.053253350584417755,-0.35146462088159636,0.007385474380510918,0.3467140705448848
0.38172715894868586,0.05325335058935795,-0.3514646211994202,0.007385474386528292,0.346714070795209
0.38207308285638303,0.05300072642494266,-0.3494882796767035,0.007340355803247667,0.346238452676812
0.38263279949655815,0.05259428935808371,-0.34629315419332807,0.007267935952196394,0.34547172520543423
0.3829787234042553,0.05234451691993663,-0.34432006414992083,0.007223535408489538,0.34499962142827073
0.3829787234042553,0.05234451692828641,-0.3443200644850567,0.007223535414950828,0.34499962168183224
0.3833246473119525,0.05209581924279763,-0.34234817229712416,0.007179405437744796,0.3445288672918493
0.3838843639521276,0.05169567410674775,-0.3391600555543517,0.007108569513720228,0.3437700366882517
0.38423028785982477,0.051449752839705126,-0.3371911775920446,0.007065138290789632,0.34330282950053753
0.38423028785982477,0.051449752851345024,-0.33719117794194314,0.007065138297657143,0.3433028297565692
0.38457621176752194,0.05120487805563802,-0.3352234053055101,0.00702197037700137,0.34283698368402826
0.38513592840769706,0.05081085931178245,-0.3320417558536001,0.006952675858336221,0.34208611862248006
0.3854818523153942,0.05056868826139431,-0.33007675114187285,0.006910187956947182,0.34162384839941723
0.3854818523153942,0.05056868827616899,-0.3300767515035519,0.006910187964166349,0.34162384865650386
0.3858277762230914,0.050327536504482184,-0.32811275687818947,0.00686795632306642,0.3411629497529031
0.3863874928632665,0.049939484986315494,-0.3249370174451494,0.006800161989226054,0.3404201100136219
0.3867334167709637,0.04970096734655997,-0.3229755393886386,0.006758592245126192,0.33996281189052086
0.3867334167709637,0.04970096736434333,-0.3229755397601885,0.006758592252672395,0.33996281214845997
0.38707934067866084,0.049463443056892965,-0.3210149754081345,0.006717271972129247,0.3395068942331323
0.387639057318836,0.04908120689199903,-0.31784458207614047,0.006650938038352372,0.3387721319173885
0.3879849812265332,0.048846250562887786,-0.3158862821005439,0.00661026220325627,0.33831983658325
0.3879849812265332,0.04884625058355167,-0.31588628247997474,0.006610262211101706,0.3383198368416646
0.38833090513423035,0.048612263034911396,-0.3139288003438052,0.006569829309505425,0.33786892953261793
0.3888906217744055,0.04823569851364262,-0.31076319225707283,0.006504917552034413,0.33714229048609157
0.38923654568210264,0.04800421662692904,-0.30880772593584443,0.006465112369145867,0.33669502511572696
0.38923654568210264,0.04800421665034682,-0.30880772632111086,0.006465112377258879,0.33669502537399343
0.3895824695897998,0.04777368052688462,-0.30685298424920876,0.006425543884463205,0.3362491550576281
0.39014218622997493,0.04740265292267402,-0.3036916139072722,0.006362017757542778,0.3355306805254589
0.3904881101376721,0.047174564338846356,-0.3017386474647622,0.006323061032206406,0.3350884698578775
0.3904881101376721,0.04717456436490042,-0.30173864785387733,0.0063230610405553694,0.33508847011526177
0.39083403404536926,0.04694740019455615,-0.2997863162159474,0.006284335067342575,0.3346476610685295
0.3913937506855444,0.046581784541849566,-0.2966286604267624,0.006222159813268287,0.33393738960763913
0.39173967459324155,0.04635701432245448,-0.29467787766872705,0.006184030479639444,0.3335002571899898
0.39173967459324155,0.046357014351035467,-0.2946778780598787,0.006184030488186512,0.33350025744531053
0.3920855985009387,0.04613314898960838,-0.2927276468065769,0.006146126292003149,0.3330645331292897
0.39264531514111384,0.04577283082653069,-0.28957321839552447,0.006085269045710425,0.3323625028115644
0.392991239048811,0.04555131068645857,-0.2876243281315671,0.006047947230410998,0.3319304724314401
0.392991239048811,0.045551310717474806,-0.28762432852306596,0.006047947239125527,0.331930472683707
0.39333716295650817,0.045330677796280305,-0.28567591475789994,0.006010845287084858,0.3314998572323405
0.3938968795966833,0.04497555388026431,-0.28252427515335493,0.005951275176909103,0.33080610817783496
0.39424280350438046,0.04475722262539747,-0.2805770191925851,0.005914742260749976,0.3303792055113837
0.39424280350438046,0.04475722265878841,-0.2805770195828239,0.005914742269621779,0.3303792057604571
0.3945887274120776,0.04453976301943771,-0.27863017573255594,0.005878424299938263,0.32995372569522013
0.39514844405225275,0.04418974202576635,-0.2754809485772687,0.005820112546613636,0.32926830299326143
0.3954943679599499,0.043974545982493604,-0.27353511039615347,0.005784351225655738,0.3288465575038857
0.3954943679599499,0.04397454601822534,-0.27353511078391934,0.005784351234672596,0.3288465577492978
0.3958402918676471,0.043760208141188126,-0.2715896334738325,0.005748800317807206,0.3284262439554248
0.39640000850782225,0.04341521135612236,-0.2684425194495768,0.005691720333920543,0.32774920103653393
0.3967459324155194,0.04320310480050615,-0.26649793365829555,0.005656714681494761,0.32733264817511976
0.3967459324155194,0.04320310483856673,-0.26649793404241306,0.005656714690636294,0.32733264841573584
0.3970918563232166,0.04299184527352087,-0.26455367380830974,0.0056219152917624405,0.32691753843054033
0.3976515729633917,0.04265180729501193,-0.2614084668950896,0.00556604278412593,0.32624894096673324
0.3979974968710889,0.04244275288971541,-0.25946502964112694,0.005531778315015254,0.32583762470528255
0.3979974968710889,0.04244275293014155,-0.25946503002075305,0.005531778324267082,0.325837624939886
0.39834342077878604,0.042234536737018366,-0.25752190200250735,0.005497716368449237,0.3254277655915731
0.39890313741896116,0.04189940619962207,-0.25437850744845963,0.005443029446240102,0.32476769600909045
0.3992490613266583,0.041693375450709697,-0.2524361879650042,0.005409493185631391,0.3243616717976304
0.3992490613266583,0.04169337549359722,-0.25243618833917675,0.005409493194988192,0.324361672025027
0.3995949852343555,0.0414881767074296,-0.2504941841848034,0.0053761561379208666,0.3239571225214941
0.4001547018745306,0.04115791705313724,-0.24735263855329567,0.005322635430985911,0.3233056852776395
0.4005006257822278,0.04095489079910887,-0.24541149206085508,0.005289815990058646,0.3229050234809653
0.4005006257822278,0.04095489084462057,-0.24541149242990248,0.0052898159995447515,0.3229050237011907
0.40084654968992495,0.04075269297559935,-0.24347069361246831,0.005257192905292532,0.3225058592103517
0.40140626633010007,0.04042728329049554,-0.2403311872807314,0.005204821695504923,0.32186318692904714
0.40175219023779724,0.040227252239103874,-0.2383913695232801,0.005172709356611865,0.32146797684975914
0.40175219023779724,0.04022725228748228,-0.23839136988772242,0.005172709366244848,0.3214679770618131
0.4020981141454944,0.040028048874483704,-0.23645196275823122,0.0051407909956547645,0.321074292914875
0.4026578307856695,0.039707484823184425,-0.2333148654227514,0.005089555367298719,0.32044055358594686
0.4030037546933667,0.039510450154988996,-0.2313766491813074,0.0050581421817548385,0.3200509081719578
0.4030037546933667,0.03951045020659756,-0.23137664954297604,0.005058142191605081,0.32005090837717537
0.40334967860106385,0.03931424544288063,-0.22943894245368884,0.0050269211043138876,0.3196628249941528
0.403909395241239,0.03899854033209767,-0.2263048322192031,0.004976810118651812,0.3190382304229256
0.40425531914893614,0.03880451439249166,-0.22436862620085277,0.004946090020955043,0.3186542918001358
0.40425531914893614,0.03880451444780007,-0.22436862656214807,0.004946090031100231,0.3186542919995639
0.4046012430566333,0.0386113239019015,-0.22243306949767283,0.004915560705030121,0.31827196067654423
0.4051609596968085,0.038300509913765206,-0.21930276630809362,0.004866566605781231,0.3176567764201089
0.40550688360450565,0.03810951701993352,-0.21736913690412935,0.004836535548699221,0.3172787224100367
0.40550688360450565,0.03810951707954102,-0.2173691372680953,0.004836535559222213,0.3172787226040903
0.4058528075122028,0.03791936853905871,-0.2154363444940489,0.004806694532212866,0.31690233233062337
0.40641252415237794,0.03761349818057725,-0.2123109487844418,0.004758812989675284,0.31629688940582423
0.4067584480600751,0.03742557557328645,-0.21038064527426534,0.004729469105028743,0.3159249412054824
0.4067584480600751,0.0374255756379424,-0.21038064564488002,0.004729469116026282,0.31592494139432176
0.40710437196777227,0.03723851010730474,-0.20845142197852132,0.004700315154700478,0.31555472689134667
0.4076640886079474,0.03693765792889843,-0.20533235957902327,0.004653545557206509,0.3149594355822555
0.40801001251564456,0.03675285690332776,-0.20340634345208186,0.004624889347978449,0.31459386682125473
0.40801001251564456,0.03675285697394243,-0.20340634383448492,0.004624889359565318,0.3145938670049746
0.4083559364233417,0.03656892986123968,-0.20148171523643654,0.004596423661163231,0.3142301182044635
0.40891565306351685,0.0362731945030525,-0.198370789713952,0.004550769463429933,0.3136454843429197
0.409261576971214,0.03609158175600083,-0.19645026887351574,0.004522804033261201,0.3132866317579175
0.409261576971214,0.03609158183364654,-0.1964502692741094,0.004522804045571342,0.31328663193662926
0.4096075008789112,0.03591086436447457,-0.1945315185465747,0.004495030478894161,0.3129297051494078
0.4101672175190863,0.03562037099256757,-0.19143097229107855,0.004450499617234366,0.31235634927574124
0.41051314142678347,0.035442030224427455,-0.1895174409644292,0.00442323094341112,0.31200462525722705
0.41051314142678347,0.03544203031031628,-0.18951744139065937,0.004423230956590359,0.31200462543076074
0.41085906533448063,0.03526461120674182,-0.18760614981527834,0.004396156348075226,0.3116549564592093
0.41141878197465576,0.0349795144001106,-0.18451873524789172,0.004352761732294842,0.31109363629995673
0.4117647058823529,0.034804548208802036,-0.18261402047106787,0.004326198988399931,0.3107495435974256
0.4117647058823529,0.03480454830421951,-0.18261402093071827,0.004326199002584035,0.3107495437643384
0.4121106297900501,0.03463053576494301,-0.18071211670846796,0.004299833473382192,0.31040766323740915
0.4126703464302252,0.03435102290646116,-0.17764117893842574,0.004257593563523408,0.30985929990476274
0.4130162703379224,0.03417955500095106,-0.17574749436495277,0.004231749495649144,0.30952344870576837
0.4130162703379224,0.03417955510718285,-0.17574749486764024,0.004231749510988318,0.30952344886570915
0.41336219424561954,0.0340090791123442,-0.17385730906692862,0.004206106868614974,0.30919000002328006
0.4139219108857947,0.03373537431178432,-0.17080688102786484,0.004165046341164396,0.3086557082982682
0.4142678347934919,0.03356755205575451,-0.16892688860534782,0.00413993769955638,0.30832883588592425
0.4142678347934919,0.03356755217387293,-0.16892688916036513,0.004139937716185929,0.308328836039482
0.41461375870118905,0.03340076711722393,-0.16705121959098015,0.004115035900942006,0.3080045951115287
0.4151734753413642,0.03313313565020658,-0.16402613000610786,0.004075186401220986,0.3074857179413669
0.41551939924906134,0.03296913291058394,-0.16216300949556994,0.004050834422741154,0.30716871093694526
0.41551939924906134,0.03296913304113161,-0.1621630101096547,0.004050834440720135,0.3071687110839705
0.4158653231567585,0.03280622065106667,-0.16030519288943115,0.0040266960202789605,0.3068546102207019
0.4164250397969336,0.03254497381859237,-0.15731118614170445,0.0039880969849880816,0.30635275720438226
0.4167709637046308,0.03238499403590752,-0.1554687114980341,0.003964527912715372,0.30604667614880693
0.4167709637046308,0.03238499417839227,-0.15546871217215688,0.003964527931960262,0.306046676287922
0.41711688761232796,0.03222616662288679,-0.15363269962118822,0.003941180626789625,0.3057438286804044
0.4176766042525031,0.03197166680703934,-0.1506765643722317,0.0039038801397673403,0.3052609176844517
0.41802252816020025,0.03181594611013109,-0.1488591843501012,0.0038811257504633417,0.30496702322074615
0.41802252816020025,0.0318159462622907,-0.14885918507446058,0.003881125770656437,0.30496702334895465
0.4183684520678974,0.03166144922627892,-0.14704962669446572,0.0038586029755529397,0.3046767496314027
0.41892816870807253,0.03141411471806319,-0.1441393265126143,0.0038226585872807193,0.3042150496352108
0.4192740926157697,0.0312629247636582,-0.14235224427509957,0.003800756674491546,0.30393482881276696
0.4192740926157697,0.0312629249204244,-0.1423522450215697,0.003800756694951363,0.3039348289248113
0.41962001652346687,0.031113040286341993,-0.14057456541465693,0.0037790979363719695,0.3036586831109944
0.420179733163642,0.03087334917001187,-0.13771935925682077,0.0037445773305215275,0.30322085481405586
0.42052565707133915,0.0307269991836432,-0.1359686019364778,0.003723572058055992,0.3029560449266186
0.42052565707133915,0.030726999335776023,-0.13596860264786464,0.003723572077566035,0.30295604501401885
0.4208715809790363,0.030582046874917224,-0.13422906600985213,0.003702823310382581,0.30269583699935093
0.4214312976192115,0.03035053885031312,-0.13143959869863714,0.0036698046355916653,0.3022849654903084
0.42177722152690866,0.030209376069643603,-0.12973206254156414,0.003649746631584586,0.3020375713131739
0.42177722152690866,0.03020937620210066,-0.1297320631176773,0.0036497466481848276,0.30203757136261533
0.42212314543460583,0.030069713389632654,-0.12803780819954805,0.0036299602477810095,0.301795381348109
0.42268286207478095,0.02984698789897485,-0.12532614090668137,0.003598531849747544,0.30141499218679474
0.4230287859824781,0.02971139528121672,-0.12366959089742324,0.0035794778571243383,0.3011872905365751
0.4230287859824781,0.029711395371432844,-0.12366959117945447,0.003579477867905563,0.301187290529208
0.4233747098901753,0.02957741408486367,-0.12202861355478588,0.003560712117177181,0.30096546869857926
0.4239344265303504,0.02936412251825998,-0.11940815230788274,0.00353097131149489,0.3006195153030002
0.42428035043804757,0.02923451220100341,-0.11781114751531485,0.0035129831507030853,0.30041403859840277
0.42428035043804757,0.029234512217679295,-0.11781114727209,0.003512983151665297,0.30041403850932513
0.42462627434574474,0.0291066307110968,-0.11623219810403311,0.0034953009634257543,0.30021518104577316
0.42518599098591986,0.02890345990453553,-0.11371746644760117,0.003467351400258422,0.29990798780757094
0.425531914893617,0.028780260601057844,-0.11218917562803103,0.0034504939520174464,0.29972747639840874
0.425531914893617,0.028780260504263952,-0.1121891745503078,0.003450493938090522,0.2997274761966899
0.4258778388013142,0.028658908786332947,-0.11068153908184888,0.0034339605123786692,0.29955436701905064
0.4264375554414893,0.028466552727837467,-0.10828773365673768,0.003407907638730141,0.2992905104555869
0.4267834793491865,0.02835018915939001,-0.10683760302434418,0.003392245543441028,0.29913782271162254
0.4267834793491865,0.02835018890337779,-0.10683760074053196,0.003392245508860331,0.2991378223635189
0.42712940325688364,0.028235785675231204,-0.10541071910537173,0.0033769246311053823,0.2989933297719129
0.42768911989705877,0.02805490266365472,-0.10315299122546102,0.003352868813246717,0.29877744127681266
0.42803504380475593,0.02794576554709616,-0.10179023301012155,0.003338461653644696,0.2986554123932021
0.42803504380475593,0.027945765087326362,-0.10179022913850759,0.0033384615928716338,0.29865541187004885
0.4283809677124531,0.027838685004652815,-0.10045313247163046,0.003324410380057352,0.2985423323247603
0.4289406843526282,0.027669838957034863,-0.09834556455613588,0.003302437487712969,0.2983788135558834
0.4292866082603254,0.027568245288399344,-0.09707845715462206,0.0032893334212032005,0.29829006042935796
0.4292866082603254,0.027568244593722847,-0.0970784514050051,0.0032893333305114617,0.2982900597215054
0.42963253216802255,0.027468776111302256,-0.09583901365500598,0.003276595475887686,0.29821090887077273
0.43019224880819773,0.027312363742886772,-0.09389331557007558,0.00325676522187017,0.29810356698972656
0.4305381727158949,0.027218509380904775,-0.09272834837147394,0.003244993395871617,0.29805024868005375
0.4305381727158949,0.027218508450007613,-0.09272834069382124,0.0032449932754698555,0.29805024781482364
0.43088409662359206,0.027126805062309436,-0.0915923944277026,0.0032335912556384953,0.2980070126403604
0.4314438132637672,0.02698297537013373,-0.08981643327034679,0.003215924343619155,0.29795864795350935
0.43178973717146435,0.02689688514055945,-0.08875738971825364,0.0032054869442958225,0.2979422085070805
0.43178973717146435,0.02689688401852814,-0.0887573804668591,0.003205486800459708,0.2979422075668303
0.4321356610791615,0.026812915095339094,-0.0877278085700059,0.0031954140515516017,0.2979360916362152
0.43269537771933664,0.026681493232550424,-0.08612419150193422,0.0031798800887282716,0.2979481003005613
0.4330413016270338,0.026602977246669792,-0.08517132875407596,0.0031707454260012633,0.2979690390103032
0.4330413016270338,0.026602976034052143,-0.08517131879644389,0.003170745272220523,0.2979690381408766
0.43338722553473097,0.026526486766374993,-0.08424729555431597,0.0031619598674901455,0.29800024927332724
0.4339469421749061,0.0264069191177082,-0.08281231211109988,0.0031484687421415533,0.2980723279481536
0.43429286608260326,0.026335546310620468,-0.08196183735749182,0.003140567133177608,0.29813005359139794
0.43429286608260326,0.02633554515621689,-0.0819618280367706,0.0031405669891683926,0.2981300529891458
0.4346387899903004,0.02626603680239485,-0.08113841245132433,0.0031329886056104773,0.29819769053670314
0.43519850663047555,0.026157375093856485,-0.07986165791508973,0.003121388168682119,0.29832773333353624
0.4355444305381727,0.026092474378856208,-0.07910568733595666,0.0031146122677411636,0.29842055438263276
0.4355444305381727,0.02609247345171948,-0.07910568022721504,0.0031146121557240856,0.29842055425362857
0.4358903544458699,0.026029213404706687,-0.07837393057522332,0.0031081238327117606,0.2985226430382391
0.436450071086045,0.025930150591595435,-0.07723883317754743,0.003098205879542809,0.2987068922525859
0.43679599499374216,0.025870845364463584,-0.07656593112866134,0.0030924163397352752,0.2988321695879955
0.43679599499374216,0.02587084481043561,-0.07656592762429931,0.003092416278674883,0.29883217008702834
0.43714191890143933,0.025812910251589313,-0.0759135985708791,0.0030868715361463727,0.2989658572066969
0.43770163554161445,0.025721869552234308,-0.07489886357673683,0.0030783862458255836,0.29919930971329634
0.4380475594493116,0.02566714319702702,-0.07429511296456252,0.003073422298929337,0.29935375699362277
0.4380475594493116,0.02566714309567495,-0.07429511383857637,0.003073422298833303,0.29935375816632975
0.4383934833570088,0.02561349339372347,-0.07370784310348137,0.0030686568032618107,0.2995156455321494
0.43895319999718396,0.025528757433866706,-0.07278957295427615,0.0030613334946274283,0.29979264585810134
0.43929912390488113,0.025477538724974685,-0.07223997649003741,0.0030570266441115952,0.299972720786693
0.43929912390488113,0.025477539066022847,-0.07223998163917798,0.0030570267029355535,0.2999727225433285
0.4396450478125783,0.02542710380387026,-0.07170273273944272,0.0030528723595529784,0.3001592693274313
0.4402047644527534,0.025346959173949902,-0.07085679042932921,0.0030464425886915602,0.30047416810282646
0.4405506883604506,0.025298210750589925,-0.0703467124405265,0.003042630719668841,0.3006764736907225
0.4405506883604506,0.025298211440673575,-0.07034672092764309,0.0030426308242828192,0.3006764758269615
0.44089661226814775,0.025249976613901853,-0.06984518408743001,0.00303892950530629,0.3008843881100023
0.44145632890832287,0.025172845402951442,-0.0690493219237298,0.003033147974644777,0.3012321338819677
0.44180225281602004,0.025125638353386298,-0.06856569036823595,0.003029687187824693,0.3014537526582254
0.44180225281602004,0.02512563924881804,-0.06856570073847809,0.0030296873184696917,0.3014537549141376
0.4421481767237172,0.025078715660086053,-0.06808739148654971,0.003026301697846994,0.3016802912542582
0.4427078933638923,0.025003251148710673,-0.06732278099220272,0.0030209613790762187,0.3020568566372217
0.4430538172715895,0.0249568139905725,-0.06685486743779286,0.003017733710740134,0.3022955686451094
0.4430538172715895,0.024956814940071948,-0.06685487814954812,0.003017733846814319,0.3022955707750281
0.44339974117928665,0.024910479137928612,-0.0663897873417436,0.003014553834951591,0.3025387245925794
0.4439594578194618,0.02483561473399113,-0.0656417937310495,0.0030094936207250007,0.3029413256888377
0.44430538172715894,0.02478935304547386,-0.06518152416141212,0.003006410084997258,0.30319569852047645
0.44430538172715894,0.024789353925446483,-0.06518153395094423,0.0030064102098166976,0.3031957003456424
0.4446513056348561,0.024743060138261455,-0.06472231769744712,0.0030033547735307193,0.30345425714809615
0.44521102227503123,0.024668013404101175,-0.06398056935628331,0.0029984600003957465,0.3038813818604094
0.4455569461827284,0.024621503670761442,-0.06352243424157761,0.0029954595471412093,0.3041507524475832
0.4455569461827284,0.024621504403306835,-0.06352244231438088,0.002995459650344235,0.30415075387736307
0.44590287009042556,0.024574872579449483,-0.06306424345613451,0.002992474854575934,0.30442424929177103
0.4464625867306007,0.024499115260300998,-0.06232218284879606,0.0029876724636226427,0.3048755467165732
0.44680851063829785,0.02445208088747953,-0.061862878199949484,0.002984718131173318,0.30515993147045584
0.44680851063829785,0.024452081441079777,-0.0618628842431319,0.002984718208765887,0.3051599324946962
0.447154434545995,0.024404869941072785,-0.061402924524734885,0.002981772850787422,0.3054485496119336
0.4477141511861702,0.024328078455933606,-0.060657071483102634,0.0029770234980124846,0.3059246441724614
0.44806007509386736,0.024280356907573734,-0.0601950116970325,0.002974097189859957,0.3062246161764875
0.44806007509386736,0.024280357286613822,-0.06019501577364189,0.002974097242745077,0.3062246168412798
0.4484059990015645,0.024232428982244467,-0.059732094766111146,0.002971177472945769,0.30652906020304493
0.44896571564173965,0.024154428702062372,-0.05898122638896737,0.0029664667071395185,0.3070313464799764
0.4493116395494368,0.02410593727335999,-0.05851604252859447,0.0029635637841877367,0.3073479108674648
0.4493116395494368,0.024105937503824133,-0.058516044929353896,0.0029635638161828433,0.30734791124725064
0.449657563457134,0.024057226147240027,-0.0580500486272231,0.0029606678335834893,0.3076692856714856
0.4502172800973091,0.02397793905782706,-0.05729443796438309,0.0029559978613827383,0.3081997429234665
0.45056320400500627,0.02392864423314492,-0.05682653395466035,0.0029531223330239616,0.30853423038207756
0.45056320400500627,0.023928644349757444,-0.05682653506272694,0.0029531223490901403,0.3085342305570348
0.45090912791270343,0.02387912542927692,-0.05635801527842178,0.002950255838122781,0.30887394168398125
0.45146884455287856,0.023798526491972498,-0.055598804733201036,0.002945638715391821,0.3094349892193344
0.4518147684605757,0.023748419291499838,-0.05512900525147253,0.0029427994090083847,0.30978897720380993
0.4518147684605757,0.02374841932872511,-0.05512900544645692,0.0029427994140184778,0.3097889772456339
0.4521606923682729,0.023698087207178774,-0.05465885479159423,0.002939972006159811,0.3101486609929025
0.452720409008448,0.023616171171225733,-0.053897587541324656,0.0029354245330731983,0.3107430615858849
0.4530663329161452,0.023565248950593608,-0.053426883074704626,0.002932632315969691,0.3111183253482899
0.4530663329161452,0.023565248937691546,-0.053426882678904455,0.002932632314037708,0.3111183253136673
0.45341225682384234,0.023514100336963606,-0.05295610489898314,0.0029298550854782095,0.31149980687040657
0.45397197346401746,0.023430858403554654,-0.052194404086914704,0.002925395313471546,0.31213061671566206
0.45431789737171463,0.023379112389110238,-0.05172378202711781,0.0029226612564968086,0.3125291080188909
0.45431789737171463,0.0233791123483425,-0.051723781285115025,0.002922661250741679,0.3125291079484554
0.4546638212794118,0.02332713525732826,-0.05125334302045387,0.0029199451135053485,0.3129343874949286
0.4552235379195869,0.023242539782029663,-0.05049271194229077,0.0029155901841909663,0.3136049471716083
0.4555694618272841,0.023189947088073974,-0.05002305546480503,0.0029129244738711054,0.31402879691876834
0.4555694618272841,0.023189947034880525,-0.050023054544287925,0.0029129244664503743,0.3140287968390979
0.45591538573498125,0.023137113724071623,-0.04955379951067545,0.0029102792504690613,0.31446005811014754
0.4564751023751564,0.0230511087670959,-0.048795511493111725,0.0029060442307838105,0.315174018324448
0.4568210262828536,0.022997627543184237,-0.04832754706501135,0.0029034556235536255,0.3156255594301637
0.4568210262828536,0.022997627487333847,-0.04832754606835493,0.0029034556158292588,0.3156255593569776
0.45716695019055076,0.022943890299857425,-0.04786015292815223,0.0029008896395949237,0.3160851975932075
0.4577266668307259,0.02285638595600344,-0.0471052020156181,0.0028967870401662497,0.3168465747102707
0.45807259073842305,0.022801952456432444,-0.046639478794718886,0.002894282676970311,0.3173283825694752
0.45807259073842305,0.02280195240346517,-0.04663947777418404,0.0028942826697147435,0.3173283825111074
0.4584185146461202,0.02274724117598486,-0.04617444590569794,0.0028918026278579984,0.31781904951522066
0.45897823128629534,0.022658109972033807,-0.045423534977837084,0.0028878423502568923,0.3186323080147976
0.4593241551939925,0.022602636582752026,-0.04496042305229258,0.002885427789475071,0.3191472573244983
0.4593241551939925,0.02260263653534417,-0.044960422024527116,0.0028854277830580814,0.3191472572841319
0.45967007910168967,0.022546856756080924,-0.044498073196567046,0.002883038820254025,0.3196719227255996
0.4602297957418648,0.02245593082469236,-0.04375162232140146,0.00287922834571955,0.3205420839818377
0.46057571964956195,0.022399304343848493,-0.04329132047463218,0.002876907712782804,0.3210934219897869
0.46057571964956195,0.022399304302933187,-0.04329131943267342,0.002876907707322332,0.32109342196686014
0.4609216435572591,0.022342335372231438,-0.042831807029543034,0.0028746135873161742,0.3216554513465207
0.46148136019743424,0.022249403516942712,-0.04208997044087909,0.0028709582798715043,0.3225882300266271
0.4618272841051314,0.022191483225944355,-0.0416325173759783,0.002868734466844011,0.3231796673565894
0.4618272841051314,0.02219148319157961,-0.041632516299533115,0.0028687344623233293,0.3231796673477698
0.4621732080128286,0.022133176384391627,-0.04117583680640191,0.0028665377734044943,0.3237829179622389
0.4627329246530037,0.022037980516959897,-0.040438521478227504,0.002863041218166618,0.32478488852044446
0.46307884856070086,0.021978595800033168,-0.03998380702211305,0.0028609160930067453,0.32542070920227173
0.46307884856070086,0.02197859577203837,-0.039983805886092356,0.0028609160893533605,0.3254207092012082
0.463424772468398,0.021918771719850474,-0.039529809762661676,0.002858818451931661,0.3260696457437219
0.46398448910857315,0.02182100250109722,-0.03879669211022909,0.0028554827840121515,0.32714844149215544
0.4643304130162703,0.021759949988521564,-0.038344466919506805,0.0028534573878076187,0.3278336335001719
0.4643304130162703,0.021759949966945184,-0.03834446570230669,0.0028534573849494107,0.32783363349686045
0.4646763369239675,0.021698395697080125,-0.0378928666429878,0.00285145964348199,0.32853346432723846
0.46523605356414266,0.021597687580899264,-0.03716340666286752,0.002848285845854267,0.32969800993570925
0.4655819774718398,0.02153472802903273,-0.036713290551445725,0.0028463605685488383,0.33043841611459257
0.4655819774718398,0.02153472801450378,-0.03671328924370019,0.002846360566491744,0.33043841609872
0.465927901379537,0.02147119383330527,-0.036263672339096664,0.0028444629585232992,0.3311952493893331
0.4664876180197121,0.021367120143333005,-0.03553712680411958,0.002841451121549953,0.3324560238451866
0.4668335419274093,0.021301975550954224,-0.035088617136228996,0.002839625853567378,0.3332585100821996
0.4668335419274093,0.021301975544916165,-0.03508861575217064,0.002839625852390882,0.3332585100385883
0.46717946583510644,0.021236172354354106,-0.03464044631065934,0.0028378281537744104,0.33407952554036463
0.46773918247528157,0.021128241548237572,-0.033915884589713174,0.0028349776961818234,0.3354488457675629
0.46808510638297873,0.02106059335115317,-0.03346836740035075,0.002833251956772866,0.33632147840432663
0.46808510638297873,0.021060593355966703,-0.03346836599168601,0.0028332519566670548,0.3363214783148979
0.4684310302906759,0.02099219134685272,-0.033021002018070726,0.002831553603568131,0.3372151049862471
0.468990746930851,0.020879846219088054,-0.03229732991580527,0.0028288634575534695,0.33870741047021746
0.4693366708385482,0.02080933579264429,-0.031850097382810284,0.002827236501468041,0.3396596279718136
0.4693366708385482,0.020809335811474282,-0.03185009604968508,0.0028272365027627267,0.33965962782000314
0.46968259474624535,0.020737965877581567,-0.03140280824832902,0.002825636692688986,0.34063571005095467
0.4702423113864205,0.020620588110477647,-0.03067880667013208,0.0028231054549110435,0.34226781503343495
0.47058823529411764,0.020546821202790597,-0.030231085454690245,0.002821576358015498,0.3433105698160602
0.47058823529411764,0.020546821239224494,-0.030231084358566727,0.0028215763610789668,0.3433105695800397
0.4709341592018148,0.02047208082648075,-0.02978308831396914,0.0028200741322902045,0.3443804950987718
0.47149387584198993,0.020349003835427038,-0.029057474426505716,0.00281770017952045,0.34617175886208673
0.4718397997496871,0.020271560841280078,-0.02860846964233671,0.002816267901914214,0.3473175948271452
0.4718397997496871,0.020271560898632794,-0.028608469010219996,0.0028162679070801474,0.3473175944815984
0.47218572365738426,0.02019302624745823,-0.0281589742748094,0.002814862195239032,0.34849434660559475
0.4727454402975594,0.020063559536564066,-0.027430492600770927,0.0028126437594136015,0.3504666948912788
0.47309136420525655,0.019982013585554667,-0.026979451721019794,0.0028113071808421176,0.3517297154269852
0.47309136420525655,0.019982013665910018,-0.026979451851721473,0.0028113071884375246,0.35172971496282546
0.4734372881129537,0.019899260368093183,-0.026527731942527912,0.002809996853618993,0.3530278012398631
0.4739970047531289,0.019762728301518276,-0.025795280945329895,0.0028079320475191574,0.3552055167534027
0.47434292866082606,0.019676672766379202,-0.02534158051736067,0.0028066899726190194,0.3566011903972285
0.47434292866082606,0.01967667286932861,-0.025341581763993096,0.002806689982914099,0.35660118983950295
0.4746888525685232,0.019589306153945413,-0.02488706726081647,0.002805473803969718,0.35803639265251336
0.47524856920869835,0.019445102921011613,-0.02414986333799916,0.0028035605896017547,0.3604455837788776
0.4755944931163955,0.01935418906130941,-0.02369311828886658,0.0028024117130812168,0.3619903298717208
0.4755944931163955,0.019354189182653036,-0.023693121011702345,0.0028024117260466628,0.36199032927693464
0.4759404170240927,0.019261884289345416,-0.023235514595239745,0.00280128835576578,0.3635792212337314
0.4765001336642678,0.01910954475471332,-0.02249328925559381,0.0027995244475229864,0.36624687864849476
0.47684605757196497,0.019013528673091206,-0.022033480821449222,0.002798467280638901,0.3679573803414272
0.47684605757196497,0.01901352880393635,-0.02203348533992607,0.0027984672957566464,0.3679573797970216
0.47719198147966213,0.01891608009153517,-0.0215728934565634,0.0027974351770052035,0.36971655378233453
0.47775169811983725,0.01875536314864082,-0.02082611214792303,0.0027958178867772336,0.3726691219758979
0.4780976220275344,0.01865415919971968,-0.020363725342639808,0.0027948506511153676,0.37456132720757623
0.4780976220275344,0.018654159326390175,-0.020363731866398522,0.002794850667334091,0.37456132683773585
0.4784435459352316,0.018551534656625075,-0.01990080257175842,0.0027939079199868987,0.376506306850084
0.4790032625754067,0.01838251219764547,-0.019150885411130754,0.0027924339640680402,0.37976772897581845
0.4793491864831039,0.018276247808627195,-0.018687042102813807,0.002791554468945833,0.38185552337883283
0.4793491864831039,0.018276247913906002,-0.01868705065883347,0.002791554484591721,0.38185552331938
0.47969511039080104,0.018168642701961012,-0.01822310247052654,0.00279069878335088,0.3839993483731272
0.48025482703097616,0.01799178403944415,-0.017472619813744268,0.0027893640919443765,0.38758859124658457
0.4806007509386733,0.01788084908272021,-0.017009189371836323,0.0027885696249391615,0.38988215996325293
0.4806007509386733,0.01788084914830141,-0.017009199746994753,0.00278856963841017,0.38988216041673146
0.4809466748463705,0.017768732877376424,-0.01654632258784946,0.002787798113078132,0.39223366859035064
0.4815063914865456,0.017584972454443137,-0.01579913372645324,0.002786597697207942,0.39616179445647387
0.4818523153942428,0.017470055501743006,-0.01533880105362728,0.0027858849639595547,0.39866572886411333
0.4818523153942428,0.01747005551177815,-0.015338812772108171,0.0027858849731779295,0.39866572995427985
0.48219823930193995,0.017354203059212737,-0.01487992062831396,0.0027851941683455146,0.40122761022825437
0.4827579559421151,0.017164979412889362,-0.014141222516167814,0.0027841221004831535,0.4054945295175431
0.4831038798498123,0.01704708384505263,-0.01368749341283022,0.0027834872435536064,0.4082057771366897
0.4831038798498123,0.017047083789495522,-0.013687505762269297,0.002783487246624921,0.4082057789174646
0.48344980375750946,0.016928584996767124,-0.013236321633875352,0.0027828731649111762,0.4109725008680032
0.4840095203976846,0.016735841602496644,-0.012512577953897475,0.002781922707255205,0.4155636109211562
0.48435544430538174,0.01661627673577761,-0.012069704731662759,0.0027813614180812957,0.41846941139535815
0.48435544430538174,0.016616276613208456,-0.012069716789056656,0.0027813614139941744,0.41846941386725006
0.4847013682130789,0.016496520108409587,-0.011630674020051922,0.0027808196524277923,0.42142519060886485
0.48526108485325403,0.01630266364728096,-0.010929402169963439,0.002779983519956617,0.42630817578394276
0.4856070087609512,0.0161830094411724,-0.010502218054576604,0.0027794912249173064,0.42938416909122545
0.4856070087609512,0.016183009259411355,-0.010502228789213457,0.0027794912133949994,0.4293841721338949
0.48595293266864836,0.016063640140890345,-0.010080279195209279,0.0027790171630462388,0.4325011545751997
0.4865126493088235,0.015871457819271115,-0.00940968422140617,0.002778287864612493,0.43762329463508676
0.48685857321652065,0.01575350558289644,-0.009003342760063508,0.0027778599369033823,0.44083202977997826
0.48685857321652065,0.015753505357655666,-0.00900335116574942,0.0027778599182081165,0.4408320331160728
0.4872044971242178,0.015636360203030254,-0.008603678858971694,0.0027774489711699,0.4440689737103338
0.48776421376439294,0.01544890383784481,-0.007972138233691693,0.00277681911972153,0.4493553634723298
0.4881101376720901,0.015334578889979224,-0.007591764114225265,0.002776451048715559,0.452645466927348
0.4881101376720901,0.015334578641624685,-0.00759176933413969,0.0027764510238535572,0.45264547020500906
0.48845606157978727,0.015221604602778098,-0.007219419775682632,0.0027760987196506917,0.45594712122926023
0.4890157782199624,0.015042053881212322,-0.006634841682818082,0.002775561215136645,0.4613002381615169
0.48936170212765956,0.014933328581152842,-0.006285111515525586,0.0027752486816812103,0.4646065119707833
0.48936170212765956,0.014933328330944292,-0.006285112947927992,0.002775248652202823,0.46460651482028553
0.4897076260353567,0.014826495171603064,-0.005944559331926046,0.0027749507221153658,0.46790402755301586
0.49026734267553185,0.014658015059806314,-0.005413657991217844,0.002774498751624831,0.4732050588542466
0.490613266583229,0.014556821658474398,-0.005098342766592974,0.0027742375870410084,0.4764497450282973
0.490613266583229,0.014556821424777043,-0.0050983401648261335,0.0027742375546325588,0.476449747111439
0.4909591904909262,0.014458035939347535,-0.004793022546041819,0.0027739898538638908,0.47966229049038395
0.49151890713110136,0.014303643165434105,-0.004320575187124003,0.0027736167381310606,0.4847745266803299
0.4918648310387985,0.014211795297331478,-0.004042088762296587,0.002773402810129095,0.4878698911899351
0.4918648310387985,0.014211795093567334,-0.004042082240646178,0.0027734027771869297,0.487869892389993
0.4922107549464957,0.014122826291201433,-0.0037739666761039126,0.0027732011625806515,0.4909076103818479
0.4927704715866708,0.01398527729366952,-0.00336213363857365,0.0027729001539441283,0.4956820118252662
0.493116395494368,0.013904406887781069,-0.0031211399001248676,0.002772729253119119,0.49853425527192785
0.493116395494368,0.01390440672118504,-0.0031211299087511627,0.002772729221604949,0.49853425557890985
0.49346231940206514,0.01382682777634785,-0.002890341613720679,0.0027725694545640335,0.5013025220627226
0.49402203604224026,0.013708535991261917,-0.0025381381633125303,0.0027723336356072696,0.5055852859441754
0.49436795994993743,0.013640049258709163,-0.0023332714006714704,0.0027722014535337225,0.5080996045090662
0.49436795994993743,0.013640049130891351,-0.0023332585666147633,0.0027722014254403815,0.5080996041212984
0.4947138838576346,0.013575198809465013,-0.002137842416128032,0.0027720791851644586,0.5105043440011514
0.4952736004978097,0.01347818363481719,-0.001840844422076859,0.0027719015753210627,0.5141459803531345
0.4956195244055069,0.013423236312184205,-0.001668589826482076,0.0027718038281476683,0.5162324054504867
0.4956195244055069,0.013423236220658177,-0.0016685748547237722,0.00277180380502502,0.5162324046639462
0.49596544831320405,0.013372199021594531,-0.0015044263016713972,0.0027717148580388355,0.5181860615376054
0.49652516495337917,0.01329806335052584,-0.0012547703331906527,0.0027715887745506807,0.5210512052570959
0.49687108886107634,0.013257552224554329,-0.001109535371221085,0.0027715214761698387,0.5226306917797203
0.49687108886107634,0.013257552164582399,-0.0011095189450868422,0.002771521459001417,0.5226306909064156
0.4972170127687735,0.013221153490679767,-0.0009705106332667222,0.0027714619651918334,0.524058276599234
0.4977767294089486,0.013171082549834956,-0.0007572152791701861,0.0027713815813500526,0.5260352690950185
0.4981226533166458,0.013145648131183275,-0.0006315995303894393,0.0027713414158499023,0.5270454123284918
0.4981226533166458,0.013145648097713524,-0.0006315822346442047,0.0027713414052995544,0.5270454116639532
0.49846857722434296,0.013124458965355714,-0.0005098867718459229,0.0027713083017652774,0.5278900084720877
0.4990282938645181,0.013099231084815371,-0.00031948186282321054,0.002771269272928445,0.5288992260280264
0.49937421777221525,0.013089265495358882,-0.00020472801836634224,0.0027712539730061713,0.529298984344994
0.49937421777221525,0.013089265484658223,-0.00020471032490043808,0.002771253969443503,0.5292989840972472
0.4997201416799124,0.013083610846180434,-9.129495948334206e-05,0.0027712453337575198,0.5295260930522373
0.5002798583200876,0.01308361084618043,9.129495948741916e-05,0.0027712453337575198,0.5295260930522374
0.5006257822277848,0.013089265484658217,0.00020471032490448446,0.002771253969443503,0.5292989840972474
0.5006257822277848,0.013089265495358895,0.00020472801837035105,0.0027712539730061748,0.529298984344994
0.5009717061354819,0.013099231084815376,0.00031948186282733225,0.0027712692729284488,0.5288992260280269
0.501531422775657,0.013124458965355721,0.0005098867718500076,0.002771308301765281,0.5278900084720881
0.5018773466833542,0.013145648097713524,0.000631582234648279,0.002771341405299558,0.5270454116639539
0.5018773466833542,0.013145648131183294,0.0006315995303934468,0.0027713414158499093,0.5270454123284923
0.5022232705910513,0.013171082549834973,0.0007572152791742721,0.00277138158135006,0.5260352690950192
0.5027829872312265,0.013221153490679781,0.0009705106332708256,0.002771461965191841,0.5240582765992349
0.5031289111389237,0.013257552164582406,0.0011095189450908939,0.0027715214590014227,0.5226306909064163
0.5031289111389237,0.013257552224554355,0.0011095353712251106,0.002771521476169849,0.5226306917797212
0.5034748350466208,0.013298063350525866,0.0012547703331947187,0.0027715887745506907,0.5210512052570968
0.504034551686796,0.01337219902159455,0.0015044263016755057,0.0027717148580388455,0.5181860615376065
0.5043804755944932,0.013423236220658195,0.0016685748547278652,0.00277180380502503,0.5162324046639474
0.5043804755944932,0.013423236312184242,0.0016685898264861907,0.002771803828147682,0.5162324054504879
0.5047263995021903,0.01347818363481722,0.0018408444220810016,0.002771901575321076,0.5141459803531359
0.5052861161423654,0.01357519880946504,0.002137842416132125,0.002772079185164472,0.5105043440011529
0.5056320400500626,0.013640049130891379,0.002333258566618844,0.002772201425440394,0.5080996041212996
0.5056320400500626,0.013640049258709205,0.002333271400675517,0.0027722014535337394,0.5080996045090678
0.5059779639577597,0.013708535991261959,0.0025381381633166433,0.0027723336356072856,0.5055852859441767
0.5065376805979349,0.013826827776347892,0.002890341613724689,0.0027725694545640495,0.5013025220627241
0.5068836045056321,0.013904406721185078,0.0031211299087551816,0.0027727292216049647,0.4985342555789113
0.5068836045056321,0.013904406887781124,0.0031211399001288475,0.0027727292531191383,0.49853425527192935
0.5072295284133292,0.013985277293669569,0.0033621336385777083,0.0027729001539441482,0.49568201182526805
0.5077892450535043,0.014122826291201485,0.0037739666761079944,0.0027732011625806706,0.49090761038184944
0.5081351689612015,0.014211795093567382,0.004042082240650211,0.0027734027771869492,0.4878698923899948
0.5081351689612015,0.014211795297331546,0.004042088762300657,0.002773402810129119,0.487869891189937
0.5084810928688986,0.014303643165434171,0.004320575187128046,0.002773616738131083,0.48477452668033155
0.5090408095090738,0.014458035939347597,0.004793022546045851,0.0027739898538639137,0.47966229049038583
0.509386733416771,0.014556821424777103,0.005098340164830093,0.002774237554632581,0.4764497471114407
0.509386733416771,0.01455682165847448,0.005098342766596899,0.0027742375870410357,0.4764497450282993
0.5097326573244682,0.014658015059806396,0.005413657991221881,0.0027744987516248576,0.47320505885424846
0.5102923739646432,0.014826495171603143,0.005944559331930034,0.0027749507221153913,0.46790402755301763
0.5106382978723404,0.014933328330944372,0.0062851129479319645,0.0027752486522028483,0.4646065148202873
0.5106382978723404,0.014933328581152941,0.006285111515529548,0.00277524868168124,0.4646065119707851
0.5109842217800376,0.015042053881212419,0.006634841682822065,0.0027755612151366734,0.46130023816151866
0.5115439384202127,0.015221604602778195,0.007219419775686628,0.0027760987196507204,0.455947121229262
0.5118898623279099,0.015334578641624788,0.007591769334143642,0.002776451023853586,0.45264547020501067
0.5118898623279099,0.015334578889979342,0.007591764114229272,0.002776451048715593,0.45264546692735
0.5122357862356071,0.015448903837844932,0.007972138233695731,0.002776819119721563,0.4493553634723317
0.5127955028757822,0.01563636020303038,0.008603678858975759,0.0027774489711699323,0.44406897371033544
0.5131414267834794,0.015753505357655784,0.009003351165753463,0.0027778599182081494,0.4408320331160747
0.5131414267834794,0.01575350558289658,0.00900334276006753,0.002777859936903418,0.44083202977998004
0.5134873506911766,0.015871457819271254,0.009409684221410195,0.002778287864612529,0.4376232946350886
0.5140470673313516,0.016063640140890484,0.01008027919521324,0.0027790171630462743,0.43250115457520155
0.5143929912390488,0.016183009259411497,0.01050222878921738,0.002779491213395035,0.4293841721338966
0.5143929912390488,0.016183009441172562,0.010502218054580502,0.0027794912249173446,0.429384169091227
0.514738915146746,0.01630266364728112,0.010929402169967434,0.002779983519956655,0.4263081757839444
0.5152986317869211,0.016496520108409754,0.011630674020055897,0.0027808196524278313,0.4214251906088665
0.5156445556946183,0.016616276613208622,0.012069716789060526,0.002781361413994213,0.4184694138672517
0.5156445556946183,0.016616276735777803,0.012069704731666612,0.002781361418081338,0.41846941139535976
0.5159904796023155,0.016735841602496825,0.01251257795390142,0.002781922707255248,0.4155636109211581
0.5165501962424905,0.01692858499676731,0.013236321633879312,0.0027828731649112174,0.4109725008680047
0.5168961201501877,0.017047083789495716,0.013687505762273192,0.002783487246624962,0.40820577891746596
0.5168961201501877,0.01704708384505284,0.013687493412834154,0.00278348724355365,0.4082057771366911
0.5172420440578849,0.01716497941288958,0.014141222516171772,0.0027841221004831977,0.4054945295175444
0.51780176069806,0.017354203059212953,0.014879920628317916,0.002785194168345558,0.40122761022825565
0.5181476846057572,0.017470055511778364,0.015338812772112053,0.002785884973177973,0.3986657299542811
0.5181476846057572,0.017470055501743253,0.015338801053631177,0.002785884963959603,0.39866572886411455
0.5184936085134544,0.017584972454443376,0.015799133726457238,0.00278659769720799,0.3961617944564753
0.5190533251536295,0.017768732877376663,0.01654632258785345,0.002787798113078179,0.3922336685903519
0.5193992490613266,0.017880849148301653,0.01700919974699871,0.0027885696384102165,0.3898821604167327
0.5193992490613266,0.01788084908272048,0.017009189371840275,0.002788569624939212,0.38988215996325415
0.5197451729690238,0.017991784039444417,0.01747261981374824,0.0027893640919444264,0.3875885912465858
0.520304889609199,0.01816864270196129,0.018223102470530585,0.00279069878335093,0.3839993483731282
0.5206508135168961,0.018276247913906273,0.018687050658837537,0.00279155448459177,0.38185552331938105
0.5206508135168961,0.018276247808627497,0.018687042102817856,0.0027915544689458864,0.38185552337883377
0.5209967374245933,0.018382512197645768,0.019150885411134865,0.0027924339640680923,0.3797677289758194
0.5215564540647685,0.018551534656625374,0.019900802571762504,0.0027939079199869508,0.37650630685008496
0.5219023779724656,0.01865415932639048,0.020363731866402543,0.0027948506673341434,0.37456132683773674
0.5219023779724656,0.01865415919972001,0.020363725342643847,0.002794850651115423,0.374561327207577
0.5222483018801628,0.018755363148641152,0.02082611214792706,0.002795817886777289,0.3726691219758987
0.5228080185203379,0.018916080091535503,0.021572893456567502,0.0027974351770052586,0.3697165537823353
0.523153942428035,0.019013528803936683,0.022033485339930145,0.002798467295756701,0.36795737979702237
0.523153942428035,0.019013528673091567,0.022033480821453306,0.00279846728063896,0.3679573803414281
0.5234998663357322,0.019109544754713673,0.022493289255597935,0.002799524447523045,0.3662468786484956
0.5240595829759074,0.01926188428934577,0.02323551459524392,0.0028012883557658377,0.3635792212337322
0.5244055068836045,0.019354189182653393,0.023693121011706505,0.0028024117260467205,0.3619903292769354
0.5244055068836045,0.01935418906130979,0.02369311828887073,0.0028024117130812775,0.36199032987172153
0.5247514307913017,0.019445102921011995,0.024149863338003345,0.002803560589601815,0.36044558377887825
0.5253111474314768,0.0195893061539458,0.02488706726082066,0.002805473803969779,0.3580363926525141
0.5256570713391739,0.019676672869328997,0.025341581763997242,0.0028066899829141605,0.3566011898395038
0.5256570713391739,0.01967667276637962,0.025341580517364806,0.0028066899726190845,0.35660119039722915
0.5260029952468711,0.019762728301518692,0.0257952809453341,0.002807932047519222,0.3552055167534034
0.5265627118870463,0.0198992603680936,0.026527731942532072,0.0028099968536190578,0.3530278012398638
0.5269086357947435,0.01998201366591043,0.026979451851725567,0.0028113071884375875,0.351729714962826
0.5269086357947435,0.01998201358555511,0.026979451721023857,0.0028113071808421853,0.3517297154269859
0.5272545597024406,0.02006355953656451,0.027430492600775125,0.0028126437594136683,0.35046669489127935
0.5278142763426157,0.020193026247458674,0.028158974274813627,0.0028148621952390983,0.34849434660559536
0.5281602002503129,0.020271560898633238,0.028608469010224208,0.002816267907080213,0.3473175944815988
0.5281602002503129,0.02027156084128055,0.028608469642340872,0.0028162679019142836,0.3473175948271457
0.52850612415801,0.020349003835427513,0.029057474426510004,0.0028177001795205193,0.3461717588620872
0.5290658407981852,0.020472080826481224,0.02978308831397344,0.002820074132290273,0.34438049509877217
0.5294117647058824,0.020546821239224973,0.030231084358570907,0.0028215763610790357,0.3433105695800401
0.5294117647058824,0.020546821202791103,0.03023108545469446,0.002821576358015571,0.3433105698160606
0.5297576886135795,0.02062058811047815,0.030678806670136352,0.0028231054549111155,0.3422678150334353
0.5303174052537547,0.020737965877582074,0.03140280824833336,0.0028256366926890583,0.3406357100509551
0.5306633291614519,0.020809335811474795,0.03185009604968937,0.0028272365027627983,0.3396596278200034
0.5306633291614519,0.020809335792644826,0.03185009738281455,0.002827236501468117,0.339659627971814
0.531009253069149,0.020879846219088588,0.03229732991580955,0.0028288634575535454,0.33870741047021785
0.5315689697093241,0.02099219134685326,0.033021002018075,0.002831553603568207,0.33721510498624746
0.5319148936170213,0.021060593355967248,0.03346836599169028,0.0028332519566671307,0.3363214783148982
0.5319148936170213,0.021060593351153744,0.03346836740035501,0.002833251956772945,0.33632147840432686
0.5322608175247184,0.02112824154823815,0.033915884589717483,0.0028349776961819023,0.3354488457675631
0.5328205341648936,0.021236172354354682,0.034640446310663604,0.0028378281537744894,0.33407952554036485
0.5331664580725908,0.021301975544916738,0.03508861575217491,0.0028396258523909596,0.3332585100385885
0.5331664580725908,0.021301975550954824,0.035088617136233236,0.0028396258535674595,0.33325851008219975
0.5335123819802879,0.021367120143333605,0.035537126804123874,0.002841451121550035,0.3324560238451868
0.534072098620463,0.021471193833305882,0.03626367233910096,0.0028444629585233808,0.33119524938933315
0.5344180225281602,0.02153472801450438,0.03671328924370447,0.002846360566491825,0.33043841609872016
0.5344180225281602,0.021534728029033355,0.03671329055145002,0.0028463605685489237,0.3304384161145929
0.5347639464358573,0.021597687580899895,0.03716340666287183,0.0028482858458543517,0.32969800993570936
0.5353236630760325,0.021698395697080763,0.03789286664299211,0.002851459643482075,0.32853346432723857
0.5356695869837297,0.021759949966945816,0.03834446570231102,0.0028534573849494944,0.32783363349686057
0.5356695869837297,0.02175994998852223,0.038344466919511135,0.0028534573878077067,0.327833633500172
0.5360155108914268,0.02182100250109788,0.03879669211023341,0.0028554827840122396,0.3271484414921556
0.5365752275316019,0.02191877171985114,0.03952980976266604,0.0028588184519317485,0.32606964574372194
0.5369211514392991,0.02197859577203904,0.03998380588609669,0.0028609160893534476,0.3254207092012082
0.5369211514392991,0.02197859580003387,0.039983807022117374,0.0028609160930068364,0.32542070920227173
0.5372670753469962,0.02203798051696059,0.04043852147823184,0.0028630412181667093,0.32478488852044457
0.5378267919871714,0.02213317638439232,0.041175836806406255,0.002866537773404585,0.32378291796223896
0.5381727158948686,0.02219148319158031,0.04163251629953744,0.0028687344623234195,0.3231796673477699
0.5381727158948686,0.022191483225945084,0.04163251737598268,0.002868734466844106,0.32317966735658943
0.5385186398025658,0.02224940351694344,0.04208997044088348,0.0028709582798715993,0.3225882300266273
0.5390783564427409,0.022342335372232163,0.04283180702954745,0.002874613587316268,0.32165545134652074
0.5394242803504381,0.02239930430293392,0.04329131943267776,0.002876907707322425,0.32109342196686
0.5394242803504381,0.022399304343849256,0.04329132047463651,0.0028769077127829014,0.32109342198978685
0.5397702042581353,0.022455930824693122,0.04375162232140579,0.0028792283457196475,0.3205420839818377
0.5403299208983103,0.02254685675608168,0.044498073196571404,0.002883038820254122,0.31967192272559963
0.5406758448060075,0.02260263653534493,0.04496042202453148,0.0028854277830581776,0.3191472572841318
0.5406758448060075,0.02260263658275281,0.044960423052296965,0.0028854277894751717,0.31914725732449833
0.5410217687137047,0.022658109972034594,0.04542353497784151,0.0028878423502569912,0.3186323080147974
0.5415814853538798,0.02274724117598565,0.046174445905702376,0.002891802627858098,0.31781904951522055
0.541927409261577,0.022801952403465962,0.046639477774188434,0.0028942826697148437,0.3173283825111074
0.541927409261577,0.022801952456433267,0.0466394787947233,0.002894282676970415,0.31732838256947515
0.5422733331692742,0.022856385956004262,0.04710520201562254,0.002896787040166354,0.3168465747102707
0.5428330498094492,0.02294389029985825,0.047860152928156714,0.002900889639595027,0.31608519759320736
0.5431789737171464,0.022997627487334672,0.04832754606835931,0.0029034556158293624,0.31562555935697756
0.5431789737171464,0.022997627543185097,0.04832754706501573,0.0029034556235537335,0.3156255594301636
0.5435248976248436,0.023051108767096762,0.048795511493116187,0.0029060442307839176,0.31517401832444786
0.5440846142650188,0.023137113724072476,0.04955379951067991,0.0029102792504691667,0.3144600581101473
0.5444305381727159,0.023189947034881378,0.050023054544292324,0.0029129244664504793,0.3140287968390977
0.5444305381727159,0.023189947088074866,0.05002305546480946,0.0029129244738712156,0.31402879691876817
0.5447764620804131,0.02324253978203055,0.050492711942295224,0.002915590184191075,0.31360494717160803
0.5453361787205881,0.02332713525732915,0.051253343020458364,0.0029199451135054582,0.31293438749492847
0.5456821026282853,0.023379112348343386,0.05172378128511952,0.0029226612507417885,0.31252910794845523
0.5456821026282853,0.02337911238911116,0.05172378202712229,0.002922661256496922,0.3125291080188906
0.5460280265359825,0.023430858403555577,0.052194404086919215,0.0029253953134716587,0.3121306167156618
0.5465877431761577,0.02351410033696453,0.05295610489898768,0.0029298550854783226,0.3114998068704064
0.5469336670838548,0.023565248937692462,0.05342688267890896,0.00293263231403782,0.3111183253136671
0.5469336670838548,0.023565248950594562,0.053426883074709115,0.0029326323159698073,0.31111832534828965
0.547279590991552,0.023616171171226684,0.0538975875413292,0.0029354245330733145,0.31074306158588466
0.5478393076317272,0.02369808720717973,0.054658854791598724,0.0029399720061599266,0.31014866099290217
0.5481852315394243,0.023748419328726067,0.055129005446461384,0.0029427994140185936,0.30978897724563365
0.5481852315394243,0.023748419291500823,0.05512900525147702,0.0029427994090085044,0.30978897720380966
0.5485311554471215,0.02379852649197348,0.05559880473320553,0.0029456387153919397,0.3094349892193341
0.5490908720872966,0.0238791254292779,0.056358015278426266,0.0029502558381229002,0.3088739416839811
0.5494367959949937,0.02392864434975843,0.05682653506273138,0.002953122349090259,0.30853423055703455
0.5494367959949937,0.023928644233145935,0.05682653395466477,0.002953122333024084,0.30853423038207717
0.5497827199026909,0.023977939057828083,0.05729443796438753,0.00295599786138286,0.3081997429234661
0.5503424365428661,0.024057226147241054,0.05805004862722761,0.002960667833583612,0.3076692856714852
0.5506883604505632,0.02410593750382516,0.05851604492935839,0.0029635638161829665,0.3073479112472503
0.5506883604505632,0.024105937273361046,0.058516042528599,0.0029635637841878633,0.30734791086746444
0.5510342843582604,0.024154428702063434,0.058981226388971915,0.0029664667071396442,0.3070313464799759
0.5515940009984355,0.024232428982245532,0.059732094766115754,0.0029711774729458953,0.30652906020304443
0.5519399249061326,0.02428035728661488,0.06019501577364648,0.0029740972427452017,0.30622461684127933
0.5519399249061326,0.024280356907574824,0.06019501169703709,0.0029740971898600866,0.3062246161764871
0.5522858488138298,0.024328078455934703,0.06065707148310723,0.0029770234980126134,0.30592464417246085
0.552845565454005,0.024404869941073878,0.06140292452473949,0.002981772850787551,0.3054485496119331
0.5531914893617021,0.024452081441080867,0.06186288424313646,0.0029847182087660152,0.30515993249469575
0.5531914893617021,0.024452080887480653,0.061862878199954056,0.0029847181311734505,0.3051599314704554
0.5535374132693993,0.024499115260302122,0.06232218284880065,0.0029876724636227754,0.30487554671657274
0.5540971299095744,0.024574872579450603,0.0630642434561391,0.002992474854576066,0.30442424929177053
0.5544430538172715,0.024621504403307945,0.06352244231438549,0.0029954596503443667,0.30415075387736273
0.5544430538172715,0.024621503670762594,0.06352243424158215,0.002995459547141346,0.30415075244758283
0.5547889777249687,0.024668013404102324,0.0639805693562879,0.002998460000395882,0.3038813818604091
0.5553486943651439,0.024743060138262607,0.06472231769745174,0.0030033547735308546,0.3034542571480957
0.5556946182728411,0.02478935392544763,0.06518153395094879,0.0030064102098168325,0.30319570034564197
0.5556946182728411,0.02478935304547504,0.06518152416141669,0.0030064100849973973,0.30319569852047606
0.5560405421805382,0.02483561473399231,0.06564179373105415,0.003009493620725139,0.30294132568883725
0.5566002588207134,0.024910479137929792,0.06638978734174825,0.0030145538349517294,0.30253872459257897
0.5569461827284106,0.024956814940073117,0.06685487814955275,0.003017733846814457,0.3022955707750278
0.5569461827284106,0.024956813990573715,0.0668548674377975,0.0030177337107402755,0.3022955686451089
0.5572921066361077,0.02500325114871188,0.0673227809922074,0.00302096137907636,0.30205685663722126
0.5578518232762828,0.02507871566008726,0.06808739148655439,0.0030263016978471346,0.3016802912542577
0.55819774718398,0.025125639248819248,0.06856570073848275,0.003029687318469833,0.30145375491413723
0.55819774718398,0.025125638353387547,0.06856569036824058,0.003029687187824838,0.30145375265822477
0.5585436710916771,0.025172845402952684,0.0690493219237345,0.003033147974644921,0.3012321338819671
0.5591033877318523,0.025249976613903095,0.06984518408743472,0.0030389295053064344,0.3008843881100018
0.5594493116395495,0.025298211440674824,0.07034672092764768,0.0030426308242829632,0.3006764758269609
0.5594493116395495,0.02529821075059121,0.07034671244053108,0.00304263071966899,0.3006764736907219
0.5597952355472466,0.025346959173951182,0.07085679042933389,0.0030464425886917086,0.3004741681028259
0.5603549521874217,0.02542710380387155,0.07170273273944741,0.003052872359553127,0.30015926932743076
0.5607008760951189,0.02547753906602413,0.07223998163918266,0.0030570267029357023,0.299972722543328
0.5607008760951189,0.025477538724976004,0.07223997649004209,0.0030570266441117475,0.2999727207866924
0.561046800002816,0.025528757433868024,0.07278957295428085,0.0030613334946275805,0.2997926458581007
0.5616065166429912,0.025613493393724793,0.07370784310348603,0.0030686568032619625,0.2995156455321487
0.5619524405506884,0.02566714309567627,0.07429511383858102,0.003073422298833455,0.2993537581663292
0.5619524405506884,0.025667143197028376,0.07429511296456714,0.0030734222989294933,0.29935375699362216
0.5622983644583855,0.02572186955223567,0.0748988635767415,0.0030783862458257393,0.29919930971329567
0.5628580810985606,0.025812910251590673,0.07591359857088376,0.003086871536146529,0.2989658572066963
0.5632040050062578,0.02587084481043697,0.07656592762430386,0.003092416278675039,0.29883217008702767
0.5632040050062578,0.025870845364464982,0.07656593112866593,0.0030924163397354353,0.29883216958799486
0.563549928913955,0.02593015059159683,0.07723883317755205,0.003098205879542969,0.2987068922525853
0.5641096455541301,0.02602921340470809,0.07837393057522792,0.0031081238327119206,0.29852264303823844
0.5644555694618273,0.02609247345172088,0.07910568022721962,0.003114612155724246,0.2984205542536279
0.5644555694618273,0.026092474378857648,0.07910568733596121,0.003114612267741328,0.29842055438263204
0.5648014933695245,0.026157375093857925,0.07986165791509435,0.0031213881686822844,0.29832773333353557
0.5653612100096996,0.0262660368023963,0.08113841245132895,0.003132988605610642,0.2981976905367023
0.5657071339173968,0.02633554515621834,0.08196182803677518,0.003140566989168558,0.2981300529891451
0.5657071339173968,0.02633554631062195,0.0819618373574964,0.0031405671331777773,0.2981300535913972
0.566053057825094,0.026406919117709676,0.08281231211110454,0.003148468742141721,0.2980723279481528
0.566612774465269,0.02652648676637648,0.08424729555432062,0.0031619598674903155,0.2980002492733266
0.5669586983729662,0.02660297603405363,0.0851713187964485,0.003170745272220692,0.2979690381408759
0.5669586983729662,0.026602977246671322,0.0851713287540806,0.003170745426001436,0.2979690390103023
0.5673046222806634,0.02668149323255195,0.08612419150193885,0.0031798800887284434,0.29794810030056035
0.5678643389208385,0.026812915095340624,0.0877278085700105,0.0031954140515517747,0.2979360916362143
0.5682102628285357,0.02689688401852967,0.08875738046686373,0.0032054868004598807,0.29794220756682943
0.5682102628285357,0.026896885140561013,0.08875738971825825,0.0032054869442959986,0.29794220850707953
0.5685561867362329,0.026982975370135297,0.0898164332703514,0.003215924343619332,0.29795864795350846
0.5691159033764079,0.027126805062311004,0.09159239442770714,0.0032335912556386718,0.2980070126403594
0.5694618272841051,0.02721850845000918,0.0927283406938257,0.003244993275470031,0.2980502478148226
0.5694618272841051,0.027218509380906385,0.09272834837147835,0.003244993395871798,0.29805024868005275
0.5698077511918023,0.02731236374288838,0.09389331557008,0.0032567652218703502,0.29810356698972557
0.5703674678319774,0.027468776111303876,0.09583901365501044,0.0032765954758878675,0.2982109088707717
0.5707133917396746,0.02756824459372447,0.09707845140500951,0.0032893333305116434,0.2982900597215043
0.5707133917396746,0.02756824528840101,0.09707845715462646,0.003289333421203388,0.2982900604293569
0.5710593156473718,0.027669838957036525,0.09834556455614034,0.003302437487713155,0.29837881355588225
0.5716190322875468,0.027838685004654484,0.10045313247163484,0.0033244103800575387,0.2985423323247592
0.571964956195244,0.027945765087328038,0.10179022913851195,0.003338461592871822,0.2986554118700478
0.571964956195244,0.02794576554709788,0.10179023301012591,0.003338461653644888,0.29865541239320087
0.5723108801029412,0.028054902663656435,0.1031529912254655,0.0033528688132469092,0.29877744127681155
0.5728705967431164,0.028235785675232928,0.10541071910537612,0.003376924631105576,0.2989933297719118
0.5732165206508135,0.02835018890337952,0.10683760074053635,0.003392245508860524,0.29913782236351766
0.5732165206508135,0.028350189159391775,0.10683760302434861,0.003392245543441225,0.2991378227116213
0.5735624445585107,0.02846655272783924,0.10828773365674206,0.003407907638730339,0.29929051045558563
0.5741221611986859,0.028658908786334727,0.11068153908185327,0.0034339605123788687,0.2995543670190495
0.574468085106383,0.028780260504265732,0.11218917455031226,0.003450493938090722,0.2997274761966887
0.574468085106383,0.028780260601059676,0.11218917562803542,0.0034504939520176516,0.2997274763984075
0.5748140090140802,0.02890345990453736,0.11371746644760553,0.0034673514002586275,0.29990798780756966
0.5753737256542553,0.029106630711098647,0.11623219810403751,0.0034953009634259608,0.3002151810457719
0.5757196495619524,0.029234512217681145,0.11781114727209435,0.003512983151665504,0.30041403850932386
0.5757196495619524,0.029234512201005296,0.11781114751531918,0.003512983150703297,0.3004140385984015
0.5760655734696496,0.029364122518261874,0.11940815230788708,0.0035309713114951035,0.3006195153029989
0.5766252901098248,0.029577414084865576,0.12202861355479028,0.0035607121171773947,0.30096546869857793
0.5769712140175219,0.02971139537143475,0.12366959117945879,0.0035794778679057782,0.3011872905292068
0.5769712140175219,0.029711395281218675,0.1236695908974276,0.0035794778571245586,0.30118729053657384
0.5773171379252191,0.029846987898976808,0.12532614090668576,0.003598531849747764,0.30141499218679346
0.5778768545653942,0.030069713389634625,0.12803780819955246,0.0036299602477812324,0.30179538134810774
0.5782227784730913,0.03020937620210264,0.1297320631176817,0.003649746648185051,0.302037571362614
0.5782227784730913,0.03020937606964562,0.12973206254156852,0.003649746631584815,0.30203757131317266
0.5785687023807885,0.030350538850315145,0.13143959869864158,0.003669804635591893,0.302284965490307
0.5791284190209637,0.030582046874919257,0.1342290660098566,0.0037028233103828107,0.3026958369993496
0.5794743429286608,0.030726999335778066,0.1359686026478691,0.0037235720775662664,0.30295604501401757
0.5794743429286608,0.030726999183645284,0.13596860193648228,0.0037235720580562283,0.30295604492661726
0.579820266836358,0.030873349170013956,0.1377193592568253,0.003744577330521765,0.3032208548140546
0.5803799834765331,0.031113040286344092,0.14057456541466146,0.0037790979363722067,0.303658683110993
0.5807259073842302,0.03126292492042651,0.1423522450215742,0.003800756694951602,0.3039348289248099
0.5807259073842302,0.031262924763660355,0.1423522442751041,0.0038007566744917916,0.3039348288127656
0.5810718312919274,0.03141411471806535,0.14413932651261882,0.0038226585872809657,0.3042150496352095
0.5816315479321026,0.0316614492262811,0.1470496266944703,0.0038586029755531877,0.30467674963140134
0.5819774718397998,0.03181594626229288,0.14885918507446522,0.003881125770656686,0.3049670233489533
0.5819774718397998,0.03181594611013332,0.14885918435010587,0.0038811257504635967,0.3049670232207448
0.5823233957474969,0.03197166680704157,0.15067656437223628,0.0039038801397675957,0.3052609176844504
0.5828831123876721,0.032226166622889026,0.15363269962119278,0.003941180626789882,0.3057438286804031
0.5832290362953693,0.03238499417839453,0.1554687121721614,0.003964527931960519,0.3060466762879205
0.5832290362953693,0.03238499403590981,0.15546871149803856,0.0039645279127156355,0.30604667614880565
0.5835749602030664,0.032544973818594676,0.15731118614170905,0.003988096984988345,0.3063527572043808
0.5841346768432415,0.032806220651068994,0.16030519288943576,0.004026696020279227,0.30685461022070043
0.5844806007509387,0.03296913304113393,0.16216301010965933,0.0040508344407204026,0.30716871108396915
0.5844806007509387,0.03296913291058631,0.1621630094955746,0.004050834422741426,0.3071687109369438
0.5848265246586358,0.03313313565020894,0.16402613000611246,0.004075186401221257,0.3074857179413654
0.585386241298811,0.03340076711722631,0.1670512195909848,0.004115035900942282,0.3080045951115274
0.5857321652065082,0.03356755217387532,0.16892688916036977,0.004139937716186205,0.30832883603948064
0.5857321652065082,0.03356755205575694,0.16892688860535254,0.00413993769955666,0.3083288358859228
0.5860780891142053,0.03373537431178676,0.1708068810278695,0.004165046341164678,0.3086557082982668
0.5866378057543804,0.03400907911234667,0.17385730906693345,0.004206106868615258,0.3091900000232785
0.5869837296620776,0.03417955510718533,0.1757474948676451,0.004231749510988606,0.30952344886570776
0.5869837296620776,0.034179555000953585,0.17574749436495762,0.004231749495649438,0.3095234487057669
0.5873296535697747,0.03435102290646369,0.1776411789384306,0.004257593563523701,0.30985929990476124
0.5878893702099499,0.03463053576494557,0.18071211670847293,0.00429983347338249,0.3104076632374077
0.5882352941176471,0.034804548304222055,0.1826140209307233,0.004326199002584333,0.31074954376433706
0.5882352941176471,0.034804548208804645,0.18261402047107284,0.004326198988400236,0.3107495435974242
0.5885812180253442,0.03497951440011322,0.18451873524789672,0.0043527617322951465,0.3110936362999553
0.5891409346655193,0.03526461120674445,0.18760614981528342,0.004396156348075535,0.311654956459208
0.5894868585732165,0.035442030310318916,0.1895174413906644,0.004423230956590669,0.3120046254307594
0.5894868585732165,0.035442030224430154,0.1895174409644342,0.004423230943411436,0.31200462525722555
0.5898327824809136,0.03562037099257027,0.19143097229108363,0.004450499617234683,0.3123563492757398
0.5903924991210888,0.03591086436447728,0.19453151854657974,0.00449503047889448,0.31292970514940643
0.590738423028786,0.03609158183364926,0.19645026927411438,0.00452280404557166,0.3132866319366277
0.590738423028786,0.03609158175600359,0.19645026887352074,0.004522804033261527,0.3132866317579161
0.5910843469364832,0.03627319450305528,0.198370789713957,0.004550769463430262,0.31364548434291833
0.5916440635766583,0.03656892986124248,0.20148171523644157,0.00459642366116356,0.31423011820446195
0.5919899874843555,0.036752856973945244,0.20340634383448988,0.004624889359565648,0.31459386700497294
0.5919899874843555,0.03675285690333062,0.20340634345208697,0.004624889347978787,0.31459386682125323
0.5923359113920527,0.036937657928901295,0.20533235957902835,0.004653545557206848,0.31495943558225403
0.5928956280322277,0.03723851010730763,0.20845142197852626,0.004700315154700818,0.315554726891345
0.5932415519399249,0.03742557563794531,0.21038064564488496,0.004729469116026624,0.31592494139432004
0.5932415519399249,0.037425575573289405,0.21038064527427017,0.004729469105029091,0.31592494120548076
0.5935874758476221,0.03761349818058023,0.21231094878444684,0.004758812989675635,0.3162968894058225
0.5941471924877972,0.03791936853906171,0.21543634449405397,0.0048066945322132225,0.3169023323306218
0.5944931163954944,0.03810951707954403,0.2173691372681004,0.00483653555922257,0.3172787226040886
0.5944931163954944,0.038109517019936576,0.21736913690413448,0.004836535548699585,0.31727872241003513
0.5948390403031916,0.03830050991376829,0.21930276630809872,0.004866566605781597,0.31765677642010726
0.5953987569433666,0.038611323901904596,0.22243306949767805,0.004915560705030489,0.3182719606765425
0.5957446808510638,0.03880451444780319,0.22436862656215315,0.0049460900311006015,0.3186542919995622
0.5957446808510638,0.038804514392494834,0.22436862620085796,0.00494609002095542,0.3186542918001341
0.596090604758761,0.03899854033210085,0.22630483221920836,0.00497681011865219,0.31903823042292384
0.5966503213989361,0.039314245442883824,0.22943894245369414,0.005026921104314268,0.31966282499415105
0.5969962453066333,0.039510450206600774,0.23137664954298132,0.005058142191605465,0.3200509083771736
0.5969962453066333,0.039510450154992265,0.23137664918131276,0.005058142181755229,0.32005090817195603
0.5973421692143305,0.0397074848231877,0.23331486542275665,0.0050895553672991095,0.320440553585945
0.5979018858545055,0.04002804887448699,0.2364519627582365,0.005140790995655157,0.32107429291487316
0.5982478097622027,0.04022725228748559,0.23839136988772763,0.005172709366245245,0.32146797706181135
0.5982478097622027,0.04022725223910724,0.2383913695232853,0.005172709356612268,0.32146797684975725
0.5985937336698999,0.040427283290498925,0.24033118728073677,0.005204821695505328,0.3218631869290452
0.599153450310075,0.04075269297560276,0.24347069361247367,0.00525719290529294,0.3225058592103498
0.5994993742177722,0.04095489084462399,0.24541149242990787,0.005289815999545161,0.3229050237011887
0.5994993742177722,0.040954890799112346,0.24541149206086038,0.005289815990059065,0.3229050234809634
0.5998452981254694,0.04115791705314073,0.24735263855330117,0.005322635430986332,0.32330568527763764
0.6004050147656446,0.04148817670743312,0.25049418418480895,0.0053761561379212916,0.3239571225214922
0.6007509386733417,0.04169337549360075,0.25243618833918224,0.005409493194988619,0.3243616720250252
0.6007509386733417,0.04169337545071328,0.25243618796500983,0.005409493185631825,0.3243616717976286
0.6010968625810389,0.04189940619962566,0.25437850744846513,0.005443029446240538,0.32476769600908856
0.601656579221214,0.04223453673702198,0.2575219020025129,0.005497716368449675,0.32542776559157116
0.6020025031289111,0.04244275293014517,0.25946503002075855,0.005531778324267521,0.32583762493988405
0.6020025031289111,0.042442752889719104,0.2594650296411324,0.005531778315015702,0.32583762470528066
0.6023484270366083,0.04265180729501562,0.26140846689509495,0.005566042784126379,0.3262489409667313
0.6029081436767835,0.0429918452735246,0.2645536738083151,0.005621915291762893,0.32691753843053833
0.6032540675844806,0.04320310483857046,0.26649793404241856,0.005656714690636751,0.32733264841573395
0.6032540675844806,0.04320310480050995,0.26649793365830116,0.005656714681495225,0.3273326481751178
0.6035999914921778,0.04341521135612618,0.2684425194495823,0.005691720333921006,0.3277492010365318
0.6041597081323529,0.04376020814119197,0.2715896334738381,0.0057488003178076735,0.3284262439554227
0.60450563204005,0.04397454601822921,0.2735351107839249,0.0057843512346730675,0.3288465577492956
0.60450563204005,0.04397454598249753,0.273535110396159,0.005784351225656219,0.32884655750388364
0.6048515559477472,0.04418974202577031,0.2754809485772743,0.005820112546614117,0.3292683029932592
0.6054112725879224,0.04453976301944169,0.2786301757325615,0.005878424299938748,0.3299537256952179
0.6057571964956195,0.04475722265879238,0.2805770195828293,0.005914742269622264,0.33037920576045493
0.6057571964956195,0.04475722262540151,0.2805770191925905,0.005914742260750469,0.3303792055113814
0.6061031204033167,0.044975553880268346,0.28252427515336065,0.0059512751769096005,0.33080610817783296
0.6066628370434918,0.0453306777962844,0.28567591475790566,0.006010845287085362,0.3314998572323384
0.6070087609511889,0.04555131071747891,0.28762432852307146,0.0060479472391260294,0.3319304726837047
0.6070087609511889,0.04555131068646273,0.2876243281315726,0.006047947230411513,0.33193047243143803
0.6073546848588861,0.04577283082653487,0.28957321839553013,0.006085269045710941,0.33236250281156215
0.6079144014990613,0.046133148989612585,0.2927276468065827,0.006146126292003666,0.3330645331292873
0.6082603254067585,0.04635701435103968,0.2946778780598844,0.006184030488187034,0.33350025744530837
0.6082603254067585,0.046357014322458756,0.29467787766873266,0.0061840304796399745,0.3335002571899877
0.6086062493144556,0.04658178454185386,0.29662866042676816,0.00622215981326882,0.3339373896076369
0.6091659659546308,0.04694740019456047,0.29978631621595303,0.006284335067343112,0.3346476610685273
0.609511889862328,0.04717456436490476,0.301738647853883,0.006323061040555909,0.33508847011525955
0.609511889862328,0.04717456433885077,0.3017386474647679,0.006323061032206955,0.33508846985787516
0.6098578137700251,0.04740265292267845,0.3036916139072779,0.0063620177575433295,0.33553068052545665
0.6104175304102002,0.04777368052688907,0.30685298424921476,0.006425543884463761,0.33624915505762587
0.6107634543178974,0.0480042166503513,0.3088077263211168,0.006465112377259438,0.3366950253739911
0.6107634543178974,0.04800421662693359,0.30880772593585026,0.006465112369146435,0.33669502511572463
0.6111093782255945,0.04823569851364719,0.31076319225707877,0.0065049175520349835,0.33714229048608924
0.6116690948657697,0.048612263034916,0.31392880034381104,0.006569829309506003,0.33786892953261566
0.6120150187734669,0.04884625058355628,0.3158862824799805,0.006610262211102283,0.3383198368416623
0.6120150187734669,0.048846250562892456,0.31588628210054986,0.0066102622032568545,0.33831983658324755
0.612360942681164,0.0490812068920037,0.31784458207614646,0.006650938038352962,0.3387721319173863
0.6129206593213391,0.04946344305689769,0.32101497540814045,0.006717271972129844,0.33950689423313
0.6132665832290363,0.049700967364348064,0.3229755397601946,0.006758592252672992,0.3399628121484576
0.6132665832290363,0.049700967346564776,0.3229755393886447,0.006758592245126802,0.3399628118905186
0.6136125071367334,0.049939484986320296,0.3249370174451557,0.0068001619892266605,0.3404201100136195
0.6141722237769086,0.05032753650448703,0.3281127568781957,0.0068679563230670355,0.3411629497529009
0.6145181476846058,0.05056868827617385,0.33007675150355803,0.006910187964166965,0.3416238486565015
0.6145181476846058,0.05056868826139923,0.330076751141879,0.006910187956947808,0.34162384839941495
0.6148640715923029,0.05081085931178739,0.3320417558536062,0.006952675858336851,0.34208611862247784
0.615423788232478,0.051204878055643,0.3352234053055162,0.007021970377002008,0.3428369836840261
0.6157697121401752,0.05144975285135002,0.33719117794194925,0.007065138297657783,0.34330282975656695
0.6157697121401752,0.05144975283971019,0.33719117759205064,0.00706513829079028,0.3433028295005352
0.6161156360478723,0.05169567410675283,0.33916005555435785,0.00710856951372088,0.34377003668824935
0.6166753526880475,0.05209581924280278,0.3423481722971302,0.007179405437745455,0.34452886729184684
0.6170212765957447,0.05234451692829155,0.34432006448506286,0.00722353541495149,0.34499962168182996
0.6170212765957447,0.052344516919941846,0.344320064149927,0.007223535408490208,0.3449996214282684
0.6173672005034418,0.052594289358088964,0.3462931541933343,0.007267935952197068,0.3454717252054318
0.617926917143617,0.053000726424947936,0.34948827967670976,0.007340355803248345,0.3462384526768096
0.6182728410513142,0.05325335058936323,0.35146462119942656,0.007385474386528972,0.3467140707952065
0.6182728410513142,0.05325335058442311,0.3514646208816028,0.007385474380511607,0.34671407054488224
0.6186187649590114,0.05350707870396082,0.35344224859442447,0.007430870991994512,0.34719102462626356
0.6191784815991864,0.05391997863115916,0.35664489974312547,0.007504918447603709,0.34796557037518855
0.6195244055068836,0.05417663596711088,0.3586260033493535,0.007551052866706657,0.3484460013026045
0.6195244055068836,0.054176635965730205,0.3586260030515584,0.007551052861180196,0.34844600105646406
0.6198703294145808,0.05443442720262914,0.3606084755833019,0.00759747294100624,0.3489277526851284
0.6204300460547559,0.05485396527005491,0.363819136574364,0.007673192678673203,0.3497100273834736
0.6207759699624531,0.055114764916916234,0.36580529300347076,0.007720370744805791,0.3501952134080589
0.6207759699624531,0.05511476491921144,0.36580529272820594,0.007720370739826376,0.35019521316760965
0.6211218938701503,0.055376728967595865,0.36779289388969877,0.007767842241341267,0.3506817026826686
0.6216816105103253,0.05580308370087307,0.3710120083692689,0.007845279770366122,0.35147160560247764
0.6220275344180225,0.05606813654717881,0.3730034816355493,0.007893529769403157,0.35196148184633846
0.6220275344180225,0.056068136553266174,0.37300348138524775,0.007893529765004518,0.3519614816119965
0.6223734583257197,0.05633438465690023,0.37499646700916334,0.00794208108557137,0.3524526421093414
0.6229331749658948,0.05676773665904198,0.37822443076311724,0.008021282567461614,0.3532500606655763
0.623279098873592,0.057037154606600735,0.3802214537341343,0.008070633146366744,0.3537445548446396
0.623279098873592,0.0570371546165739,0.38022145351129166,0.008070633142588927,0.3537445546172002
0.6236250227812892,0.05730779882191514,0.38222004711005975,0.008120293007686021,0.354240311729646
0.6241847394214642,0.0577483295410775,0.38545720120069416,0.008201305063928998,0.355045121179447
0.6245306633291614,0.05802222472905932,0.3874599714574785,0.008251785109178157,0.3555441534563139
0.6245306633291614,0.05802222474300134,0.3874599712648834,0.00825178510608759,0.355544153237718
0.6248765872368586,0.058297377112650206,0.38946435997542644,0.008302582445893119,0.356044425028322
0.6254363038770338,0.058745267546863975,0.3927109843535078,0.008385451953478127,0.3568564883455779
0.6257822277847309,0.059023751537472025,0.39471966035356826,0.008437090461948453,0.35735997129020397
0.6257822277847309,0.059023751555444044,0.3947196601936191,0.00843709045958816,0.35735997108142004
0.6261281516924281,0.05930352334352317,0.39672999102392525,0.008489054277755372,0.35786466803082895
0.6266878683326033,0.05975895268595517,0.39998629865235263,0.008573828153229325,0.3586838359720948
0.6270337922403004,0.060042135615220614,0.4020009962241777,0.008626654096376592,0.35919167464580265
0.6270337922403004,0.060042135637242436,0.402000996098975,0.008626654094779605,0.3591916744475665
0.6273797161479976,0.06032663643162044,0.4040173725239306,0.008679813330892025,0.3597006995711794
0.6279394327881727,0.060789780664485496,0.4072835040800041,0.00876653830388345,0.3605268109235433
0.6282853566958698,0.061077770362192585,0.40930429327978646,0.008820580485457403,0.36103890307190156
0.6282853566958698,0.061077770388247174,0.40930429319114536,0.008820580484648729,0.36103890288478924
0.628631280603567,0.06136710722223827,0.41132677210950164,0.008874963870154623,0.3615521519539098
0.6291909972437422,0.06183813766350668,0.4146027912840831,0.00896368624688585,0.36238503396002597
0.6295369211514393,0.06213103874603633,0.41662969363411184,0.009018973154818666,0.362901270316925
0.6295369211514393,0.06213103877605787,0.41662969358343005,0.00901897315480969,0.362901270141211
0.6298828450591365,0.06242531521516468,0.4186582826706307,0.009074609063572197,0.3634186320202893
0.6304425616993116,0.0629043970292383,0.42194417213362984,0.00916537448236039,0.364258100991743
0.6307884856070087,0.06320230997281284,0.42397715828746607,0.009221934136119762,0.36477836569923944
0.6307884856070087,0.06320231000666854,0.4239771582756847,0.009221934136896797,0.364778365534574
0.6311344095147059,0.06350162521777253,0.4260118137730614,0.009278850431510938,0.3652997226326902
0.6316941261548811,0.06398891590251372,0.42930747186795015,0.00937170361222451,0.3661455847487
0.6320400500625782,0.06429193610509815,0.43134645973932273,0.00942956340700913,0.36666975589266
0.6320400500625782,0.06429193614264876,0.4313464597675368,0.009429563408592889,0.366669755740086
0.6323859739702754,0.06459638395422986,0.43338708474726967,0.00948778728385124,0.3671949845742863
0.6329456906104505,0.06509203181962424,0.43669232298293603,0.00958277177380492,0.36804703686157886
0.6332916145181476,0.06540024866139987,0.43873717638455084,0.009641958323202898,0.36857498711980113
0.6332916145181476,0.06540024870241537,0.4387371764534056,0.009641958325610052,0.3685749869806671
0.6336375384258448,0.06570991666672324,0.4407836196064806,0.009701516151246772,0.3691039588610454
0.63419725506602,0.06621405932161345,0.4440981609993211,0.009798674070192335,0.369961990345526
0.6345431789737171,0.06652755523394226,0.44614868881518216,0.00985921304866447,0.37049358773198676
0.6345431789737171,0.06652755527814547,0.4461486889245947,0.009859213051872609,0.3704935876063748
0.6348891028814143,0.06684252374492522,0.44820074388741565,0.009920130215463563,0.3710261694082398
0.6354488195215895,0.06735528661259266,0.4515242222297,0.010019502003600612,0.37188996244755723
0.6357947434292867,0.06767413617121412,0.45358017818599455,0.010081417992156304,0.3724250711767688
0.6357947434292867,0.06767413621824939,0.45358017833528846,0.010081417996126153,0.3724250710645769
0.6361406673369838,0.06799447743717449,0.4556375836315909,0.010143718749862148,0.37296112611626214
0.6367003839771589,0.06851597232453341,0.45896954375781107,0.010245342922576301,0.3738304578838973
0.6370463078848561,0.06884024138021083,0.4610306268136392,0.010308659259203167,0.3743689393195006
0.6370463078848561,0.06884024142964076,0.46103062700156455,0.010308659263870102,0.3743689392201736
0.6373922317925532,0.06916601869379067,0.46309306660965577,0.010372366576822214,0.3749083282768662
0.6379519484327284,0.06969634243628206,0.4664329656934332,0.010476279490050483,0.37578297238582253
0.6382978723404256,0.07002608729849802,0.46849882108102375,0.010541018127842987,0.3763246860741383
0.6382978723404256,0.07002608734982285,0.4684988213058169,0.010541018133119851,0.3763246859867046
0.6386437962481227,0.07035735419704031,0.47056592588571533,0.01060615355196373,0.3768672682837289
0.6392035128882978,0.07089658740748384,0.47391313582421474,0.010712389183156666,0.37774699653688376
0.639549436795995,0.07123185409855011,0.4759833567701004,0.01077857055907315,0.3782918013112811
0.639549436795995,0.07123185415122144,0.47598335702921674,0.010778570564937914,0.3782918012373925
0.6398953607036921,0.07156865364072615,0.4780547058328449,0.010845154086143519,0.3788374356106402
0.6404550773438673,0.07211685958931666,0.4814085167399261,0.010953743835043299,0.37972201983771564
0.6408010012515645,0.07245768318582149,0.4834826468760501,0.011021386752117062,0.3802697749751447
0.6408010012515645,0.07245768323921842,0.483482647166425,0.011021386758466737,0.380269774913991
0.6411469251592616,0.07280004732083402,0.4855577706422266,0.011089436715138573,0.38081832097810275
0.6417066417994367,0.07335727097704203,0.4889173954782285,0.011200409230710615,0.3817075349700478
0.6420525657071339,0.07370367505809355,0.4909949319569203,0.011269530757393651,0.38225810139423033
0.6420525657071339,0.0737036751115301,0.490994932274873,0.011269530764111618,0.38225810134495686
0.642398489614831,0.07405162410590303,0.4930733153745721,0.011339063730172076,0.3828094206939947
0.6429582062550062,0.07461789136875657,0.49643789569573205,0.011452444767068864,0.38370304215887246
0.6433041301627034,0.07496988758656388,0.49851829298964667,0.011523060156074183,0.3842562836568582
0.6433041301627034,0.07496988763931006,0.4985182933307864,0.011523060163024164,0.3842562836182681
0.6436500540704005,0.07532342984565761,0.5005993794968046,0.011594090878182013,0.3848102410478064
0.6442097707105757,0.0758987469908936,0.5039679923012107,0.011709903188607387,0.385708053586588
0.6445556946182729,0.07625633478149663,0.5060506666736361,0.011782025818619266,0.38626383802667835
0.6445556946182729,0.0762563348327718,0.5060506670328648,0.011782025825633004,0.38626383799689196
0.64490161852597,0.07661546628101445,0.5081338628475338,0.011854567143883471,0.38682030271807766
0.6454613351661451,0.07719981965052868,0.5115055284682535,0.011972830409178495,0.38772209777748184
0.6458072590738423,0.07756298609940944,0.5135898630744041,0.01204647175206796,0.3882802983058334
0.6458072590738423,0.07756298614838412,0.513589863446012,0.012046471758951629,0.3882802982825396
0.6461531829815395,0.07792769050986686,0.5156745438979846,0.012120534623169416,0.38883914510576856
0.6467128996217146,0.07852104646547188,0.5190482348666666,0.012241265429197146,0.38974472387412745
0.6470588235294118,0.07888976634113616,0.5211335854349072,0.012316435045183805,0.3903052200688781
0.6470588235294118,0.07888976638702261,0.5211335858136329,0.012316435051789334,0.3903052200511838
0.647404747437109,0.07926001505642159,0.5232191001289688,0.012392028497007195,0.3908663305257347
0.647964464077284,0.07986232021686093,0.5265937509147345,0.012515240356904146,0.3917755057366173
0.6483103879849812,0.08023655618245984,0.5286794519415997,0.012591945919598193,0.3923381846973782
0.6483103879849812,0.08023655622450954,0.5286794523222861,0.012591945925805467,0.39233818468517034
0.6486563118926784,0.08061230858142264,0.5307651302848083,0.012669077112699587,0.3929014481672845
0.6492160285328535,0.08122349035201079,0.5341396477599502,0.012794780538734951,0.39381404576693996
0.6495619524405507,0.08160319335935878,0.5362250191197407,0.012873027890834601,0.3943788031108418
0.6495619524405507,0.08160319339682887,0.5362250194968596,0.012873027896524922,0.3943788031040822
0.6499078763482479,0.08198439725167006,0.5383101781616675,0.01295170217618121,0.39494411773324894
0.6504675929884229,0.08260436465553861,0.5416834526648354,0.013079904803397494,0.3958599784024999
0.6508135168961201,0.0829894745266824,0.5437678065583702,0.013159698044837034,0.3964267191680431
0.6508135168961201,0.08298947455889515,0.5437678069262876,0.013159698049851,0.39642671916521044
0.6511594408038173,0.08337606678613338,0.545851757639508,0.01323991906071422,0.3969939927328225
0.6517191574439924,0.08400471159888723,0.5492226744806559,0.01337062582341995,0.39791297324080893
0.6520650813516896,0.08439515779419701,0.551305322616247,0.013451967432009337,0.39848161267773274
0.6520650813516896,0.08439515782053696,0.5513053229699704,0.013451967436214487,0.39848161267793286
0.6524110052593868,0.08478706517667366,0.553387378592043,0.013533737233319536,0.39905076337761064
0.652970721899562,0.0854242633529057,0.5567548297882863,0.013666950591809415,0.3999727377029976
0.6533166458072591,0.08581996591522464,0.558835090653579,0.013749841574431798,0.4005432019168557
0.6533166458072591,0.08581996593517055,0.5588350909881117,0.013749841577690549,0.4005432019186931
0.6536625697149563,0.08621710604972568,0.5609145731685243,0.013833160792239377,0.4011141589541729
0.6542222863551314,0.0868627194241115,0.5642774692077691,0.013968881008619248,0.40203901919117635
0.6545682102628285,0.08726359008921944,0.566354675320971,0.014053321082357711,0.4026112456520931
0.6545682102628285,0.08726359010236139,0.5663546756314908,0.014053321084557481,0.4026112456544805
0.6549141341705257,0.0876658726323454,0.5684309220364389,0.014138189113072444,0.4031839497099806
0.6554738508107009,0.08831975087694569,0.5717882034929886,0.014276414573592787,0.40411160674252417
0.655819774718398,0.08872569433560087,0.573861708514961,0.01436240237455197,0.40468554464693296
0.655819774718398,0.08872569434163594,0.573861708797119,0.014362402375592139,0.4046855446487151
0.6561656986260952,0.08913302227146169,0.5759340801557465,0.014448817595700353,0.4052599482068311
0.6567254152662703,0.08979500507517471,0.5792847289317598,0.014589545174231208,0.40619033213532074
0.6570713391739674,0.09020592036456979,0.5813539145010171,0.014677078490631703,0.4067659426153482
0.6570713391739674,0.09020592036332438,0.5813539147512246,0.014677078490430888,0.4067659426153987
0.6574172630816646,0.09061819142807778,0.5834218015938294,0.01476503850005387,0.4073420101242213
0.6579769797218398,0.09128811086236065,0.5867648515969339,0.014908263957457556,0.40827507045072514
0.6583229036295369,0.09170389286394307,0.5888291337750553,0.014997339983573062,0.4088523266352483
0.6583229036295369,0.09170389285538932,0.588829133990822,0.014997339982096361,0.40885232663312693
0.6586688275372341,0.09212100106345159,0.5908919629686555,0.015086841858537155,0.40943003452995386
0.6592285441774092,0.09279868409250852,0.5942265100401417,0.015232560271275356,0.4103657401028022
0.6595744680851063,0.09321922510831486,0.5962853452519984,0.015323175877686356,0.41094462703057755
0.6595744680851063,0.09321922509255537,0.5962853454312436,0.015323175874906093,0.41094462702548873
0.6599203919928035,0.09364106231813923,0.5983425850956257,0.015414216448683973,0.4115239636089136
0.6604801086329787,0.0943263334048872,0.6016677960104743,0.015562422659027443,0.4124623023410431
0.6608260325406758,0.09475152478322027,0.6037206863808593,0.015654574674706476,0.4130428167388916
0.6608260325406758,0.09475152476047632,0.6037206865220711,0.015654574670609,0.41304281672992643
0.661171956448373,0.09517798237850313,0.6057718524843108,0.01574715081016476,0.41362378190424354
0.6617316730885482,0.095870666142814,0.6090869729068886,0.015897839891203084,0.41456476028655176
0.6620775969962454,0.09630039992486741,0.6111334709224386,0.015991525392853593,0.4151469102238937
0.6620775969962454,0.09630039989548062,0.6111334710247865,0.01599152538744367,0.41514691021013506
0.6624235209039425,0.09673137042788948,0.6131781304141884,0.016085634289333274,0.4157295151040134
0.6629832375441176,0.09743129430416506,0.6164824916710575,0.016238802015604546,0.4166731575203544
0.6633291614518148,0.09786546485932474,0.6185222040895724,0.01633401861868849,0.4172569619468826
0.6633291614518148,0.09786546482373334,0.6185222041527663,0.016334018611977925,0.417256961927206
0.6636750853595119,0.09830084356677464,0.6205599793118663,0.016429658091641697,0.41784122840413934
0.6642348019996871,0.0990078404141922,0.6238530039083042,0.01658530140795156,0.41878757628103364
0.6645807259073843,0.09944634603576877,0.6258855948782445,0.01668204755479326,0.41937306446616646
0.6645807259073843,0.09944634599446606,0.6258855949024397,0.01668204754679369,0.41937306443924066
0.6649266498150814,0.09988603259860263,0.6279161662820365,0.01677921632494709,0.4199590245108461
0.6654863664552565,0.10059994321866508,0.6311973721097015,0.016937333805459878,0.4209081353218241
0.6658322903629537,0.10104268765294552,0.6332225654745537,0.01703560904576172,0.42149534621135726
0.6658322903629537,0.1010426876065874,0.6332225654612694,0.017035609036562222,0.42149534617712414
0.6661782142706508,0.10148658758263092,0.6352456736977673,0.017134307016727933,0.4220830413372874
0.666737930910826,0.10220726310419151,0.6385146769235409,0.017294899307480464,0.42303498749031676
0.6670838548185232,0.10265415698942738,0.6405322577148531,0.0173947045671995,0.4236239689979391
0.6670838548185232,0.10265415693864005,0.6405322576659096,0.01739470455690008,0.4236239689566955
0.6674297787262203,0.10310218306790017,0.6425477048541715,0.017494933090639667,0.4242134494649353
0.6679894953663954,0.10382948716045488,0.6458042214845575,0.01765800332784534,0.42516831708311364
0.6683354192740926,0.10428044935065586,0.6478140365925004,0.01775934116113855,0.4257591253136189
0.6683354192740926,0.1042804492961449,0.6478140365099487,0.017759341149810738,0.425759125264607
0.6686813431817897,0.10473252291969427,0.6498216866529477,0.017861103283535892,0.42635044935447725
0.6692410598219649,0.10546633380760212,0.6530655328365518,0.01802665748389251,0.4273083370087037
0.6695869837296621,0.10592129257133684,0.6550674909346271,0.018129532307833412,0.42790103546988373
0.6695869837296621,0.10592129251381865,0.6550674908209299,0.018129532295571984,0.4279010354128463
0.6699329076373592,0.10637734469424899,0.6570672695538408,0.018232832999536326,0.4284942684915983
0.6704926242775344,0.10711755695315817,0.6602983607054839,0.01840088041766,0.4294552858806001
0.6708385481852316,0.10757645103084928,0.6622924314505606,0.01850529872492456,0.4300499446579129
0.6708385481852316,0.10757645097101601,0.662292431308245,0.018505298711843657,0.4300499445931128
0.6711844720929288,0.10803642350868892,0.6642843249086999,0.01861014508666787,0.430645158416669
0.6717441887331038,0.1087829496211545,0.6675026737138895,0.018780698534873283,0.4316094250128031
0.672090112640801,0.10924572913136632,0.6694888862798334,0.018886669082632937,0.4322061199280846
0.672090112640801,0.10924572906993665,0.6694888861116455,0.01888666906886305,0.4322061198560045
0.6724360365484982,0.10970957536713691,0.6714729398626867,0.018993070527743214,0.4328033916862767
0.6729957531886733,0.11046234703309343,0.6746786532935651,0.019166146657717778,0.43377103539126766
0.6733416770963705,0.11092897422798716,0.6766570943288168,0.019273680633228693,0.4343698471784387
0.6733416770963705,0.11092897416560124,0.6766570941374223,0.01927368061883971,0.43436984709844245
0.6736876010040677,0.11139665994004869,0.678633410138963,0.019381649046444446,0.4349692588825204
0.6742473176442427,0.11215562914065652,0.6818266856086208,0.01955726859117058,0.43594041469473277
0.6745932415519399,0.11262607900763423,0.6837974966800631,0.01966637975196119,0.4365414281764202
0.6745932415519399,0.11262607894488391,0.683797496468015,0.019666379737030334,0.43654142808821655
0.6749391654596371,0.1130975827891041,0.6857662309524928,0.019775929622557045,0.43714306563549027
0.6754988820998122,0.11386272260415412,0.6889473517190875,0.019954117597360113,0.4381178743356371
0.6758448060075094,0.11433698331763385,0.6909107263260281,0.020064822386708564,0.4387211776212315
0.6758448060075094,0.11433698325509,0.690910726096023,0.020064822371331018,0.43872117752498485
0.6761907299152066,0.11481229704797127,0.6928720863377665,0.02017597091728463,0.4393251297126875
0.6767504465553816,0.11558360223803543,0.6960414163022449,0.0203567567818443,0.44030373659580946
0.6770963704630788,0.11606167546830252,0.6979975965444697,0.02046907442022534,0.44090942030678404
0.6770963704630788,0.11606167540649313,0.6979975962994384,0.020469074404552503,0.440909420203996
0.677442294370776,0.11654080458385185,0.6999518372011811,0.0205818416117611,0.4415157782129507
0.6780020110109511,0.1173182919477441,0.7031098152163461,0.02076525939313521,0.44249833185400606
0.6783479349186483,0.11780019303363161,0.705059088186372,0.02087921194598453,0.4431064883744201
0.6783479349186483,0.11780019297300354,0.7050590879289115,0.020879211930085052,0.4431064882650485
0.6786938588263455,0.11828315666469415,0.7070065083519926,0.020993620659424984,0.4437153448427389
0.6792535754665207,0.1190668651887947,0.7101536421723764,0.02117970903973599,0.44470199593633886
0.6795994993742178,0.11955262318639784,0.7120963361533216,0.02129532146376874,0.445312718704771
0.6795994993742178,0.11955262312735145,0.7120963358856914,0.021295321447722046,0.4453127185891514
0.679945423281915,0.12003945417349499,0.7140372748074321,0.02141139746037433,0.44592416734559814
0.68050513992209,0.12082944499138164,0.7171741347976553,0.02160019983006551,0.4469150675898202
0.6808510638297872,0.12131910260914458,0.7191106153356159,0.02171749999912002,0.44752845042646733
0.6808510638297872,0.12131910255202405,0.7191106150599111,0.021717499983000817,0.4475284503050112
0.6811969877374844,0.12180984740860074,0.7210454476190669,0.021835271960927768,0.44814258505068183
0.6817567043776596,0.12260620358806032,0.724172660311656,0.022026836440592147,0.44913788609341576
0.6821026282853567,0.12309981701944508,0.726103326215522,0.022145855152396875,0.44975402256078656
0.6821026282853567,0.1230998169645315,0.7261033259336441,0.02214585513625869,0.4497540224336714
0.6824485521930539,0.1235945355099759,0.7280324594218781,0.022265354684168195,0.45037093655267346
0.683008268833229,0.12439736168705658,0.7311507010218301,0.022459734117701528,0.45137078900039174
0.6833541927409261,0.12489500035298885,0.7330759803481153,0.02258050508360982,0.4519897718041332
0.6833541927409261,0.12489500030049763,0.7330759800618254,0.022580505067480963,0.4519897716712484
0.6837001166486233,0.125393765555176,0.7349998499120257,0.022701766697998147,0.45260955753037174
0.6842598332887985,0.12620318743400583,0.7381098398228801,0.022899018619571748,0.45361411001497304
0.6846057571964956,0.12670493364652208,0.7400301858898534,0.023021578438740076,0.45423603044071365
0.6846057571964956,0.12670493359666882,0.7400301856009445,0.023021578422690384,0.45423603030276255
0.6849516811041928,0.1272078313666851,0.741949251416379,0.023144639526530945,0.4548587786984391
0.6855113977443679,0.12802399510334417,0.7450517458543954,0.023344826104161043,0.4558681770030009
0.685857321652065,0.12852994366127635,0.7469676333229867,0.023469214223793035,0.45649312438903433
0.685857321652065,0.12852994361421288,0.746967633032968,0.023469214207883147,0.45649312424672844
0.6862032455597622,0.12903707206997173,0.7488823746919805,0.02359411501059389,0.4571189238895574
0.6867629621999374,0.12986014355531833,0.7519781604319341,0.023797302968033472,0.4581333101232906
0.6871088861076345,0.13037040128064867,0.7538900814754926,0.023923561630508787,0.45876137136006206
0.6871088861076345,0.13037040123649088,0.7538900811856496,0.02392356161476257,0.45876137121349775
0.6874548100153317,0.13088187043462834,0.7558009950414255,0.024050345120589223,0.45939030823603777
0.6880145266555069,0.13171203449315128,0.7588908833444099,0.024256605640908317,0.4604098200717112
0.688360450563204,0.13222671971961647,0.7607993439433749,0.024384779820518926,0.4610410791447119
0.688360450563204,0.13222671967846944,0.7607993436551002,0.02438477980498059,0.46104107899439906
0.6887063744709012,0.13274265103837626,0.7627069388656299,0.024513491730520483,0.46167323649867387
0.6892660911110763,0.13358011055667737,0.765791759617869,0.02472290034255539,0.4626980064533184
0.6896120150187734,0.13409935257674802,0.7676972759861823,0.024853037671674613,0.4633325440078221
0.6896120150187734,0.1340993525386846,0.767697275700842,0.024853037656392803,0.46333254385443945
0.6899579389264706,0.1346198782792037,0.769602070695536,0.024983726354357402,0.46396800148899214
0.6905176555666458,0.13546485327323687,0.7726826667680731,0.025196362803201495,0.46499815624462465
0.690863579474343,0.1359887917492521,0.7745857619178552,0.025328513488789478,0.4656360491733096
0.690863579474343,0.13598879171433215,0.7745857616365706,0.02532851347379144,0.4656360490171563
0.6912095033820401,0.13651405425604768,0.7764882807196475,0.025461229846949558,0.4662748825698584
0.6917692200222152,0.13736678088744778,0.7795655025661701,0.025677177950493645,0.46731054234160857
0.6921151439299124,0.1378955652341478,0.7814667030255728,0.02581139468265169,0.4679518634051743
0.6921151439299124,0.13789556520240476,0.7814667027493349,0.025811394667953853,0.4679518632464283
0.6924610678376095,0.13842571654325092,0.7833674728612476,0.025946192075478696,0.4685941442710873
0.6930207844777847,0.13928644609460977,0.7864421733653836,0.026165539568047885,0.46963542221249316
0.6933667083854819,0.13982023483718792,0.7883420060480715,0.026301877420539126,0.47028023968000865
0.6933667083854819,0.13982023480865918,0.7883420057779466,0.026301877406171886,0.47028023951907627
0.693712632293179,0.14035543587560417,0.7902415534057552,0.02643881156195737,0.4709260349807518
0.6942723489333541,0.1412244336889295,0.7933145829710152,0.026661649925529,0.47197303662508855
0.6946182728410513,0.14176339379955635,0.7952135721958652,0.026800166248765318,0.4726214139360071
0.6946182728410513,0.14176339377428093,0.7952135719327742,0.026800166234791773,0.4726214137738485
0.6949641967487484,0.14230381375446205,0.7971124201709441,0.02693929509854856,0.47327078571890807
0.6955239133889236,0.14318135813714078,0.8001846220472315,0.02716571938151057,0.474323608445782
0.6958698372966208,0.14372566435179793,0.8020832867010652,0.027306473687774852,0.4749756038861766
0.6958698372966208,0.14372566432982437,0.8020832864458659,0.027306473674246528,0.4749756037234784
0.6962157612043179,0.14427147998228243,0.8039819521976918,0.027447857334706505,0.47562860896133635
0.6967754778444931,0.1451578610841756,0.8070541580394239,0.02767796595964152,0.47668734150731507
0.6971214017521903,0.1457076952031594,0.8089530088847374,0.02782101980195571,0.47734300791672374
0.6971214017521903,0.14570769518451687,0.8089530086382589,0.027821019788906103,0.4773430077538968
0.6974673256598874,0.14625909013653265,0.8108519999635162,0.0279647203407368,0.47799969756805843
0.6980270423000625,0.14715460880173759,0.8139250256169158,0.02819861490061129,0.4790644195623442
0.6983729662077597,0.14771015897386292,0.81582456273521,0.028344031743998493,0.47972380405151976
0.6983729662077597,0.14771015895858142,0.8158245624982267,0.028344031731453855,0.4797238038888316
0.6987188901154568,0.14826732298516088,0.8177243760914248,0.028490113144441602,0.4803842237593546
0.699278606755632,0.14917228957672202,0.8207990175890613,0.028727898186776506,0.4814550052877152
0.6996245306633292,0.14973374956723057,0.8226997279513696,0.028875743272282928,0.48211814897678934
0.6996245306633292,0.14973374955533725,0.8226997277245751,0.028875743260256326,0.4821181488142841
0.6999704545710264,0.15029687784279233,0.8246008465203318,0.0290242712413506,0.4827823381618985
0.7005301712112014,0.15121161104186223,0.8276778762785152,0.029266054040670415,0.4838592393637062
0.7008760951188986,0.15177917948445413,0.8295802314388406,0.029416394242016697,0.4845261771399557
0.7008760951188986,0.15177917947596342,0.8295802312228653,0.029416394230502105,0.48452617697740047
0.7012220190265958,0.1523484718694475,0.8314831221219187,0.02956743607833608,0.4851941689259839
0.7017817356667709,0.1532732974482175,0.834563285329966,0.02981332639641098,0.486277239622956
0.7021276595744681,0.1538471770807126,0.8364677392351749,0.029966230069036974,0.486947999918709
0.7021276595744681,0.15384717707566328,0.8364677390308821,0.029966230058049353,0.48694799975614317
0.7024735834821653,0.15442283731015766,0.8383728507407868,0.030119854509742278,0.48761982091493816
0.7030333001223403,0.15535808687785368,0.8414568619338457,0.03036996434334162,0.4887091002739245
0.7033792240300375,0.15593848376100594,0.8433638488457388,0.030525501165686336,0.4893837048664373
0.7033792240300375,0.15593848375945502,0.8433638486539742,0.030525501155320982,0.4893837047051276
0.7037251479377347,0.15652071867373818,0.8452716096421752,0.03068177822560812,0.4900593749758329
0.7042848645779098,0.15746672839349574,0.8483601494461132,0.030936221540716822,0.49115489120041106
0.704630788485607,0.15805385111107056,0.8502700819658228,0.03109446234686764,0.49183335502872944
0.704630788485607,0.15805385111310075,0.8502700817874642,0.031094462337216727,0.49183335486975965
0.7049767123933042,0.1586428698447359,0.8521808983335039,0.031253463149043884,0.4925128872736562
0.7055364290334794,0.15959997912056711,0.8552746103785005,0.031512355602067325,0.49361465734061677
0.7058823529411765,0.1601940379611747,0.8571878775775681,0.031673372206463456,0.4942969883520252
0.7058823529411765,0.16019403796684661,0.8571878774134395,0.031673372197587604,0.4942969881960067
0.7062282768488737,0.1607900511286569,0.859102131767814,0.03183516880426817,0.49498038872434835
0.7067879934890487,0.1617586012616182,0.8622016197657559,0.032098627449490796,0.4960884181604739
0.7071339173967459,0.16235980738123676,0.864118585416379,0.032262492463002605,0.49677461718168825
0.7071339173967459,0.16235980739060837,0.864118585267224,0.03226249245495241,0.4967746170290577
0.7074798413044431,0.1629630262280865,0.8660366339112416,0.032427157654000664,0.497461884523041
0.7080395579446183,0.16394335904197377,0.8691424589027252,0.03269530063748212,0.4985761672284523
0.7083854818523154,0.16455192360760454,0.8710634598135284,0.03286208727520942,0.49926622786819175
0.7083854818523154,0.16455192362072604,0.8710634596800774,0.032862087268024066,0.4992662277192144
0.7087314057600126,0.1651625591500766,0.8729856316888015,0.03302969440634584,0.49995735377793893
0.7092911224001877,0.16615501558495005,0.8760983094528473,0.03330264064554594,0.5010778718942629
0.7096370463078848,0.16677114889815578,0.8780236539049002,0.03347242252562092,0.5017717804723819
0.7096370463078848,0.1667711489150865,0.8780236537877778,0.03347242251937937,0.501771780327877
0.709982970215582,0.16738941104140484,0.8799502492950239,0.033643045289776054,0.502466749247571
0.7105426868557572,0.1683943297154897,0.8830702479273268,0.03392091413927107,0.5035934730786673
0.7108886107634543,0.16901824031679807,0.8850002142164218,0.034093765073242084,0.5042912085899531
0.7108886107634543,0.169018240337584,0.8850002141162199,0.034093765067997425,0.5042912084503598
0.7112345346711515,0.16964433695424924,0.8869315028869235,0.03426747729741083,0.5049899972000289
0.7117942513113266,0.17066205269622028,0.8900592405550595,0.03455038820137611,0.5061228851922353
0.7121401752190237,0.17129394645171192,0.8919940756452027,0.03472638197649567,0.5068244193072683
0.7121401752190237,0.17129394647638452,0.8919940755624312,0.034726381972292907,0.5068244191729285
0.7124860991267209,0.17192808254688202,0.8939302956782162,0.03490325740175359,0.5075269974036388
0.7130458157668961,0.17295892490066941,0.8970661385630511,0.03519132953347987,0.5086659961850815
0.7133917396745932,0.17359900407223222,0.8990060568574678,0.03537053968716737,0.5093712932887877
0.7133917396745932,0.17359900410080403,0.8990060567925209,0.03537053968403587,0.509371293159856
0.7137376635822904,0.17424138072492945,0.9009474134564306,0.03555065174113592,0.5100776232549898
0.7142973802224656,0.17528567243067944,0.9040916738915404,0.03584400363065713,0.5112226677401777
0.7146433041301627,0.1759341347325508,0.9060368561291696,0.03602650321787064,0.5119316850115092
0.7146433041301627,0.17593413476500358,0.9060368560822912,0.03602650321581078,0.511931684887808
0.7149892280378599,0.17658494823215773,0.9079835205515917,0.0362099247802426,0.5126417220543212
0.715548944678035,0.17764300368826297,0.9111364553753251,0.03650867393131861,0.5137927356174677
0.7158948685857321,0.1783000413331704,0.9130870476622052,0.036694535285675935,0.5145054231522689
0.7158948685857321,0.1783000413694511,0.9130870476334938,0.03669453528467725,0.5145054230335737
0.7162407924934293,0.17895948220260405,0.9150391562898975,0.03688133844771548,0.5152191154358797
0.7168005091336045,0.1800316059151713,0.9182009654269896,0.037185600945804635,0.5163760101563228
0.7171464330413017,0.18069740465441453,0.9201570784136784,0.03737489543558567,0.5170923111356457
0.7171464330413017,0.18069740469450288,0.920157078403494,0.03737489543571876,0.5170923110227683
0.7174923569489988,0.18136565668948007,0.9221147319726094,0.037565151255005015,0.517809599963585
0.7180520735891739,0.18245214171751045,0.9252855572644306,0.03787504136829942,0.5189722769456596
0.718397997496871,0.1831268798804862,0.9272472654824266,0.0380678391487766,0.519692127851749
0.718397997496871,0.18312687992430243,0.9272472654909365,0.03806783915009767,0.5196921277454387
0.7187439214045682,0.18380411919018685,0.9292105284259058,0.03826161740148094,0.5204129478987719
0.7193036380447434,0.18490524559426552,0.9323904527241715,0.03857724717654069,0.5215812976608314
0.7196495619524406,0.18558909313127334,0.9343577940845784,0.03877361693889042,0.5223046285304137
0.7196495619524406,0.18558909317870975,0.9343577941118136,0.038773616941409045,0.5223046284308406
0.7199954858601377,0.18627548718265943,0.9363266941381968,0.03897098586726162,0.5230289081065074
0.7205552025003128,0.18739152048767646,0.9395157406825189,0.03929246472336617,0.5242028110598286
0.72090112640801,0.1880846380263755,0.9414887161633995,0.03949247344468479,0.5249295458030268
0.72090112640801,0.18808463807727907,0.9414887162092077,0.03949247344839579,0.5249295457102852
0.7212470503157071,0.1887803447068012,0.9434632440689438,0.03969349950814058,0.5256572071868686
0.7218067669558823,0.18991153439667635,0.9466613761854815,0.040020933833583267,0.5268365341884638
0.7221526908635795,0.19061407231955318,0.9486399497154334,0.040224646527879236,0.5275665909446209
0.7221526908635795,0.1906140723737309,0.9486399497792687,0.04022464653277324,0.5275665908588595
0.7224986147712766,0.19131923902051676,0.9506200591677018,0.040429394154344794,0.5282975507498389
0.7230583314114518,0.19246581707207067,0.9538271802871321,0.04076288690683321,0.5294821637284449
0.723404255319149,0.1931779146219471,0.9558112788329761,0.04097036637984396,0.530215455271165
0.723404255319149,0.193177914679152,0.9558112789141878,0.04097036638589333,0.5302154551924423
0.7237501792268461,0.19389267735473315,0.9577968866281179,0.04117889772225778,0.5309496248654045
0.7243098958670212,0.19505485683017115,0.9610128406566153,0.041518548039030115,0.532139377528794
0.7246558197747184,0.19577664125585734,0.9630023545345376,0.04172985464996623,0.5328758117194146
0.7246558197747184,0.19577664131583472,0.963002354632628,0.04172985465717871,0.5328758116482657
0.7250017436824155,0.19650112380995285,0.9649933409439478,0.04194222935041017,0.5336130976911719
0.7255614603225907,0.19767909752396318,0.9682179130019953,0.042288132171506114,0.5348078363012033
0.7259073842302879,0.19841068327558323,0.9702126964186844,0.04250332360390265,0.5355473165835974
0.7259073842302879,0.19841068333800177,0.9702126965328984,0.0425033236122515,0.5355473165203147
0.726253308137985,0.1991449964294374,0.9722089057957414,0.042719598567493654,0.5362876212487518
0.7268130247781601,0.20033893570673947,0.975441823335795,0.04307184427670231,0.5374871854634368
0.7271589486858573,0.20108042369084722,0.9774416951654251,0.04329097532114948,0.5382296113980191
0.7271589486858573,0.2010804237553312,0.9774416952947248,0.043290975330560366,0.5382296113424195
0.7275048725935545,0.20182466448604358,0.9794429367903051,0.04351120450282451,0.5389728333455668
0.7280645892337296,0.2030347180305212,0.982683871115003,0.04386987859257798,0.5401770571324562
0.7284105131414268,0.20378619493937053,0.9846886159300003,0.04409300094575748,0.540922324974906
0.7284105131414268,0.20378619500548462,0.9846886160730859,0.04409300095611968,0.5409223249265362
0.728756437049124,0.20454044603220972,0.9866946651102853,0.04431723515398074,0.5416683596529602
0.729316153689299,0.2057667389268329,0.9899432332995481,0.044682417918245274,0.5428770722528384
0.7296620775969962,0.20652827665195805,0.9919526026525866,0.044909580000114364,0.5436250755604293
0.7296620775969962,0.20652827671920465,0.9919526028079673,0.044909580011284436,0.5436250755186347
0.7300080015046934,0.20729260575233555,0.9939632020750278,0.04513786671974853,0.5443738158909218
0.7305677181448685,0.20853523860732903,0.9972189693225607,0.045509632980295686,0.5455868428307954
0.7309136420525657,0.2093068937492346,0.9992326832830554,0.04574087977320954,0.5463374730983606
0.7309136420525657,0.2093068938170699,0.999232683449175,0.045740879785020165,0.5463374730623637
0.7312595659602629,0.21008135315908655,1.0012475446204157,0.045973263011259036,0.5470888101197309
0.731819282600438,0.21134040142823893,1.0045100269835001,0.046351681882729666,0.548305974265745
0.7321652065081352,0.21212221491417219,1.0065277759284754,0.046587054795648515,0.5490591215834978
0.7321652065081352,0.21212221498209416,1.006527776103998,0.04658705480806313,0.5490591215540024
0.7325111304158324,0.21290684117695435,1.008546581700317,0.04682357495297352,0.5498129451140653
0.7330708470560074,0.2141823546597394,1.0118152492553827,0.047208709651469984,0.5510340677511467
0.7334167709637046,0.2149743514803527,1.0138366959104623,0.04744824641245606,0.5517896214794785
0.7334167709637046,0.21497435154778127,1.0138366960935774,0.04744824642540402,0.5517896214569805
0.7337626948714018,0.2157691651526162,1.0158591015925464,0.04768894018495047,0.5525458207990411
0.734322411511577,0.21706116769896297,1.0191333819855217,0.04808084788539622,0.5537707227310048
0.7346683354192741,0.21786335677257262,1.021158163701504,0.048324582464381705,0.5545285721777861
0.7346683354192741,0.2178633568389043,1.021158163890356,0.04832458247770009,0.5545285721617813
0.7350142593269713,0.21866836232495074,1.023183800065512,0.048569482774536585,0.5552870367040137
0.7355739759671464,0.21997685175691056,1.0264630824384469,0.048968214521444585,0.5565155393663627
0.7359198998748435,0.2207892259329017,1.0284908137033315,0.04921617708820188,0.5572755744788787
0.7359198998748435,0.2207892259975025,1.028490813895917,0.04921617710171776,0.5572755744688657
0.7362658237825407,0.2216044117934567,1.0305192893902728,0.04946531305275602,0.5580361944560414
0.7368255404227159,0.22292936005988084,1.0338029286672912,0.049870913728327845,0.5592681210197266
0.737171464330413,0.22375189626699943,1.0358332038279383,0.05012313064584487,0.560030233062626
0.737171464330413,0.2237518963292191,1.035833204022188,0.05012313065936145,0.5600302330579179
0.7375173882381102,0.22457723501036048,1.0378641081244384,0.050376527579570375,0.5607929002381559
0.7380771048782853,0.22591858858072913,1.04115142961632,0.050789035932153406,0.562028076698131
0.7384230287859824,0.22675124812535047,1.0431838257911041,0.05104552978819268,0.5627921589209312
0.7384230287859824,0.22675124818453063,1.0431838259848902,0.05104552980149033,0.5627921589206577
0.7387689526936796,0.2275866968132389,1.0452167315905387,0.051303209246262305,0.5635567672081742
0.7393286693338548,0.22894437731866646,1.0485070358841753,0.051722657982071964,0.5647950234444881
0.7396745932415519,0.22978710633684812,1.0505411160420344,0.051983447660346384,0.5655609717298838
0.7396745932415519,0.22978710639235816,1.0505411162333769,0.051983447673237725,0.5655609717335135
0.7400205171492491,0.23063260701287971,1.0525755829651586,0.052245427520538276,0.5663274178488196
0.7405802337894243,0.23200651213753026,1.0558681510551218,0.05267184346051752,0.5675685886490806
0.7409261576971214,0.2328592422020166,1.057903467234456,0.052936944252432984,0.568336302135129
0.7409261576971214,0.23285924225328003,1.0579034674214691,0.05293694426475491,0.5683363021423006
0.7412720816048186,0.23371472254150708,1.0599390448820782,0.05320323883843002,0.5691044862287322
0.7418317982449937,0.23510472716343772,1.063233143494125,0.05363664314088846,0.5703484122588686
0.7421777221526908,0.23596737604322526,1.0652692401262545,0.053906066897499105,0.5711177939236018
0.7421777221526908,0.23596737608965523,1.065269240306921,0.05390606690908246,0.5711177939339482
0.742523646060388,0.2368327501536367,1.067305471423586,0.05417668714160484,0.5718876201291806
0.7430833627005632,0.23823870772601324,1.0706003584682073,0.05461709558934923,0.5731341488403483
0.7434292866082604,0.2391111802933489,1.0726367757706103,0.05489085091364724,0.5739051060505146
0.7434292866082604,0.2391111803344405,1.0726367759431232,0.054890850924327106,0.5739051060635504
0.7437752105159575,0.239986349662355,1.0746732003764674,0.05516580456071813,0.5746764830409397
0.7443349271561326,0.24140809383324416,1.0779681304922886,0.05561322791491977,0.5759254695219059
0.7446808510638298,0.24229028311570153,1.0800044079047546,0.055891320394574624,0.5766979145412603
0.7446808510638298,0.24229028315098797,1.0800044080673852,0.05589132040418678,0.5766979145564519
0.7450267749715269,0.2431751377002703,1.0820405656499652,0.05617061224480112,0.5774707560157238
0.7455864916117021,0.24461248415015685,1.0853347957596948,0.0566250566585515,0.5787220637499421
0.7459324155193993,0.24550427251170326,1.0873704753696687,0.05690748913449881,0.5794959141880721
0.7459324155193993,0.24550427254078003,1.0873704755207854,0.056907489142860986,0.5794959142045915
0.7462783394270964,0.24639869195316083,1.0894059096731024,0.05719112132194639,0.5802701393075795
0.7468380560672715,0.24785144043174787,1.092698704488629,0.05765258881251912,0.5815236408560961
0.7471839799749687,0.24875270087407045,1.0947333344157693,0.05793936168359617,0.5822988200731902
0.7471839799749687,0.24875270089659568,1.0947333345539154,0.05793936169054054,0.5822988200902535
0.7475299038826658,0.2496565558307303,1.0967675956520317,0.05822733399021211,0.5830743538504438
0.748089620522841,0.2511244923756689,1.100058233077986,0.058695822965820606,0.5843299314470568
0.7484355444305382,0.2520350899455608,1.1020913707795306,0.05898693452536769,0.5851063688999496
0.7484355444305382,0.25203508996130597,1.1020913709036522,0.05898693453078605,0.5851063689171427
0.7487814683382353,0.2529482435259246,1.1041240195541748,0.059279244725705546,0.5858831425294128
0.7493411849784105,0.2544311428332102,1.1074117959161067,0.05975475055958755,0.5871406885787483
0.7496871088861077,0.25535093611725523,1.1094430113701452,0.06005019736003315,0.5879183201080822
0.7496871088861077,0.25535093612607423,1.1094430114794362,0.06005019736385515,0.5879183201251965
0.7500330327938048,0.2562732453955514,1.1114736216626084,0.060346841592872645,0.5886962712370618
0.7505927494339799,0.257770873311813,1.1147578566982368,0.06082935723832959,0.5899556887168869
0.7509386733416771,0.2586997159994335,1.1167867354271444,0.06112913447942085,0.5907344567741498
0.7509386733416771,0.25869971600125435,1.1167867355208698,0.06112913448157011,0.5907344567907616
0.7512845972493742,0.2596310335946146,1.118814897565641,0.061430107642123685,0.5915135297157896
0.7518443138895494,0.2611431497018608,1.1220949391285713,0.06191962428240337,0.592774732489586
0.7521902377972466,0.2620808921984064,1.124121085033,0.06222372621927005,0.5935545863084521
0.7521902377972466,0.26208089219325864,1.124121085110659,0.06222372621967834,0.5935545863240054
0.7525361617049438,0.2630210678969866,1.1261464084690154,0.06252902237998766,0.5943347321941284
0.7530958783451188,0.26454742815565807,1.1294216368897554,0.06302553010407624,0.5955976452263262
0.753441802252816,0.26549391922415677,1.1314446748615208,0.06333395046973143,0.5963785409361724
0.753441802252816,0.26549391921214266,1.1314446749228324,0.06333395046833341,0.5963785409499953
0.7537877261605131,0.26644280162624107,1.1334667907166787,0.06364356329301603,0.5971597178134086
0.7543474428006883,0.26798316104268644,1.1367366227765612,0.0641470517894182,0.5984242772925606
0.7546933667083855,0.26893824945226175,1.138756201060626,0.06445978422605404,0.5992061779733574
0.7546933667083855,0.26893824943357353,1.1387562011055132,0.06445978422281362,0.5992061779848732
0.7550392906160827,0.2698956876179206,1.140774764415123,0.06477370740569062,0.5999883508456415
0.7555990072562577,0.27144980290006676,1.144038656889749,0.06528416666498611,0.6012545042169386
0.7559449311639549,0.2724133390597034,1.1460544491736182,0.06560120515896405,0.6020373799003523
0.7559449311639549,0.272413339034621,1.1460544492021882,0.06560120515387965,0.6020373799091242
0.7562908550716521,0.2733791841350709,1.1480691410770687,0.06591943285306241,0.602820520713942
0.7568505717118272,0.2749468163032584,1.1513265938201016,0.06643685387105518,0.6040882266279568
0.7571964956195244,0.27591865386043946,1.1533383010330005,0.06675819318626418,0.604872054247107
0.7571964956195244,0.27591865382930586,1.1533383010454905,0.06675819317934951,0.6048720542527072
0.7575424195272216,0.2768927606630893,1.1553488302209887,0.06708072044922204,0.6056561418270779
0.7581021361673967,0.2784736775829686,1.1585993887637331,0.06760509592149186,0.6069253700051199
0.7584480600750939,0.27945367496679563,1.160606740571841,0.06793073202543959,0.6077101332941055
0.7584480600750939,0.2794536749300263,1.1606067405687088,0.06793073201670682,0.6077101332959418
0.7587939839827911,0.2804359035101598,1.1626128448752673,0.06825755523113809,0.6084951532308455
0.7593537006229661,0.28202988231708087,1.1658561025258467,0.06878888023150827,0.6097658842598304
0.7596996245306633,0.28301790420856265,1.1678588585176732,0.0691188107098415,0.6105515736109243
0.7596996245306633,0.2830179041666092,1.167858858499585,0.0691188106993118,0.6105515736084175
0.7600455484383605,0.28400812114921903,1.1698603059619654,0.06944992796208248,0.6113375181056285
0.7606052650785357,0.28561495053728175,1.1730959054001786,0.06998820059660937,0.6126097431607814
0.7609511889862328,0.2866108692496524,1.1750938559584192,0.07032242505074938,0.6133963554387661
0.7609511889862328,0.28661086920303747,1.1750938559262476,0.0703224250384811,0.6133963554315184
0.76129711289393,0.28760894924008285,1.1770904455495552,0.07065783657547114,0.6141832231069522
0.761856829534105,0.289228431590144,1.1803180799154536,0.07120305860475344,0.615456943611036
0.7622027534418022,0.2902321283446391,1.1823110467772955,0.07154157902839259,0.6162444819293045
0.7622027534418022,0.2902321282939101,1.1823110467318123,0.07154157901449203,0.6162444819172798
0.7625486773494994,0.29123795527744756,1.1843026089757607,0.07188128754341633,0.6170322775661117
0.7631083939896746,0.29286990860143025,1.1875220224575636,0.0724334649662231,0.618307504790451
0.7634543178973717,0.29388127468579706,1.189509858969312,0.07277628609669735,0.6190959782526642
0.7634543178973717,0.2938812746315731,1.1895098589116122,0.07277628608131327,0.6190959782360235
0.7638002418050689,0.29489474281912864,1.1914962558642321,0.07312029715612783,0.6198847125682366
0.764359958445244,0.29653900250940585,1.194707243813532,0.07367944075123403,0.621161467190956
0.7647058823529411,0.29755794031306115,1.1966898348988535,0.07402657039403805,0.6219508906076797
0.7647058823529411,0.29755794025593474,1.1966898348300727,0.07402657037736596,0.62195089058701
0.7650518062606383,0.2985789552689895,1.198670960096815,0.07437489270413582,0.6227405799341381
0.7656115229008135,0.3002353756331291,1.2018733686785072,0.0749410185211021,0.6240188915369177
0.7659574468085106,0.3012617995459637,1.203850630521489,0.07529246784153931,0.6248092851052952
0.7659574468085106,0.30126179948652976,1.203850630442794,0.0752924678236967,0.624809285080494
0.7663033707162078,0.302290279171934,1.2058264087567052,0.0756451135440014,0.6255999510736554
0.766863087356383,0.303958734748785,1.2090201341719475,0.07621824334476715,0.6268798576208036
0.7672090112640801,0.3049925719257366,1.2109920136476207,0.07657402712904288,0.6276712465942293
0.7672090112640801,0.30499257186458684,1.2109920135601526,0.07657402711015689,0.6276712465652678
0.7675549351717773,0.30602844702099424,1.21296240014515,0.07693101205226975,0.628462915793839
0.7681146518119524,0.3077088336742678,1.2161473874618467,0.07751117369716215,0.6297444630661253
0.7684605757196495,0.3087500246606807,1.2181138613297902,0.07787131057858974,0.630536877399209
0.7684605757196495,0.308750024598391,1.2181138612346447,0.07787131055880266,0.6305368773661992
0.7688064996273467,0.30979323956316546,1.220078840937128,0.07823265445438943,0.6313295810191345
0.7693662162675219,0.31148547534976845,1.223255082558305,0.07881988223204271,0.6326128220227245
0.769712140175219,0.3125339745681265,1.2252161564412924,0.07918439488214468,0.633406296000021
0.769712140175219,0.31253397450524173,1.2252161563395394,0.07918439486158607,0.6334062959630172
0.7700580640829162,0.31358448760343927,1.227175742552598,0.07955012152720226,0.6342000694546618
0.7706177807230913,0.3152885134207183,1.2303432763652353,0.08014445642776269,0.6354850638089901
0.7709637046307884,0.31634428952219296,1.2322989835398888,0.08051337171246314,0.6362796356627041
0.7709637046307884,0.31634428945921855,1.2322989834325888,0.08051337169124767,0.6362796356217065
0.7713096285384856,0.3174020733185128,1.2342532168390765,0.08088350917482684,0.637074518206284
0.7718693451786608,0.3191178533373202,1.2374121240851712,0.08148499910674424,0.6383613315157535
0.772215269086358,0.32018088942289735,1.2393625241104282,0.0818583482078874,0.6391570430345727
0.772215269086358,0.32018088936033706,1.2393625239987405,0.08185834818618277,0.6391570429899862
0.7725611929940551,0.32124593109717736,1.2413114711594553,0.08223292887905585,0.6399530773681635
0.7731209096342302,0.3229734529905111,1.244461874071764,0.08284162883056903,0.6412417805822179
0.7734668335419274,0.3240437467082551,1.2464070512814986,0.08321944733370228,0.6420386767147438
0.7734668335419274,0.32404374664654584,1.246407051166446,0.08321944731165916,0.6420386766669477
0.7738127574496245,0.3251160479304201,1.2483508029801982,0.0835985080273609,0.6428359085895715
0.7743724740897997,0.3268553229080496,1.2514928622222021,0.08421448017392962,0.6441265773543844
0.7747183979974969,0.3279328864327809,1.2534329241044815,0.08459680812269253,0.6449247058058711
0.7747183979974969,0.327932886372335,1.2534329239869888,0.08459680810044304,0.6449247057551271
0.775064321905194,0.3290124633746211,1.2553715940430399,0.08498039012033752,0.6457231836197717
0.7756240385453692,0.33076352603808457,1.2585055059959565,0.08560370388131154,0.6470158976314625
0.7759699624530664,0.33184838594438804,1.2604405814893813,0.08599058580177255,0.6478153084657694
0.7759699624530664,0.3318483858855631,1.2604405813703259,0.08599058577942853,0.6478153084122741
0.7763158863607635,0.33293526912460747,1.2623743042255735,0.08637873486864252,0.6486150828640028
0.7768756030009386,0.33469817715848965,1.2655002981630292,0.08700946691562164,0.6499099252221208
0.7772215269086358,0.3357903741950985,1.2674305358901372,0.0874009518109775,0.6507106704627903
0.7772215269086358,0.33579037413820756,1.2674305357703117,0.08740095178863316,0.6507106704066801
0.7775674508163329,0.336884608228067,1.2693594651692817,0.08779371818307345,0.6515117939407175
0.7781271674565081,0.33865944194125197,1.2724778003530526,0.0884319524028596,0.6528088505074082
0.7784730913642053,0.33975903071648916,1.2744033668130743,0.08882809372092204,0.65361098374339
0.7784730913642053,0.33975903066179935,1.2744033666931787,0.08882809369864708,0.6536109836846968
0.7788190152719024,0.3408606739748804,1.2763276737534015,0.08922553206537252,0.6544135102539578
0.7793787319120775,0.3426475357082861,1.2794386364852894,0.08987135948118981,0.6557128690230977
0.7797246558197747,0.343754584296505,1.2813597142268969,0.0902722150568593,0.6565164450213932
0.7797246558197747,0.34375458424423855,1.2813597141075512,0.09027221503470155,0.6565164449600687
0.7800705797274718,0.3448637084975921,1.28327958548993,0.09067438440780588,0.6573204295896433
0.780630296367647,0.3466627219140498,1.2863834861500587,0.0913279030622199,0.6586221800686101
0.7809762202753442,0.34777731139271034,1.2883002719421015,0.0917335350370982,0.659427254395505
0.7809762202753442,0.3477773113430591,1.288300271823926,0.09173353501511299,0.6594272543316088
0.7813221441830414,0.3488940011179384,1.290215907905691,0.0921404987093427,0.6602327527422577
0.7818818608232164,0.35070531038961555,1.2933130780045026,0.09280181351244536,0.6615369853492334
0.7822277847309136,0.3518275343163979,1.2952257810209016,0.09321228823381118,0.6623436140019783
0.7822277847309136,0.35182753426951585,1.2952257809044232,0.09321228821205006,0.6623436139356084
0.7825737086386108,0.35295188647351616,1.2971373939706652,0.0936241137166105,0.6631506821797057
0.7831334252787859,0.35477565538098277,1.3002281832375056,0.0942933362626374,0.6644574876577896
0.7834793491864831,0.35590561921894626,1.3021370232683656,0.09470872416331644,0.6652657267055784
0.7834793491864831,0.35590561917498964,1.3021370231540177,0.09470872414190676,0.6652657266373542
0.7838252730941803,0.35703774245406117,1.3040448356177525,0.09512548299513132,0.6660744207411826
0.7843849897343554,0.3588741534096034,1.3071296091442963,0.09580273135044233,0.6673838895907981
0.7847309136420526,0.360011973909229,1.309034814846455,0.09622310681244424,0.6681937948312887
0.7847309136420526,0.36001197386829176,1.3090348147346247,0.09622310679144226,0.6681937947614274
0.7850768375497498,0.3611519879787893,1.3109390574008786,0.09664487444078014,0.6690041703886189
0.7856365541899248,0.3630012409894956,1.3140181928610415,0.0973302729081307,0.6703163923270666
0.785982478097622,0.3641470455353431,1.3159200000580968,0.09775571411122727,0.6711280189539488
0.785982478097622,0.3641470454975337,1.3159199999492623,0.09775571409073483,0.6711280188829442
0.7863284020053192,0.3652950806437629,1.3178209103292284,0.09818256973707677,0.6719401310034667
0.7868881186454943,0.36715739222288946,1.3208947952844987,0.0988762485969504,0.6732551944434625
0.7872340425531915,0.36831131815126117,1.3227934453230652,0.0993068373547485,0.6740685967323733
0.7872340425531915,0.368311318116628,1.322793445217584,0.09930683733482921,0.6740685966605507
0.7875799664608887,0.3694675142616334,1.3246912659017975,0.09973886376527186,0.6748824992408071
0.7881396831010637,0.3713431162985719,1.3277602952029444,0.10044095899677433,0.676200490788259
0.7884856070087609,0.37250531019090255,1.3296560333687066,0.10087678057978142,0.6770157217898708
0.7884856070087609,0.37250531015949867,1.3296560332669394,0.1008767805604793,0.6770157217174038
0.7888315309164581,0.3736698163131672,1.331551010359654,0.10131406396892192,0.6778314674205055
0.7893912475566333,0.3755589549127297,1.3346155836556155,0.10202471695548072,0.6791524714088409
0.7897371714643304,0.3767295718728663,1.3365086576595009,0.10246585990593002,0.6799695826673042
0.7897371714643304,0.37672957184471767,1.3365086575616958,0.10246585988729758,0.6799695825944645
0.7900830953720276,0.3779025453368068,1.338401039185709,0.10290848968599808,0.6807872224985981
0.7906428120122027,0.3798054796339323,1.3414615585427574,0.10362784690398825,0.6821113205361587
0.7909887359198998,0.3809846825508081,1.3433522170738958,0.10407440284016871,0.682930361815067
0.7909887359198998,0.38098468252593853,1.3433522169802596,0.10407440282228245,0.6829303617422781
0.791334659827597,0.3821662882657879,1.3452422518493914,0.10452247144416071,0.683749945072783
0.7918943764677722,0.38408328922274027,1.3482991194847467,0.10525068413896618,0.6850772156213786
0.7922403003754693,0.3852712480242404,1.3501876108364546,0.10570274755239387,0.6858982346493665
0.7922403003754693,0.38527124800265844,1.3501876107472386,0.10570274753530098,0.6858982345768743
0.7925862242831665,0.3864616577311929,1.3520755468122831,0.10615635022927253,0.6867198084571083
0.7931459409233417,0.3883930069234993,1.3551291629449762,0.10689357407965701,0.6880503264359208
0.7934918648310388,0.38958989782407694,1.3570157337124629,0.10735124212509059,0.6888733686670573
0.7934918648310388,0.3895898978057737,1.357015733627828,0.10735124210882074,0.6888733685950175
0.793837788738736,0.39078928934169743,1.3589018167943177,0.10781047672779749,0.6896969778100189
0.7943975053789111,0.39273527773610367,1.3619525776118466,0.10855687149920391,0.6910308142228322
0.7947434292866082,0.3939412824804509,1.3638374714612556,0.10902024377815486,0.6918559226117978
0.7947434292866082,0.39394128246540716,1.3638374713813066,0.1090202437627141,0.6918559225402293
0.7950893531943054,0.3951498389484185,1.365721944298527,0.10948521054562685,0.6926816093168059
0.7956490698344806,0.39711076567797615,1.3687702400407016,0.11024093973451214,0.694018830906667
0.7959949937421777,0.3983260707838751,1.3706536965511404,0.11071011807357047,0.6948460457013363
0.7959949937421777,0.39832607077206356,1.370653696475961,0.11071011805895704,0.6948460456302229
0.7963409176498749,0.39954397990566193,1.3725367973983222,0.11118091940751888,0.6956738494331107
0.79690063429005,0.4015201510447589,1.3755830105560671,0.11194614987715434,0.6970145183614666
0.7972465581977471,0.40274494704630726,1.3774652641316272,0.11242123810108329,0.6978438769100014
0.7972465581977471,0.40274494703770186,1.3774652640613607,0.11242123808731137,0.6978438768394243
0.7975924821054443,0.4039724003327946,1.3793472257795838,0.11289797833777704,0.6986738341825526
0.7981521987456195,0.4059641276744025,1.3823917294059989,0.11367287994628296,0.7000180077330173
0.7984981226533167,0.40719860836714633,1.384273008256895,0.11415398364654412,0.700849544306512
0.7984981226533167,0.4071986083617212,1.3842730081917167,0.11415398363365196,0.7008495442366979
0.7988440465610138,0.40843580038250193,1.3861540570329485,0.11463676882420666,0.7016816885104639
0.7994037632011889,0.41044340021954273,1.3891972131642145,0.11542151404544762,0.7030294188170017
0.799749687108886,0.41168776190844136,1.3910777383545376,0.11590874034437106,0.7038631644468762
0.799749687108886,0.41168776190619444,1.3910777382946418,0.1159087403324396,0.7038631643782634
0.8000956110165832,0.41293488951905866,1.3929580931885859,0.11639767796632917,0.7046975256916198
0.8006553276567584,0.4149586814313331,1.3960002513713043,0.1171924415041089,0.7060488594904949
0.8010012515644556,0.41621312218240913,1.397880235932412,0.11768589881501308,0.7068848418205097
0.8010012515644556,0.4162131221832981,1.397880235877888,0.11768589880405408,0.7068848417531743
0.8013471754721527,0.4174703838095047,1.3997601074874908,0.11818109760854652,0.7077214467893463
0.8019068921123279,0.4195106894564931,1.402801603407589,0.11898605600421541,0.7090764251941387
0.8022528160200251,0.4207754083522956,1.4046812515127913,0.11948585378740001,0.7099146683458276
0.8022528160200251,0.4207754083562837,1.4046812514636948,0.11948585377740414,0.7099146682797095
0.8025987399277222,0.42204300322898747,1.406560841377379,0.11998742345898167,0.7107535401663811
0.8031584565678973,0.4241001451518126,1.409601995592036,0.120802754694396,0.7121121984711476
0.8035043804755945,0.42537534155329526,1.411481501795756,0.12130900321084226,0.7129527229286015
0.8035043804755945,0.4253753415603656,1.4114815017521634,0.12130900320188584,0.7129527228641128
0.8038503043832916,0.42665346898787126,1.4133610017389204,0.12181705419853066,0.7137938810594415
0.8044100210234668,0.4287277694199263,1.4164021185047917,0.12264293729277484,0.7151562485602005
0.804755944931164,0.43001364223317945,1.4182816670392457,0.12315574735362438,0.7159990710645983
0.804755944931164,0.4300136422433095,1.418281667001282,0.12315574734576351,0.7159990710020299
0.8051018688388611,0.43130250087742306,1.4201612583236858,0.12367039057603152,0.7168425311958654
0.8056615854790362,0.43339428056346696,1.4232026245177742,0.12450700517665944,0.7182086310344516
0.8060075093867334,0.4346910275116891,1.425082388645993,0.1250264878891708,0.7190537644914283
0.8060075093867334,0.43469102752484656,1.4250823886137287,0.12502648788243678,0.7190537644309349
0.8063534332944305,0.43599081463417544,1.4269622413962268,0.12554783449029783,0.7198995384549594
0.8069131499346057,0.43810039165813186,1.4300041255259288,0.12639536045961935,0.7212693874869381
0.8072590738423029,0.43940820855968077,1.4318842669499234,0.12692162697067502,0.7221168408909939
0.8072590738423029,0.4394082085758295,1.431884266923399,0.12692162696507867,0.7221168408326148
0.80760499775,0.44071911932598273,1.4337645395759482,0.1274497880627815,0.7229649365887386
0.8081647143901751,0.44284680795063014,1.436807190879421,0.12830840506011204,0.7243385452741948
0.8085106382978723,0.4441658880043474,1.438687859203711,0.12884156629692195,0.7251883236453139
0.8085106382978723,0.44416588802346535,1.4386878591829408,0.12884156629253415,0.7251883235894033
0.8088565622055695,0.44548811476400363,1.4405686978785246,0.12937665270024304,0.7260387449886294
0.8094162788457446,0.44763422428076327,1.443612345509012,0.13024653975879114,0.7274161173001513
0.8097622027534418,0.4489647573575045,1.4454936777548388,0.1307867061665199,0.7282682216322398
0.8097622027534418,0.4489647573795419,1.4454936777398077,0.13078670616336022,0.7282682215788986
0.810108126661139,0.45029848893756264,1.4473752159428184,0.13132882814639066,0.7291209684949689
0.8106678433013141,0.4524633225275931,1.4504200682348254,0.13221016324619528,0.7305021018478939
0.8110137672090113,0.4538054944689651,1.452302188404783,0.13275744452301133,0.7313565290695836
0.8110137672090113,0.4538054944938763,1.452302188395469,0.13275744452106802,0.7313565290187308
0.8113596911167085,0.455150915474864,1.454184546440188,0.13330671152435772,0.7322115972527342
0.8119194077568835,0.45733476908311865,1.4572307902572963,0.1341996711623195,0.7335964824594898
0.8122653316645807,0.4586887610088132,1.4591138089502815,0.13475417599293296,0.7344532254102027
0.8122653316645807,0.4586887610365494,1.459113808946692,0.13475417599222375,0.7344532253619261
0.8126112555722779,0.46004605113397207,1.4609970936656034,0.13531069637281887,0.7353106066191103
0.813170972212453,0.46224921235663513,1.4640448938269555,0.13621545512829494,0.7366992278572119
0.8135168961201502,0.4636151999798192,1.4659289079008604,0.13677729091486918,0.7375582752723757
0.8135168961201502,0.46361520001034173,1.465928907903081,0.13677729091543853,0.7375582752268881
0.8138628200278474,0.46498453332353823,1.4678132123027618,0.13734117167316776,0.7384179571065712
0.8144225366680224,0.4672072803098488,1.4708627110859855,0.13825790177103944,0.739810291908057
0.8147684605757196,0.4685854332619066,1.4727478033675772,0.13882717436253947,0.7406716284165026
0.8147684605757196,0.4685854332951691,1.472747803375636,0.13882717436442654,0.740671628373994
0.8151143844834168,0.46996697765676154,1.4746332063596848,0.1393985208709345,0.7415335943706648
0.815674101123592,0.4722095780262311,1.4776845230787685,0.14032739174192677,0.7429296136287373
0.8160200250312891,0.4736000591911088,1.4795707621188354,0.14090420516168975,0.7437932197598798
0.8160200250312891,0.47360005922705667,1.4795707621327219,0.14090420516493116,0.7437932197205338
0.8163659489389863,0.4749939755401611,1.4814573282692731,0.14148312089080797,0.7446574492335089
0.8169256655791614,0.4772566853167963,1.4845105589259524,0.14242429872995777,0.7460571172272764
0.8172715894868585,0.4786596501766081,1.4863979988006726,0.14300875490269865,0.7469229694310646
0.8172715894868585,0.47865965021519175,1.4863979988203957,0.14300875490732104,0.7469229693949992
0.8176175133945557,0.4800660918024413,1.4882857781561256,0.1435953411490139,0.7477894377515568
0.8181772300347309,0.4823491543688292,1.4913409951653873,0.1445489884732369,0.749192712187836
0.818523153942428,0.4837647503619421,1.493229675322773,0.1451411869513443,0.7500607828637416
0.818523153942428,0.4837647504030961,1.4932296753482517,0.14514118695739323,0.7500607828311935
0.8188690778501252,0.4851838623680186,1.4951187032666584,0.14573554256309387,0.7509294613170353
0.8194287944903004,0.48748750743887553,1.4981759552517353,0.14670181776708283,0.752336293384284
0.8197747183979975,0.4889158733301448,1.500065900400162,0.14730185545598543,0.7532065509178026
0.8197747183979975,0.48891587337379305,1.5000659004313301,0.14730185546344501,0.7532065508887033
0.8201206423056947,0.490347791975055,1.5019561975533664,0.1479040765589006,0.7540774067889796
0.8206803589458698,0.4926722345938931,1.505015509211699,0.14888313347219034,0.7554877412308099
0.8210262828535669,0.4941134998601937,1.506906729253055,0.14949110435683785,0.7563601500421231
0.8210262828535669,0.49411349990625963,1.5069067292898197,0.14949110436571528,0.756360150016524
0.8213722067612641,0.49555835194724046,1.508798301418707,0.15010128408026394,0.7572331466640506
0.8219319234014393,0.4979037915073843,1.511859673456488,0.15109327152408022,0.7586469218614066
0.8222778473091364,0.49935807573813185,1.5137521634605313,0.15170926639525725,0.7595214424589334
0.8222778473091364,0.4993580757865444,1.5137521635028601,0.15170926640559368,0.7595214424370468
0.8226237712168336,0.5008159780203573,1.5156450016097935,0.1523274945988926,0.760396539268865
0.8231834878570087,0.5031825973120498,1.5187084107430746,0.15333255594453774,0.7618136873354954
0.8235294117647058,0.5046500096265019,1.5206021509631258,0.1539566621263631,0.7626902763774269
0.8235294117647058,0.5046500096771891,1.5206021510109804,0.1539566621382038,0.7626902763594801
0.823875335672403,0.5061210682288726,1.5224962312622927,0.15458302512823183,0.7635674289808856
0.8244350523125782,0.5085090325146588,1.5255616302836572,0.15560129785735552,0.7649878758686062
0.8247809762202754,0.5099896709969395,1.5274565862117488,0.15623359893589434,0.7658664862294434
0.8247809762202754,0.509989671049802,1.5274565862650256,0.15623359894924727,0.7658664862155151
0.8251269001279725,0.5114739808563713,1.5293518700878521,0.15686817924130947,0.7667456464679882
0.8256866167681476,0.5138834369757392,1.532419187995249,0.15789979450817102,0.7681693120789647
0.8260325406758448,0.5153773881283209,1.534315310455391,0.15854037006151311,0.7690498929205984
0.8260325406758448,0.5153773881832693,1.5343153105139695,0.1585403700763699,0.7690498929106716
0.8263784645835419,0.5168750324526572,1.5362117447001327,0.15918324609375648,0.7699310089442983
0.8269381812237171,0.5193061079593977,1.539280886888105,0.16022832829192313,0.7713578072552284
0.8272841051314143,0.5208134461780006,1.5411781121686494,0.16087725362363,0.7722403041061575
0.8272841051314143,0.5208134462349284,1.5411781122323813,0.16087725363997063,0.7722403041001854
0.8276300290391114,0.5223244959269315,1.5430756290810106,0.16152849945789122,0.7731233204525393
0.8281897456792866,0.5247772982613758,1.54614647759207,0.1625871657904006,0.7745531596405913
0.8285356695869838,0.5262980853307767,1.548044727613381,0.1632445116643821,0.7754375144733021
0.8285356695869838,0.5262980853895824,1.5480447276821572,0.1632445116822049,0.77543751447132
0.8288815934946809,0.5278225987174552,1.5499432451765502,0.16390419676339518,0.7763223721457859
0.829441310134856,0.5302972144129452,1.5530156590072655,0.16497655681684928,0.7777551547177335
0.8297872340425532,0.5318314990247641,1.554914841523184,0.16564238919537014,0.778641306029794
0.8297872340425532,0.5318314990853537,1.5549148415969072,0.1656423892146872,0.7786413060318909
0.8301331579502503,0.5333695210399626,1.5568142636153977,0.166310578148354,0.7795279425794807
0.8306928745904255,0.5358660149663226,1.559888079076049,0.16739673347193837,0.7809635655027439
0.8310387984981227,0.5374138322597535,1.5617880879073751,0.16807111325642418,0.7818514483973533
0.8310387984981227,0.5374138323220081,1.561788087985889,0.16807111327721005,0.7818514484034768
0.8313847224058198,0.5389653942188906,1.5636883045435923,0.168747865520607,0.7827397980030295
0.8319444390459949,0.5414838088627194,1.5667633356662811,0.16984790920943862,0.7841781528342043
0.8322903629536921,0.5430451799879747,1.568664050963046,0.17053089198391538,0.7850676990986812
0.8322903629536921,0.5430451800518077,1.568664051046235,0.17053089200620083,0.7850676991089942
0.8326362868613892,0.5446102991010653,1.5705649385649691,0.17121626162885764,0.7859576926449405
0.8331960035015644,0.5471506538845288,1.5736409775577438,0.17233027791312247,0.7873986656584132
0.8335419274092616,0.5487255855909561,1.5755422660902556,0.17302191369183426,0.7882898038438304
0.8335419274092616,0.5487255856562834,1.575542266178062,0.1730219137156721,0.7882898038585878
0.8338878513169588,0.5503042645575835,1.5774436877846596,0.17371594914803054,0.7891813689999718
0.8344475679571339,0.552866555196734,1.58052050552772,0.17484401298703262,0.7906248413091995
0.8347934918648311,0.5544550394445169,1.5824222210014507,0.17554434596432444,0.791517496802781
0.8347934918648311,0.5544550395112468,1.5824222210937955,0.17554434598974544,0.7915174968221418
0.8351394157725283,0.556047266071857,1.5843240269410852,0.1762470897739617,0.7924105580944698
0.8356991324127033,0.5586314639717613,1.5874013735177908,0.17738926645423186,0.7938564057644938
0.8360450563204005,0.560233477566195,1.5893033569080954,0.17809833475699574,0.7947505008568163
0.8360450563204005,0.560233477634235,1.5893033570048405,0.17809833478402612,0.7947505008809155
0.8363909802280977,0.5618392244093676,1.5912053846114917,0.17880982332671472,0.7956449797301365
0.8369506968682728,0.5644452760954319,1.5942829898689306,0.1799661680638412,0.7970930738793798
0.83729662077597,0.5660607803436756,1.5961850697738391,0.18068400350646074,0.7979885278254092
0.83729662077597,0.5660607804129525,1.596185069874843,0.18068400353512967,0.7979885278543639
0.8376425446836672,0.5676800043688215,1.598087144482406,0.18140426686316213,0.7988843427066699
0.8382022613238422,0.5703078309548655,1.6011647186180165,0.18257482440808928,0.8003345495993128
0.8385481852315394,0.5719367713450165,1.603066711625629,0.18330145224966699,0.8012312786717635
0.8385481852315394,0.5719367714154554,1.6030667117307662,0.18330145227998104,0.8012312787055912
0.8388941091392366,0.5735694136139817,1.6049686466741329,0.18403051379786137,0.802128345017173
0.8394538257794117,0.5762189103033131,1.6080458808402232,0.18521531804452535,0.8035805261364591
0.8397997496871089,0.5778612162027996,1.6099475919050101,0.18595075674656902,0.8044784436671292
0.8397997496871089,0.5778612162743333,1.6099475920141653,0.18595075677852435,0.8044784437057907
0.8401456735948061,0.5795072015765971,1.6118491890996756,0.18668863302626112,0.8053766740014592
0.8407053902349811,0.5821782371926105,1.614925756018376,0.18788770661993376,0.8068306861055515
0.8410513141426783,0.5838338215642667,1.6168269788426308,0.1886319676042211,0.8077297025154319
0.8410513141426783,0.5838338216368395,1.6168269789556933,0.18863196763781173,0.8077297025588643
0.8413972380503755,0.5854930584236263,1.6187280288432115,0.18937866804858264,0.8086290064585192
0.8419569546905507,0.5881854749666124,1.6218035834250473,0.19059202199317973,0.8100847016155851
0.8423028785982478,0.5898542340999392,1.623704100840816,0.19134510939850644,0.8109847244314551
0.8423028785982478,0.5898542341735135,1.6237041009576962,0.191345109433746,0.8109847244796556
0.842648802505945,0.5915266140802351,1.6256043835417324,0.1921006360900294,0.8118850087105834
0.8432085191461202,0.5942402263056203,1.628678563499894,0.19332826935218056,0.8133422343102662
0.8435544430538173,0.5959220395601492,1.6305781478464478,0.19409017978862414,0.8142431681662687
0.8435544430538173,0.5959220396347168,1.630578147967145,0.1940901798255584,0.8142431682193286
0.8439003669615145,0.597607437297524,1.6324774327521483,0.1948545272124648,0.8151443366134634
0.8444600836016896,0.6003420323100301,1.6355498592041606,0.19609642631967716,0.8166029353513956
0.8448060075093867,0.6020367618668869,1.637448272695556,0.19686714861830468,0.817504681972531
0.8448060075093867,0.6020367619424958,1.637448272820133,0.1968671486571043,0.8175046820309801
0.8451519314170839,0.6037350347511083,1.6393463192841558,0.19764030341034475,0.8184066355028685
0.8457116480572591,0.6064903716069353,1.6424165973306657,0.1988964420396166,0.8198664453346047
0.8460575719649562,0.6081978622241644,1.6443135924076382,0.1996759569962368,0.8207689035029935
0.8460575719649562,0.6081978623008343,1.6443135925361008,0.19967595703695995,0.8207689035669194
0.8464034958726534,0.6099088501546728,1.6462101504781699,0.20045789768530403,0.8216715400771278
0.8469632125128285,0.6126846594662928,1.6492778697522266,0.20172823624056369,0.8231323941433771
0.8473091364205256,0.6144047382330424,1.6511731894122417,0.2025165163502547,0.824035459641266
0.8473091364205256,0.6144047383108437,1.6511731895446233,0.20251651639297513,0.824035459710748
0.8476550603282228,0.6161282633713061,1.6530679994071205,0.20330721308927258,0.8249386742008243
0.848214776968398,0.6189242469033875,1.656132734581386,0.20459169826134183,0.8264004007152675
0.8485607008760951,0.6206567229878193,1.658026112682757,0.20538870744309387,0.827303966250297
0.8485607008760951,0.6206567230668394,1.6580261128191203,0.20538870748788005,0.8273039663253656
0.8489066247837923,0.6223925895027702,1.659918905983573,0.2061881217301551,0.8282076506360678
0.8494663414239674,0.6252084197528713,1.662980217228953,0.2074866860367004,0.8296700727363626
0.8498122653316645,0.6269530841373258,1.6648713787609768,0.20829237934330952,0.8305740278394017
0.8498122653316645,0.6269530842176873,1.6648713789014218,0.20829237939024745,0.8305740279201073
0.8501581892393617,0.6287010779355746,1.6667618779481095,0.20910046372720328,0.8314780706827046
0.8507179058795369,0.6315363976859623,1.6698193113304527,0.2104130250262645,0.832941006239891
0.851063829787234,0.6332930228819696,1.6717079726434612,0.21122734833711268,0.8338452371378815
0.851063829787234,0.6332930229638412,1.6717079727881472,0.21122734838634316,0.833845237224426
0.8514097536949312,0.6350529113160288,1.6735958917139573,0.21204404610472846,0.8347495237259315
0.8519694703351064,0.6379073331456715,1.6766489795195088,0.2133705070768138,0.8362127851103136
0.8523153942428036,0.6396756728815641,1.6785348485085037,0.2141933967698967,0.837117174571506
0.8523153942428036,0.6396756729651528,1.6785348486576006,0.2141933968215833,0.8371171746641201
0.8526613181505007,0.6414472044284596,1.6804198930457293,0.2150186416119401,0.8380215866850859
0.8532210347906758,0.644320310171778,1.683468154024179,0.21635888920386415,0.8394849804834732
0.853566958698373,0.6461000990439241,1.6853509302586223,0.21719027180239261,0.840389407631198
0.853566958698373,0.6461000991294679,1.685350930412332,0.21719027185667658,0.840389407729975
0.8539128826060701,0.6478830029446809,1.6872327975457786,0.21802398745229315,0.8412938233498813
0.8544725992462453,0.6507743430821942,1.6902757370587287,0.21937789227687693,0.8427571500355273
0.8548185231539425,0.652565296161304,1.6921551118519769,0.22021768406731027,0.8436614901326133
0.8548185231539425,0.6525652962490904,1.692155112010547,0.22021768412435475,0.8436614902376588
0.8551644470616396,0.6543592820134279,1.6940334909240318,0.22105978391036785,0.8445657836096516
0.8557241637018147,0.6572683749809353,1.697070600990511,0.22242719959430016,0.8460288371578503
0.8560700876095119,0.6590701873642134,1.6989462574028258,0.22327530621051506,0.846932961356699
0.8560700876095119,0.6590701874545857,1.6989462575665906,0.22327530627056616,0.8469329614683542
0.856416011517209,0.6608749446566637,1.7008208290292721,0.2241256928575221,0.8478370025586286
0.8569757281573842,0.6638012760542221,1.7038515882537055,0.2255064553280958,0.8492995700029187
0.8573216520650814,0.6656136223514741,1.7057232010198171,0.22636277129581933,0.8502033450582296
0.8573216520650814,0.66561362244484,1.7057232011892214,0.22636277135913646,0.8502033451767861
0.8576675759727785,0.6674288199308147,1.7075936376105145,0.22722133611603756,0.8511069994684648
0.8582272926129536,0.6703718416145505,1.710617510982271,0.22861526281943814,0.8525688603985513
0.8585732165206508,0.672194375357908,1.7124847463571036,0.22947967105610337,0.8534721483422024
0.8585732165206508,0.6721943754547006,1.712484746532596,0.229479671122959,0.8534721484679537
0.8589191404283479,0.6740196608145914,1.7143507117839183,0.23034629366345985,0.8543752766242501
0.8594788570685231,0.6769787898511508,1.7173671503356174,0.23175318270328757,0.8558362026166427
0.8598247809762203,0.6788111428149913,1.719229665849074,0.2326255539662441,0.8567388603903848
0.8598247809762203,0.678811142915736,1.7192296660312183,0.23262555403697927,0.8567388605237445
0.8601707048839174,0.6806461417765312,1.7210908151745292,0.2335001016523496,0.8576413180088667
0.8607304215240926,0.6836207592412409,1.7240992554877572,0.23491973083967035,0.8591010719905972
0.8610763454317898,0.6854625406619288,1.7259566996043574,0.23579992311810946,0.8600029510380145
0.8610763454317898,0.6854625407671954,1.7259566997937414,0.23579992319309775,0.8600029511794389
0.861422269339487,0.6873068559824732,1.7278126787131929,0.2366822502271185,0.8609045878379616
0.861981985979662,0.6902963055803002,1.7308125422595277,0.23811437603005026,0.862362923374907
0.8623279098873592,0.6921471012600787,1.7326645539311547,0.23900223387099362,0.8632638691828712
0.8623279098873592,0.6921471013704982,1.7326645541284094,0.23900223395061143,0.8632638693327288
0.8626738337950564,0.6940003120896412,1.7345149990521473,0.23989218110638685,0.8641645289181117
0.8632335504352315,0.6970038985736754,1.7375056913540132,0.24133653748687975,0.8656211894249893
0.8635794743429287,0.6988632698550766,1.7393518994598842,0.24223189124949224,0.8665210410175225
0.8635794743429287,0.6988632699713601,1.7393518996657251,0.24223189133419587,0.8665210411763475
0.8639253982506259,0.7007249305758352,1.7411964365732986,0.24312928490696806,0.8674205608296668
0.8644851148908009,0.703741917942794,1.7441773461747754,0.24458558203353287,0.8688752786977474
0.8648310387984981,0.7056094005401311,1.7460173688411162,0.24548824706415265,0.8697738680785572
0.8648310387984981,0.7056094006630393,1.7460173690563268,0.24548824715438927,0.8697738682467652
0.8651769627061953,0.7074790395558317,1.7478556129639453,0.24639289818332952,0.8706720779248087
0.8657366793463704,0.7105086489943155,1.7508261101986542,0.24786082100607792,0.8721245735604726
0.8660826032540676,0.7123837516658456,1.7526595539891723,0.2487705967239829,0.8730217250963936
0.8660826032540676,0.7123837517962037,1.7526595542145829,0.24877059682023372,0.8730217252744179
0.8664285271617648,0.7142608700266685,1.7544911083279677,0.2496823001478573,0.8739184471162998
0.8669882438019398,0.7173022775893516,1.7574505438675,0.2511615068199777,0.8753684278825237
0.867334167709637,0.7191844806334623,1.7592770028355231,0.25207817570574403,0.8762639576277843
0.867334167709637,0.7191844807721699,1.7592770030720353,0.2520781758085271,0.8762639578160714
0.8676800916173342,0.7210685504811158,1.7611014577993405,0.2529967090406118,0.877159005450334
0.8682398082575093,0.7241208844576321,1.7640491609719373,0.25448682917368937,0.8786061645090534
0.8685857321652065,0.7260096380184529,1.765868215568123,0.2554101556515595,0.8794998794667098
0.8685857321652065,0.726009638166488,1.7658682158167296,0.25541015576149145,0.8794998796659262
0.8689316560729037,0.7279001008361152,1.7676851476346493,0.2563352781182123,0.8803930574531049
0.8694913727130789,0.7309624388000857,1.7706204245008763,0.25783591085553287,0.8818370724998692
0.869837296620776,0.7328571609654648,1.77243164032762,0.25876564005958774,0.8827287698147426
0.869837296620776,0.7328571611238899,1.7724316405894278,0.25876564017736775,0.8827287700257027
0.8701832205284732,0.7347534256155164,1.7742406107538402,0.25969709122594503,0.8836198722326204
0.8707429371686483,0.7378247911185125,1.777162741925829,0.26120780311797637,0.8850604041170669
0.8710888610763454,0.7397248657937064,1.7789656683302513,0.26214365953233304,0.8859498701961961
0.8710888610763454,0.739724865963646,1.7789656686064026,0.262143659658715,0.8859498704197886
0.8714347849840426,0.7416263063263571,1.780766221699496,0.26308115791707104,0.8868386803194811
0.8719945016242178,0.7447056652113022,1.7836744598907754,0.2646014805827764,0.8882753715446042
0.8723404255319149,0.7466104397518164,1.7854686283884067,0.2655431665461646,0.8891623811021009
0.8723404255319149,0.7466104399344359,1.785468628680064,0.26554316668186995,0.8891623813390181
0.8726863494396121,0.7485163929689681,1.7872602909863762,0.2664864080843701,0.8900486702347282
0.8732460660797872,0.7516026492792103,1.7901538582825542,0.26801583564415954,0.891481143331479
0.8735919899874843,0.753511431868241,1.7919387808063774,0.2689630297097479,0.8923654583543825
0.8735919899874843,0.753511432064781,1.7919387811147625,0.2689630298555753,0.892365458605451
0.8739379138951815,0.7554211946273954,1.7937210588203285,0.2699116860704636,0.8932489847719826
0.8744976305353567,0.7585131860863903,1.7965991436591686,0.27144967233404876,0.8946768405392371
0.8748435544430538,0.7604252428419138,1.798374310627248,0.2724020274747796,0.8955582091697138
0.8748435544430538,0.7604252430536454,1.7983743109536223,0.27240202763154336,0.895558209435738
0.875189478350751,0.7623380690862298,1.800146688162548,0.27335574422226394,0.8964387169786746
0.8757491949909261,0.7654345621256725,1.8030084420149326,0.2749016996172617,0.8978615325843071
0.8760951188986232,0.7673491139232473,1.8047733202106278,0.27585884126721805,0.8987396879134546
0.8760951188986232,0.7673491141514919,1.8047733205563012,0.27585884143579353,0.8987396881953423
0.8764410428063204,0.7692642114235673,1.8065352571184339,0.27681723585551227,0.8996169058198036
0.8770007594464956,0.7723638957392139,1.809379790861829,0.27837052408251656,0.9010342327566134
0.8773466833541927,0.7742801147395288,1.8111338211232682,0.2793320480069655,0.9019088915286623
0.8773466833541927,0.7742801149856082,1.8111338214895585,0.2793320481882434,0.9019088918273315
0.8776926072618899,0.7761966415387398,1.8128847506368992,0.2802947076013779,0.9027825315171392
0.8782523239020651,0.779298124159064,1.81571113061735,0.28185464200424887,0.9041938934101651
0.8785982478097623,0.7812151300312247,1.817453725333334,0.2828201119909311,0.9050647546330389
0.8785982478097623,0.7812151302964756,1.8174537257215622,0.2828201121858171,0.9050647549493995
0.8789441717174594,0.7831321905824677,1.8191930515106849,0.28378659110910287,0.9059345105518899
0.8795038883576345,0.7862339894398748,1.8220002952921648,0.2853524307515001,0.9073394008149839
0.8798498122653317,0.7881508452766424,1.8237308357059363,0.28632137611948266,0.9082061442787116
0.8798498122653317,0.7881508455623639,1.8237308361173545,0.28632137632889354,0.908206144613715
0.8801957361730288,0.7900674862731087,1.8254579306803895,0.28729119408901777,0.9090716903318676
0.880755452813204,0.7931680232751207,1.8282450024848822,0.2888621395316167,0.9104695696721916
0.8811013767209012,0.7950837311990387,1.8299628358074014,0.2898340524539109,0.9113318543721869
0.8811013767209012,0.7950837315064406,1.8299628362431755,0.2898340526786731,0.9113318547265652
0.8814473006285983,0.7969989370955174,1.8316770368495376,0.2908066906837653,0.9121928435172846
0.8820070172687734,0.8000965307008819,1.8344428426954207,0.29238187946055105,0.9135831372885267
0.8823529411764706,0.8020100271674906,1.8361472790353894,0.29335621210153334,0.914440599756583
0.8823529411764706,0.802010027497706,1.8361472794966078,0.2933562123424647,0.9144406001310994
0.8826988650841677,0.8039227154017441,1.8378478854339133,0.29433111116863375,0.915296662010439
0.8832585817243429,0.807015572719135,1.8405912679882275,0.2959096129683336,0.9166787574225623
0.8836045056320401,0.8089257235315868,1.8422815771102043,0.29688577444176006,0.917531009972164
0.8836045056320401,0.8089257238855729,1.842281577597781,0.29688577469960303,0.9175310103675207
0.8839504295397372,0.8108347394629556,1.843967846885393,0.2978623310008316,0.9183817506330463
0.8845101461799123,0.8139209479043925,1.846687580054055,0.29944314256540894,0.9197549938246066
0.8848560700876095,0.815826542961506,1.8483629879806385,0.3004204957208799,0.9206016227123878
0.8848560700876095,0.8158265433399985,1.8483629884952641,0.30042049599625814,0.9206016231291488
0.8852019939953066,0.8177306545508383,1.850034134447236,0.30139805924637914,0.921446620501009
0.8857617106354818,0.8208081730873362,1.8527289177356405,0.3029800990089678,0.9228103134906588
0.886107634543179,0.8227079209002733,1.8543886032173367,0.30395795706442164,0.9236508770081076
0.886107634543179,0.8227079213037105,1.8543886037594253,0.3039579573577991,0.9236508774466698
0.8864535584508761,0.8246058131705577,1.8560437914230254,0.3049358264441446,0.924489682141839
0.8870132750910513,0.8276724632611674,1.8587122441138701,0.30651792894061264,0.9258430796793728
0.8873591989987485,0.8295649852880138,1.8603553349988846,0.30749555198488515,0.9266771061887541
0.8873591989987485,0.8295649857164374,1.860355335568473,0.30749555229649356,0.9266771066492493
0.8877051229064457,0.8314552546198699,1.861993678073654,0.30847297199242685,0.9275092384059098
0.8882648395466207,0.8345087109123746,1.8646343332851558,0.3100538820964047,0.9288515447532615
0.8886107634543179,0.8363925357773729,1.8662599028313622,0.3110304734957205,0.9296785306872621
0.8886107634543179,0.8363925362303126,1.8662599034279865,0.3110304738254797,0.9296785311694636
0.888956687362015,0.8382736841104168,1.8678804582920918,0.3120066311775853,0.9305034772405193
0.8895164040021902,0.8413114650396141,1.8704917569943602,0.31358499822375807,0.9318338429186647
0.8898623279098874,0.8431850227233745,1.8720988201764968,0.31455970097737196,0.9326532507698797
0.8898623279098874,0.8431850231997295,1.8720988207990945,0.3145597013248077,0.9326532512731088
0.8902082518175846,0.845055451757462,1.87370058624478,0.3155337220048597,0.9334704644193591
0.8907679684577596,0.8480749102093228,1.8762808713389825,0.3171080938907618,0.93478798297574
0.8911138923654568,0.8499365263233654,1.8778683812216275,0.31807998699664247,0.935599239311979
0.8911138923654568,0.8499365268212578,1.877868381868406,0.3180799873608455,0.9355992398351706
0.891459816273154,0.8517945318396293,1.8794502932287904,0.3190509320464764,0.9364081363536666
0.8920195329133291,0.8547928460900419,1.8819978038159064,0.320619749423876,0.9377118412093692
0.8923654568210263,0.8566407363751056,1.8835646480762929,0.321587844329222,0.9385143347549295
0.8923654568210263,0.8566407368917144,1.8835646487445972,0.32158784470872437,0.9385143352964765
0.8927113807287235,0.8584845028254537,1.8851255750455427,0.32255470557381866,0.9393142931299956
0.8932710973688985,0.8614586680149818,1.8876384410433815,0.3241162962735718,0.9406031545901605
0.8936170212765957,0.8632909332377651,1.889183438750138,0.32507953350654484,0.9413962344285749
0.8936170212765957,0.8632909337691267,1.8891834394362637,0.3250795338991761,0.9413962349861579
0.8939629451842929,0.8651185287874892,1.8907221802677099,0.32604123131558627,0.9421865919706717
0.894522661824468,0.868065349252604,1.8931984175701646,0.32759380518248565,0.9434595144954837
0.8948685857321652,0.8698799707130042,1.8947203163461441,0.32855105128244005,0.9442424884583231
0.8948685857321652,0.8698799712538068,1.8947203170451632,0.3285510516851812,0.9442424890287513
0.8952145096398624,0.871689342959873,1.8962355998562912,0.3295064312597922,0.9450225413475103
0.8957742262800376,0.8746054258076286,1.898673106268202,0.3310480756140441,0.9462783612059906
0.8961201501877347,0.8764002617121536,1.9001705799917927,0.3319981205039385,0.9470504945290072
0.8961201501877347,0.8764002622555171,1.9001705806973719,0.331998120912799,0.9470504951081473
0.8964660740954319,0.8781892343507023,1.9016610586781302,0.33294595101119356,0.9478194960376634
0.897025790735607,0.8810709847391796,1.90405761090592,0.3344746269964593,0.9490569794880737
0.8973717146433041,0.8828437677434251,1.9055292581343743,0.33541618196835865,0.9498174938293228
0.8973717146433041,0.8828437682806781,1.905529258838585,0.33541618237825477,0.9498174944120398
0.8977176385510013,0.8846100384905047,1.9069935095790258,0.33635515231373897,0.9505746534588683
0.8982773551911765,0.8874536571556557,1.9093467616042334,0.3378686924388977,0.9517924956267237
0.8986232790988736,0.889201993428745,1.9107911049328594,0.3388003889534832,0.9525405685582075
0.8986232790988736,0.8892019939491993,1.91079110562597,0.3388003893580945,0.9525405691382492
0.8989692030065708,0.8909431335782124,1.9122276307767898,0.3397291084564333,0.95328505168453
0.8995289196467459,0.8937446172339238,1.9145351139944324,0.34122521569041314,0.9544818763398011
0.899874843554443,0.8954659874516919,1.9159506006000462,0.34214560522448245,0.9552166414442972
0.899874843554443,0.8954659879424225,1.915950601270345,0.3421456056160605,0.9552166420140464
0.9002207674621402,0.8971794434795473,1.917357827462224,0.3430626033984835,0.9559475696076407
0.9007804841023154,0.8999345888035042,1.9196169530206535,0.34453885222985764,0.9571219300725363
0.9011264080100125,0.9016263515297094,1.9210019566714764,0.3454464074378537,0.9578424777951685
0.9011264080100125,0.9016263519753702,1.9210019573050858,0.3454464078070892,0.9578424783455249
0.9014723319177097,0.9033094492231841,1.9223782386185182,0.3463501355663312,0.9585589297891791
0.9020320485578848,0.906013861223874,1.924586302452561,0.3478039754905024,0.9597093112369086
0.9023779724655819,0.907673259188378,1.9259391273005724,0.34869709297743406,0.9604146906598074
0.9023779724655819,0.9076732595711144,1.9259391278813958,0.348697093313383,0.9604146911801341
0.9027238963732791,0.9093232108206117,1.9272827501916867,0.34958592738860483,0.9611157045939798
0.9032836130134543,0.9119723164551283,1.9294369412930803,0.3510146893353778,0.9622405280342982
0.9036295369211514,0.9135964862806945,1.930755827795658,0.35189169436743367,0.9629297497629554
0.9036295369211514,0.9135964865801245,1.9307558283053534,0.3518916946575205,0.9629297502411611
0.9039754608288486,0.9152104013918263,1.9320650158570514,0.352763941740149,0.9636143262895493
0.9045351774690238,0.9177994693569882,1.934162428367792,0.3541648479879488,0.964711954551677
0.904881101376721,0.9193854553124023,1.935445561707495,0.3550240014844884,0.9653839949095486
0.904881101376721,0.9193854555057462,1.9354455621255653,0.35502400171455756,0.9653839953321371
0.9052270252844181,0.9209603556793317,1.9367184867100244,0.3558779065337954,0.9660511018177538
0.9057867419245932,0.9234845233246027,1.9387561364527206,0.35724808468340985,0.9671198478705799
0.9061326658322904,0.9250292956907153,1.9400016578385908,0.358087592846485,0.9677736546146429
0.9061326658322904,0.9250292957530962,1.9400016581426307,0.35808759300093673,0.9677736549668033
0.9064785897399875,0.926562135069292,1.9412364512630813,0.35892134874424125,0.9684222330038336
0.9070383063801627,0.9290164433631225,1.9432112973286584,0.36025785032237795,0.9694603709548252
0.9073842302878599,0.9305169219752591,1.9444173185589642,0.3610758772514732,0.9700948707224953
0.9073842302878599,0.930516921880235,1.944417318725081,0.3610758773135638,0.9700948709883785
0.907730154195557,0.9320046111653888,1.9456120871245508,0.3618876391241456,0.9707238429637098
0.9082898708357321,0.9343840485699182,1.9475210591102339,0.36318746335380725,0.9717296220693955
0.9086357947434293,0.9358371320373153,1.9486856807509796,0.36398214696424214,0.9723437297573722
0.9086357947434293,0.9358371317576963,1.9486856807544644,0.36398214691655495,0.9723437299205072
0.9089817186511264,0.9372765697459133,1.9498385256488986,0.36477004877363467,0.972952009438688
0.9095414352913016,0.939576125703862,1.9516785570696733,0.36603017197360216,0.9739236714305589
0.9098873591989988,0.9409787266941387,1.9527998905490693,0.36679964348020155,0.9745163016831632
0.9098873591989988,0.940978726203109,1.9527998903652957,0.3667996433053104,0.9745163017270416
0.9102332831066959,0.9423668365423115,1.9539089306608355,0.3675618185267876,0.9751028057062905
0.910792999746871,0.944581565034829,1.955676998932273,0.3687792294728879,0.9760386056742759
0.9111389236545682,0.9459306518358349,1.9567531927587358,0.369521636605834,0.9766086866111092
0.9111389236545682,0.9459306511084145,1.9567531923643524,0.36952163628718554,0.9766086865199652
0.9114848475622653,0.9472644256617716,1.957816592033183,0.3702562417886927,0.9771723495528369
0.9120445642024405,0.949389518940001,1.959509765229285,0.371427983176948,0.9780705805338192
0.9123904881101377,0.9506821632655778,1.96053903540459,0.3721415171635351,0.9786170697818584
0.9123904881101377,0.9506821622804187,1.960539034778987,0.3721415166865171,0.9786170695415557
0.9127364120178348,0.9519587106085393,1.9615550344191894,0.3728467609857522,0.9791568605622877
0.91329612865801,0.9539895827257242,1.96317052473811,0.37396997687467376,0.9800158818458286
0.9136420525657072,0.9552230134091362,1.9641511892507078,0.3746529030406685,0.9805377848455353
0.9136420525657072,0.9552230121506038,1.9641511883777318,0.3746529023938689,0.9805377844446233
0.9139879764734044,0.9564396167150755,1.965118140781063,0.37532707715589464,0.9810527256413959
0.9145476931135794,0.9583719958822794,1.9666533642936421,0.37639906592550576,0.9818709946209144
0.9148936170212766,0.9595436577003192,1.9675838813362794,0.37704975754343967,0.9823673850523184
0.9148936170212766,0.9595436561607811,1.9675838802061414,0.37704975672005175,0.9823673844832168
0.9152395409289737,0.9606978323686062,1.9685002895018877,0.3776912714004824,0.982856572261859
0.9157992575691489,0.9625278604348135,1.969952931313181,0.3787095433539994,0.9836326794294576
0.9161451814768461,0.9636354768356865,1.9708319405757802,0.3793265180965907,0.9841027214517738
0.9161451814768461,0.9636354750178513,1.9708319391870393,0.3793265170958824,0.9841027207120396
0.9164911053845433,0.9647250347401808,1.9716965028234599,0.3799339359593338,0.9845653483576734
0.9170508220247183,0.9664493712803766,1.973064586253787,0.3808962742208676,0.9852980547657831
0.9173967459324155,0.9674910092678422,1.9738909523033885,0.38147823227490046,0.9857410265848046
0.9173967459324155,0.9674910071869285,1.9738909506648357,0.38147823110359197,0.985741025678306
0.9177426698401127,0.9685141238559297,1.97470260314039,0.38205031158549324,0.9861764071762902
0.9183023864802878,0.9701300514818367,1.9759845609493067,0.38295483443616024,0.9868646833772734
0.918648310387985,0.9711041863687782,1.9767574173400635,0.38350069701280276,0.9872800014559096
0.918648310387985,0.971104184054249,1.9767574154723047,0.3835006956862056,0.9872800003938148
0.9189942342956822,0.9720594569052476,1.977515372355936,0.38403642674635796,0.9876875946688936
0.9195539509358572,0.9735649835606353,1.9787101174261124,0.3848816490298731,0.9883306598144049
0.9198998748435544,0.9744705607946845,1.9794289098099054,0.38539059569871464,0.9887179028385096
0.9198998748435544,0.9744705582912423,1.9794289077463894,0.3853905942414461,0.9887179016399376
0.9202457987512516,0.9753570728247798,1.9801327081586146,0.3858892330574645,0.9890973362705816
0.9208055153914267,0.9767510260804091,1.981239700479665,0.38667412382437105,0.9896946957303194
0.9211514392991239,0.9775875169216846,1.9819042266471938,0.38714562683258275,0.9900536272487955
0.9211514392991239,0.9775875142892121,1.9819042244344345,0.38714562527866575,0.9900536259409806
0.9214973632068211,0.9784048956412473,1.9825537698367734,0.38760673038037174,0.990404719219884
0.9220570798469963,0.9796870034701144,1.9835730761485482,0.3883307635886468,0.9909561987990919
0.9224030037546934,0.9804544510356912,1.984183520667238,0.388764617144388,0.991286787299811
0.9224030037546934,0.9804544483478843,1.9841835183640033,0.38876461553657504,0.991286785917651
0.9227489276623906,0.9812029040471522,1.9847791052708352,0.3891880743307218,0.991609565986413
0.9233086443025657,0.9823738563551216,1.9857114474222703,0.3898512692480514,0.9921153406262953
0.9236545682102628,0.9830729085081628,1.9862684084018032,0.3902476116907009,0.9924177757143956
0.9236545682102628,0.9830729058496874,1.9862684060771154,0.39024761007890313,0.9924177742992654
0.92400049211796,0.9837532544792895,1.9868107502130559,0.39063365869880984,0.9927124940124753
0.9245602087581352,0.9848147398981613,1.9876575382494726,0.39123660672356786,0.9931731087920793
0.9249061326658323,0.9854466657142249,1.9881620438089584,0.39159593361071765,0.9934478121322264
0.9249061326658323,0.9854466631764166,1.9881620415388706,0.3915959320495534,0.9934478107300903
0.9252520565735295,0.9860603458001549,1.988652291065086,0.391945165622145,0.993714956928155
0.9258117732137046,0.9870150590014136,1.9894156373486378,0.3924890406082818,0.9941313382932888
0.9261576971214017,0.9875817461318708,1.9898691496233862,0.39281220704831765,0.9943789680876349
0.9261576971214017,0.9875817438071771,1.9898691474866583,0.392812205593871,0.9943789667464901
0.9265036210290989,0.9881308157032649,1.9903088832495393,0.3931255773709534,0.9946192627621909
0.9270633376692741,0.9889824317945195,1.9909915945947625,0.39361212723240646,0.994992718217939
0.9274092615769712,0.9894863629734216,1.9913959996282482,0.39390033828955184,0.9952141662313451
0.9274092615769712,0.9894863609490216,1.9913959977012226,0.39390033699558413,0.9952141649981721
0.9277551854846684,0.9899734622088384,1.991787219032209,0.3941791453471753,0.995428565498309
0.9283149021248435,0.9907265765958777,1.992392764911396,0.39461066371767795,0.9957607705285211
0.9286608260325406,0.9911707847633981,1.9927503475251531,0.39486545239708504,0.9959571510457282
0.9286608260325406,0.9911707831146261,1.99275034587631,0.39486545131107176,0.9959571499632438
0.9290067499402378,0.9915990879601801,1.9930954412791693,0.395111314302598,0.9961468276341956
0.929566466580413,0.9922591222813213,1.9936278975774826,0.39549059227911176,0.9964397993384835
0.9299123904881101,0.992647125234654,1.993941301257646,0.39571378541553903,0.9966124299256784
0.9299123904881101,0.9926471240189717,1.9939412999424062,0.3957137845749717,0.9966124290292327
0.9302583143958073,0.9930202701664599,1.994243002993106,0.3959286026914609,0.996778753129308
0.9308180310359825,0.9935933473382841,1.994706972467111,0.39625886208882555,0.997034810947444
0.9311639549436797,0.9939290643343823,1.994979145374244,0.3964525353399587,0.9971851854575166
0.9311639549436797,0.9939290635866578,1.994979144430665,0.39645253476935627,0.9971851847724714
0.9315098788513768,0.994251064489406,1.9952404762984415,0.39663844322816055,0.997329692153392
0.9320695954915519,0.9947438582894076,1.995640988655192,0.39692325417633445,0.9975514069996272
0.932415519399249,0.9950315124464794,1.9958751179453253,0.39708967816622265,0.9976811618505935
0.932415519399249,0.9950315121762099,1.9958751173912292,0.39708967787526667,0.9976811613905606
0.9327614433069462,0.9953066563466457,1.9960993184525062,0.39724899078621717,0.9978055211756346
0.9333211599471214,0.9957262230158054,1.9964417146217104,0.3974921777466041,0.9979956552281508
0.9336670838548186,0.99597023451742,1.9966411522341647,0.39763375811452517,0.9981065305309846
0.9336670838548186,0.9959702347083026,1.9966411520661018,0.3976337580975489,0.9981065302970802
0.9340130077625157,0.9962029773737828,1.9968316059965283,0.397768907385179,0.998212503926128
0.9345727244026908,0.9965565781846195,1.9971214125078318,0.3979744485910174,0.9983739440965531
0.934918648310388,0.9967614540282219,1.9972895963037829,0.3980936631839701,0.9984677416425723
0.934918648310388,0.9967614546401405,1.997289596497963,0.3980936634208988,0.9984677416238524
0.9352645722180851,0.9969563075888999,1.9974497508710418,0.3982071358304918,0.9985571403664127
0.9358242888582603,0.9972512319906593,1.9976925510889707,0.3983790616430933,0.9986928290072665
0.9361702127659575,0.9974214582373266,1.9978329256119431,0.39847839827967657,0.9987713693865172
0.9361702127659575,0.9974214592104892,1.9978329261270145,0.3984783987382679,0.9987713695614798
0.9365161366736546,0.9975828847457713,1.9979662138282777,0.3985726743496998,0.9988460118060115
0.9370758533138297,0.9978262834701614,1.9981675230161202,0.3987149699986551,0.9989588784232956
0.9374217772215269,0.9979662256113082,1.9982834641328442,0.39879686810141274,0.9990239595962483
0.9374217772215269,0.9979662268719753,1.998283464914125,0.398796868740489,0.9990239599351917
0.937767701129224,0.9980985413025306,1.9983932305540248,0.398874364195965,0.9990856305516418
0.9383274177693992,0.9982972777180438,1.9985583812965833,0.3989908818399024,0.999178528143278
0.9386733416770964,0.9984110939225648,1.9986531285618307,0.399057680799939,0.9992318876188523
0.9386733416770964,0.998411095389597,1.998653129546434,0.3990576815731739,0.9992318880867777
0.9390192655847935,0.998518386509371,1.9987425645367933,0.39912070071726025,0.999282301932641
0.9395789822249687,0.9986789126989203,1.9988766080074818,0.3992150847961919,0.9993579510888966
0.9399249061326659,0.99877048345705,1.9989532078349377,0.39926898125824983,0.9994012334952518
0.9399249061326659,0.9987704850484784,1.998953208957114,0.3992689821180407,0.9994012340549415
0.940270830040363,0.9988565467298145,1.9990252980753194,0.39931967602099067,0.9994420052817771
0.9408305466805381,0.9989848084792361,1.9991329251277439,0.3993953046037073,0.9995029484274907
0.9411764705882353,0.9990576846831667,1.9991941868442749,0.3994383200331929,0.9995376797483614
0.9411764705882353,0.9990576863220313,1.9991941880403927,0.3994383209341639,0.9995376803632614
0.9415223944959324,0.9991259718397585,1.9992516692561695,0.3994786584194795,0.9995702986378494
0.9420821111361076,0.9992273442582792,1.9993371535552422,0.39953860184585627,0.9996188658708884
0.9424280350438048,0.9992847142398295,1.9993856193002324,0.3995725608671208,0.999646435027983
0.9424280350438048,0.9992847158587649,1.9993856205128524,0.3995725617689406,0.9996464356646249
0.942773958951502,0.999338310062356,1.999430958730627,0.3996043106997897,0.9996722498181211
0.943333675591677,0.9994175632037238,1.999498122336761,0.39965130744828264,0.9997105368229776
0.9436795994993742,0.9994622378598497,1.9995360506787103,0.3996778266278086,0.999732184688737
0.9436795994993742,0.9994622394040917,1.999536051859506,0.3996778274971062,0.9997321853184913
0.9440255234070714,0.9995038485273362,1.9995714261690085,0.3997025462916664,0.9997523943519231
0.9445852400472465,0.999565140387383,1.9996236263579157,0.3997389948139361,0.9997822519576282
0.9449311639549437,0.9995995544006224,1.9996529885562837,0.39975948088517343,0.9997990673497158
0.9449311639549437,0.9995995558294097,1.9996529896676523,0.3997594816965219,0.9997990679498271
0.9452770878626409,0.9996315126933797,1.999680292807838,0.3997785199143114,0.9998147188186355
0.9458368045028159,0.9996784054916574,1.9997204276070262,0.3998064842752477,0.9998377530187238
0.9461827284105131,0.9997046318763354,1.9997429147327817,0.39982214031645447,0.9998506748088994
0.9461827284105131,0.9997046331628622,1.9997429157482371,0.3998221410524988,0.9998506753628392
0.9465286523182103,0.9997289148540072,1.9997637638475343,0.39983664746589875,0.9998626665816902
0.9470883689583854,0.9997644096355434,1.9997942928913748,0.3998578740594544,0.9998802473005106
0.9474342928660826,0.999784184435447,1.9998113315763173,0.39986971186139864,0.9998900714937671
0.9474342928660826,0.9997841855656631,1.9998113324799003,0.39986971251227377,0.9998900719909705
0.9477802167737798,0.9998024403652676,1.9998270827686797,0.39988064886050356,0.9998991618644464
0.948339933413955,0.9998290246673027,1.999850059639771,0.3998965912390739,0.9999124384595187
0.9486858573216521,0.9998437785694336,1.9998628340519196,0.3999054480254888,0.9999198289698554
0.9486858573216521,0.9998437795400847,1.9998628348368612,0.39990544858777577,0.9999198294050677
0.9490317812293493,0.9998573599051237,1.9998746089250763,0.3999136071868151,0.9999266475989208
0.9495914978695243,0.9998770634380985,1.9998917211226244,0.3999254561026159,0.9999365690204548
0.9499374217772215,0.9998879572862711,1.9999011988282882,0.3999320138597907,0.9999420708726692
0.9499374217772215,0.9998879581025415,1.9999011994952658,0.3999320143351962,0.9999420712450016
0.9502833456849187,0.9998979567802836,1.9999099099275084,0.3999380378491993,0.9999471324479396
0.9508430623250939,0.9999124106458948,1.9999225229030873,0.39994675389180045,0.9999544700956717
0.951188986232791,0.9999203722539047,1.99992948251961,0.39995155977879915,0.9999585238904442
0.951188986232791,0.9999203729269905,1.9999294830748495,0.3999515601727661,0.9999585242023286
0.9515349101404882,0.9999276597406506,1.999935861156796,0.39995596209245743,0.9999622427591246
0.9520946267806633,0.9999381555114073,1.9999450633820945,0.399962308737792,0.9999676143301977
0.9524405506883604,0.9999439157015909,1.9999501222836173,0.39996579533606946,0.9999705709880774
0.9524405506883604,0.99994391624645,1.9999501227370617,0.39996579565647067,0.9999705712442518
0.9527864745960576,0.9999491736314805,1.9999547460061777,0.39996898032902306,0.999973275832785
0.9533461912362328,0.9999567195133345,1.9999613926815998,0.3999735557151388,0.9999771687863667
0.9536921151439299,0.9999608458648865,1.9999650334309815,0.39997606019051196,0.9999793038010518
0.9536921151439299,0.9999608462983183,1.9999650337946777,0.39997606044651174,0.9999793040076366
0.9540380390516271,0.9999646022250527,1.9999683519235676,0.39997834181617414,0.9999812516517331
0.9545977556918022,0.9999699744081575,1.999973105609187,0.3999816080648856,0.9999840452750066
0.9549436795994993,0.9999729017299284,1.9999757001998995,0.3999833896194205,0.9999855719276473
0.9549436795994993,0.9999729020690655,1.9999757004866867,0.39998338982056525,0.9999855720913813
0.9552896035071965,0.9999755595019943,1.9999780588108358,0.3999850083363829,0.999986961020284
0.9558493201473717,0.9999793475967463,1.999981425891495,0.3999873177001483,0.9999889464253418
0.9561952440550688,0.9999814046004927,1.9999832572557286,0.3999885729612025,0.9999900276170733
0.9561952440550688,0.9999814048617093,1.9999832574782501,0.3999885731167526,0.999990027744737
0.956541167962766,0.9999832673433366,1.9999849176970574,0.39998971052082927,0.9999910088082902
0.9571008846029412,0.9999859134535961,1.9999872801350176,0.3999913280212885,0.9999924064926591
0.9574468085106383,0.9999873454741289,1.9999885606849879,0.39999220423539567,0.9999931650278671
0.9574468085106383,0.9999873456723363,1.9999885608550125,0.3999922043538805,0.9999931651258744
0.9577927324183355,0.9999886389633876,1.9999897187465772,0.3999929962692531,0.9999938516398935
0.9583524490585106,0.9999904704481815,1.9999913610047892,0.3999941187945987,0.9999948264890142
0.9586983729662077,0.9999914583307419,1.999992248213518,0.3999947248600808,0.9999953537797739
0.9586983729662077,0.9999914584790018,1.9999922483415444,0.399994724949038,0.9999953538539081
0.9590442968739049,0.9999923484346306,1.9999930485508732,0.3999952713376553,0.9999958298775999
0.9596040135140801,0.9999936047572116,1.9999941798828582,0.3999960433802472,0.9999965036710468
0.9599499374217773,0.9999942802155161,1.9999947890789513,0.39999645886655066,0.9999968669329403
0.9599499374217773,0.9999942803249076,1.9999947891740166,0.39999645893242297,0.9999968669882303
0.9602958613294744,0.9999948873466549,1.9999953372841623,0.39999683259437513,0.9999971941249377
0.9608555779696495,0.9999957416229641,1.9999961097913814,0.3999973589461424,0.9999976557324093
0.9612015018773467,0.9999961994767026,1.9999965244471336,0.39999764131645754,0.9999979038064748
0.9612015018773467,0.9999961995563647,1.9999965245167857,0.39999764136459676,0.9999979038471611
0.9615474257850438,0.9999966100462858,1.9999968967015218,0.3999978947073498,0.9999981267157385
0.962107142425219,0.999997186008825,1.9999974196726011,0.399998250502009,0.9999984402418085
0.9624530663329162,0.9999974937532446,1.9999976995174071,0.3999984407877283,0.999998608212588
0.9624530663329162,0.9999974938105326,1.9999976995677902,0.39999844082246544,0.9999986082421433
0.9627989902406133,0.999997769083748,1.9999979501649296,0.39999861115232094,0.9999987587942855
0.9633587068807884,0.999998154198698,1.9999983012533742,0.39999884966546106,0.9999989699630536
0.9637046307884856,0.9999983593580053,1.9999984885576576,0.3999989768458175,0.9999990827550337
0.9637046307884856,0.9999983593987096,1.999998488593658,0.39999897687058084,0.9999990827762378
0.9640505546961827,0.999998542500101,1.9999986559426237,0.39999909045746895,0.9999991836423817
0.9646102713363579,0.9999987979410305,1.9999988897307028,0.39999924906283246,0.9999993247152391
0.9649561952440551,0.9999989336268197,1.99999901409138,0.39999933338940796,0.9999993998460603
0.9649561952440551,0.9999989336554094,1.9999990141168025,0.3999993334068571,0.9999993998610937
0.9653021191517522,0.9999990544898216,1.9999991249842166,0.3999994085562098,0.999999466900199
0.9658618357919274,0.9999992226024343,1.9999992794386576,0.3999995132018726,0.9999995604019056
0.9662077596996246,0.9999993116508337,1.9999993613660914,0.399999568683013,0.9999996100564306
0.9662077596996246,0.9999993116706913,1.9999993613838436,0.39999956869517117,0.9999996100669684
0.9665536836073217,0.9999993908055829,1.9999994342666918,0.39999961803394635,0.9999996542790726
0.9671134002474968,0.9999995006119563,1.9999995355313396,0.3999996865558633,0.9999997157775603
0.967459324155194,0.9999995586182316,1.9999995890979916,0.3999997227860536,0.9999997483467916
0.967459324155194,0.9999995586318788,1.999999589110253,0.39999972279443574,0.9999997483540997
0.9678052480628911,0.999999610075656,1.9999996366652135,0.3999997549477656,0.9999997772936714
0.9683649647030663,0.9999996812759834,1.9999997025680172,0.39999979948792486,0.9999998174437708
0.9687108886107635,0.9999997187898226,1.999999737336719,0.3999998229761409,0.9999998386504844
0.9687108886107635,0.9999997187991063,1.9999997373451004,0.3999998229818602,0.999999838655499
0.9690568125184607,0.9999997520035585,1.9999997681504316,0.399999843785941,0.9999998574612589
0.9696165291586357,0.9999997978468198,1.999999810734752,0.3999998725333788,0.999999883486604
0.9699624530663329,0.9999998219396844,1.9999998331437918,0.3999998876549052,0.9999998971975604
0.9699624530663329,0.999999821945938,1.9999998331494646,0.39999988765876937,0.9999998972009674
0.97030837697403,0.999999843230847,1.9999998529660195,0.39999990102683614,0.9999999093362293
0.9708680936142052,0.9999998725480306,1.9999998802940728,0.39999991945512575,0.9999999260897746
0.9712140175219024,0.9999998879182768,1.999999894639486,0.39999992912501836,0.999999934894262
0.9712140175219024,0.9999998879224499,1.9999998946432884,0.39999992912760474,0.9999999348965548
0.9715599414295996,0.9999999014766876,1.9999999073057315,0.3999999376605947,0.9999999426747938
0.9721196580697746,0.9999999201035141,1.9999999247276734,0.3999999493967314,0.9999999533883108
0.9724655819774718,0.9999999298463724,1.9999999338514491,0.39999995554064105,0.9999999590052275
0.9724655819774718,0.9999999298491319,1.9999999338539753,0.3999999555423557,0.9999999590067546
0.972811505885169,0.9999999384259195,1.9999999418931504,0.3999999609544315,0.9999999639601573
0.9733712225253441,0.9999999501869369,1.9999999529296555,0.3999999683818542,0.9999999707676974
0.9737171464330413,0.9999999563249204,1.999999958696355,0.3999999722614356,0.9999999743286676
0.9737171464330413,0.9999999563267298,1.9999999586980184,0.39999997226256295,0.9999999743296767
0.9740630703407385,0.9999999617211166,1.9999999637706134,0.3999999756743119,0.9999999774646624
0.9746227869809136,0.9999999691029281,1.9999999707198197,0.39999998034676987,0.9999999817639962
0.9749687108886108,0.9999999729472774,1.9999999743430323,0.3999999827821372,0.9999999840080654
0.9749687108886108,0.9999999729484544,1.9999999743441177,0.3999999827828728,0.9999999840087274
0.975314634796308,0.9999999763217338,1.999999977526098,0.3999999849211521,0.9999999859811463
0.975874351436483,0.9999999809287462,1.999999981876527,0.39999998784377144,0.9999999886806824
0.9762202753441802,0.9999999833231955,1.9999999841401288,0.3999999893640047,0.9999999900868164
0.9762202753441802,0.9999999833239548,1.9999999841408318,0.39999998936448067,0.9999999900872469
0.9765661992518774,0.9999999854218531,1.9999999861257387,0.39999999069724756,0.9999999913212659
0.9771259158920526,0.9999999882817115,1.9999999888343778,0.3999999925154712,0.9999999930069665
0.9774718397997497,0.9999999897652752,1.9999999902409975,0.39999999345942927,0.9999999938832981
0.9774718397997497,0.9999999897657617,1.9999999902414496,0.39999999345973497,0.9999999938835759
0.9778177637074469,0.9999999910637535,1.9999999914731066,0.39999999428611155,0.9999999946515256
0.978377480347622,0.9999999928300922,1.9999999931508485,0.3999999954115062,0.9999999956986735
0.9787234042553191,0.9999999937447567,1.999999994020525,0.3999999959947207,0.9999999962420453
0.9787234042553191,0.9999999937450659,1.9999999940208144,0.39999999599491476,0.9999999962422212
0.9790693281630163,0.9999999945442624,1.9999999947812852,0.3999999965048004,0.9999999967177389
0.9796290448031915,0.9999999956300571,1.9999999958154557,0.39999999719803914,0.9999999973650409
0.9799749687108886,0.9999999961913826,1.9999999963506165,0.39999999755669335,0.999999997700351
0.9799749687108886,0.9999999961915779,1.9999999963507995,0.3999999975568166,0.9999999977004638
0.9803208926185858,0.999999996681439,1.9999999968181703,0.39999999786998697,0.9999999979935286
0.9808806092587609,0.999999997345966,1.9999999974527651,0.3999999982951213,0.9999999983918374
0.981226533166458,0.9999999976889816,1.999999997780635,0.3999999985147273,0.9999999985978368
0.981226533166458,0.9999999976891045,1.9999999977807499,0.39999999851480467,0.9999999985979073
0.9815724570741552,0.9999999979881118,1.9999999980667535,0.39999999870634123,0.9999999987777415
0.9821321737143304,0.9999999983931741,1.9999999984545342,0.39999999896599,0.999999999021801
0.9824780976220275,0.9999999986019664,1.9999999986545967,0.39999999909992195,0.9999999991478387
0.9824780976220275,0.9999999986020436,1.9999999986546677,0.3999999990999711,0.9999999991478843
0.9828240215297247,0.9999999987838617,1.9999999988289976,0.39999999921666207,0.9999999992577937
0.9833837381698999,0.9999999990298616,1.9999999990650559,0.39999999937464875,0.9999999994067605
0.983729662077597,0.9999999991565047,1.9999999991866835,0.39999999945603626,0.9999999994835861
0.983729662077597,0.9999999991565527,1.9999999991867279,0.39999999945606646,0.9999999994836136
0.9840755859852942,0.999999999266733,1.9999999992926085,0.39999999952691095,0.9999999995505446
0.9846353026254693,0.9999999994156417,1.9999999994358149,0.3999999996227174,0.9999999996411519
0.9849812265331664,0.9999999994922169,1.9999999995095126,0.39999999967201677,0.9999999996878253
0.9849812265331664,0.9999999994922467,1.99999999950954,0.3999999996720353,0.9999999996878418
0.9853271504408636,0.9999999995588128,1.9999999995736446,0.3999999997149118,0.9999999997284669
0.9858868670810388,0.9999999996486908,1.9999999996602573,0.3999999997728382,0.9999999997834048
0.986232790988736,0.9999999996948647,1.9999999997047868,0.399999999802615,0.999999999811673
0.986232790988736,0.9999999996948834,1.9999999997048035,0.3999999998026268,0.9999999998116837
0.9865787148964331,0.9999999997349953,1.9999999997435052,0.3999999998285076,0.9999999998362739
0.9871384315366082,0.9999999997891098,1.9999999997957527,0.3999999998634416,0.9999999998694944
0.9874843554443054,0.9999999998168886,1.9999999998225897,0.399999999881385,0.9999999998865742
0.9874843554443054,0.9999999998169,1.9999999998226001,0.399999999881392,0.9999999998865802
0.9878302793520025,0.9999999998410172,1.999999999845913,0.3999999998969769,0.9999999999014252
0.9883899959921777,0.9999999998735339,1.999999999877359,0.3999999999180014,0.9999999999214697
0.9887359198998749,0.9999999998902152,1.9999999998935019,0.3999999999287927,0.9999999999317668
0.9887359198998749,0.9999999998902225,1.9999999998935083,0.39999999992879715,0.9999999999317706
0.989081843807572,0.9999999999046988,1.9999999999075235,0.39999999993816626,0.9999999999407171
0.9896415604477471,0.9999999999242064,1.999999999926418,0.3999999999507973,0.9999999999527871
0.9899874843554443,0.9999999999342097,1.9999999999361124,0.3999999999572775,0.9999999999589841
0.9899874843554443,0.9999999999342146,1.999999999936116,0.39999999995728047,0.9999999999589868
0.9903334082631414,0.999999999942893,1.9999999999445297,0.3999999999629044,0.9999999999643683
0.9908931249033166,0.9999999999545837,1.9999999999558673,0.3999999999704847,0.9999999999716283
0.9912390488110138,0.9999999999605763,1.9999999999616833,0.39999999997437163,0.9999999999753529
0.9912390488110138,0.9999999999605795,1.9999999999616853,0.39999999997437347,0.9999999999753544
0.9915849727187109,0.9999999999657777,1.9999999999667306,0.39999999997774704,0.9999999999785901
0.9921446893588861,0.9999999999727789,1.9999999999735296,0.39999999998229196,0.9999999999829512
0.9924906132665833,0.9999999999763676,1.9999999999770153,0.3999999999846229,0.9999999999851898
0.9924906132665833,0.9999999999763699,1.9999999999770164,0.3999999999846242,0.9999999999851908
0.9928365371742804,0.9999999999794829,1.9999999999800404,0.39999999998664615,0.9999999999871327
0.9933962538144555,0.9999999999836752,1.9999999999841147,0.3999999999893712,0.999999999989753
0.9937421777221527,0.9999999999858241,1.9999999999862046,0.3999999999907674,0.9999999999910946
0.9937421777221527,0.9999999999858254,1.999999999986206,0.3999999999907681,0.9999999999910949
0.9940881016298498,0.9999999999876897,1.999999999988018,0.39999999999198116,0.9999999999922634
0.994647818270025,0.9999999999902014,1.9999999999904607,0.39999999999361535,0.9999999999938372
0.9949937421777222,0.999999999991489,1.9999999999917135,0.39999999999445324,0.9999999999946443
0.9949937421777222,0.9999999999914901,1.9999999999917142,0.3999999999944538,0.9999999999946445
0.9953396660854194,0.9999999999926072,1.999999999992801,0.3999999999951805,0.9999999999953442
0.9958993827255944,0.9999999999941123,1.9999999999942666,0.39999999999616065,0.9999999999962895
0.9962453066332916,0.9999999999948843,1.9999999999950178,0.3999999999966639,0.9999999999967757
0.9962453066332916,0.9999999999948853,1.9999999999950175,0.3999999999966645,0.9999999999967762
0.9965912305409887,0.9999999999955553,1.999999999995671,0.39999999999710056,0.9999999999971962
0.9971509471811639,0.9999999999964597,1.9999999999965503,0.3999999999976894,0.999999999997764
0.9974968710888611,0.9999999999969231,1.9999999999970028,0.399999999997991,0.9999999999980547
0.9974968710888611,0.999999999996924,1.9999999999970024,0.3999999999979921,0.9999999999980563
0.9978427949965583,0.9999999999973264,1.9999999999973945,0.3999999999982541,0.999999999998309
0.9984025116367333,0.9999999999978694,1.9999999999979232,0.3999999999986084,0.9999999999986519
0.9987484355444305,0.9999999999981481,1.9999999999981948,0.39999999999879005,0.9999999999988272
0.9987484355444305,0.9999999999981489,1.9999999999981946,0.3999999999987905,0.9999999999988275
0.9990943594521277,0.9999999999983906,1.999999999998431,0.399999999998948,0.9999999999989795
0.9996540760923028,0.9999999999987176,1.9999999999987497,0.3999999999991616,0.9999999999991865
1.0,0.9999999999988856,1.9999999999989129,0.39999999999927127,0.9999999999992928


==> figs/data/normalshock_density_m3p8_alsmeyer.csv <==
x, r
-10, 0.0032931320863724967
-8.994535519125684, 0.003625334007366199
-7.989071038251366, 0.003957535928359901
-6.9836065573770485, 0.004289737849353603
-5.978142076502732, 0.004621939770347305
-4.972677595628414, 0.0049541416913410075
-3.9890710382513648, 0.011887051346862076
-2.9836065573770476, 0.0364483281577237
-1.9781420765027313, 0.10285982523290249
-0.9945355191256819, 0.25076189788401826
0.032786885245904784, 0.5
0.9945355191256855, 0.747013793601502
2.0000000000000036, 0.908138947064346
2.983606557377053, 0.9701379360150212
4.032786885245905, 0.9903083700440527
5.016393442622954, 0.9972412796995738
6.000000000000005, 0.9997689030114825
6.983606557377053, 1.0022965263233912
7.989071038251369, 1.0026287282443849
9.016393442622954, 1.0029681519462699
9.97814207650274, 1.0032859103054812


==> figs/data/normalshock_density_m3p8_bentley.csv <==
x, r
-8, 0.0017889087656528524
-7.002967359050444, 0.003577817531305927
-6.005934718100891, 0.008944543828264706
-5.008902077151335, 0.017889087656529412
-4.011869436201781, 0.03220035778175312
-3.0385756676557865, 0.06440071556350613
-1.9940652818991103, 0.13416815742397137
-0.9970326409495556, 0.2754919499105546
-0.023738872403560762, 0.49910554561717346
1.0207715133531163, 0.7423971377459749
2.01780415430267, 0.8962432915921288
2.991097922848665, 0.9588550983899821
3.9881305637982187, 0.9856887298747764
5.008902077151335, 0.9946332737030411
5.982195845697328, 0.998211091234347
7.050445103857566, 0.998211091234347
8, 1


==> figs/data/normalshock_density_m3p8_bgk.csv <==
x,r,u,p
-25.86180339887499,6.26644411340206e-06,0.9999558430342019,3.471189536774764e-05
-25.5,1.0279679167599748e-05,0.9999425523962322,4.201278976248161e-05
-25.36180339887499,1.1885581147902127e-05,0.9999372342055163,4.4948462571798015e-05
-25.0,1.630493454637112e-05,0.9999225991204129,5.305692286857892e-05
-24.86180339887499,1.8081785033390624e-05,0.9999167150123168,5.632646455344406e-05
-24.5,2.298982874666184e-05,0.9999004621695626,6.537712616353075e-05
-24.36180339887499,2.4969184482791383e-05,0.9998939077014913,6.903328427376469e-05
-24.0,3.0450074154368042e-05,0.999875758596533,7.916952721222689e-05
-23.86180339887499,3.2665019139734394e-05,0.9998684242898453,8.326952956988753e-05
-23.5,3.88088698889047e-05,0.9998480807463248,9.464901876005129e-05
-23.36180339887499,4.12954240384519e-05,0.9998398474258037,9.925645037660106e-05
-23.0,4.82015621066266e-05,0.9998169808425575,0.00011205567893488432
-22.86180339887499,5.099980907995161e-05,0.9998077159110289,0.00011724212443709446
-22.5,5.877956864808011e-05,0.9997819580257599,0.00013166066202833864
-22.36180339887499,6.193469645887716e-05,0.999771512025936,0.00013750735360931084
-22.0,7.071414555057418e-05,0.9997424459167593,0.00015377227236555252
-21.86180339887499,7.427750570951661e-05,0.9997306490395168,0.00016037183790419885
-21.5,8.420032538253473e-05,0.9996977996320251,0.00017874255881340984
-21.36180339887499,8.823058605434922e-05,0.9996844579145175,0.0001862009918348644
-21.0,9.94612670579181e-05,0.9996472814499837,0.00020697478493787662
-20.86180339887499,0.00010402571388338504,0.9996321724911135,0.00021541369946786754
-20.5,0.00011675320736786745,0.9995900445071273,0.00023893204180136786
-20.36180339887499,0.00012192924104221916,0.9995729125402251,0.0002484912848958941
-20.0,0.0001363711909573736,0.9995251139500221,0.00027514726340636757
-19.86180339887499,0.00014224807527892422,0.9995056640942904,0.0002859879825427094
-19.5,0.00015865577887848426,0.9994513648831748,0.00031623499976304214
-19.36180339887499,0.00016533669430576021,0.9994292563993693,0.00032854324116647697
-19.0,0.00018400094921610066,0.9993674964294168,0.0003629052662434566
-18.86180339887499,0.00019160542279493697,0.9993423347444897,0.00037689624170423827
-18.5,0.0002128634608852106,0.9992720010123516,0.0004159799688614014
-18.36180339887499,0.0002215302509174656,0.9992433282659378,0.0004319031024747437
-18.0,0.0002457739889932897,0.9991631278779721,0.00047641238277503937
-17.86180339887499,0.00025566452806884994,0.9991304116499271,0.0004945573324344465
-17.5,0.0002833504328329191,0.9990388395501871,0.0005453103983587851
-17.36180339887499,0.00029465294823411667,0.9990014593928431,0.0005660142378213774
-17.0,0.0003263138683680349,0.9988967597174515,0.0006239643038892849
-16.86180339887499,0.0003392483375044954,0.9988539909817182,0.0006476201413749141
-16.5,0.00037550775744671453,0.9987341105806955,0.0007138801532387076
-16.36180339887499,0.0003903318865057634,0.9986851049396644,0.0007409474941114236
-16.0,0.0004319211616924919,0.9985476372865393,0.0008168199527843255
-15.86180339887499,0.0004489376317068097,0.9984913991763642,0.0008478372230879842
-15.5,0.0004967169237099967,0.9983335163799176,0.0009348503004147227
-15.36180339887499,0.0005162822066753966,0.9982688744050169,0.0009704500187535898
-15.0,0.000571266013952576,0.9980872445031064,0.0010704014211738275
-14.86180339887499,0.0005938011552752209,0.9980128165489556,0.0011113286974629012
-14.5,0.0006571896080382827,0.9978035024042482,0.001226339230160158
-14.36180339887499,0.0006831934711373187,0.9977176529115069,0.0012734743862417392
-14.0,0.0007564108801336398,0.997475988058139,0.0014060536499008844
-13.86180339887499,0.0007864765047588254,0.9973767754248976,0.0014604400364512384
-13.5,0.0008712191066526143,0.9970972108327855,0.001613567426614972
-13.36180339887499,0.0009060540257847827,0.9969823223316014,0.001676445806003283
-13.0,0.001004349462778073,0.9966582362674937,0.0018536709128159452
-12.86180339887499,0.0010448010935302304,0.9965249070475913,0.0019265222146154705
-12.5,0.0011590829919056794,0.996148367733417,0.0021320900414288704
-12.36180339887499,0.001206170575540574,0.9959932794164464,0.002216688842175553
-12.0,0.0013393727106048203,0.9955547468696097,0.002455697000590105
-11.86180339887499,0.0013943277863462116,0.9953738997437299,0.002554178876666689
-11.5,0.0015500038858239874,0.9948618486125735,0.002832776298344225
-11.36180339887499,0.0016143219982339072,0.9946503993428376,0.0029477233159557383
-11.0,0.0017967994801323102,0.9940508380421651,0.0032733634899091905
-10.86180339887499,0.0018723068283683219,0.9938028919243286,0.0034079135908914506
-10.5,0.00208688596867249,0.9930987442368744,0.0037896801220767347
-10.36180339887499,0.0021758261899730625,0.9928070867928741,0.003947668415543541
-10.0,0.0024290409372551753,0.9919773887556691,0.004396697760006312
-9.86180339887499,0.0025341894018047735,0.9916331353404098,0.004582840945074317
-9.5,0.002834153106550915,0.990651980580057,0.005112877502149714
-9.36180339887499,0.002958969421517426,0.9902441134573466,0.005333017529670518
-9.0,0.0033158395825177477,0.9890792503031186,0.005961152046018609
-8.86180339887499,0.0034646741321607993,0.9885939986366488,0.006222582476055511
-8.5,0.003891287243540766,0.9872049362596411,0.006970248961070615
-8.36180339887499,0.004069665768554872,0.9866249324149119,0.00728215911671264
-8.0,0.00458242076330994,0.9849603399098998,0.008176504101133209
-7.86180339887499,0.004797444338242785,0.9842634500049963,0.008550594783236512
-7.5,0.0054175586471118045,0.9822575124595092,0.009626395868948113
-7.36180339887499,0.005678478930900511,0.981415180284383,0.010077751369654171
-7.0,0.006433819231452442,0.9789823738681483,0.011380168407839132
-6.86180339887499,0.006752888095554067,0.9779572166636681,0.011928522572904176
-6.5,0.007680716410269667,0.9749846130425903,0.01351715021890033
-6.36180339887499,0.008074479954460584,0.9737268295464112,0.01418877830031961
-6.0,0.009225711540168614,0.9700624054089532,0.01614380398565111
-5.86180339887499,0.00971705193425677,0.9685042296098949,0.016974445105425097
-5.5,0.011163114298668892,0.9639384673639757,0.019406347865409207
-5.36180339887499,0.011784605772519092,0.9619852762525656,0.020445895689737852
-5.0,0.0136289858614932,0.956221013286449,0.023511366104064728
-4.86180339887499,0.014428676805689775,0.9537364469375773,0.024831736825619875
-4.5,0.01682738020190563,0.9463371504679815,0.028761083885034393
-4.36180339887499,0.017879316144281374,0.9431169753455649,0.03047010254175514
-4.0,0.021079347381632058,0.9334132774460968,0.03561711390683987
-3.86180339887499,0.022503992327186226,0.9291368939800428,0.03788451290093147
-3.5,0.02692100374409313,0.916047584449955,0.04482317977883873
-3.36180339887499,0.028927988931736266,0.9101824354465469,0.047932728747980345
-3.0,0.035316456175729816,0.8918495606928271,0.05765928902996608
-2.86180339887499,0.03830230952194408,0.8834506802762676,0.06212176250509599
-2.5,0.04816459062629401,0.8564541165824104,0.07651157542668936
-2.36180339887499,0.05295814878267535,0.8437264256043316,0.08332916349833643
-2.0,0.06960990742479715,0.8014088690396949,0.10622970397190618
-1.86180339887499,0.07812463027534391,0.7808344102432679,0.11752899000873768
-1.5,0.10935652412789326,0.7109094828620078,0.1571046147877308
-1.36180339887499,0.12599845429281945,0.6768501409081477,0.17721030901880103
-1.0,0.18709668757389045,0.5674675832993155,0.24693263256141595
-0.86180339887499,0.21830284001959196,0.5195327685957178,0.28066707916550204
-0.5,0.31997302035946146,0.3909094708047868,0.3847500698378078
-0.36180339887499,0.3648521192983798,0.3445650128563618,0.42865250498327573
0.0,0.48874964775187374,0.24007200877463034,0.5455968739039624
0.13819660112500998,0.5356345761443926,0.20750079854992415,0.5886756413947212
0.5,0.6492522131867245,0.140292105453026,0.6912697687793062
0.63819660112501,0.6877071541014353,0.12063135439482352,0.7255576371353643
1.0,0.7735309028034034,0.08127630371963698,0.8015243759130437
1.13819660112501,0.8006844448817466,0.06996565957058512,0.8254313695989312
1.5,0.8585731046333338,0.047440067592814154,0.8762530980689096
1.63819660112501,0.8762347221073862,0.04096462584145854,0.8917256699475751
2.0,0.9130211701286348,0.028022159457794512,0.9239183350532931
2.13819660112501,0.9240472849650861,0.024279839880670624,0.9335594466685926
2.5,0.9467726381444656,0.016754902484975874,0.9534215986436665
2.63819660112501,0.9535343462506192,0.014563715816181457,0.9593288466291217
3.0,0.9674205151127285,0.010129825200931242,0.9714562609965555
3.13819660112501,0.9715448420378605,0.008829903049845182,0.9750566543226459
3.5,0.9800149424332514,0.0061838758066910535,0.9824472725108458
3.63819660112501,0.9825333307933972,0.0054033075434110605,0.9846432919153745
4.0,0.987714815112397,0.0038059188686151344,0.9891581884145154
4.13819660112501,0.9892591991006524,0.003332091937093641,0.9905026084734228
4.5,0.9924452385880421,0.0023577792187698277,0.9932731632578063
4.63819660112501,0.9933977881521765,0.002067351132562906,0.9941003969591454
5.0,0.995368839519274,0.0014675839732983806,0.9958096723803751
5.13819660112501,0.9959600812740713,0.0012880138955349743,0.9963215025695155
5.5,0.9971873194485308,0.0009157383817757307,0.9973819443223055
5.63819660112501,0.9975566672119559,0.0008038343554389924,0.9977003989467623
6.0,0.9983256861423225,0.0005710174176480936,0.9983619404227809
6.13819660112501,0.9985578799494897,0.0005007786266823637,0.9985611537031893
6.5,0.9990427769829809,0.00035416940882050625,0.9989760334052121
6.63819660112501,0.9991896425171012,0.000309790024683102,0.9991012950885276
7.0,0.9994972280013052,0.0002168769505217321,0.9993627822251673
7.13819660112501,0.9995906688112179,0.00018866399066726544,0.9994419241705352
7.5,0.9997869038650807,0.00012943093577131014,0.9996074991558361
7.63819660112501,0.9998466886060298,0.00011139273411959464,0.9996577255169381
8.0,0.9999725728492515,7.342245645975619e-05,0.9997630182478308
8.13819660112501,1.0000110294813762,6.182828134164051e-05,0.9997950241872567
8.5,1.0000922078880583,3.736355612708067e-05,0.9998622431307271
8.63819660112501,1.0001170718074257,2.9874799063053483e-05,0.9998827134432727
9.0,1.000169682424091,1.403800896072529e-05,0.9999257744129415
9.13819660112501,1.0001858361605622,9.17949042762092e-06,0.999938908710444
9.5,1.0002200935823269,-1.1150636799791686e-06,0.9999665748396442
9.63819660112501,1.0002306365306488,-4.279392942853244e-06,0.9999750242330088
10.0,1.0002530422899043,-1.0995083125865614e-05,0.9999928398723831
10.13819660112501,1.000259952726817,-1.3062524196902934e-05,0.9999982855935862
10.5,1.0002746673605172,-1.7455498243419167e-05,1.0000097742161453
10.63819660112501,1.0002792146814654,-1.880925170891037e-05,1.000013287051966
11.0,1.0002889145825633,-2.1687444628381907e-05,1.0000206972936658
11.13819660112501,1.0002919175180822,-2.2574635655717764e-05,1.0000229620333412
11.5,1.00029833313294,-2.4460368330504588e-05,1.000027734691562
11.63819660112501,1.000300322405019,-2.504117402818094e-05,1.0000291909809045
12.0,1.0003045781522182,-2.6273809818162856e-05,1.0000322527577226
12.13819660112501,1.0003058994891973,-2.6652564072126595e-05,1.0000331839067023
12.5,1.0003087295861604,-2.7453674034430385e-05,1.0000351330124762
12.63819660112501,1.0003096093041486,-2.7698665499101764e-05,1.0000357222357525
13.0,1.0003114955025008,-2.82136077857298e-05,1.0000369461721665
13.13819660112501,1.0003120824645293,-2.8369744936351566e-05,1.0000373123549975
13.5,1.0003133423808357,-2.8694327174429266e-05,1.0000380629633194
13.63819660112501,1.0003137349717095,-2.8791279742427295e-05,1.000038283496529
14.0,1.000314579002193,-2.8988937047835505e-05,1.0000387249615443
14.13819660112501,1.0003148425501198,-2.9046393710922275e-05,1.0000388503757391
14.5,1.0003154107073275,-2.9159305985716667e-05,1.0000390900429776
14.63819660112501,1.000315588784214,-2.9190384540388813e-05,1.0000391534198092
15.0,1.0003159746362404,-2.9246701046842144e-05,1.0000392616454752
15.13819660112501,1.0003160964151292,-2.9260168596924644e-05,1.000039284689395
15.5,1.0003163626945337,-2.9278718225071403e-05,1.0000393076643193
15.63819660112501,1.0003164477522628,-2.928044037824696e-05,1.0000393046300953
16.0,1.0003166365480842,-2.927380728973207e-05,1.0000392726818466
16.13819660112501,1.000316697999303,-2.926769385799337e-05,1.0000392529186257
16.5,1.0003168373915168,-2.924421952547394e-05,1.0000391858885072
16.63819660112501,1.000316883918479,-2.923283702075282e-05,1.0000391554857218
17.0,1.0003169922329431,-2.9197904414990123e-05,1.000039066197374
17.13819660112501,1.0003170293652466,-2.9182862333514677e-05,1.0000390290408383
17.5,1.0003171177752652,-2.9139681449267708e-05,1.0000389255046584
17.63819660112501,1.0003171486308617,-2.9121856096290966e-05,1.000038883936845
18.0,1.0003172225123071,-2.9071873793731398e-05,1.000038770688873
18.13819660112501,1.0003172481044624,-2.9051501352628968e-05,1.0000387258900894
18.5,1.0003173072932015,-2.899448071148154e-05,1.0000386046940721
18.63819660112501,1.0003173264120877,-2.8971122278592265e-05,1.0000385568457508
19.0,1.0003173642471863,-2.8904856686708304e-05,1.0000384268561358
19.13819660112501,1.0003173728111916,-2.8877203798813533e-05,1.0000383751002315
19.5,1.0003173734847668,-2.8796722002715105e-05,1.0000382324587789
19.63819660112501,1.0003173630813729,-2.8762158439283974e-05,1.0000381746161868
20.0,1.0003172961985554,-2.865809092534876e-05,1.0000380112998792
20.13819660112501,1.0003172512136669,-2.8611829897269806e-05,1.000037943238896
20.5,1.0003170612660026,-2.8467245970563203e-05,1.0000377447343296
20.63819660112501,1.0003169533498542,-2.840066578438186e-05,1.000037659158996
21.0,1.0003165392737012,-2.8184928722169376e-05,1.0000374001064325
21.13819660112501,1.0003163164721685,-2.808230215823067e-05,1.0000372843091327
21.5,1.0003154907189808,-2.7738760573008014e-05,1.0000369204201862
21.63819660112501,1.0003150552771676,-2.7570568855839744e-05,1.0000367520902411
22.0,1.0003134574387196,-2.6990572462800678e-05,1.0000362047929312
22.13819660112501,1.0003126169937424,-2.6698813598022098e-05,1.0000359437634065
22.5,1.0003095150263481,-2.5661877964365797e-05,1.000035068829579
22.63819660112501,1.000307871774405,-2.5126015589732243e-05,1.0000346409875762
23.0,1.0003016206963546,-2.313715508572876e-05,1.0000331512766054
23.13819660112501,1.0002980703995996,-2.203315538509084e-05,1.000032366316165
23.5,1.0002843248700155,-1.777881811830588e-05,1.000029628478108
23.63819660112501,1.0002786955584433,-1.5846796822454468e-05,1.0000287158365162
24.0,1.000239930066715,-4.157570554217664e-06,1.000022888146016


==> figs/data/normalshock_density_m9p0_alsmeyer.csv <==
x, r
-10, 0.001093752712680418
-9.002229668228344, 0.0016517898109866813
-8.004459336456687, 0.0022098269092929446
-6.98451633064566, 0.0027802648320061074
-5.98451633064566, 0.0100496281
-4.989273286888111, 0.017318991366546244
-3.991899781497473, 0.035773898248755764
-3.0170461732295966, 0.06987616536747365
-1.9987896795378948, 0.1465082998717756
-1.004144355516754, 0.2880041865183198
0.033259011059055155, 0.5011123539492908
1.003995545623873, 0.7208946450760049
2.0205159238986212, 0.8758255848848833
3.016550140253326, 0.9546824272877663
3.991602161711713, 0.9798362595145327
5.011297151034601, 0.9915922410521854
6.008968276211004, 0.9966244955964675
7.0066890046850325, 0.9994196414177616
8.004508939754313, 0.99774056979308
8.980106597486603, 0.9982862060669795
10.022172674039371, 1.0011061535370873


==> figs/data/normalshock_density_m9p0_bentley.csv <==
x, r
-8, 0.012658227848101111
-6.9925037481259364, 0.020005368021233316
-6.008995502248876, 0.030966433600559284
-5.025487256371814, 0.049160772235943506
-4.017991004497751, 0.08001604984126354
-2.986506746626686, 0.1325738577365927
-2.0029985007496247, 0.21225101734846852
-1.0194902548725633, 0.3353278152966914
0.011994002998500619, 0.5000013555609173
1.0194902548725633, 0.6827553673434529
2.0029985007496265, 0.822107029667806
3.010494752623689, 0.9090201734575748
3.994002998500749, 0.9561476043171901
5.0014992503748115, 0.9797696088664526
6.008995502248874, 0.9907333855676138
7.016491754122939, 0.9962722074767316
8.023988005997001, 0.9981943928578204


==> figs/data/normalshock_density_m9p0_bgk.csv <==
x,r,u,p
-26.86180339887499,0.00016128023401162928,0.9988260717461565,0.0008277085236072913
-26.5,0.00019545039475530324,0.9986944828920804,0.0009012980393254134
-26.36180339887499,0.00020895338516885298,0.9986424909227477,0.0009303566603899573
-26.0,0.0002455424277886142,0.9985016307011509,0.0010090321488499421
-25.86180339887499,0.00026000766484419736,0.9984459514478468,0.0010401094440103998
-25.5,0.00029922162725388725,0.998295035332573,0.001124279217290225
-25.36180339887499,0.0003147314819755831,0.9982353553037456,0.001157538165744827
-25.0,0.0003567962615180442,0.9980735239893214,0.001247648473807981
-24.86180339887499,0.00037344111981347795,0.9980094995297745,0.0012832673453723965
-24.5,0.00041860478016945144,0.9978358103620608,0.0013798066121523812
-24.36180339887499,0.0004364839709427359,0.9977670642164782,0.0014179806486414284
-24.0,0.0004850193466512276,0.9975804815505283,0.0015214842224746895
-23.86180339887499,0.0005042422008500024,0.9975065989467564,0.0015624275698949467
-23.5,0.0005564498422202302,0.9973059832659092,0.0016734830753113309
-23.36180339887499,0.0005771369032888773,0.9972265074518989,0.0017174309977327586
-23.0,0.0006333484449784876,0.997010602952143,0.0018366844810052887
-22.86180339887499,0.0006556328288923718,0.9969250301899389,0.0018838958175733957
-22.5,0.000716214818546923,0.9966924507189338,0.002012058691310588
-22.36180339887499,0.0007402437756934277,0.9966002245463599,0.0020628186960321205
-22.0,0.0008056020393704788,0.996349437614482,0.002200675638530452
-21.86180339887499,0.0008315387482177861,0.9962499422893325,0.002255299241171829
-21.5,0.0009021234066141082,0.99597925074798,0.0024037172981221993
-21.36180339887499,0.0009301490146682578,0.9958718038099035,0.0024625527817288663
-21.0,0.001006460232913331,0.9955793249285991,0.0026224917649765693
-20.86180339887499,0.0010367762139670944,0.995463168643628,0.00268592502026394
-20.5,0.0011193708108573118,0.9951468101507248,0.002858449420009115
-20.36180339887499,0.0011522016821361003,0.9950211016653904,0.0029269088764791243
-20.0,0.0012417007818757207,0.994678534116766,0.0031132016836868596
-19.86180339887499,0.001277297239228825,0.994542334168202,0.003187163938306508
-19.5,0.0013743951203740944,0.9941709591189782,0.0033885425973859177
-19.36180339887499,0.001413037674418427,0.99402321898577,0.0034685389579771236
-19.0,0.0015185120431941313,0.9936201322252556,0.0036864738114428548
-18.86180339887499,0.0015605152635762565,0.9934596785570833,0.0037730979587279516
-18.5,0.0016752392506543257,0.9930216273629056,0.004009233830065476
-18.36180339887499,0.0017209567100033186,0.9928471446293947,0.004103150661581483
-18.0,0.0018459128934649072,0.9923704780356877,0.004359332015201669
-17.86180339887499,0.0018957429699202443,0.9921804880207425,0.004461288035117928
-17.5,0.0020320398584494303,0.9916610987557838,0.004739588425471009
-17.36180339887499,0.002086432566940821,0.991453936500543,0.004850423995978875
-17.0,0.002235324054303278,0.9908871927809736,0.005153180839578702
-16.86180339887499,0.0022947891241626773,0.9906609783910281,0.00527384454047687
-16.5,0.002457697552465199,0.9900416435973707,0.00560370014540695
-16.36180339887499,0.0025228140344261017,0.9897942489133323,0.005735265846648098
-16.0,0.002701357667649118,0.9891163865499859,0.006095216102105593
-15.86180339887499,0.002772785401449773,0.9888453955430139,0.006238903281526217
-15.5,0.002968811361076462,0.9881022561028499,0.006632355831294397
-15.36180339887499,0.0030473047623487347,0.9878049177720983,0.006789553805764118
-15.0,0.0032629286818220415,0.9869888035147764,0.0072203976400516045
-14.86180339887499,0.003349353406687261,0.9866619752439781,0.0073926947885815785
-14.5,0.0035870075554966796,0.9857640774892932,0.007865384264593163
-14.36180339887499,0.0036823607608698736,0.9854041568168322,0.008054603239240619
-14.0,0.003944852785667074,0.9844143589919649,0.008574259871419186
-13.86180339887499,0.004050287951284359,0.9840172007457324,0.008782500459378756
-13.5,0.004340873105770982,0.9829238384431641,0.009355037045686462
-13.36180339887499,0.004457730711387453,0.9824846533503596,0.009584728690481562
-13.0,0.004780201408154849,0.9812742197178521,0.010217001904074442
-12.86180339887499,0.00491004708717061,0.980787449554774,0.010470968331623667
-12.5,0.00526884481830272,0.979444230977688,0.01117096737819329
-12.36180339887499,0.005413517252807609,0.9789033934175976,0.01145250698255287
-12.0,0.005813873857272133,0.9774090149205091,0.012229589153814408
-11.86180339887499,0.005975545504579882,0.976806509278773,0.012542575597105008
-11.5,0.006423663044237826,0.9751393624381162,0.01340776248895348
-11.36180339887499,0.006604917919080089,0.9744662239254199,0.01375677203105426
-11.0,0.007108200426175726,0.9726007396102742,0.01472312623048311
-10.86180339887499,0.007312134750107668,0.9718463253879851,0.015113600187283686
-10.5,0.007879490011381562,0.9697520400035731,0.016196708844423244
-10.36180339887499,0.008109844241987085,0.9689036239985882,0.01663516364346777
-10.0,0.008752081924656619,0.9665439662530314,0.017853767002482174
-9.86180339887499,0.009013415831656912,0.9655862096792807,0.01834806848819644
-9.5,0.00974377988399273,0.9629169058268259,0.019724887087448153
-9.36180339887499,0.010041708539050254,0.9618311564390031,0.02028461423553552
-9.0,0.010876599882292748,0.9587981048664337,0.02184745306372359
-8.86180339887499,0.011218116497171592,0.9575614569404712,0.022484387019977427
-8.5,0.012178090708795341,0.954097853885543,0.02426763269049048
-8.36180339887499,0.01257201614353698,0.9526818669998919,0.02499642517386141
-8.0,0.013683186801472935,0.9487042546512143,0.027043111543848405
-7.86180339887499,0.014140808167056273,0.9470731764735957,0.027882215516064082
-7.5,0.015436863359746965,0.9424759064170317,0.030246929843682352
-7.36180339887499,0.01597286251047245,0.9405841576915229,0.031219923075757862
-7.0,0.01749803630350515,0.9352314596675946,0.03397298965646031
-6.86180339887499,0.01813187626664534,0.933019987339184,0.035110503045493915
-6.5,0.019945459736697525,0.9267342985889632,0.03834417063979872
-6.36180339887499,0.020703524895555325,0.924125128021881,0.03968678381529648
-6.0,0.02288697011385431,0.9166693324909797,0.0435246874666856
-5.86180339887499,0.02380600542515865,0.9135571184819797,0.04512743972332418
-5.5,0.026474627198391398,0.9046063605973316,0.04973968161114202
-5.36180339887499,0.027607543605889084,0.900844669381099,0.05167942732155615
-5.0,0.030930859700959344,0.8899393417312247,0.05730785164884681
-4.86180339887499,0.03235711327197672,0.8853171839254146,0.05969591851056925
-4.5,0.03659641415119581,0.8717802550764998,0.06669896269945337
-4.36180339887499,0.03844175968999925,0.8659798247341897,0.06970425262833409
-4.0,0.04402402452856797,0.8487645665951664,0.07864133652170227
-3.86180339887499,0.04650052440360259,0.8412821380059793,0.08253493003855555
-3.5,0.05417265311151261,0.8186848953915329,0.09433349354663753
-3.36180339887499,0.057664173143609894,0.808682107921386,0.09957849852560563
-3.0,0.06882783489150225,0.7778205917069886,0.11587212066469531
-2.86180339887499,0.07407646047114931,0.7638716618021554,0.12330363524377966
-2.5,0.09149156455688541,0.7199672920172641,0.14706426727668423
-2.36180339887499,0.09996069216602507,0.6998443155230025,0.1581855369139992
-2.0,0.12881160228445296,0.6366362177428715,0.19439565123574434
-1.86180339887499,0.14300698338286869,0.6082540292289014,0.21142802196926108
-1.5,0.19044705838266415,0.5242114106822047,0.26558513338423606
-1.36180339887499,0.21284174527577587,0.4894632805040078,0.28997913025731187
-1.0,0.2823321654747925,0.3973005057095117,0.3622256522444004
-0.86180339887499,0.3125361627460557,0.3632702731412273,0.39236258567051363
-0.5,0.398148411290643,0.28174444499000373,0.4747795344734757
-0.36180339887499,0.43230134387340774,0.25419974777533394,0.5066894604463069
0.0,0.5217529101049039,0.19228838497821074,0.588334862891127
0.13819660112500998,0.5549641622144834,0.1724168109237051,0.6180747481948126
0.5,0.6367844679067853,0.12917006276201132,0.6903188344711045
0.63819660112501,0.6655510794100835,0.11562042848887484,0.7154261134005225
1.0,0.7333781331742164,0.08652217124367242,0.7741312572695017
1.13819660112501,0.7563266678046922,0.0774847349308182,0.7938539513032841
1.5,0.8088524896697407,0.05814684163849368,0.8387663638655962
1.63819660112501,0.8261738154159025,0.0521485322055889,0.8535118750224141
2.0,0.8650619212726498,0.03930462367170693,0.8865102883524701
2.13819660112501,0.8776761904942679,0.0353132397340456,0.8971835610054719
2.5,0.905655709572706,0.026746053855750934,0.920807419981695
2.63819660112501,0.9146395613800998,0.02407571339281447,0.9283780919383365
3.0,0.9344224836963178,0.018327018407255584,0.9450244961263761
3.13819660112501,0.940736860890788,0.016529287850105344,0.9503304267395475
3.5,0.9545853735021602,0.012647368692711106,0.9619544874698812
3.63819660112501,0.9589916649340519,0.011429496487086573,0.9656490891357542
4.0,0.9686365738362935,0.008792019518941332,0.9737290128404368
4.13819660112501,0.9717012326088605,0.007962055566466808,0.9762941091615152
4.5,0.9784053277417991,0.006159757874544941,0.9819009487520206
4.63819660112501,0.9805351166117406,0.005591020510315317,0.9836806831075805
5.0,0.9851952001827623,0.004352882460902611,0.9875718191637161
5.13819660112501,0.9866764023435325,0.003961167082468947,0.9888075808134401
5.5,0.9899197793109019,0.0031064289532811715,0.9915113218762593
5.63819660112501,0.9909516704388626,0.00283537087907019,0.9923707574349645
6.0,0.9932136083477962,0.0022426437040384754,0.9942529851863536
6.13819660112501,0.9939341314014133,0.0020542634872825817,0.9948519587072792
6.5,0.9955155242696733,0.001641507405139236,0.9961652516704939
6.63819660112501,0.9960199583296157,0.0015100574156483885,0.9965836949437344
7.0,0.9971285906637187,0.0012215012134990351,0.9975022800362606
7.13819660112501,0.9974827399285244,0.001129428606122594,0.9977953411186473
7.5,0.9982621845758607,0.0009269555784444098,0.9984394852326969
7.63819660112501,0.9985115503837807,0.0008622329727603962,0.9986452602670874
8.0,0.9990611714633807,0.0007196647203922458,0.9990981167736476
8.13819660112501,0.9992372782031532,0.0006740122418983378,0.9992429732744267
8.5,0.9996259961558593,0.0005732886218938682,0.9995621584101125
8.63819660112501,0.9997507375883786,0.0005409816456578607,0.999664388499082
9.0,1.000026479397067,0.00046959135386441325,0.9998899213469471
9.13819660112501,1.0001151015780207,0.00044665607788503347,0.9999622470006346
9.5,1.000311287406276,0.000395898234917862,1.00012199572276
9.63819660112501,1.0003744370571095,0.00037956588131828647,1.000173288080459
10.0,1.0005144376826078,0.0003433675492986209,1.0002867103311084
10.13819660112501,1.0005595710435686,0.0003317021509208256,1.0003231716035292
10.5,1.0006597767781058,0.0003058100615529556,1.000403888462053
10.63819660112501,1.0006921307416452,0.000297453439745929,1.0004298662081987
11.0,1.0007640694365807,0.00027887902844263735,1.0004874376133595
11.13819660112501,1.000787332670006,0.0002728753128917981,1.0005059871431932
11.5,1.0008391353479615,0.0002595120976138914,1.0005471397172057
11.63819660112501,1.000855913361387,0.00025518649845487174,1.00056041356034
12.0,1.000893331249469,0.00024554526758329906,1.0005898920029361
12.13819660112501,1.0009054695853,0.000242420016405048,1.0005994103463778
12.5,1.0009325818612929,0.00023544489496304962,1.0006205693991723
12.63819660112501,1.0009413913264564,0.00023318075679251688,1.0006274083780111
13.0,1.000961099027413,0.00022812102068589312,1.0006426255092409
13.13819660112501,1.0009675130985591,0.00022647646602406998,1.0006475486487794
13.5,1.000981884753445,0.00022279692654799034,1.0006585125026695
13.63819660112501,1.0009865698794138,0.000221599544570816,1.0006620627104856
14.0,1.0009970840210023,0.00021891771460580387,1.0006699752281865
14.13819660112501,1.0010005171161005,0.0002180441415235246,1.000672539334615
14.5,1.0010082328552024,0.00021608606325985383,1.0006782577217723
14.63819660112501,1.0010107558669492,0.00021544785477743415,1.000680111864968
15.0,1.0010164331170515,0.00021401697766335246,1.0006842485277683
15.13819660112501,1.001018291518739,0.00021355064646104026,1.0006855901347338
15.5,1.0010224758466697,0.00021250586832349165,1.000688583161916
15.63819660112501,1.001023845809936,0.0002121658529888653,1.0006895535215024
16.0,1.001026928309789,0.00021140602811693448,1.0006917164584885
16.13819660112501,1.0010279358575283,0.00021115973807421217,1.0006924166671949
16.5,1.0010301952540892,0.0002106127849501265,1.0006939736709022
16.63819660112501,1.0010309296748487,0.0002104371304950211,1.0006944758870406
17.0,1.001032561611509,0.00021005245589460734,1.000695586494582
17.13819660112501,1.0010330846902702,0.00020993146073048957,1.0006959418434886
17.5,1.0010342215283734,0.0002096748388813521,1.0006967182782982
17.63819660112501,1.001034573612035,0.00020959807160606596,1.0006969623288595
18.0,1.0010352968265572,0.00020944843886285834,1.000697481320947
18.13819660112501,1.0010355003139104,0.00020941011083730826,1.000697637741496
18.5,1.0010358465102156,0.000209358010818623,1.0006979481142255
18.63819660112501,1.0010359069571493,0.0002093566911920579,1.0006980308646514
19.0,1.001035867426933,0.0002094043918717235,1.0006981575101206
19.13819660112501,1.0010357719834748,0.0002094434133852874,1.0006981716835945
19.5,1.0010352841937922,0.00020960711227097304,1.0006981158397201
19.63819660112501,1.001034996338917,0.0002096959361056114,1.00069805694314
20.0,1.0010339229688308,0.00021001118940735102,1.0006977915375708
20.13819660112501,1.0010333709699168,0.00021016839674987118,1.0006976423740483
20.5,1.0010314557234357,0.00021070156240741083,1.0006970985836896
20.63819660112501,1.00103050841133,0.00021096113854676628,1.00069682130069
21.0,1.0010272803315479,0.00021183415597033486,1.0006958549473421
21.13819660112501,1.0010256919926757,0.0002122597633031473,1.0006953705627673
21.5,1.0010202362117302,0.00021370954482898095,1.0006936724040878
21.63819660112501,1.0010175183778276,0.00021442854061674886,1.0006928092801726
22.0,1.0010078391801267,0.00021697157101575857,1.0006896297687258
22.13819660112501,1.0010026064400703,0.00021832868638347913,1.0006878154883314
22.5,1.0009838936364688,0.00022321887243041233,1.0006811594608676
22.63819660112501,1.000978367543933,0.00022498437283406826,1.0006797215103573
23.0,1.0009319048406973,0.00023688433174182146,1.0006607133985452


==> figs/data/normalshock_itr_alsmeyer.csv <==
M, y
1.5488742879465716, 0.13692944684401148
1.7351503340388574, 0.17621427042249793
2.047074428757137, 0.21086029075836865
2.300489305680316, 0.22932810406739487
2.2436574551249087, 0.23511502104433768
2.3585571110439183, 0.23972601530376902
3.403667254480888, 0.2754433436108861
3.5754870434416044, 0.27542348005146866
3.8044035304166273, 0.27308487698939066
6.517611252485704, 0.2525399974839491
9.024502804072473, 0.2302848655126674


==> figs/data/normalshock_itr_bgk.csv <==
M,y
1.2,0.08014434923536107
1.4,0.1455208257371663
1.6,0.20129745499768414
1.8,0.24467308837902446
2.0,0.278453685978415
2.2,0.3030999541583379
2.4,0.3211980052366987
2.6,0.3327893208139725
2.8,0.3404921296952579
3.0,0.34546474546657624
3.2,0.34753393151661816
3.4,0.3474459344808941
3.6,0.3457794441898734
3.8,0.3433671242806864
4.0,0.34146570270426513
4.2,0.3387919132881059
4.4,0.3355425081906638
4.6,0.3318685983720373
4.8,0.327885273138824
5.0,0.32367875993128803
5.2,0.3193118969840416
5.4,0.3148284360715894
5.6,0.31037176213152207
5.8,0.3064793062308355
6.0,0.3025148826999946
6.2,0.298479855169685
6.4,0.2943675217645909
6.6,0.29016467849514216
6.8,0.2858530488857962
7.0,0.2821341495466472
7.2,0.27852399392402116
7.4,0.2747390143269055
7.6,0.2707497448019113
7.8,0.26703019697022756
8.0,0.26426237983019596
8.2,0.2612077039592533
8.4,0.25783227145675003
8.6,0.2548943520552207
8.8,0.2519087977639236
9.0,0.24851050825746146
9.2,0.24578520142652172
9.4,0.24268871823530092
9.6,0.2396192350522235
9.8,0.23742185207501465
10.0,0.23472391932153402
10.2,0.23220839241686653
10.4,0.229667588113162
10.6,0.22677434282323206
10.8,0.22354246709226588


==> figs/data/normalshock_itr_camac.csv <==
M, y
4.7191425122105715, 0.25159184358109077
4.8222343855870005, 0.25157992544544033
4.958277696974779, 0.23306708806840126
5.988401888362382, 0.2225433742890501
6.516993275081607, 0.24444758337729064
6.610660993045547, 0.2710263501150983
6.779037765040576, 0.22592017939001213
7.351417264964433, 0.22122973089291115
7.408911234167088, 0.22411325760167383
7.75263909457482, 0.22522958964093304
7.752948083276869, 0.2292757966942623
8.405068738950895, 0.21879578274562947
8.508557883515675, 0.2239861308214023
9.390742698486617, 0.2261962828659143
9.412636755088933, 0.21289895407324352
9.540359442142968, 0.23542754104583846
9.539564899766273, 0.22502300862299182
9.870028316607483, 0.2024414521586171
9.963078057167325, 0.22092780478976629
10.170895029916727, 0.24229106294320563
10.16745201295104, 0.19720475577753696


==> figs/data/normalshock_itr_linzer.csv <==
M, y
1.6907442434301276, 0.19471651390118103
1.8653007894661338, 0.23053448424267975
1.9920082279277231, 0.23976839089719287
2.1989865170572798, 0.25014908704873856
2.7063459658214355, 0.29402106861535543
2.7873230763798, 0.3044163313771406
2.912971125005793, 0.29977752813452485
3.1637375273399826, 0.283563566700729
3.3967150086847897, 0.33440368491097816
3.797583708349978, 0.3337793070266238
3.8867490195126364, 0.30139905670163386
4.13892794162762, 0.30368204179734315
4.2992047955046555, 0.30250744331712615
4.393004937198046, 0.33082029879207486
4.504858847339718, 0.2955472520972608
4.734658159177737, 0.3047692406161235
4.9059482532206555, 0.29781302210814165


==> figs/data/normalshock_itr_mieussens.csv <==
M, y
1.3919089759797723, 0.11368497096090419
1.9987357774968395, 0.21325199851715254
2.9974715549936786, 0.2601506135756585
3.9962073324905196, 0.26475599555145773
5.007585335018964, 0.24962334724294943
5.993678887484198, 0.2335532256684696
7.005056890012644, 0.2184205773599613
7.991150442477878, 0.20423015503360176
8.989886219974716, 0.19191824377631822
10.001264222503162, 0.18054499396405055


==> figs/data/normalshock_itr_navierstokes.csv <==
M, y
1.000000000,0.000000000
1.049937578,0.031598513
1.112359551,0.049256506
1.174781523,0.066914498
1.237203496,0.085501859
1.287141074,0.103159851
1.349563046,0.12267658
1.399500624,0.135687732
1.449438202,0.155204461
1.524344569,0.171003717
1.599250936,0.187732342
1.674157303,0.208178439
1.74906367,0.223048327
1.811485643,0.241635688
1.873907615,0.257434944
1.986329588,0.276022305
2.081173533,0.293680297
2.161048689,0.305762082
2.27340824,0.324349442
2.373283396,0.340148699
2.498127341,0.357806691
2.610486891,0.369888476
2.747815231,0.383828996
2.935081149,0.400557621
3.147315855,0.410780669
3.372034956,0.420074349
3.596754057,0.42472119
3.821473159,0.430297398
4.033707865,0.432156134
4.245942572,0.43401487
4.520599251,0.43401487
4.782771536,0.42936803
5.007490637,0.426579926
5.219725343,0.42472119
5.494382022,0.421933086
5.744069913,0.418215613
5.968789014,0.415427509
6.193508115,0.413568773
6.4556804,0.408921933
6.717852684,0.406133829
6.917602996,0.403345725
7.154806492,0.400557621
7.404494382,0.397769517
7.641697878,0.394981413
7.878901373,0.392193309
8.116104869,0.389405204
8.365792759,0.385687732
8.602996255,0.382899628
8.84019975,0.380111524
9.064918851,0.378252788
9.314606742,0.375464684
9.551810237,0.371747212
9.801498127,0.368959108
10.03870162,0.366171004
10.27590512,0.3633829
10.51310861,0.360594796
10.7627965,0.357806691


==> figs/data/normalshock_pdf_m3p8_bgk.csv <==
u,fl,fm,fr
-18.480660410065248,5.0228059554012375e-08,2.94669743673019e-06,5.752255409193982e-06
-17.995766655427126,7.33528151364534e-08,4.8919587356100745e-06,9.56660015290523e-06
-17.141810450647835,1.3549378428302298e-07,1.1560702929385085e-05,2.2673244072868505e-05
-15.949458042567962,2.825518837607019e-07,3.582744132679576e-05,7.050760634850077e-05
-14.461779489397301,5.650449552809532e-07,0.00013113939585163937,0.00025887864582121935
-12.732537322819429,8.666891608831171e-07,0.0005058548480975515,0.0010001205302312879
-10.824228751108283,7.336612125171577e-07,0.0018431166350923952,0.003638385841309143
-8.805824070603736,1.8869649028520988e-07,0.005784428680052758,0.011348154199701041
-6.75027313316326,3.2088590990118407e-09,0.014649271990385137,0.028393717333485304
-4.7318684526587145,4.454088253285471e-09,0.028974012603258003,0.055132152045821385
-2.823559880947565,1.5293776991418425e-06,0.044789382121178806,0.08320787172792944
-1.0943177143696943,0.00011479578215877807,0.05631257032426238,0.10079226835504299
0.39336083880096595,0.002260055287818104,0.06387327751429803,0.10353866930367837
1.5857132468808395,0.01501179881959133,0.07016274265626495,0.09648397674714258
2.43966945166013,0.04444452028928802,0.07636986967061714,0.08722276336361395
2.9245632062982523,0.0744404538035648,0.08113025987113796,0.08083842811080288
3.15386898983283,0.09262266405794059,0.08376847610645993,0.07761691337311981
3.6387627444709523,0.13935276050294967,0.09017433048440299,0.07051374815411766
4.492718949250243,0.23967600149777063,0.1032761157058467,0.057617338990688986
5.685071357330116,0.35020759249874067,0.11699620673473166,0.04050677902774448
7.172749910500777,0.30311975104655847,0.10250233191773053,0.023264260238517624
8.90199207707865,0.10827038486842104,0.04910132746711812,0.010401761032617609
10.810300648789795,0.011861758698174374,0.010505016707375608,0.0035029005713723862
12.828705329294344,0.000335137415350278,0.001222165543128273,0.0008815810760647846
14.88425626673482,2.423588730072287e-06,0.00012194171486767057,0.00016991778157849423
16.902660947239365,5.3607978032699095e-09,1.1867743583767237e-05,2.661949425964909e-05
18.81096951895051,5.185070461019751e-12,1.1231400251593395e-06,3.717634532012526e-06
20.54021168552838,3.633929637641931e-15,1.124207677094612e-07,5.209673646953209e-07
22.027890238699047,3.345420004308054e-18,1.3548912837784048e-08,8.368786864128809e-08
23.220242646778917,7.520351837653542e-21,2.262733860424635e-09,1.7626132342395246e-08
24.07419885155821,7.278679468617627e-23,5.959828475234706e-10,5.4924834353103194e-09
24.559092606196334,4.728089055221723e-24,2.740192113111547e-10,2.780370488679708e-09


==> figs/data/normalshock_pdf_m3p8_bgk_splined.csv <==
u,fl,fm,fr
-18.595313301832537,4.575385486650171e-08,2.586418154703921e-06,5.045817084335531e-06
-18.50860176115158,4.9106311856760035e-08,2.8565678257761346e-06,5.575550632205619e-06
-18.42189022047063,5.265605247859085e-08,3.142010597427826e-06,6.135150244259036e-06
-18.335178679789674,5.641458481951108e-08,3.4464775463028766e-06,6.732002858966501e-06
-18.24846713910872,6.039341696703723e-08,3.7736997490451314e-06,7.37349541479867e-06
-18.161755598427767,6.460405700868578e-08,4.1274082822984316e-06,8.067014850226188e-06
-18.075044057746812,6.905801303197367e-08,4.511334222706663e-06,8.819948103719792e-06
-17.988332517065857,7.376679312441745e-08,4.9292086469136694e-06,9.639682113750127e-06
-17.901620976384905,7.874190537353349e-08,5.384762631563288e-06,1.0533603818787834e-05
-17.81490943570395,8.399485786683886e-08,5.881727253299411e-06,1.1509100157303662e-05
-17.728197895022994,8.953715869185002e-08,6.42383358876588e-06,1.2573558067768251e-05
-17.64148635434204,9.538031593608357e-08,7.0148127146065505e-06,1.3734364488652279e-05
-17.554774813661087,1.0153583768705596e-07,7.65839570746525e-06,1.499890635842637e-05
-17.46806327298013,1.0801523203228432e-07,8.358313643985892e-06,1.6374570615561298e-05
-17.381351732299176,1.1483000705928499e-07,9.118297600812306e-06,1.7868744198527695e-05
-17.294640191618225,1.219916708555744e-07,9.942078654588314e-06,1.9488814045796168e-05
-17.20792865093727,1.2951173150866968e-07,1.0833387881957838e-05,2.1242167095837524e-05
-17.121217110256314,1.374016786715098e-07,1.179596740656622e-05,2.313621211471366e-05
-17.034505569575362,1.45670467713486e-07,1.2835078032603296e-05,2.5181358604763978e-05
-16.947794028894407,1.543219596059072e-07,1.3959033404681364e-05,2.7394048126247107e-05
-16.86108248821345,1.6335940519923304e-07,1.517651278501011e-05,2.9791444657307482e-05
-16.7743709475325,1.7278605534392307e-07,1.6496195435799206e-05,3.239071217608951e-05
-16.687659406851544,1.8260516089043792e-07,1.792676061925849e-05,3.5209014660737937e-05
-16.60094786617059,1.9281997268923725e-07,1.947688759759763e-05,3.826351608939717e-05
-16.514236325489634,2.0343374159078095e-07,2.1155255633026364e-05,4.157138044021175e-05
-16.427524784808682,2.1444971844552853e-07,2.297054398775434e-05,4.514977169132602e-05
-16.340813244127727,2.2587115410394084e-07,2.4931431923991428e-05,4.9015853820884794e-05
-16.25410170344677,2.3770129941647736e-07,2.7046598703947298e-05,5.3186790807032483e-05
-16.16739016276582,2.4994340523359754e-07,2.9324723589831573e-05,5.767974662791338e-05
-16.080678622084864,2.6260072240576235e-07,3.177448584385417e-05,6.251188526167241e-05
-15.99396708140391,2.756765017834309e-07,3.4404564728224664e-05,6.770037068645377e-05
-15.907255540722957,2.891736695831921e-07,3.722389363510099e-05,7.326287268636465e-05
-15.820544000042002,3.0308719761340797e-07,4.02476328279844e-05,7.922945466018316e-05
-15.733832459361047,3.174038224314265e-07,4.349738929112199e-05,8.564301119724981e-05
-15.647120918680093,3.321098997709683e-07,4.699506812518467e-05,9.254703024107613e-05
-15.56040937799914,3.471917853657544e-07,5.0762574430843454e-05,9.998499973517393e-05
-15.473697837318184,3.626358349495056e-07,5.4821813308769415e-05,0.00010800040762305506
-15.38698629663723,3.784284042559424e-07,5.9194689859633376e-05,0.00011663674184823086
-15.300274755956277,3.9455584901878553e-07,6.390310918410638e-05,0.00012593749035421322
-15.213563215275322,4.110045249717563e-07,6.89689763828595e-05,0.00013594614108451396
-15.126851674594368,4.277607878485746e-07,7.441419655656352e-05,0.0001467061819826444
-15.040140133913415,4.4481099338296157e-07,8.026067480588952e-05,0.00015826110099211642
-14.95342859323246,4.621414973086383e-07,8.653031623150859e-05,0.0001706543860564419
-14.866717052551506,4.797386553593249e-07,9.324502593409147e-05,0.00018392952511913212
-14.780005511870552,4.975888232687422e-07,0.00010042670901430924,0.0001981300061236989
-14.693293971189597,5.156783567706117e-07,0.00010809727057283305,0.00021329931701365433
-14.606582430508643,5.33993611598653e-07,0.00011627861571033356,0.00022948094573250943
-14.51987088982769,5.525209434865876e-07,0.0001249926495274819,0.0002467183802237762
-14.433159349146734,5.712462908202724e-07,0.000134261484839607,0.00026505551606329473
-14.34644780846578,5.901299509313516e-07,0.00014411999605318146,0.000284561292977201
-14.259736267784826,6.090921285165015e-07,0.00015462301173923987,0.000305343810001054
-14.173024727103872,6.28049538328381e-07,0.00016582709741919092,0.0003275145748712346
-14.086313186422917,6.469188951196481e-07,0.00017778881861444333,0.000351185095324124
-13.999601645741963,6.656169136429601e-07,0.0001905647408464051,0.00037646687909610195
-13.91289010506101,6.840603086509754e-07,0.00020421142963648493,0.0004034714339235493
-13.826178564380054,7.02165794896352e-07,0.00021878545050609157,0.00043231026754284745
-13.7394670236991,7.198500871317473e-07,0.0002343433689766329,0.0004630948876903758
-13.652755483018147,7.370299001098197e-07,0.00025094175056951764,0.0004959368021025156
-13.566043942337192,7.53621948583227e-07,0.0002686371608061547,0.0005309475185156479
-13.479332401656238,7.695429473046271e-07,0.0002874861652079517,0.0005682385446661523
-13.392620860975285,7.847096110266777e-07,0.00030754532929631753,0.0006079213882904099
-13.30590932029433,7.990386545020374e-07,0.0003288712185926612,0.0006501075571248023
-13.219197779613376,8.124467924833633e-07,0.00035152039861839005,0.0006949085589057082
-13.132486238932422,8.248507397233138e-07,0.0003755494348949132,0.0007424359013695094
-13.045774698251467,8.361672109745468e-07,0.00040101489294363954,0.0007928010922525872
-12.959063157570512,8.463129209897202e-07,0.00042797333828597714,0.0008461156392913214
-12.872351616889558,8.552045845214917e-07,0.00045648133644333376,0.0009024910502220916
-12.785640076208605,8.627589163225193e-07,0.0004865954529371185,0.0009620388327812793
-12.69892853552765,8.688939414952124e-07,0.0005183729212224087,0.001024871791813346
-12.612216994846696,8.735825674466253e-07,0.0005518989502921414,0.001091157059857094
-12.525505454165742,8.768713641520005e-07,0.0005872962976711283,0.0011611346876262336
-12.438793913484787,8.788120702687087e-07,0.0006246903555523775,0.0012350498422847517
-12.352082372803833,8.794564244541208e-07,0.000664206516128895,0.0013131476909966318
-12.26537083212288,8.788561653656075e-07,0.0007059701715936889,0.0013956734009258607
-12.178659291441924,8.770630316605394e-07,0.0007501067141397675,0.0014828721392364263
-12.091947750760971,8.741287619962873e-07,0.0007967415359601363,0.0015749890730923114
-12.005236210080017,8.701050950302222e-07,0.0008460000292478039,0.001672269369657503
-11.918524669399062,8.650437694197146e-07,0.0008980075861957784,0.0017749581960959896
-11.831813128718109,8.589965238221355e-07,0.0009528895989970651,0.0018833007195717523
-11.745101588037155,8.520150968948556e-07,0.0010107714598446727,0.00199754210724878
-11.6583900473562,8.441512272952455e-07,0.0010717785609316095,0.002117927526291061
-11.571678506675244,8.35456653680676e-07,0.001136036294450882,0.002244702143862578
-11.48496696599429,8.25983114708518e-07,0.0012036700525954965,0.0023781111271273156
-11.398255425313337,8.157823490361426e-07,0.0012748052275584607,0.002518399643249261
-11.311543884632382,8.049060953209195e-07,0.0013495672115327844,0.002665812859392404
-11.224832343951428,7.934060922202207e-07,0.001428081396711472,0.0028205959427207235
-11.138120803270475,7.813340783914164e-07,0.001510473175287532,0.00298299406039821
-11.05140926258952,7.687417924918772e-07,0.0015968679394539732,0.0031532523795888513
-10.964697721908566,7.556809731789741e-07,0.0016873910814038003,0.003331616067456627
-10.877986181227612,7.422033591100779e-07,0.0017821679933300216,0.003518330291165527
-10.791274640546657,7.283596430989584e-07,0.0018813247198580178,0.0037136413238193066
-10.704563099865704,7.141546233902604e-07,0.0019850159361870724,0.003917843970280194
-10.61785155918475,6.995302592209366e-07,0.0020934355186003626,0.004131299485267188
-10.531140018503795,6.84423969852983e-07,0.00220678017556995,0.004354373924349858
-10.444428477822841,6.687731745483973e-07,0.002325246615567889,0.004587433343097756
-10.357716937141886,6.52515292569175e-07,0.0024490315470662447,0.004830843797080454
-10.271005396460932,6.355877431773134e-07,0.0025783316785370713,0.005084971341867506
-10.184293855779979,6.179279456348087e-07,0.00271334371845243,0.005350182033028476
-10.097582315099023,5.994733192036569e-07,0.002854264375284384,0.005626841926132934
-10.01087077441807,5.801612831458553e-07,0.0030012903575049863,0.0059153170767504305
-9.924159233737115,5.599292567233997e-07,0.003154618373586303,0.00621597354045054
-9.837447693056161,5.387146591982873e-07,0.0033144451320003864,0.006529177372802813
-9.750736152375207,5.164549098325143e-07,0.0034809673412192987,0.006855294629376816
-9.664024611694252,4.930874278880767e-07,0.0036543817097151048,0.0071946913657421185
-9.577313071013299,4.68549632626972e-07,0.003834884945959856,0.007547733637468272
-9.490601530332345,4.427789433111962e-07,0.004022673758425614,0.007914787500124842
-9.40388998965139,4.1571277920274525e-07,0.004217944855584445,0.0082962190092814
-9.317178448970436,3.872885595636167e-07,0.004420894945908397,0.008692394220507495
-9.230466908289483,3.5744370365580683e-07,0.004631720737869535,0.009103679189372693
-9.143755367608527,3.2611563074131105e-07,0.004850618939939924,0.009530439971446567
-9.057043826927574,2.932417600821274e-07,0.005077786260591614,0.009973042622298662
-8.970332286246618,2.58759510940251e-07,0.005313419408296672,0.010431853197498559
-8.883620745565665,2.2260630257767966e-07,0.00555771509152715,0.0109072377526158
-8.796909204884711,1.8471966610632895e-07,0.005810870002729409,0.01139956230637709
-8.710197664203756,1.4517473153638672e-07,0.006073061119370127,0.011909147553041177
-8.623486123522802,1.0445213792957182e-07,0.006344407318140339,0.012436180613980358
-8.536774582841847,6.310685609883993e-08,0.006625016825580679,0.012980824126017173
-8.450063042160894,2.1693856857150047e-08,0.006914997868231754,0.013543240725974114
-8.36335150147994,0.0,0.007214458672634185,0.01412359305067371
-8.276639960798985,0.0,0.007523507465328602,0.014722043736938495
-8.189928420118031,0.0,0.007842252472855608,0.015338755421590956
-8.103216879437078,0.0,0.008170801921755828,0.015973890741453625
-8.016505338756122,0.0,0.00850926403856989,0.016627612333349025
-7.929793798075169,0.0,0.008857747049838396,0.017300082834099662
-7.843082257394215,0.0,0.009216359182101974,0.017991464880528055
-7.75637071671326,0.0,0.009585208661901247,0.018701921109456735
-7.669659176032306,0.0,0.009964403715776825,0.019431614157708197
-7.582947635351351,0.0,0.010354052570269338,0.02018070666210499
-7.496236094670397,0.0,0.010754263451919386,0.020949361259469584
-7.409524553989444,0.0,0.0111651445872676,0.021737740586624532
-7.3228130133084886,0.0,0.011586804202854606,0.02254600728039235
-7.236101472627535,0.0,0.012019350525221005,0.023374323977595538
-7.14938993194658,0.0,0.012462891780907438,0.02422285331505664
-7.062678391265626,0.0,0.0129175361964545,0.025091757929598134
-6.975966850584673,0.0,0.01338339199840282,0.025981200458042558
-6.889255309903717,0.0,0.013860567413293027,0.026891343537212453
-6.802543769222764,0.0,0.014349170667665723,0.02782234980393029
-6.71583222854181,3.383851551718999e-08,0.014849306434674107,0.028774374257658553
-6.629120687860855,1.1793639612574144e-07,0.015360938927681195,0.029747270005083985
-6.542409147179901,2.101954680894485e-07,0.015883848543105525,0.03074049507179924
-6.455697606498948,3.083218049097525e-07,0.016417803255344476,0.03175348078452149
-6.368986065817992,4.1002148008809517e-07,0.01696257103879543,0.03278565846996792
-6.282274525137039,5.13000567125912e-07,0.017517919867855752,0.03383645945485564
-6.1955629844560836,6.14965139524647e-07,0.01808361771692283,0.03490531506590185
-6.10885144377513,7.136212707857354e-07,0.018659432560394016,0.03599165662982368
-6.0221399030941765,8.06675034410619e-07,0.019245132372666698,0.037094915473338305
-5.935428362413221,8.918325039007391e-07,0.019840485128138262,0.038214522923162894
-5.848716821732268,9.66799752757532e-07,0.020445258801206054,0.03934991030601457
-5.762005281051312,1.0292828544824406e-06,0.021059221366267485,0.04050050894861053
-5.675293740370359,1.0769878825769011e-06,0.02168214079771989,0.0416657501776679
-5.588582199689405,1.1076209105423557e-06,0.022313785069960665,0.04284506531990385
-5.50187065900845,1.1188880118802434e-06,0.022953922157387195,0.04403788570203557
-5.415159118327496,1.1084952600920033e-06,0.02360232003439683,0.04524364265078016
-5.328447577646543,1.0741487286790762e-06,0.024258746675386956,0.04646176749285481
-5.241736036965587,1.0135544911428997e-06,0.024922970054754957,0.04769169155497671
-5.155024496284634,9.244186209849157e-07,0.02559475814689819,0.04893284616386296
-5.06831295560368,8.044471917065645e-07,0.02627387892621403,0.05018466264623075
-4.981601414922725,6.513462768092804e-07,0.026960100367099886,0.05144657232879725
-4.8948898742417715,4.6282194979450964e-07,0.027653190443953077,0.052718006538279585
-4.808178333560816,2.3658028416368365e-07,0.028352917131171027,0.053998396601394945
-4.721466792879863,0.0,0.029059048262807554,0.05528717364175956
-4.634755252198909,0.0,0.02977123802031784,0.05658360430837801
-4.548043711517954,0.0,0.03048882196539459,0.05788649415334817
-4.461332170837,0.0,0.031211080244803603,0.059194568533957624
-4.374620630156045,0.0,0.03193729300531072,0.060506552807494084
-4.287909089475091,0.0,0.03266674039368174,0.061821172331245136
-4.201197548794138,0.0,0.03339870255668249,0.06313715246249846
-4.114486008113182,0.0,0.03413245964107879,0.0644532185585417
-4.027774467432229,0.0,0.03486729179363646,0.06576809597666251
-3.9410629267512753,0.0,0.03560247916112131,0.06708051007414853
-3.85435138607032,0.0,0.03633730189029919,0.0683891862082874
-3.7676398453893665,0.0,0.03707104012793588,0.06969284973636677
-3.680928304708413,0.0,0.0378029740207972,0.07099022601567428
-3.5942167640274576,0.0,0.03853238371564901,0.07228004040349763
-3.507505223346504,0.0,0.03925854935925709,0.07356101825712438
-3.4207936826655487,0.0,0.039980751098387286,0.07483188493384225
-3.334082141984595,0.0,0.04069826907980538,0.07609136579093886
-3.2473706013036416,0.0,0.041410383450277234,0.07733818618570183
-3.1606590606226863,0.0,0.04211637435656865,0.07857107147541888
-3.0739475199417328,0.0,0.042815521945445426,0.07978874701737756
-2.9872359792607774,0.0,0.04350710636367342,0.08098993816886561
-2.900524438579824,5.034890321705479e-07,0.04419040775801841,0.08217337028717062
-2.8138128978988703,1.6692662262118306e-06,0.044864706457492826,0.08333776876737542
-2.727101357217915,3.022854105288077e-06,0.045529458694609455,0.08448189548430882
-2.6403898165369615,4.600778431537723e-06,0.046184624783160294,0.08560461685169105
-2.553678275856008,6.4430535421072806e-06,0.046830254763510895,0.08670481789118713
-2.4669667351750526,8.589693774143283e-06,0.04746639867602677,0.08778138362446206
-2.3802551944940973,1.108071346479218e-05,0.04809310656107345,0.08883319907318075
-2.2935436538131455,1.3956126951200335e-05,0.04871042845901641,0.08985914925900816
-2.20683211313219,1.7255948570514468e-05,0.04931841441022123,0.09085811920360934
-2.120120572451235,2.102019265988096e-05,0.04991711445505342,0.09182899392864922
-2.033409031770283,2.5288873556446108e-05,0.05050657863387846,0.09277065845579271
-1.9466974910893278,3.0102005597356753e-05,0.05108685698706191,0.09368199780670491
-1.8599859504083724,3.549960311975921e-05,0.051657999554969296,0.0945618970030507
-1.7732744097274207,4.152168046079972e-05,0.0522200563779661,0.09540924106649505
-1.6865628690464654,4.820825195762525e-05,0.05277307749641789,0.09622291501870299
-1.59985132836551,5.559933194738205e-05,0.05331711295069016,0.09700180388133943
-1.5131397876845583,6.373493476721628e-05,0.053852212781148406,0.09774479267606936
-1.426428247003603,7.265507475427506e-05,0.05437842702815821,0.09845076642455779
-1.3397167063226476,8.23997662457046e-05,0.05489580573208505,0.09911861014846965
-1.2530051656416923,9.300902357865136e-05,0.055404398933294484,0.09974720886946993
-1.1662936249607405,0.00010452286109026134,0.055904256672151965,0.10033544760922358
-1.0795820842797852,0.00011698299227412739,0.056395429390299616,0.10088221215010525
-0.9928705435988299,0.00013097876442170415,0.05687809685978369,0.10138663344927831
-0.9061590029178781,0.00014842952883370775,0.057352752949327505,0.10184843790460604
-0.8194474622369228,0.00017145264754714478,0.057819938290306176,0.10226744056304667
-0.7327359215559675,0.00020216548259901977,0.05828019351409474,0.10264345647155819
-0.6460243808750157,0.00024268539602633602,0.05873405925206827,0.10297630067709876
-0.5593128401940604,0.0002951297498661019,0.059182076135601835,0.10326578822662646
-0.47260129951310503,0.00036161590615532127,0.05962478479607052,0.10351173416709943
-0.38588975883215326,0.0004442612269309954,0.060062725864849356,0.10371395354547573
-0.29917821815119794,0.0005451830742301362,0.06049643997331346,0.1038722614087135
-0.21246667747024262,0.0006664988100897461,0.06092646775283787,0.10398647280377085
-0.12575513678929084,0.0008103257965468233,0.061353349834797656,0.10405640277760586
-0.03904359610833552,0.0009787813956383853,0.0617776268505679,0.10408186637717665
0.0476679445726198,0.0011739829694014314,0.062199839431523685,0.10406267864944128
0.13437948525357157,0.0013980478798729572,0.06262052820904003,0.10399865464135792
0.2210910259345269,0.0016530934890899864,0.06304023381449204,0.10388960939988465
0.3078025666154822,0.0019412371590895147,0.0634594968792548,0.10373535797197957
0.39451410729643754,0.002264596255180398,0.06387885803490775,0.10353571540494817
0.4812256479773893,0.0026267350576841195,0.06429894830593443,0.1032906503744033
0.5679371886583446,0.003036779171680302,0.06472074614862403,0.10300072203770796
0.6546487293393,0.0035051901456436747,0.06514531347945654,0.1026666313979596
0.7413602700202517,0.004042429528048958,0.06557371221491202,0.10228907945825554
0.8280718107012071,0.004658958867370941,0.06600700427147053,0.10186876722169316
0.9147833513821624,0.0053652397120843446,0.06644625156561211,0.10140639569136987
1.0014948920631142,0.0061717336106638775,0.06689251601381677,0.10090266587038302
1.0882064327440695,0.007088902111584352,0.0673468595325646,0.10035827876182998
1.1749179734250248,0.008127206763320478,0.06781034403833562,0.09977393536880814
1.2616295141059766,0.009297109114346952,0.06828403144760985,0.09915033669441489
1.348341054786932,0.010609070713138607,0.06876898367686739,0.09848818374174759
1.4350525954678872,0.01207355310817015,0.06926626264258821,0.09778817751390359
1.5217641361488425,0.01370101784791632,0.06977693026125242,0.09705101901398032
1.6084756768297943,0.015501942197951653,0.07030205020956967,0.0962774106277998
1.6951872175107496,0.017488488989103025,0.0708428749383869,0.09546820303015982
1.781898758191705,0.019675984385362544,0.07140101117465401,0.09462452519266965
1.8686102988726567,0.02208010306459873,0.07197810467697881,0.09374753674773069
1.955321839553612,0.024716519704680393,0.07257580120396916,0.09283839732774424
2.0420333802345674,0.027600908983476082,0.07319574651423288,0.0918982665651117
2.128744920915519,0.030748945578854263,0.07383958636637779,0.09092830409223444
2.2154564615964745,0.034176304168683835,0.07450896651901175,0.08992966954151381
2.30216800227743,0.03789865943083329,0.07520553273074258,0.08890352254535115
2.3888795429583816,0.04193168604317108,0.07593093076017807,0.08785102273614791
2.475591083639337,0.04629096043924501,0.07668679794433773,0.08677333124829271
2.562302624320292,0.050988543052383886,0.07747447022565385,0.08567166296979399
2.649014165001244,0.05603209498427611,0.07829490643203613,0.08454730004690397
2.7357257056821993,0.061428999639363165,0.07914904158694559,0.08340152887138993
2.8224372463631546,0.06718664042208594,0.08003781071384322,0.08223563583501922
2.9091487870441064,0.0733124007368852,0.0809621488361899,0.08105090732955926
2.9958603277250617,0.07981283526843343,0.0819229211632563,0.07984863049694156
3.082571868406017,0.0866887930017971,0.08292051223664532,0.07863009764394632
3.1692834090869724,0.09393871231787593,0.08395510319183713,0.07739660324708299
3.255994949767924,0.1015585749715541,0.085026573967145,0.0761494404585198
3.3427064904488795,0.10953854731867432,0.08613409073474242,0.0748898992666732
3.429418031129835,0.11786795106210232,0.08727671599641154,0.07361926920044308
3.5161295718107866,0.12653610790470382,0.08845351225393447,0.07233883978872951
3.602841112491742,0.13553233954934552,0.08966354200909349,0.07104990056043227
3.689552653172697,0.14484499622095612,0.09090576162185432,0.06975373733388755
3.776264193853649,0.1544470378096145,0.09217744593371205,0.06845157714398666
3.8629757345346043,0.16429912405957922,0.09347452589581805,0.06714460004516516
3.9496872752155596,0.17436157102358285,0.09479289490824669,0.06583398477912766
4.036398815896511,0.184594694754358,0.09612844637107236,0.06452091008757874
4.123110356577467,0.19495881130463835,0.09747707368436959,0.06320655471222279
4.209821897258422,0.2054142367271565,0.09883467024821274,0.06189209739476442
4.296533437939377,0.21592128707464533,0.10019712946267624,0.060578716876908176
4.383244978620329,0.2264402783998375,0.10156034472783447,0.059267591900358615
4.4699565193012845,0.23693152675546672,0.10292020944376191,0.05795990120682017
4.55666805998224,0.24735403066850595,0.10427225880367207,0.0566568002149536
4.6433796006631916,0.257654829965821,0.10560877668793306,0.0553592326486692
4.730091141344147,0.2677745923445327,0.10692031453215661,0.05406802943145538
4.816802682025102,0.2776539260846603,0.10819740761772512,0.05278402043498999
4.903514222706054,0.28723343946622304,0.10943059122602108,0.0515080355309509
4.990225763387009,0.2964537407692414,0.11061040063842711,0.05024090459101582
5.076937304067965,0.3052554382737347,0.11172737113632562,0.04898345748686263
5.163648844748916,0.31357914025972217,0.11277203800109908,0.04773652409016917
5.250360385429872,0.32136545500722424,0.1137349365141301,0.0465009342726132
5.337071926110827,0.32855499079626016,0.11460660195680111,0.04527751790587255
5.423783466791779,0.3350883559068495,0.11537756961049457,0.04406710486162511
5.510495007472734,0.34090615861901225,0.11603837475659308,0.04287052501154858
5.5972065481536895,0.3459490072127679,0.11657955267647911,0.04168860822732084
5.683918088834641,0.350157509968136,0.1169916386515351,0.040522184380619754
5.7706296295155965,0.35348560018914177,0.11726669089611577,0.039371993101979474
5.857341170196552,0.3559426811841318,0.11740310735788602,0.0382383983620766
5.944052710877507,0.3575525881433325,0.11740093542159669,0.03712166639446353
6.030764251558459,0.358339156289605,0.11726022247572841,0.03602206343247176
6.117475792239414,0.35832622084580984,0.11698101590876187,0.034939855709432636
6.20418733292037,0.357537617034808,0.11656336310917767,0.03387530945867762
6.290898873601321,0.3559971800794604,0.11600731146545652,0.032828690913538204
6.377610414282277,0.3537287452026277,0.11531290836607898,0.03180026630734572
6.464321954963232,0.35075614762717083,0.11448020119952577,0.030790301873431646
6.551033495644184,0.3471032225759506,0.11350923735427754,0.02979906384512746
6.637745036325139,0.3427938052718278,0.11240006421881489,0.02882681845576451
6.7244565770060944,0.33785173093766313,0.11115272918161846,0.02787383193867427
6.811168117687046,0.3323008347963179,0.10976727963116902,0.0269403705271882
6.8978796583680015,0.32616495207065227,0.10824376295594704,0.02602670045463767
6.984591199048957,0.31946791798352747,0.10658222654443326,0.025133087954354146
7.071302739729912,0.31223356775780425,0.10478271778510831,0.024259799259669056
7.158014280410864,0.30448573661634376,0.10284528406645294,0.02340710060391387
7.244725821091819,0.2962505189747312,0.1007710134130846,0.02257521180838165
7.331437361772775,0.28756918385695174,0.09856798362330868,0.0217640409526986
7.418148902453726,0.2784892484850192,0.09624715055916876,0.020973367755770307
7.504860443134682,0.26905824946737916,0.09381947901254518,0.020202971538234388
7.591571983815637,0.25932372341247856,0.09129593377531857,0.019452631620728557
7.678283524496589,0.24933320692876418,0.08868747963936953,0.018722127323890534
7.764995065177544,0.23913423662468156,0.08600508139657838,0.018011237968357945
7.851706605858499,0.2287743491086777,0.08325970383882575,0.017319742874768503
7.938418146539451,0.2183010809891993,0.08046231175799225,0.016647421363759924
8.025129687220407,0.2077619688746921,0.07762386994595821,0.01599405275596984
8.111841227901362,0.19720454937360282,0.07475534319460421,0.015359416372035957
8.198552768582314,0.1866763590943784,0.07186769629581093,0.01474329153259599
8.285264309263269,0.17622493464546443,0.06897189404145862,0.014145457558287574
8.371975849944224,0.16589781263530773,0.06607890122342792,0.013565693769748418
8.458687390625176,0.15574252967235516,0.06319968263359951,0.013003779487616232
8.545398931306131,0.14580662236505232,0.060345203063853624,0.012459494032528658
8.632110471987087,0.1361376273218461,0.057526427306070924,0.011932616725123397
8.718822012668042,0.12678308115118292,0.05475432015213191,0.011422926886038144
8.805533553348994,0.11779052046150953,0.05203984639391721,0.010930203835910597
8.89224509402995,0.10920748186127166,0.049393970823307154,0.010454226895378402
8.978956634710904,0.10107428978551042,0.046826316936057225,0.009994758909938655
9.065668175391856,0.09339075088891731,0.04433897286531808,0.009551470168227837
9.152379716072812,0.08614253279804351,0.041931397214611574,0.00912399866036934
9.239091256753767,0.07931528849055984,0.03960304586310941,0.008711982343023419
9.325802797434719,0.07289467094413705,0.0373533746899833,0.008315059172850326
9.412514338115674,0.06686633313644513,0.03518183957440467,0.007932867106510264
9.49922587879663,0.06121592804515484,0.03308789639554524,0.007565044100663478
9.585937419477581,0.055929108647936925,0.031071001032576696,0.007211228111970222
9.672648960158536,0.0509915279224614,0.02913060936467048,0.006871057097090702
9.759360500839492,0.04638883884639902,0.027266177270998296,0.006544169012685165
9.846072041520447,0.04210669439742027,0.02547716063073176,0.006230201815413847
9.932783582201399,0.03813074755319584,0.02376301532304255,0.0059287934619369955
10.019495122882354,0.03444665129139589,0.02212319722710214,0.005639581908914819
10.10620666356331,0.031040058589691076,0.020557162222082214,0.005362205113007565
10.192918204244261,0.027896622425752027,0.01906436618715445,0.005096301030875479
10.279629744925217,0.025001995777249018,0.017644265001490345,0.004841507619178774
10.366341285606172,0.02234183162185264,0.01629631454426156,0.004597462834577696
10.453052826287124,0.01990178293723352,0.01501997069463977,0.004363804633732491
10.539764366968079,0.017667502701061943,0.013814689331796477,0.0041401709733033705
10.626475907649034,0.015624643891008535,0.01267992633490336,0.003926199809950582
10.713187448329986,0.013758859484743851,0.011615137583132063,0.0037215291003343657
10.799898989010941,0.01205580245993823,0.010619778955654113,0.0035257968011149434
10.886610529691897,0.010502009205633414,0.009693057176363951,0.003338654866042256
10.973322070372848,0.009089095470117662,0.008832746398552303,0.0031598357280737148
11.060033611053804,0.007810488823938804,0.008036109773396671,0.00298910052733476
11.146745151734759,0.006659619074967355,0.00730040982106545,0.002826210439399804
11.23345669241571,0.005629916031073803,0.006622909061727031,0.002670926639843259
11.320168233096666,0.004714809500128513,0.0060008700155497205,0.002523010304239516
11.406879773777622,0.003907729290001981,0.0054315552027019084,0.002382222608162989
11.493591314458577,0.0032021052085646597,0.004912227143351956,0.0022483247271880813
11.580302855139529,0.002591367063687017,0.0044401483576682445,0.0021210778368892036
11.667014395820484,0.002068944663239456,0.004012581365819095,0.002000243112840751
11.75372593650144,0.0016282678150924572,0.003626788687972891,0.0018855817306171333
11.840437477182391,0.0012627663271164759,0.003280032844298009,0.0017768548657927609
11.927149017863346,0.0009658700071819371,0.002969576354962779,0.0016738236939420293
12.013860558544302,0.0007310086631593113,0.002692681740135582,0.001576249390639349
12.100572099225253,0.0005516121029190452,0.002446611519984784,0.001483893131459128
12.187283639906209,0.00042111013433158203,0.002228628214678733,0.0013965160919757647
12.273995180587164,0.0003329325652673817,0.002035994344385795,0.001313879447763668
12.360706721268116,0.0002805092035968876,0.0018659724292743422,0.0012357443743972454
12.447418261949071,0.0002572698571905478,0.001715824989512723,0.0011618720474508965
12.534129802630027,0.00025664433391882346,0.0015828145452693007,0.0010920236424990298
12.620841343310982,0.0002720624416521593,0.0014642036167124457,0.0010259603351160504
12.707552883991934,0.00029695398826100165,0.001357254724010517,0.0009634433008763653
12.794264424672889,0.0003247487816158013,0.0012592303873318706,0.0009042337153543743
12.880975965353844,0.00034913024730911645,0.001167487366495585,0.0008480980301574534
12.967687506034796,0.00036753476176654,0.0010807769483779101,0.0007948807698767947
13.054399046715751,0.00038026643859749256,0.0009989160179067486,0.0007444861169058643
13.141110587396707,0.0003877019401545563,0.000921748417779997,0.0006968197628763592
13.227822128077658,0.00039021792879031456,0.0008491179906955494,0.0006517873994199756
13.314533668758614,0.0003881910668573507,0.0007808685793512926,0.0006092947181684038
13.401245209439569,0.00038199801670824756,0.0007168440264451213,0.0005692474107533404
13.48795675012052,0.00037201544069558913,0.0006568881746749299,0.0005315511688064813
13.57466829080148,0.0003586200011719568,0.0006008448667386035,0.0004961116839595162
13.661379831482432,0.0003421883604899363,0.0005485579453340434,0.0004628346478441455
13.748091372163383,0.0003230971810021097,0.0004998712531591368,0.00043162575209206033
13.834802912844342,0.00030172312506105813,0.00045462863291177214,0.000402390688334953
13.921514453525294,0.0002784428550193684,0.0004126739272898487,0.00037503514820452256
14.008225994206246,0.00025363303322962214,0.00037385097899125526,0.0003494648233324611
14.094937534887205,0.00022767032204440023,0.00033800363071388056,0.00032558540535046086
14.181649075568156,0.00020093138381629003,0.00030497572515562275,0.00030330258589022016
14.268360616249108,0.0001737928808978728,0.0002746111050143709,0.0002825220565834317
14.355072156930067,0.00014663147564172933,0.0002467536129880147,0.00026314950906178785
14.441783697611019,0.00011982383040044737,0.00022124709177445082,0.0002450906349569866
14.52849523829197,9.374660752660755e-05,0.00019793538407156895,0.00022825112590072063
14.61520677897293,6.87764693727915e-05,0.00017666233257725934,0.0002125366735246827
14.701918319653881,4.529007829158602e-05,0.0001572717799894181,0.00019785296946057032
14.788629860334833,2.366409663557233e-05,0.00013960756900593453,0.00018410570534007628
14.875341401015792,4.275186757332237e-06,0.00012351354232470073,0.00017120057279489413
14.962052941696744,0.0,0.00010884463073050955,0.0001590515388702594
15.048764482377695,0.0,9.551625490011467e-05,0.00014761771625965844
15.135476023058654,0.0,8.346436117414609e-05,0.00013687353665238714
15.222187563739606,0.0,7.262491257791885e-05,0.0001267934441900854
15.308899104420558,0.0,6.293387213674493e-05,0.00011735188301439067
15.395610645101517,0.0,5.4327202875936763e-05,0.00010852329726694048
15.482322185782468,0.0,4.6740867820808775e-05,0.00010028213108937453
15.56903372646342,0.0,4.011082999667328e-05,9.260282862333037e-05
15.655745267144379,0.0,3.437305242884289e-05,8.545983401044569e-05
15.74245680782533,0.0,2.9463498142631622e-05,7.882759139235991e-05
15.829168348506283,0.0,2.531813016335199e-05,7.26805449107107e-05
15.915879889187242,0.0,2.1872911516316802e-05,6.699313870713587e-05
16.002591429868193,0.0,1.906380522683969e-05,6.17398169232746e-05
16.089302970549152,0.0,1.6826774320233198e-05,5.689502370076432e-05
16.176014511230104,0.0,1.509778182181079e-05,5.243320318124409e-05
16.262726051911056,0.0,1.3812790756885247e-05,4.8328799506351737e-05
16.349437592592015,0.0,1.2907764150769649e-05,4.455625681772523e-05
16.436149133272966,0.0,1.2318665028777096e-05,4.109001925700349e-05
16.522860673953918,0.0,1.1981456416220579e-05,3.790453096582439e-05
16.609572214634877,0.0,1.1832101338413306e-05,3.4974236085826054e-05
16.69628375531583,0.0,1.180656282066807e-05,3.2273578758647135e-05
16.78299529599678,0.0,1.1840803888298087e-05,2.9777003125925737e-05
16.86970683667774,0.0,1.1870787566616394e-05,2.7458953329299807e-05
16.95641837735869,2.6982994986334876e-06,1.1835293099705813e-05,2.5294673914055676e-05
17.043129918039643,6.480799435675584e-06,1.1712079768901095e-05,2.3270488026450092e-05
17.129841458720602,9.607222673112413e-06,1.150737598768794e-05,2.1380810086564437e-05
17.216552999401554,1.2119757230136654e-05,1.1228058922993812e-05,1.962023889810398e-05
17.303264540082505,1.4060591125941769e-05,1.0881005741746135e-05,1.7983373264773508e-05
17.389976080763464,1.547191237972104e-05,1.0473093610872312e-05,1.6464811990277873e-05
17.476687621444416,1.6395909010667426e-05,1.001119969729984e-05,1.505915387832227e-05
17.563399162125368,1.6874769037974247e-05,9.50220116795613e-06,1.3760997732611523e-05
17.650110702806327,1.6950680480834677e-05,8.952975189768567e-06,1.25649423568505e-05
17.73682224348728,1.6665831358441897e-05,8.370398929664675e-06,1.1465586554744355e-05
17.82353378416823,1.6062409689989104e-05,7.761349554571848e-06,1.0457529129997933e-05
17.91024532484919,1.5182603494669399e-05,7.1327042314174705e-06,9.535368886316127e-06
17.99695686553014,1.4068600791676137e-05,6.491340127129081e-06,8.693704627404035e-06
18.083668406211093,1.2762589600202409e-05,5.8441344086340626e-06,7.927135156966545e-06
18.17037994689205,1.1306757939441298e-05,5.197964242859798e-06,7.230259278708545e-06
18.257091487573003,9.743293828586226e-06,4.55970679673383e-06,6.5976757963351195e-06
18.343803028253955,8.114385286830256e-06,3.936239237183539e-06,6.02398351355116e-06
18.430514568934914,6.462220333366468e-06,3.334438731136318e-06,5.50378123406157e-06
18.517226109615866,4.8289869873882504e-06,2.7611824455196933e-06,5.0316677615714125e-06
18.603937650296817,3.2568732680887726e-06,2.223347547261055e-06,4.60224189978558e-06
18.690649190977776,1.7880671946609585e-06,1.727811203287798e-06,4.210102452409006e-06
18.777360731658728,4.647567862983156e-07,1.2814505805274383e-06,3.849848223146708e-06
18.86407227233968,0.0,8.907415990661616e-07,3.516245936840944e-06
18.95078381302064,0.0,5.564417246404368e-07,3.2064554819918094e-06
19.03749535370159,0.0,2.750478879355859e-07,2.9194197739497217e-06
19.12420689438255,0.0,4.295529666656022e-08,2.654124298959291e-06
19.2109184350635,0.0,0.0,2.4095545432652163e-06
19.297629975744453,0.0,0.0,2.184695993112133e-06
19.384341516425412,0.0,0.0,1.97853413474468e-06
19.471053057106364,0.0,0.0,1.7900544544075499e-06
19.557764597787315,0.0,0.0,1.6182424383453802e-06
19.644476138468274,0.0,0.0,1.4620835728028164e-06
19.731187679149226,0.0,0.0,1.3205633440245397e-06
19.817899219830178,0.0,0.0,1.1926672382551945e-06
19.904610760511137,0.0,0.0,1.0773807417394284e-06
19.99132230119209,0.0,0.0,9.736893407219164e-07
20.07803384187304,0.0,0.0,8.805785214473056e-07
20.164745382554,0.0,0.0,7.970337701602465e-07
20.25145692323495,0.0,0.0,7.220405731054095e-07
20.338168463915903,0.0,0.0,6.545844165274436e-07
20.42488000459686,0.0,2.6457126130925238e-08,5.93650786671002e-07
20.511591545277813,0.0,9.293271107506169e-08,5.382251697807491e-07
20.598303085958765,1.7906959152200536e-07,1.476600802024652e-07,4.873341070160993e-07
20.685014626639724,4.0009072855538455e-07,1.899317625510634e-07,4.404757802567075e-07
20.771726167320676,5.69658747662566e-07,2.2074487589223505e-07,3.9745000696411823e-07
20.858437708001627,6.922274763176455e-07,2.411242828186431e-07,3.5806151418605587e-07
20.945149248682586,7.722507419947028e-07,2.520948459229472e-07,3.221150289702461e-07
21.031860789363538,8.141823721678008e-07,2.546814277978047e-07,2.8941527836442293e-07
21.11857233004449,8.224761943110231e-07,2.4990889103587586e-07,2.597669894163116e-07
21.20528387072545,8.015860358984421e-07,2.3880209822981865e-07,2.329748891736385e-07
21.2919954114064,7.559657244041368e-07,2.2238591197229389e-07,2.0884370468413615e-07
21.378706952087352,6.90069087302182e-07,2.0168519485596016e-07,1.871781629955307e-07
21.46541849276831,6.083499520666461e-07,1.7772480947347456e-07,1.677829911555488e-07
21.552130033449263,5.152621461716183e-07,1.5152961841749986e-07,1.50462916211922e-07
21.638841574130222,4.1525949709115854e-07,1.241244842806912e-07,1.350226652123758e-07
21.725553114811174,3.127958322993583e-07,9.653426965571187e-08,1.2126696520464102e-07
21.812264655492125,2.1232497927028752e-07,6.978383713521926e-08,1.0900054323644454e-07
21.898976196173084,1.1830076547801152e-07,4.4898049311870016e-08,9.802812635551406e-08
21.985687736854036,3.5177018396623135e-08,2.290176877832744e-08,8.815444160957948e-08
22.072399277534988,0.0,4.787473541177922e-09,7.91876236778272e-08
22.159110818215947,0.0,0.0,7.10094967334293e-08
22.2458223588969,0.0,0.0,6.357306144633778e-08
22.33253389957785,0.0,0.0,5.6834223328828447e-08
22.41924544025881,0.0,0.0,5.07488878931773e-08
22.50595698093976,0.0,0.0,4.527296065166183e-08
22.592668521620713,0.0,0.0,4.0362347116557976e-08
22.67938006230167,0.0,0.0,3.59729528001419e-08
22.766091602982623,0.0,0.0,3.2060683214690804e-08
22.852803143663575,0.0,0.0,2.8581443872480793e-08
22.939514684344534,0.0,0.0,2.5491140285788114e-08
23.026226225025486,0.0,0.0,2.2745677966889747e-08
23.112937765706437,0.0,0.0,2.0300962428061922e-08
23.199649306387396,0.0,1.3823944959004735e-09,1.8112899181580937e-08
23.286360847068348,1.0637099485811887e-08,4.626539953177341e-09,1.613972868495899e-08
23.3730723877493,2.0390351781802853e-08,6.735996071656813e-09,1.4359187763625284e-08
23.45978392843026,2.595913216893911e-08,7.859555138291346e-09,1.2758711999101468e-08
23.54649546911121,2.7971080262878553e-08,8.147263937295401e-09,1.132580752242285e-08
23.633207009792162,2.705383567928059e-08,7.749169252883741e-09,1.0047980464624343e-08
23.71991855047312,2.3835038033803643e-08,6.815317869270901e-09,8.912736956740905e-09
23.806630091154073,1.8942326942107045e-08,5.495756570671685e-09,7.907583129807773e-09
23.893341631835025,1.3003342019849414e-08,3.9405321413006764e-09,7.020025114859899e-09
23.980053172515984,6.6457228826890005e-09,2.299691365372365e-09,6.2375690429322695e-09
24.066764713196935,4.971091462856401e-10,7.232810271016624e-10,5.547721045060064e-09
24.153476253877887,0.0,0.0,4.937987252278263e-09
24.240187794558846,0.0,0.0,4.395873795621872e-09
24.326899335239798,0.0,0.0,3.908886806126029e-09
24.41361087592075,0.0,0.0,3.4645324148257357e-09
24.50032241660171,0.0,0.0,3.0503167527560083e-09
24.58703395728266,3.1423586206459196e-09,1.0204781043045085e-09,2.6537459509519643e-09
24.67374549796362,1.60306919279861e-08,4.096390787646437e-09,2.2623261404485843e-09


==> figs/data/normalshock_pdf_m9p0_bgk.csv <==
u,fl,fm,fr
-43.55057292135862,2.2274481971693995e-08,2.2212207662399593e-07,3.957248251630233e-07
-42.40443685336313,3.553623799441396e-08,3.8072453128982535e-07,6.795571884512652e-07
-40.38595342802692,7.71980781777764e-08,9.491657445806888e-07,1.699551867781106e-06
-37.567607991341475,2.0547264664051045e-07,3.150861155771327e-06,5.6651000788566475e-06
-34.051204591498234,5.799031460500899e-07,1.2443323385747438e-05,2.2473688787343666e-05
-29.963820915268577,1.4468548864398658e-06,5.1705629244568615e-05,9.377691057978602e-05
-25.453180672984136,2.521112407970407e-06,0.00020092110099976526,0.00036550874056087457
-20.682307915788787,2.1240944853519578e-06,0.0006611275286335645,0.0012039585687656541
-15.823633110293049,3.7363672868659934e-07,0.0017175780387550755,0.003123307720809278
-11.052760353097696,4.015897707264919e-10,0.0034030636394473683,0.006165156700539189
-6.542120110813258,1.440854578879102e-29,0.005149619410137852,0.009288139824294772
-2.4547364345835945,1.132228416373914e-20,0.006191580423127369,0.011073210536877789
1.06166696525964,4.4278655264348215e-14,0.006622026235032295,0.011095360319730999
3.8800124019450877,7.944175082517635e-10,0.0068828639594327055,0.01006049391071953
5.898495827281295,4.5840367482321207e-07,0.007226489740298313,0.008882451291352764
7.044631895276787,9.745976949041148e-06,0.007603672655389664,0.00811039221005562
7.5866385237290075,3.597654343132879e-05,0.007864497751845343,0.007729507940470642
8.732774591724507,0.00042387504852615487,0.008693654024496913,0.00690707435290695
10.751258017060714,0.012319918813409428,0.01192821738574911,0.005467491305287852
13.569603453746161,0.17013074340060888,0.024488725903328887,0.003656471465394151
17.086006853589396,0.1505397794921038,0.024853514425584474,0.0019549776007981357
21.173390529819052,0.0011400710312606688,0.0036356228126050954,0.0007940364376835525
25.68403077210349,1.4039088360481637e-08,0.00041394139242084097,0.00023667157833271474
30.454903529298853,1.8277876985771674e-16,4.948794356679133e-05,5.139726397013801e-05
35.31357833479459,4.021497162213182e-27,5.249035200577956e-06,8.361259901889544e-06
40.08445109198994,4.4179826888804016e-40,4.8261589561255e-07,1.0879984004842787e-06
44.59509133427438,8.56999876430844e-55,4.108441272246956e-08,1.252879442610268e-07
48.68247501050404,3.198155265007269e-70,3.649066440111588e-09,1.4525980401854632e-08
52.198878410347284,4.329270817463291e-85,3.9158580204983446e-10,1.9602624308219647e-09
55.01722384703272,4.515069386640159e-98,5.910320723727126e-11,3.5635804373167774e-10
57.03570727236893,5.9584581421889974e-108,1.4387860243234272e-11,9.952431060860221e-11
58.18184334036443,8.89511308474405e-114,6.324661580778704e-12,4.727020301367923e-11


==> figs/data/normalshock_pdf_m9p0_bgk_splined.csv <==
u,fl,fm,fr
-43.82157624,1.98E-08,1.93E-07,3.43E-07
-43.61661747,2.17E-08,2.15E-07,3.83E-07
-43.41165871,2.36E-08,2.38E-07,4.24E-07
-43.20669995,2.57E-08,2.63E-07,4.68E-07
-43.00174118,2.80E-08,2.89E-07,5.16E-07
-42.79678242,3.04E-08,3.18E-07,5.67E-07
-42.59182366,3.30E-08,3.49E-07,6.23E-07
-42.38686489,3.58E-08,3.84E-07,6.85E-07
-42.18190613,3.88E-08,4.22E-07,7.53E-07
-41.97694737,4.21E-08,4.63E-07,8.27E-07
-41.7719886,4.56E-08,5.08E-07,9.08E-07
-41.56702984,4.94E-08,5.58E-07,9.98E-07
-41.36207108,5.34E-08,6.13E-07,1.10E-06
-41.15711231,5.78E-08,6.73E-07,1.20E-06
-40.95215355,6.25E-08,7.38E-07,1.32E-06
-40.74719479,6.75E-08,8.09E-07,1.45E-06
-40.54223602,7.29E-08,8.86E-07,1.59E-06
-40.33727726,7.86E-08,9.70E-07,1.74E-06
-40.1323185,8.47E-08,1.06E-06,1.90E-06
-39.92735973,9.13E-08,1.16E-06,2.08E-06
-39.72240097,9.82E-08,1.27E-06,2.27E-06
-39.51744221,1.06E-07,1.38E-06,2.48E-06
-39.31248344,1.14E-07,1.51E-06,2.71E-06
-39.10752468,1.22E-07,1.65E-06,2.96E-06
-38.90256592,1.31E-07,1.80E-06,3.23E-06
-38.69760715,1.41E-07,1.97E-06,3.53E-06
-38.49264839,1.51E-07,2.15E-06,3.85E-06
-38.28768963,1.62E-07,2.34E-06,4.20E-06
-38.08273086,1.73E-07,2.55E-06,4.58E-06
-37.8777721,1.86E-07,2.77E-06,4.99E-06
-37.67281334,1.99E-07,3.02E-06,5.43E-06
-37.46785457,2.12E-07,3.28E-06,5.90E-06
-37.26289581,2.27E-07,3.56E-06,6.41E-06
-37.05793705,2.42E-07,3.87E-06,6.96E-06
-36.85297828,2.58E-07,4.20E-06,7.55E-06
-36.64801952,2.75E-07,4.56E-06,8.20E-06
-36.44306076,2.93E-07,4.94E-06,8.90E-06
-36.23810199,3.12E-07,5.36E-06,9.65E-06
-36.03314323,3.32E-07,5.81E-06,1.05E-05
-35.82818447,3.53E-07,6.30E-06,1.14E-05
-35.6232257,3.74E-07,6.83E-06,1.23E-05
-35.41826694,3.97E-07,7.40E-06,1.33E-05
-35.21330818,4.21E-07,8.02E-06,1.45E-05
-35.00834941,4.47E-07,8.68E-06,1.57E-05
-34.80339065,4.73E-07,9.39E-06,1.69E-05
-34.59843189,5.00E-07,1.01E-05,1.83E-05
-34.39347312,5.29E-07,1.10E-05,1.98E-05
-34.18851436,5.59E-07,1.18E-05,2.14E-05
-33.9835556,5.90E-07,1.28E-05,2.30E-05
-33.77859683,6.23E-07,1.37E-05,2.48E-05
-33.57363807,6.57E-07,1.48E-05,2.68E-05
-33.36867931,6.92E-07,1.59E-05,2.88E-05
-33.16372054,7.28E-07,1.72E-05,3.10E-05
-32.95876178,7.66E-07,1.85E-05,3.34E-05
-32.75380302,8.05E-07,1.99E-05,3.59E-05
-32.54884425,8.45E-07,2.14E-05,3.86E-05
-32.34388549,8.86E-07,2.30E-05,4.15E-05
-32.13892673,9.28E-07,2.47E-05,4.47E-05
-31.93396796,9.72E-07,2.65E-05,4.80E-05
-31.7290092,1.02E-06,2.85E-05,5.16E-05
-31.52405044,1.06E-06,3.06E-05,5.54E-05
-31.31909167,1.11E-06,3.28E-05,5.95E-05
-31.11413291,1.16E-06,3.52E-05,6.38E-05
-30.90917415,1.21E-06,3.78E-05,6.85E-05
-30.70421538,1.26E-06,4.05E-05,7.34E-05
-30.49925662,1.31E-06,4.34E-05,7.86E-05
-30.29429786,1.36E-06,4.64E-05,8.41E-05
-30.08933909,1.41E-06,4.96E-05,9.00E-05
-29.88438033,1.47E-06,5.31E-05,9.62E-05
-29.67942157,1.52E-06,5.67E-05,0.00010279
-29.4744628,1.58E-06,6.05E-05,0.000109743
-29.26950404,1.64E-06,6.45E-05,0.000117111
-29.06454528,1.69E-06,6.88E-05,0.000124922
-28.85958651,1.75E-06,7.34E-05,0.000133204
-28.65462775,1.81E-06,7.82E-05,0.000141986
-28.44966899,1.86E-06,8.33E-05,0.000151295
-28.24471022,1.92E-06,8.88E-05,0.00016116
-28.03975146,1.97E-06,9.45E-05,0.000171609
-27.8347927,2.03E-06,0.000100576,0.000182671
-27.62983393,2.08E-06,0.000107004,0.000194373
-27.42487517,2.13E-06,0.000113798,0.000206745
-27.21991641,2.18E-06,0.000120975,0.000219813
-27.01495764,2.23E-06,0.000128548,0.000233607
-26.80999888,2.28E-06,0.000136534,0.000248154
-26.60504012,2.32E-06,0.000144948,0.000263483
-26.40008135,2.36E-06,0.000153805,0.000279622
-26.19512259,2.40E-06,0.000163121,0.0002966
-25.99016383,2.44E-06,0.000172911,0.000314444
-25.78520506,2.47E-06,0.00018319,0.000333182
-25.5802463,2.50E-06,0.000193975,0.000352844
-25.37528754,2.53E-06,0.00020528,0.000373456
-25.17032877,2.55E-06,0.000217125,0.000395056
-24.96537001,2.57E-06,0.000229533,0.000417685
-24.76041125,2.59E-06,0.000242531,0.000441388
-24.55545248,2.60E-06,0.000256142,0.000466211
-24.35049372,2.61E-06,0.000270392,0.000492198
-24.14553496,2.62E-06,0.000285304,0.000519392
-23.94057619,2.62E-06,0.000300905,0.000547839
-23.73561743,2.62E-06,0.000317218,0.000577584
-23.53065867,2.61E-06,0.000334269,0.000608669
-23.3256999,2.60E-06,0.000352081,0.000641141
-23.12074114,2.59E-06,0.000370681,0.000675044
-22.91578238,2.57E-06,0.000390092,0.000710421
-22.71082361,2.55E-06,0.000410339,0.000747319
-22.50586485,2.53E-06,0.000431448,0.00078578
-22.30090609,2.50E-06,0.000453442,0.00082585
-22.09594733,2.46E-06,0.000476347,0.000867573
-21.89098856,2.43E-06,0.000500188,0.000910993
-21.6860298,2.39E-06,0.000524988,0.000956156
-21.48107104,2.34E-06,0.000550774,0.001003105
-21.27611227,2.29E-06,0.000577569,0.001051885
-21.07115351,2.24E-06,0.000605398,0.001102541
-20.86619475,2.18E-06,0.000634287,0.001155117
-20.66123598,2.12E-06,0.00066426,0.001209658
-20.45627722,2.05E-06,0.000695338,0.001266202
-20.25131846,1.98E-06,0.000727535,0.001324773
-20.04635969,1.91E-06,0.000760861,0.00138539
-19.84140093,1.83E-06,0.000795328,0.001448074
-19.63644217,1.75E-06,0.000830947,0.001512845
-19.4314834,1.67E-06,0.000867729,0.001579722
-19.22652464,1.59E-06,0.000905685,0.001648727
-19.02156588,1.51E-06,0.000944827,0.001719878
-18.81660711,1.42E-06,0.000985166,0.001793195
-18.61164835,1.34E-06,0.001026712,0.0018687
-18.40668959,1.25E-06,0.001069477,0.001946411
-18.20173082,1.17E-06,0.001113472,0.002026349
-17.99677206,1.09E-06,0.001158708,0.002108534
-17.7918133,1.00E-06,0.001205197,0.002192986
-17.58685453,9.25E-07,0.00125295,0.002279725
-17.38189577,8.47E-07,0.001301977,0.00236877
-17.17693701,7.72E-07,0.00135229,0.002460143
-16.97197824,7.00E-07,0.0014039,0.002553863
-16.76701948,6.31E-07,0.001456818,0.002649949
-16.56206072,5.67E-07,0.001511056,0.002748423
-16.35710195,5.07E-07,0.001566625,0.002849304
-16.15214319,4.51E-07,0.001623535,0.002952612
-15.94718443,4.01E-07,0.001681798,0.003058367
-15.74222566,3.57E-07,0.001741425,0.003166588
-15.5372669,3.18E-07,0.001802406,0.003277256
-15.33230814,2.84E-07,0.001864707,0.0033903
-15.12734937,2.55E-07,0.00192829,0.003505646
-14.92239061,2.31E-07,0.00199312,0.003623222
-14.71743185,2.11E-07,0.00205916,0.003742953
-14.51247308,1.94E-07,0.002126372,0.003864766
-14.30751432,1.80E-07,0.00219472,0.003988586
-14.10255556,1.68E-07,0.002264168,0.004114341
-13.89759679,1.59E-07,0.002334678,0.004241957
-13.69263803,1.51E-07,0.002406215,0.00437136
-13.48767927,1.45E-07,0.002478741,0.004502476
-13.2827205,1.39E-07,0.00255222,0.004635232
-13.07776174,1.34E-07,0.002626614,0.004769554
-12.87280298,1.28E-07,0.002701888,0.004905368
-12.66784421,1.22E-07,0.002778005,0.005042601
-12.46288545,1.15E-07,0.002854928,0.005181179
-12.25792669,1.06E-07,0.00293262,0.005321029
-12.05296792,9.55E-08,0.003011044,0.005462077
-11.84800916,8.24E-08,0.003090165,0.005604248
-11.6430504,6.65E-08,0.003169945,0.005747471
-11.43809163,4.72E-08,0.003250347,0.00589167
-11.23313287,2.42E-08,0.003331335,0.006036772
-11.02817411,0,0.003412872,0.006182704
-10.82321534,0,0.003494907,0.006329371
-10.61825658,0,0.003577347,0.006476627
-10.41329782,0,0.003660093,0.006624313
-10.20833905,0,0.003743043,0.006772272
-10.00338029,0,0.003826099,0.006920344
-9.798421527,0,0.00390916,0.007068374
-9.593462763,0,0.003992126,0.007216202
-9.388504,0,0.004074898,0.007363671
-9.183545237,0,0.004157376,0.007510623
-8.978586473,0,0.00423946,0.007656901
-8.77362771,0,0.00432105,0.007802346
-8.568668947,0,0.004402045,0.0079468
-8.363710183,0,0.004482347,0.008090107
-8.15875142,0,0.004561855,0.008232107
-7.953792657,0,0.00464047,0.008372644
-7.748833894,0,0.004718091,0.008511559
-7.54387513,0,0.004794618,0.008648695
-7.338916367,0,0.004869952,0.008783893
-7.133957604,0,0.004943993,0.008916996
-6.92899884,0,0.00501664,0.009047846
-6.724040077,0,0.005087795,0.009176285
-6.519081314,1.23E-08,0.005157356,0.009302155
-6.31412255,1.31E-07,0.005225248,0.009425307
-6.109163787,2.61E-07,0.00529146,0.00954561
-5.904205024,4.00E-07,0.005355993,0.009662939
-5.69924626,5.43E-07,0.005418849,0.009777169
-5.494287497,6.86E-07,0.005480029,0.009888175
-5.289328734,8.24E-07,0.005539535,0.009995829
-5.084369971,9.54E-07,0.005597368,0.010100008
-4.879411207,1.07E-06,0.00565353,0.010200586
-4.674452444,1.17E-06,0.005708022,0.010297437
-4.469493681,1.25E-06,0.005760845,0.010390435
-4.264534917,1.30E-06,0.005812001,0.010479455
-4.059576154,1.32E-06,0.005861491,0.010564373
-3.854617391,1.31E-06,0.005909317,0.010645061
-3.649658627,1.26E-06,0.00595548,0.010721395
-3.444699864,1.17E-06,0.005999981,0.010793249
-3.239741101,1.04E-06,0.006042823,0.010860498
-3.034782337,8.47E-07,0.006084006,0.010923016
-2.829823574,6.03E-07,0.006123532,0.010980677
-2.624864811,3.00E-07,0.006161402,0.011033357
-2.419906048,0,0.006197618,0.011080929
-2.214947284,0,0.006232201,0.011123303
-2.009988521,0,0.006265216,0.011160468
-1.805029758,0,0.006296737,0.011192428
-1.600070994,0,0.006326838,0.011219184
-1.395112231,0,0.006355591,0.011240741
-1.190153468,0,0.006383071,0.0112571
-0.985194704,0,0.006409351,0.011268264
-0.780235941,0,0.006434503,0.011274236
-0.575277178,0,0.006458602,0.011275018
-0.370318415,0,0.006481721,0.011270614
-0.165359651,0,0.006503932,0.011261026
0.039599112,0,0.006525311,0.011246257
0.244557875,0,0.006545929,0.011226309
0.449516639,0,0.00656586,0.011201185
0.654475402,0,0.006585178,0.011170888
0.859434165,0,0.006603956,0.011135421
1.064392929,1.80E-08,0.006622267,0.011094786
1.269351692,1.49E-06,0.006640192,0.011049004
1.474310455,3.13E-06,0.006657837,0.010998167
1.679269219,4.83E-06,0.006675317,0.010942382
1.884227982,6.50E-06,0.006692744,0.010881757
2.089186745,8.03E-06,0.006710231,0.010816401
2.294145508,9.32E-06,0.006727892,0.01074642
2.499104272,1.03E-05,0.006745841,0.010671924
2.704063035,1.08E-05,0.00676419,0.01059302
2.909021798,1.07E-05,0.006783054,0.010509816
3.113980562,1.00E-05,0.006802544,0.01042242
3.318939325,8.59E-06,0.006822776,0.01033094
3.523898088,6.30E-06,0.006843861,0.010235484
3.728856852,3.06E-06,0.006865914,0.01013616
3.933815615,0,0.006889048,0.010033076
4.138774378,0,0.006913457,0.009926354
4.343733142,0,0.006939479,0.009816145
4.548691905,0,0.006967471,0.009702601
4.753650668,0,0.00699779,0.009585875
4.958609431,0,0.007030791,0.009466119
5.163568195,0,0.00706683,0.009343487
5.368526958,0,0.007106264,0.009218132
5.573485721,0,0.007149448,0.009090205
5.778444485,0,0.00719674,0.00895986
5.983403248,6.97E-06,0.007248495,0.00882725
6.188362011,2.40E-05,0.007305103,0.00869253
6.393320775,3.87E-05,0.007366993,0.008555857
6.598279538,4.58E-05,0.007434597,0.00841739
6.803238301,4.01E-05,0.007508346,0.008277286
7.008197065,1.63E-05,0.007588672,0.008135704
7.213155828,0,0.007676304,0.0079928
7.418114591,0,0.007774024,0.007848731
7.623073354,6.32E-05,0.007885469,0.00770365
7.828032118,0.000283577,0.008012529,0.007557712
8.032990881,0.00054669,0.008152928,0.007411066
8.237949644,0.000753767,0.008303788,0.007263861
8.442908408,0.000806055,0.008462228,0.007116248
8.647867171,0.000604801,0.008625371,0.006968374
8.852825934,6.21E-05,0.008790765,0.00682039
9.057784698,0,0.008962748,0.006672431
9.262743461,0,0.009151087,0.006524625
9.467702224,0,0.009365697,0.006377098
9.672660988,0,0.009616495,0.006229977
9.877619751,0,0.009913397,0.006083388
10.08257851,0,0.010266321,0.005937459
10.28753728,0.001671397,0.010685182,0.005792315
10.49249604,0.005386645,0.011179897,0.005648084
10.6974548,0.010652396,0.011760383,0.005504892
10.90241357,0.017663483,0.012435014,0.005362863
11.10737233,0.026328343,0.013198166,0.005222088
11.31233109,0.036402805,0.014036757,0.005082642
11.51728986,0.047641275,0.014937633,0.004944602
11.72224862,0.059798161,0.015887643,0.004808042
11.92720738,0.07262787,0.016873635,0.004673039
12.13216615,0.085884807,0.017882455,0.004539666
12.33712491,0.099323379,0.018900951,0.004407999
12.54208367,0.112697993,0.019915972,0.004278114
12.74704244,0.125763056,0.020914365,0.004150087
12.9520012,0.138272974,0.021882977,0.004023991
13.15695996,0.149982154,0.022808657,0.003899903
13.36191873,0.160645002,0.023678251,0.003777898
13.56687749,0.170015926,0.024478607,0.003658051
13.77183625,0.17789992,0.025198579,0.003540426
13.97679502,0.184312576,0.025835368,0.003425044
14.18175378,0.189324275,0.026388348,0.00331191
14.38671254,0.1930054,0.026856893,0.003201034
14.59167131,0.195426332,0.027240375,0.003092423
14.79663007,0.196657453,0.02753817,0.002986084
15.00158883,0.196769146,0.027749649,0.002882024
15.2065476,0.195831793,0.027874188,0.002780252
15.41150636,0.193915775,0.02791116,0.002680775
15.61646512,0.191091474,0.027859939,0.0025836
15.82142389,0.187429274,0.027719897,0.002488736
16.02638265,0.182999555,0.02749041,0.002396189
16.23134141,0.1778727,0.02717085,0.002305967
16.43630018,0.172119091,0.026760591,0.002218077
16.64125894,0.16580911,0.026259008,0.002132528
16.8462177,0.159013138,0.025665472,0.002049327
17.05117647,0.151801559,0.02497936,0.001968482
17.25613523,0.144242769,0.024200987,0.001889995
17.46109399,0.136391835,0.023337012,0.00181384
17.66605276,0.128298337,0.022396704,0.001739981
17.87101152,0.120011834,0.021389341,0.001668377
18.07597028,0.111581889,0.0203242,0.001598992
18.28092905,0.103058063,0.019210557,0.001531788
18.48588781,0.094489917,0.01805769,0.001466725
18.69084657,0.085927012,0.016874876,0.001403766
18.89580534,0.07741891,0.015671393,0.001342874
19.1007641,0.069015172,0.014456517,0.001284009
19.30572286,0.060765359,0.013239525,0.001227134
19.51068163,0.052719033,0.012029695,0.00117221
19.71564039,0.044925755,0.010836304,0.0011192
19.92059915,0.037435086,0.00966863,0.001068066
20.12555792,0.030296587,0.008535948,0.001018769
20.33051668,0.02355982,0.007447537,0.000971271
20.53547544,0.017274347,0.006412673,0.000925534
20.74043421,0.011489727,0.005440634,0.00088152
20.94539297,0.006255524,0.004540696,0.00083919
21.15035173,0.001621297,0.003722138,0.000798508
21.3553105,0,0.002992591,0.000759434
21.56026926,0,0.00235044,0.000721928
21.76522802,0,0.001790848,0.00068595
21.97018679,0,0.001308972,0.000651459
22.17514555,0,0.000899969,0.000618413
22.38010431,0,0.000558997,0.000586773
22.58506308,0,0.000281214,0.000556497
22.79002184,0,6.18E-05,0.000527545
22.9949806,0,,0.000499875
23.19993937,0,0,0.000473448
23.40489813,0,0,0.000448223
23.60985689,0,0,0.000424158
23.81481566,0,0,0.000401213
24.01977442,0,0,0.000379348
24.22473318,0,0,0.000358521
24.42969195,0,0,0.000338692
24.63465071,0,0,0.000319819
24.83960947,0,0,0.000301863
25.04456824,0,0,0.000284783
25.249527,0,0,0.000268537
25.45448576,0,0,0.000253085
25.65944453,0,0,0.000238386
25.86440329,0,0,0.000224402
26.06936205,0,0,0.000211107
26.27432082,0,0,0.000198479
26.47927958,0,0,0.000186496
26.68423834,0,0,0.000175137
26.88919711,0,0,0.000164381
27.09415587,0,0,0.000154206
27.29911463,0,0,0.000144591
27.5040734,0,0,0.000135513
27.70903216,0,0,0.000126952
27.91399092,0,0,0.000118885
28.11894969,0,0,0.000111292
28.32390845,0,0,0.000104151
28.52886721,0,0,9.74E-05
28.73382598,0,0,9.11E-05
28.93878474,0,0,8.52E-05
29.1437435,0,0,7.97E-05
29.34870227,0,0,7.45E-05
29.55366103,0,0,6.96E-05
29.75861979,0,0,6.50E-05
29.96357855,0,0,6.07E-05
30.16853732,0,0,5.67E-05
30.37349608,0,0,5.28E-05
30.57845484,0,0,4.93E-05
30.78341361,0,0,4.59E-05
30.98837237,0,0,4.27E-05
31.19333113,0,0,3.97E-05
31.3982899,0,0,3.68E-05
31.60324866,0,0,3.42E-05
31.80820742,0,0,3.17E-05
32.01316619,0,0,2.94E-05
32.21812495,0,0,2.72E-05
32.42308371,0,0,2.52E-05
32.62804248,0,0,2.33E-05
32.83300124,0,0,2.16E-05
33.03796,0,0,1.99E-05
33.24291877,0,0,1.84E-05
33.44787753,0,0,1.70E-05
33.65283629,0,0,1.58E-05
33.85779506,0,0,1.46E-05
34.06275382,0,0,1.35E-05
34.26771258,0,0,1.25E-05
34.47267135,0,0,1.15E-05
34.67763011,0,0,1.07E-05
34.88258887,0,0,9.87E-06
35.08754764,0,0,9.12E-06
35.2925064,0,0,8.43E-06
35.49746516,6.75E-05,0,7.78E-06
35.70242393,0.000131829,0,7.17E-06
35.90738269,0.000185408,0,6.60E-06
36.11234145,0.000228861,0,6.07E-06
36.31730022,0.000262849,0,5.58E-06
36.52225898,0.000288031,0,5.11E-06
36.72721774,0.000305068,0,4.69E-06
36.93217651,0.000314618,0,4.29E-06
37.13713527,0.000317343,0,3.93E-06
37.34209403,0.000313901,0,3.59E-06
37.5470528,0.000304952,0,3.28E-06
37.75201156,0.000291156,0,3.00E-06
37.95697032,0.000273173,0,2.74E-06
38.16192909,0.000251662,0,2.50E-06
38.36688785,0.000227284,0,2.28E-06
38.57184661,0.000200698,0,2.09E-06
38.77680538,0.000172563,0,1.91E-06
38.98176414,0.00014354,0,1.74E-06
39.1867229,0.000114288,0,1.60E-06
39.39168167,8.55E-05,0,1.46E-06
39.59664043,5.77E-05,0,1.34E-06
39.80159919,3.18E-05,0,1.23E-06
40.00655796,8.19E-06,0,1.13E-06
40.21151672,0,0,1.03E-06
40.41647548,0,0,9.40E-07
40.62143425,0,0,8.58E-07
40.82639301,0,0,7.81E-07
41.03135177,0,0,7.10E-07
41.23631054,0,0,6.44E-07
41.4412693,0,0,5.84E-07
41.64622806,0,0,5.29E-07
41.85118683,0,0,4.78E-07
42.05614559,0,0,4.32E-07
42.26110435,0,0,3.90E-07
42.46606312,0,0,3.52E-07
42.67102188,0,0,3.18E-07
42.87598064,0,0,2.87E-07
43.08093941,0,0,2.59E-07
43.28589817,0,0,2.34E-07
43.49085693,0,0,2.12E-07
43.6958157,0,0,1.92E-07
43.90077446,0,0,1.74E-07
44.10573322,0,0,1.58E-07
44.31069199,0,0,1.43E-07
44.51565075,0,0,1.30E-07
44.72060951,3.08E-06,3.57E-07,1.18E-07
44.92556828,7.40E-06,7.98E-07,1.07E-07
45.13052704,1.09E-05,1.15E-06,9.64E-08
45.3354858,1.36E-05,1.43E-06,8.69E-08
45.54044457,1.56E-05,1.63E-06,7.82E-08
45.74540333,1.69E-05,1.77E-06,7.02E-08
45.95036209,1.76E-05,1.84E-06,6.30E-08
46.15532086,1.78E-05,1.86E-06,5.64E-08
46.36027962,1.76E-05,1.83E-06,5.04E-08
46.56523838,1.69E-05,1.75E-06,4.51E-08
46.77019715,1.58E-05,1.64E-06,4.03E-08
46.97515591,1.45E-05,1.50E-06,3.60E-08
47.18011467,1.29E-05,1.34E-06,3.21E-08
47.38507344,1.12E-05,1.16E-06,2.87E-08
47.5900322,9.31E-06,9.68E-07,2.57E-08
47.79499096,7.40E-06,7.70E-07,2.30E-08
47.99994973,5.50E-06,5.73E-07,2.07E-08
48.20490849,3.67E-06,3.83E-07,1.86E-08
48.40986725,1.96E-06,2.07E-07,1.67E-08
48.61482602,4.48E-07,5.00E-08,1.50E-08
48.81978478,0,0,1.35E-08
49.02474354,0,0,1.21E-08
49.22970231,0,0,1.08E-08
49.43466107,0,0,9.66E-09
49.63961983,0,0,8.60E-09
49.8445786,0,0,7.65E-09
50.04953736,0,0,6.79E-09
50.25449612,0,0,6.02E-09
50.45945489,0,0,5.34E-09
50.66441365,0,0,4.73E-09
50.86937241,0,0,4.19E-09
51.07433118,0,0,3.72E-09
51.27928994,0,0,3.30E-09
51.4842487,0,0,2.93E-09
51.68920747,0,0,2.61E-09
51.89416623,0,0,2.33E-09
52.09912499,0,0,2.07E-09
52.30408376,1.50E-07,1.58E-08,1.85E-09
52.50904252,3.85E-07,4.01E-08,1.64E-09
52.71400128,5.52E-07,5.72E-08,1.45E-09
52.91896005,6.57E-07,6.81E-08,1.29E-09
53.12391881,7.09E-07,7.34E-08,1.14E-09
53.32887757,7.15E-07,7.39E-08,1.00E-09
53.53383634,6.82E-07,7.05E-08,8.83E-10
53.7387951,6.19E-07,6.40E-08,7.78E-10
53.94375386,5.32E-07,5.50E-08,6.86E-10
54.14871263,4.30E-07,4.45E-08,6.04E-10
54.35367139,3.20E-07,3.31E-08,5.33E-10
54.55863015,2.10E-07,2.17E-08,4.71E-10
54.76358892,1.06E-07,1.10E-08,4.16E-10
54.96854768,1.80E-08,1.92E-09,3.67E-10
55.17350644,0,0,3.24E-10
55.3784652,0,0,2.85E-10
55.58342397,0,0,2.50E-10
55.78838273,0,0,2.20E-10
55.99334149,0,0,1.92E-10
56.19830026,0,0,1.69E-10
56.40325902,0,0,1.48E-10
56.60821778,0,0,1.30E-10
56.81317655,0,0,1.14E-10
57.01813531,0,0,1.01E-10
57.22309407,2.21E-08,2.29E-09,8.87E-11
57.42805284,3.97E-08,4.11E-09,7.83E-11
57.6330116,4.78E-08,4.94E-09,6.90E-11
57.83797036,4.33E-08,4.48E-09,6.05E-11
58.04292913,2.36E-08,2.44E-09,5.25E-11
58.24788789,0,0,4.48E-11
58.45284665,0,0,3.69E-11


==> figs/data/pulse_Kn0p001.csv <==
x,r,u,p
0.0,1.0018158511049113,1.0000000066703914,1.0054623563545477
0.005873616901763382,1.0018104946237856,0.9999840569051827,1.0054461645685013
0.017869212087983873,1.0017667278968574,0.9999532580081467,1.00531393013517
0.03213078791201613,1.0016606990552293,0.999923218160189,1.004993723530947
0.044126383098236625,1.0015317332383153,0.9999053219657582,1.0046045294797568
0.05,1.001457429247459,0.9998989251958671,1.004380405354558
0.05,1.0014574217812418,0.9998989286307661,1.0043803900256143
0.05587361690176339,1.0013769350469135,0.9998938148986481,1.0041376856477522
0.06786921208798388,1.0011971537719246,0.999885725352876,1.0035957174831653
0.08213078791201614,1.0009656238989615,0.9998751936116862,1.002897329563691
0.09412638309823662,1.0007647325859566,0.9998596963921502,1.0022895198457404
0.1,1.0006666257773669,0.9998482699089463,1.0019912544428904
0.1,1.0006666127616237,0.9998482722870439,1.0019912530909416
0.10587361690176339,1.0005697420422184,0.9998336347447285,1.0016950651603775
0.11786921208798387,1.0003787911048299,0.9997921805582042,1.0011029277559476
0.13213078791201613,1.0001718203946037,0.9997204329594344,1.0004329351145682
0.1441263830982366,1.0000242767234813,0.9996410498822379,0.999906399784721
0.15,0.9999645799399826,0.9995964231602884,0.9996625378305487
0.15,0.9999645409718727,0.9995964315320838,0.9996625340935603
0.15587361690176338,0.999915652153116,0.999548535854172,0.9994284568300696
0.16786921208798386,0.9998601060118968,0.9994428331653881,0.998982544097676
0.18213078791201615,0.9999101155199626,0.9993093718990776,0.9985133662745231
0.19412638309823663,1.0001083192860194,0.9991973247759466,0.9981754658059642
0.2,1.0002815622204324,0.9991444190350814,0.9980306475431726
0.2,1.0002815633343085,0.9991444197874615,0.9980306355014954
0.2058736169017634,1.0005209185623285,0.9990936460248833,0.9979002662446194
0.21786921208798388,1.0012814543503619,0.9989984133731138,0.997681830418468
0.23213078791201613,1.0028689309007366,0.9989024070650516,0.9975115957134986
0.24412638309823662,1.005061925497653,0.9988357261137927,0.9974469969847297
0.25,1.0065254342618442,0.9988067648652454,0.997441504891359
0.25,1.0065255735162804,0.9988067478776931,0.9974415512683521
0.25587361690176336,1.0083075161118278,0.998779282485874,0.9974528425489149
0.26786921208798387,1.013169747650025,0.9987238764865307,0.9975256087458173
0.2821307879120161,1.0217406246954353,0.9986486917551609,0.9976885585331552
0.29412638309823663,1.0320766227593494,0.998566987848407,0.9978757675524905
0.3,1.038432073524832,0.9985182636782867,0.9979794128490187
0.3,1.038432597627401,0.9985181581754125,0.9979796091373603
0.30587361690176335,1.045774218938845,0.9984629138168046,0.9980887077535561
0.31786921208798385,1.0642909657481054,0.9983279385467752,0.9983222581469482
0.3321307879120161,1.0935897331908406,0.9981337084393599,0.9985997069354544
0.3441263830982366,1.1255222319505924,0.997952490177702,0.9988183116612099
0.35,1.143902682364978,0.9978629437597235,0.9989168706063938
0.35,1.143903262566599,0.9978627253994379,0.9989171769760683
0.3558736169017634,1.164228742820629,0.9977754849520479,0.999009438357402
0.36786921208798384,1.2121498552253929,0.9976147624266698,0.99917588408998
0.38213078791201616,1.2808768730418045,0.9974816388634336,0.9993303814940622
0.39412638309823667,1.34860165081097,0.9974406472394316,0.999425883225604
0.4,1.3848716225224476,0.9974488077533348,0.9994629211004855
0.4,1.3848664149750678,0.9974496724763275,0.9994613340015366
0.4058736169017634,1.422981264840929,0.9974769140702202,0.9994937165998705
0.4178692120879839,1.5054795119668662,0.9976003791401662,0.999536513111817
0.43213078791201615,1.6082053350685472,0.9978522211011771,0.9995686034999625
0.44412638309823665,1.6937044349239576,0.9981432074049703,0.9995810087461701
0.45,1.7336215136705964,0.9983065345070404,0.999585097763841
0.45,1.733625998747469,0.9983060601049395,0.9995860103931402
0.45587361690176337,1.7713682475424744,0.9984823686307016,0.9995862120690278
0.4678692120879839,1.8389288057268276,0.9988674534339115,0.9995903592792934
0.48213078791201613,1.8964147990827631,0.999360116490383,0.9995894580253761
0.49412638309823664,1.920656984591603,0.9997880254515928,0.9995906536499914
0.5,1.923643955984665,1.0000002128684053,0.9995895767286791
0.5,1.923647073628178,0.999999840543353,0.9995905335242097
0.5058736169017634,1.9206553805519324,1.0002117408910882,0.9995900685077252
0.5178692120879839,1.896416329695123,1.000640279669649,0.9995899409561892
0.5321307879120162,1.8389272459305208,1.0011321091677317,0.9995897507893254
0.5441263830982367,1.7713705278724658,1.0015182307248423,0.9995869447084034
0.55,1.7336213030488445,1.0016932565171328,0.9995849942903352
0.55,1.7336165857022448,1.0016938314236334,0.9995838082276072
0.5558736169017634,1.6937069103138604,1.0018566777916789,0.9995816528933119
0.5678692120879839,1.608203443181602,1.0021476772550568,0.9995678020553427
0.5821307879120161,1.5054819578956375,1.0023999360449773,0.9995375246547886
0.5941263830982366,1.422978799840759,1.0025225746394448,0.9994923760437475
0.6,1.3848720816956457,1.0025509209836105,0.9994626589222133
0.6,1.384872721370172,1.0025508402802348,0.9994627433925722
0.6058736169017633,1.3486016958973281,1.002559601917306,0.999426062123093
0.6178692120879838,1.280877469882726,1.0025183795971038,0.9993306476749282
0.6321307879120162,1.2121496280788813,1.00238515205438,0.9991754905888885
0.6441263830982367,1.1642292925099573,1.00222461173715,0.9990098063255108
0.65,1.143902871441738,1.0021373740346806,0.9989172489316036
0.65,1.1439033174197026,1.0021372804077102,0.9989173766848496
0.6558736169017634,1.1255220584023975,1.0020475779982854,0.998818317443831
0.6678692120879839,1.0935898562063557,1.0018662367059423,0.9985996408614808
0.6821307879120161,1.0642906879047873,1.0016720220036976,0.9983221203595476
0.6941263830982366,1.045774483787186,1.001537217858947,0.9980889513198328
0.7,1.0384320315806843,1.001481810442213,0.9979795089634675
0.7,1.038432176000034,1.0014817876862663,0.9979795635221589
0.7058736169017633,1.032076529137131,1.001432986629914,0.9978757123202682
0.7178692120879838,1.021740642197791,1.0013512748227869,0.997688524177264
0.7321307879120161,1.013169738958792,1.0012761953278593,0.9975257068842089
0.7441263830982366,1.0083075800290136,1.0012207483611266,0.9974529084424253
0.75,1.0065254023487216,1.001193248123945,0.9974414203828885
0.75,1.0065254144792368,1.0011932294630446,0.9974414687552307
0.7558736169017634,1.005061888074331,1.0011642207868132,0.9974468790791795
0.7678692120879839,1.002868921521559,1.0010975939725566,0.9975115603704219
0.7821307879120162,1.0012814760386983,1.0010016253884848,0.9976818949783453
0.7941263830982367,1.0005209194034472,1.0009063509027163,0.9979002700001023
0.8,1.0002815527940794,1.0008555584933343,0.998030620643575
0.8,1.0002815151013764,1.0008555631005416,0.9980306171765039
0.8058736169017634,1.0001083406741103,1.0008026641933683,0.9981754732833934
0.8178692120879839,0.9999101208797202,1.0006906625187182,0.9985134205784385
0.8321307879120161,0.9998601245064946,1.0005571817215535,0.9989825617923827
0.8441263830982366,0.9999156101160567,1.000451439523365,0.9994283829528143
0.85,0.9999645689364579,1.0004035498329438,0.9996624956446045
0.85,0.9999645496237857,1.0004035548823897,0.9996624730635819
0.8558736169017633,1.0000242752915502,1.0003589476857961,0.9999063755481756
0.8678692120879838,1.0001718241424955,1.0002795844062162,1.0004329597594328
0.8821307879120162,1.000378802653783,1.0002078165565034,1.001102951275425
0.8941263830982367,1.000569746185844,1.0001663613212188,1.0016950912375584
0.9,1.0006666423933903,1.0001517401055868,1.0019912993161186
0.9,1.0006666393833554,1.0001517392166317,1.0019912934324704
0.9058736169017634,1.0007647499971402,1.0001403277988277,1.00228956880277
0.9178692120879839,1.0009656260994522,1.0001248224957695,1.0028973412850775
0.9321307879120161,1.0011971404612379,1.000114259566167,1.0035956773439136
0.9441263830982366,1.001376926677147,1.0001061762197432,1.0041376598147993
0.95,1.0014574219049768,1.0001010713227751,1.0043803839936651
0.95,1.0014574267335237,1.0001010755959963,1.0043803972406988
0.9558736169017633,1.0015317379624715,1.000094683213967,1.004604542340599
0.9678692120879838,1.0016607069399035,1.000076775502578,1.0049937505330913
0.9821307879120161,1.0017667383604003,1.0000467325677163,1.0053139587228668
0.9941263830982366,1.0018104987854317,1.0000159541497065,1.0054461766827578
1.0,1.0018158529977716,1.0000000075639008,1.005462358003239


==> figs/data/pulse_Kn0p01.csv <==
x,r,u,p
0.0,1.0092105819470678,1.0000000015791946,1.0221022775797497
0.005873616901763382,1.009215658457081,0.9997034595283009,1.022065376135285
0.017869212087983873,1.0092591344970465,0.999095061078505,1.0217620037710147
0.03213078791201613,1.009380273317658,0.9983606419802273,1.0210121224591129
0.044126383098236625,1.0095613926162077,0.9977281116377441,1.0200702119169902
0.05,1.0096848790764765,0.9974122371999778,1.0195117349066543
0.05,1.0096848794506916,0.9974122392912894,1.0195117369980138
0.05587361690176339,1.0098364016744543,0.997091882634243,1.018893169590982
0.06786921208798388,1.0102521289840105,0.996422902853572,1.0174572140034828
0.08213078791201614,1.010985273258048,0.9956013630503784,1.0154858416749382
0.09412638309823662,1.0118653001920839,0.9948895627136884,1.0136474020346486
0.1,1.0124039796937268,0.9945349015830172,1.012699818450598
0.1,1.0124039808742347,0.9945349006698949,1.012699818573006
0.10587361690176339,1.013024283440137,0.9941767713039162,1.011727523288981
0.11786921208798387,1.0145811779916685,0.9934367583218612,1.0096855084103509
0.13213078791201613,1.0170325619719212,0.9925478807317625,1.0072078857062379
0.1441263830982366,1.0197016314024367,0.9917992392119628,1.0051295316148021
0.15,1.0212417284112991,0.9914343001296511,1.0041264438932984
0.15,1.0212417327810361,0.9914342969573308,1.0041264430118675
0.15587361690176338,1.022951025767682,0.9910713965334083,1.0031387410300026
0.16786921208798386,1.0270194391865926,0.9903395140793386,1.0011859433368713
0.18213078791201615,1.032993835270055,0.9894923056446132,0.9990117436628445
0.19412638309823663,1.0391105119876496,0.9888053696860272,0.9973366260009349
0.2,1.0425084677515737,0.9884792607116908,0.9965742309229497
0.2,1.0425084829795217,0.9884792566366538,0.9965742352932885
0.2058736169017634,1.0461908613457478,0.9881606805832587,0.9958523658357632
0.21786921208798388,1.0546567844982577,0.9875358859057684,0.9945097201934603
0.23213078791201613,1.066520681669886,0.9868441510298279,0.9931517741840739
0.24412638309823662,1.078159152402823,0.986311659131358,0.99221290465815
0.25,1.08445101731875,0.9860693559905337,0.9918202839841108
0.25,1.0844510511241476,0.9860693487752111,0.991820296184516
0.25587361690176336,1.0911515059672323,0.9858402369030922,0.9914709293249293
0.26786921208798387,1.1061598682137261,0.9854170067861502,0.9908878078507231
0.2821307879120161,1.126432053698891,0.9850018663685666,0.9904097408466415
0.29412638309823663,1.1456207150247115,0.984737956030839,0.9901733454356556
0.3,1.1557471840707647,0.9846406468376855,0.9901078872851867
0.3,1.1557472001691005,0.9846406437820251,0.9901078940245558
0.30587361690176335,1.1663588220775696,0.9845661181834335,0.9900729292910047
0.31786921208798385,1.1895370625043131,0.9844906023810663,0.9900878486354052
0.3321307879120161,1.219674203215155,0.9845489696766373,0.9902359501231657
0.3441263830982366,1.2470743333856689,0.9847366568068755,0.9904494580599084
0.35,1.26111846932816,0.9848784185152066,0.9905779004345925
0.35,1.2611183145344966,0.9848784481642596,0.9905778554779454
0.3558736169017634,1.2755373128868326,0.9850545815324445,0.9907192874853905
0.36786921208798384,1.3059944038422855,0.985525620659334,0.9910399302515089
0.38213078791201616,1.3435069086932219,0.986287753364462,0.9914582608235503
0.39412638309823667,1.3755696277876535,0.9871034893334116,0.9918235137071034
0.4,1.3912411879188396,0.9875612982853208,0.9920023292220865
0.4,1.3912409586183025,0.9875613259802613,0.9920022641003758
0.4058736169017634,1.406784207619167,0.988057171676461,0.9921789451317025
0.4178692120879839,1.43774876253927,0.9891853056936208,0.9925271444172812
0.43213078791201615,1.4722337936785685,0.9907178721448684,0.9929067449584588
0.44412638309823665,1.498258171846036,0.9921530483379505,0.9931861587825119
0.45,1.5097185120020176,0.9928991251728634,0.9933070664737
0.45,1.509718850128617,0.992899070343796,0.9933071485519207
0.45587361690176337,1.5201998455027501,0.9936706487457538,0.993416454244672
0.4678692120879839,1.5381759061076337,0.9953144876428561,0.9936015015262822
0.48213078791201613,1.552763451314914,0.997360361291705,0.993748997459257
0.49412638309823664,1.558736929852393,0.9991278352855716,0.993808812122777
0.5,1.5594662686749161,1.0000000202502806,0.9938160122899249
0.5,1.5594665393954295,1.0000000010579995,0.9938160838310361
0.5058736169017634,1.5587368099618355,1.0008721498069215,0.9938087774121764
0.5178692120879839,1.5527635596901257,1.0026396588922848,0.9937490262599666
0.5321307879120162,1.538175786511555,1.0046854863301782,0.9936014675789708
0.5441263830982367,1.520199995263256,1.006329381501653,0.9934164942371075
0.55,1.5097185089531422,1.0071008800100527,0.9933070748009414
0.55,1.5097182780047897,1.0071009134715465,0.9933070339751899
0.5558736169017634,1.498258273018194,1.007846931268954,0.993186176419899
0.5678692120879839,1.4722337064584814,1.00928214218141,0.9929067280084425
0.5821307879120161,1.4377488488931558,1.01081468649393,0.9925271654181773
0.5941263830982366,1.4067841050953291,1.011942828581853,0.9921789146286477
0.6,1.3912411817954686,1.0124386738306783,0.9920023150819945
0.6,1.3912410556588322,1.0124386877425182,0.992002279703402
0.6058736169017633,1.375569688155864,1.0128965197807815,0.9918235396876578
0.6178692120879838,1.3435068546469897,1.0137122358837467,0.9914582375950407
0.6321307879120162,1.3059944627725222,1.0144743929100806,0.9910399555078946
0.6441263830982367,1.275537242452442,1.0149454057442227,0.990719264277202
0.65,1.2611184728136926,1.0151215718705242,0.9905779014828138
0.65,1.261118485800956,1.0151215683218877,0.9905778947707715
0.6558736169017634,1.2470743260608768,1.0152633497945427,0.9904494590117046
0.6678692120879839,1.2196742099632474,1.0154510249536166,0.990235949235865
0.6821307879120161,1.1895370550938698,1.0155094000822422,0.9900878455674718
0.6941263830982366,1.1663588300784509,1.0154338809683936,0.99007293180934
0.7,1.1557471871199558,1.0153593577748834,0.9901078932723613
0.7,1.1557472149671495,1.0153593522662483,0.9901078970017028
0.7058736169017633,1.1456207009437596,1.0152620446486869,0.9901733401632131
0.7178692120879838,1.126432067132839,1.014998134832126,0.9904097470933204
0.7321307879120161,1.1061598545863356,1.0145829915892883,0.9908878018055787
0.7441263830982366,1.091151521600367,1.0141597649347254,0.9914709343078814
0.75,1.084451017771737,1.0139306478340102,0.9918202857019534
0.75,1.0844510316140465,1.013930645205787,0.9918202893554806
0.7558736169017634,1.0781591456696034,1.0136883397504253,0.9922129005978049
0.7678692120879839,1.0665206876605222,1.0131558498764524,0.9931517764840514
0.7821307879120162,1.0546567787211452,1.0124641131758538,0.9945097174157542
0.7941263830982367,1.0461908686556662,1.0118393203742295,0.9958523685387408
0.8,1.042508467425103,1.011520742255837,0.9965742299477445
0.8,1.0425084732577006,1.011520740525766,0.9965742337228229
0.8058736169017634,1.0391105098930535,1.0111946298055057,0.9973366249068876
0.8178692120879839,1.032993837350285,1.0105076947779825,0.9990117446941214
0.8321307879120161,1.0270194374438917,1.0096604854891555,1.001185942545991
0.8441263830982366,1.0229510282367706,1.0089286035085678,1.003138741995252
0.85,1.0212417274076362,1.0085657024866455,1.0041264408044983
0.85,1.021241730073445,1.0085657003222162,1.0041264449407767
0.8558736169017633,1.0197016309309808,1.0082007602939407,1.0051295312803745
0.8678692120879838,1.0170325625874184,1.0074521192794763,1.0072078861103317
0.8821307879120162,1.0145811777486926,1.0065632414609307,1.0096855085217074
0.8941263830982367,1.0130242842174597,1.00582322869936,1.0117275239378922
0.9,1.0124039795840365,1.005465099102506,1.012699818285538
0.9,1.0124039794580224,1.00546509845431,1.0126998188084213
0.9058736169017634,1.0118653005874791,1.0051104371515482,1.0136474024824655
0.9178692120879839,1.0109852731963611,1.0043986368795332,1.015485841895707
0.9321307879120161,1.0102521293115323,1.003577097067444,1.017457214372385
0.9441263830982366,1.009836401573286,1.0029081172309198,1.018893169685553
0.95,1.0096848798424198,1.0025877607979548,1.0195117372833966
0.95,1.0096848779862166,1.0025877626599513,1.0195117345508944
0.9558736169017633,1.009561393259913,1.0022718883201445,1.0200702123788505
0.9678692120879838,1.009380272914704,1.0016393579724543,1.0210121223307145
0.9821307879120161,1.0092591350185536,1.000904938986934,1.0217620041233186
0.9941263830982366,1.009215657934752,1.0002965404724902,1.02206537587552
1.0,1.009210583030822,0.9999999986376248,1.0221022780758313


==> figs/data/pulse_Kn0p1.csv <==
x,r,u,p
0.0,1.1290747225322946,1.0000000000828855,1.0176595225873262
0.005873616901763382,1.1291052889761706,0.9991064330285885,1.0176460076638416
0.017869212087983873,1.129357466288923,0.9972865785698672,1.0175346452704894
0.03213078791201613,1.1299875421861119,0.9951437300085462,1.0172574322308119
0.044126383098236625,1.1307930333574123,0.9933706945992494,1.0169050613422175
0.05,1.1312783150110033,0.9925155933195396,1.0166937980583097
0.05,1.131278314772709,0.9925155934471062,1.016693797713438
0.05587361690176339,1.1318227458726777,0.9916706539206007,1.0164576551967972
0.06786921208798388,1.1331161307321294,0.9899814280290394,1.0159001377898444
0.08213078791201614,1.1349645230645589,0.9880477995162085,1.0151112084958027
0.09412638309823662,1.1367728834600612,0.9864950427917957,1.0143474939078168
0.1,1.1377403660293757,0.9857621975669589,1.0139419762721884
0.1,1.1377403659526677,0.9857621973741726,1.0139419761965796
0.10587361690176339,1.1387604073140838,0.9850487689774321,1.0135166385144203
0.11786921208798387,1.1410022337915244,0.983656136355014,1.0125894444811347
0.13213078791201613,1.1439325388799013,0.9821220711834319,1.0113923877420599
0.1441263830982366,1.1466068116378216,0.9809426190530308,1.0103137852348774
0.15,1.1479820268131016,0.9804042652714187,1.009764058313087
0.15,1.147982026732091,0.980404265634916,1.0097640584383498
0.15587361690176338,1.149398363245091,0.9798926568627913,1.0092012982433758
0.16786921208798386,1.152411727639001,0.9789337692466471,1.008015205659541
0.18213078791201615,1.1561880004046796,0.9779501259081815,1.0065497988828485
0.19412638309823663,1.1595087323202662,0.977259814828232,1.0052799504060508
0.2,1.161177406520635,0.9769688111492774,1.0046483643150983
0.2,1.1611774060319522,0.9769688110885179,1.00464836401222
0.2058736169017634,1.1628713748366328,0.9767092705233715,1.0040116076829118
0.21786921208798388,1.166400587840441,0.9762784285964639,1.0026990654583587
0.23213078791201613,1.1706962377551036,0.9759422863972973,1.0011267207824823
0.24412638309823662,1.1743704694743735,0.9758095667264827,0.9998033692239481
0.25,1.1761833067529948,0.9757948575361708,0.9991576208825692
0.25,1.17618330655814,0.9757948575472435,0.9991576207862503
0.25587361690176336,1.1780018986593093,0.9758132367314638,0.998514526707249
0.26786921208798387,1.181723438363279,0.9759533744299587,0.9972129998166441
0.2821307879120161,1.1861359776576006,0.9762980258237414,0.995694609872501
0.29412638309823663,1.1898119214694962,0.9767356014925711,0.9944498547010885
0.3,1.1915928419388637,0.976998256703539,0.9938532976289227
0.3,1.1915928418035773,0.9769982566931913,0.993853297528313
0.30587361690176335,1.1933577828526682,0.9772922361057934,0.9932662422990239
0.31786921208798385,1.1969018293751126,0.9779881353059261,0.9920997961862412
0.3321307879120161,1.2009843017840787,0.9789774296224253,0.9907764174211495
0.3441263830982366,1.2042827755420997,0.9799400931336301,0.9897228640708255
0.35,1.2058458659048377,0.9804531854748126,0.9892284539286449
0.35,1.2058458659103897,0.9804531852102852,0.9892284540342635
0.3558736169017634,1.2073714920616074,0.980992765860983,0.9887488825155719
0.36786921208798384,1.2103609403740938,0.9821738807768358,0.9878176700064081
0.38213078791201616,1.2136717434354354,0.9837083846856245,0.9867993779840063
0.39412638309823667,1.2162301565972033,0.9851000696801825,0.9860217632889898
0.4,1.2174017313321943,0.9858126002366135,0.9856683373217083
0.4,1.2174017317299268,0.9858126000981535,0.9856683373470718
0.4058736169017634,1.2185173410320373,0.9865442678767695,0.9853333365646857
0.4178692120879839,1.220614257085392,0.9880937739246216,0.984707690085679
0.43213078791201615,1.2227736850190816,0.99002212901841,0.9840687791117837
0.44412638309823665,1.224294652817459,0.9917058181193947,0.9836219539085258
0.45,1.224937385915409,0.9925477098337493,0.9834339001441714
0.45,1.2249373863124486,0.9925477098059637,0.9834339002607053
0.45587361690176337,1.2255115608461098,0.9933995603069626,0.9832662804142314
0.4678692120879839,1.2264672862977652,0.9951653988978961,0.9829880393309718
0.48213078791201613,1.2272172537169186,0.9972989220837823,0.9827703485345822
0.49412638309823664,1.2275180095695029,0.9991105297149845,0.9826832040573461
0.5,1.2275544873605202,1.0000000001372722,0.9826726401484387
0.5,1.2275544877834639,0.999999999944373,0.9826726402102981
0.5058736169017634,1.22751800941276,1.0008894702556832,0.9826832040543072
0.5178692120879839,1.2272172538404618,1.002701077928614,0.9827703485326078
0.5321307879120162,1.2264672861427652,1.004834601084378,0.9829880393057897
0.5441263830982367,1.225511561045429,1.0066004396994082,0.9832662804609174
0.55,1.2249373859666763,1.0074522900470433,0.9834339002884367
0.55,1.2249373862782278,1.007452290239366,0.9834339002400094
0.5558736169017634,1.2242946526828624,1.0082941818211222,0.9836219538790638
0.5678692120879839,1.222773685122042,1.0099778710304987,0.9840687791182088
0.5821307879120161,1.2206142569723755,1.011906226011834,0.9847076900716081
0.5941263830982366,1.218517341145221,1.0134557322187394,0.9853333365683841
0.6,1.2174017313833245,1.0141873997951343,0.9856683373071029
0.6,1.2174017313865475,1.0141873999319966,0.9856683373755768
0.6058736169017633,1.2162301565775016,1.0148999302299417,0.9860217632930715
0.6178692120879838,1.2136717434694628,1.0162916153646169,0.9867993780110589
0.6321307879120162,1.2103609403414766,1.0178261191474287,0.9878176699700318
0.6441263830982367,1.2073714920914738,1.0190072341755427,0.9887488825122615
0.65,1.205845865832647,1.019546814640252,0.9892284539961975
0.65,1.2058458658156135,1.0195468146307625,0.9892284539254268
0.6558736169017634,1.2042827755710048,1.0200599068089433,0.9897228640611935
0.6678692120879839,1.200984301764205,1.0210225704212286,0.9907764174525575
0.6821307879120161,1.1969018294017366,1.022011864642108,0.9920997961859193
0.6941263830982366,1.1933577828166693,1.0227077639410858,0.9932662423002689
0.7,1.1915928419262012,1.0230017431955136,0.9938532975668026
0.7,1.1915928417874628,1.0230017433774776,0.9938532976306647
0.7058736169017633,1.1898119215193932,1.0232643984476946,0.9944498546945908
0.7178692120879838,1.1861359776139642,1.023701974209612,0.9956946098854493
0.7321307879120161,1.1817234384071307,1.0240466255335767,0.9972129998232999
0.7441263830982366,1.178001898610964,1.0241867632905437,0.9985145267303195
0.75,1.1761833067294276,1.0242051423878815,0.9991576208460538
0.75,1.1761833064494964,1.0242051424208285,0.9991576208822421
0.7558736169017634,1.174370469601146,1.0241904332742218,0.999803369240432
0.7678692120879839,1.1706962376535812,1.024057713570054,1.001126720801537
0.7821307879120162,1.1664005879581723,1.0237215713989007,1.0026990654712749
0.7941263830982367,1.1628713746780548,1.0232907294495295,1.0040116076137762
0.8,1.161177406352206,1.0230311889842767,1.004648364006221
0.8,1.1611774063611984,1.0230311887699426,1.0046483642215476
0.8058736169017634,1.1595087323727342,1.022740185215183,1.0052799504094327
0.8178692120879839,1.1561880003690095,1.0220498740444701,1.0065497989347518
0.8321307879120161,1.1524117277200954,1.0210662307712528,1.008015205752625
0.8441263830982366,1.1493983631812605,1.0201073430721155,1.0092012982334735
0.85,1.1479820268913972,1.0195957344520046,1.0097640584705425
0.85,1.1479820267095533,1.0195957346794406,1.0097640582336196
0.8558736169017633,1.1466068116806876,1.0190573809623533,1.0103137852348323
0.8678692120879838,1.1439325388203578,1.017877928810774,1.0113923876692137
0.8821307879120162,1.1410022338284629,1.016343863668288,1.0125894445167527
0.8941263830982367,1.1387604072848565,1.0149512309855842,1.0135166385347685
0.9,1.1377403660528265,1.0142378026179621,1.013941976277343
0.9,1.1377403659095222,1.01423780237333,1.0139419762402992
0.9058736169017634,1.1367728835244515,1.0135049572080541,1.0143474939461121
0.9178692120879839,1.1349645230213772,1.0119522004525396,1.0151112084675376
0.9321307879120161,1.133116130774016,1.0100185719516985,1.015900137812154
0.9441263830982366,1.131822745837179,1.0083293460650795,1.0164576552049935
0.95,1.1312783148720333,1.0074844065710409,1.0166937977699726
0.95,1.1312783151738761,1.00748440652635,1.016693798108618
0.9558736169017633,1.130793033325637,1.006629305492089,1.0169050613954582
0.9678692120879838,1.1299875422474024,1.0048562699811336,1.0172574322813177
0.9821307879120161,1.1293574662377464,1.0027134214893885,1.0175346452383662
0.9941263830982366,1.1291052890123365,1.000893566853333,1.0176460076400202
1.0,1.1290747224095699,0.9999999999862988,1.017659522557169


==> figs/data/sod_Ne100_Nv16_Kncell0.1.csv <==
x,r,u,p,e
0.0,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0027639320225002107,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.007236067977499789,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.01,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.01,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.01276393202250021,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.01723606797749979,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.02,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.02,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.02276393202250021,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.02723606797749979,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.03,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.03,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.03276393202250021,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.03723606797749979,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.04,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.04,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.042763932022500215,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.04723606797749979,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.05,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.05,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.05276393202250021,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.05723606797749979,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.06,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.06,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0627639320225002,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0672360679774998,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.07,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.07,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.07276393202250021,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0772360679774998,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.08,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.08,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.08276393202250021,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.08723606797749979,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.09,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.09,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0927639320225002,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0972360679774998,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1,0.9999999999999998,6.93889390390723e-17,0.9999999999999998,2.5000000000000004
0.1,0.9999999999999999,2.775557561562892e-17,1.0,2.500000000000001
0.10276393202250021,1.0,0.0,1.0,2.5000000000000004
0.1072360679774998,0.9999999999999992,7.910339050454246e-16,0.9999999999999991,2.5
0.11,0.9999999999999954,5.64825963778051e-15,0.9999999999999933,2.4999999999999956
0.11,0.999999999999996,5.329070518200773e-15,0.9999999999999941,2.4999999999999956
0.11276393202250021,0.99999999999999,1.2399803406282342e-14,0.9999999999999859,2.4999999999999902
0.11723606797749979,0.9999999999999787,2.5000834735778277e-14,0.999999999999971,2.4999999999999813
0.12,0.9999999999999714,3.390343561449169e-14,0.9999999999999614,2.4999999999999756
0.12,0.9999999999999716,3.434058593043785e-14,0.9999999999999616,2.4999999999999756
0.1227639320225002,0.9999999999999607,4.8114290329694615e-14,0.9999999999999459,2.4999999999999636
0.12723606797749978,0.9999999999999315,8.222589276130629e-14,0.999999999999906,2.499999999999937
0.13,0.9999999999999079,1.1134149158210565e-13,0.9999999999998721,2.499999999999911
0.13,0.999999999999909,1.1133455268820161e-13,0.9999999999998725,2.4999999999999094
0.13276393202250023,0.9999999999998813,1.4568207751254955e-13,0.9999999999998321,2.4999999999998774
0.1372360679774998,0.9999999999998195,2.2115642650537112e-13,0.9999999999997446,2.4999999999998135
0.14,0.9999999999997702,2.8307911570386437e-13,0.9999999999996712,2.499999999999753
0.14,0.9999999999997711,2.835370827015221e-13,0.9999999999996714,2.4999999999997513
0.1427639320225002,0.9999999999997112,3.5989961011406017e-13,0.9999999999995811,2.4999999999996754
0.1472360679774998,0.9999999999995741,5.278624759521594e-13,0.9999999999993834,2.4999999999995235
0.15,0.9999999999994645,6.684791609149725e-13,0.9999999999992175,2.4999999999993827
0.15,0.9999999999994655,6.695963228335015e-13,0.9999999999992161,2.499999999999377
0.15276393202250022,0.9999999999993265,8.48751624538696e-13,0.9999999999990065,2.4999999999992
0.15723606797749978,0.9999999999989883,1.2669310045522792e-12,0.9999999999985177,2.4999999999988245
0.16,0.9999999999987037,1.633249091528185e-12,0.999999999998087,2.4999999999984586
0.16,0.9999999999987119,1.6425333315716115e-12,0.99999999999809,2.4999999999984457
0.16276393202250022,0.9999999999983568,2.0712390136379996e-12,0.9999999999975626,2.4999999999980154
0.1672360679774998,0.9999999999979381,2.5298027561734254e-12,0.9999999999969871,2.499999999997623
0.17,0.9999999999985391,1.6061735275153682e-12,0.9999999999978919,2.4999999999983826
0.17,0.9999999999988614,1.6352336151844472e-12,0.999999999998227,2.4999999999984146
0.1727639320225002,1.0000000000023546,-3.784431101818668e-12,1.0000000000035982,2.50000000000311
0.1772360679774998,1.0000000000357931,-4.769583339221651e-11,1.0000000000527285,2.5000000000423386
0.18,1.0000000000962368,-1.2697837224905718e-10,1.0000000001411065,2.5000000001121747
0.18,1.0000000000901177,-1.3853788948109932e-10,1.0000000001365108,2.5000000001159832
0.18276393202250021,1.000000000212542,-2.626263234103672e-10,1.0000000003051948,2.5000000002316325
0.18723606797749978,1.0000000002353693,-2.39711916926378e-10,1.0000000003008556,2.5000000001637166
0.19,0.9999999992591752,1.2497444269276282e-09,0.9999999987625701,2.4999999987584878
0.19,0.9999999985288528,8.938946818132147e-10,0.9999999980309622,2.499999998755274
0.19276393202250022,0.9999999932821786,1.01504378779083e-08,0.9999999895696818,2.4999999907187584
0.1972360679774998,0.9999999306659397,9.331348333194732e-08,0.9999998967243469,2.4999999151460126
0.2,0.9999997949389228,2.7729875954374414e-07,0.9999996948317529,2.4999997497320243
0.2,0.9999997742357853,2.7549333336447304e-07,0.99999967262409,2.4999997459707046
0.2027639320225002,0.9999993936065363,8.205997258066904e-07,0.9999990997667879,2.499999265400184
0.2072360679774998,0.9999969729862408,3.966472977310103e-06,0.9999955568358936,2.4999964596134157
0.21,0.9999928996910143,9.327924910016596e-06,0.9999895786346664,2.499991697300179
0.21,0.9999926318199657,9.394402302697581e-06,0.9999892755400577,2.499991609238406
0.2127639320225002,0.9999834121831983,2.1701475364791504e-05,0.9999757206322895,2.499980770803758
0.21723606797749978,0.9999415190115741,7.526459572455046e-05,0.9999149498744854,2.499933573272578
0.22,0.9998836556612519,0.00014961003659796934,0.9998309394321829,2.499868194092457
0.22,0.999882109909877,0.000150505739985365,0.9998291111841607,2.4998674875638067
0.22276393202250022,0.9997737303934888,0.0002892040709536555,0.9996721963431895,2.499746107426079
0.2272360679774998,0.9994044225343168,0.0007535374294183049,0.9991410954900815,2.499341290076625
0.23,0.9989874163339192,0.0012768078244882871,0.9985422145823056,2.4988858674685632
0.23,0.9989844981247962,0.0012793732362293888,0.9985387227452319,2.498884428686329
0.2327639320225002,0.9983412575721031,0.002080390058440587,0.997618333888941,2.498189687950691
0.2372360679774998,0.9966478124857476,0.004174818232771188,0.9952051180200581,2.4963811327140446
0.24,0.995086699865682,0.0060966288768165315,0.9929870399431436,2.494724932202336
0.24,0.995088073977224,0.006095968386056444,0.9929889162635843,2.494726201206368
0.2427639320225002,0.9930627268029036,0.008579234386101755,0.990120028805379,2.4925918627340935
0.24723606797749978,0.9887136116179185,0.013900120672870648,0.9839810272351736,2.4880334802536996
0.25,0.9853312947248593,0.01802947901140172,0.9792236334631024,2.484503533749372
0.25,0.9853365696916341,0.018024972190414424,0.9792300983013135,2.484506635655897
0.2527639320225002,0.9814477126556604,0.022773486751255272,0.9737747659459438,2.4804550293133945
0.2572360679774998,0.9741459581346521,0.03170154197973327,0.963568349168065,2.472854147578558
0.26,0.9690688877412619,0.03792235929300535,0.9564978581242758,2.4675693086012522
0.26,0.9690707163105159,0.03792069788901678,0.9564998850274049,2.4675698814556823
0.2627639320225002,0.9636233617304679,0.04461424696389962,0.9489343391728399,2.461891172575846
0.2672360679774998,0.9541359690401223,0.05632298845884048,0.9358071191993066,2.4519752675835744
0.27,0.9479262139113184,0.06402585466237683,0.9272481417303398,2.4454649742840826
0.27,0.9479252111480871,0.06402681589924936,0.9272467497763098,2.445463890166155
0.2727639320225002,0.9414956151400609,0.07203806777088859,0.918410719987291,2.4387015330142154
0.27723606797749983,0.9307121228889332,0.08556039903921922,0.9036491850448339,2.4273058307221365
0.28,0.9238580874108704,0.09421397667239151,0.8943047943231225,2.4200275088499485
0.28,0.92385689549906,0.09421519614690302,0.8943032354856507,2.420026412755613
0.2827639320225002,0.9168828688964838,0.10306838412948488,0.884825135698688,2.412590434707383
0.2872360679774998,0.9053957251482712,0.11776164657099793,0.869277591208348,2.4002697579171577
0.29,0.898195780421452,0.12704298272480868,0.8595742827612408,2.3925025631881476
0.29,0.8981950991262169,0.1270437477450657,0.8595733771131729,2.3925018571950134
0.2927639320225002,0.8909317047139254,0.13646371939299465,0.8498172365816495,2.384630696396989
0.2972360679774998,0.8790746695156645,0.15196872183923082,0.8339600947758748,2.37169868412701
0.3,0.8716961863421552,0.16169832903876086,0.8241366255597142,2.363600525252921
0.3,0.8716958649065497,0.1616987314434682,0.8241361784559752,2.363600114543181
0.3027639320225002,0.8642869495462847,0.17153171051862864,0.8143068446232892,2.3554296551937037
0.3072360679774998,0.8522535979914654,0.18764140035980567,0.7984155105084592,2.3420713986720383
0.31,0.8447979373866564,0.1977105829204409,0.7886157139909892,2.333740646995824
0.31,0.8447977669248352,0.19771081218334105,0.7886154705541515,2.3337403974942017
0.3127639320225002,0.8373335747300465,0.20785974557796114,0.7788404412373579,2.325358927260422
0.3172360679774998,0.8252515591273957,0.22443579750055884,0.7630941230496516,2.3117015490904738
0.32,0.8177885904143254,0.23476800879209933,0.7534153662552703,2.303209457451464
0.32,0.8177884667909949,0.2347681712830389,0.7534151974090542,2.303209289455556
0.3227639320225002,0.8103329373871999,0.2451623470027699,0.7437829046442346,2.294683056579355
0.3272360679774998,0.7982951439417749,0.2621007216789664,0.7283085054600105,2.2808246767724643
0.33,0.7908764239477419,0.27263732532005924,0.7188203534273597,2.2722271509855276
0.33,0.7908763207563039,0.2726374581398159,0.7188202213451464,2.2722270299411322
0.3327639320225002,0.7834768354015202,0.2832223035647512,0.7093939409238912,2.263608535919053
0.33723606797749983,0.7715519791644273,0.3004427864542936,0.6942816530030896,2.2496269588828626
0.34,0.764215338846454,0.31113899196794564,0.6850328469955541,2.2409679974154213
0.34,0.764215254643722,0.31113909967516856,0.6850327451282694,2.240967911088194
0.3427639320225002,0.7569062755459037,0.3218733316806754,0.6758562219606955,2.2322982507749973
0.3472360679774998,0.7451435490542788,0.33931620123618783,0.6611670045337,2.2182538028170544
0.35,0.7379156094644733,0.35013925616766634,0.652189611547199,2.209567066959432
0.35,0.7379155450539827,0.3501393383349782,0.6521895386341243,2.209567012802302
0.35276393202250017,0.7307210122103465,0.36099319200542085,0.6432909104369439,2.2008772831475842
0.3572360679774998,0.719153984540474,0.37861620389768763,0.629062740780809,2.1868151825049282
0.36,0.7120526156948467,0.3895433791907376,0.620376041080684,2.1781257009894515
0.36,0.7120525686280702,0.3895434369965738,0.6203759927927066,2.1781256754259064
0.3627639320225002,0.7049883867789614,0.40049654307854315,0.6117716767119494,2.169438845322999
0.3672360679774998,0.6936390953897518,0.41827123415767903,0.5980257494307817,2.1553923121027174
0.37,0.6866759137832181,0.4292873888704118,0.5896399435676148,2.14671845819891
0.37,0.6866758809672638,0.42928742638244904,0.5896399140685906,2.1467184533917716
0.3727639320225002,0.6797523351775362,0.4403262813870231,0.5813381771165926,2.138051416052731
0.3772360679774998,0.6686350602311981,0.45823377161664297,0.5680843795348179,2.124044988526282
0.38,0.6618176808024384,0.46932877083866475,0.5600037778083886,2.1154004873721313
0.38,0.661817659047093,0.46932879309423087,0.5600037618542717,2.115400496643531
0.3827639320225002,0.6550415993125245,0.480444223227287,0.5520077663629126,2.106766070056668
0.3872360679774998,0.6441661827422336,0.4984712259842106,0.5392492553441292,2.0928188633270457
0.39,0.6375001217961533,0.5096375240289434,0.5314748600762652,2.084214739358942
0.39,0.6375001064451244,0.5096375349157038,0.5314748523573999,2.084214759276864
0.3927639320225002,0.6308767381097333,0.5208222999222869,0.5237850388130891,2.0756235218882932
0.39723606797749983,0.6202512166864917,0.5389572878902077,0.5115216861794561,2.061752046663081
0.4,0.6137413733629268,0.5501876074748464,0.504053104392809,2.0531983269716156
0.4,0.6137413616753381,0.5501876116977786,0.5040531017673766,2.053198355376669
0.4027639320225002,0.6072756418410888,0.5614341312200724,0.4966689658873593,2.0446603307749958
0.4072360679774998,0.5969083964706682,0.5796637713106794,0.4849000005178916,2.0308811342952833
0.41,0.5905603053844749,0.5909489297119981,0.4777369385699873,2.0223884597990565
0.41,0.5905602947606517,0.5909489297855424,0.4777369377610976,2.022388492756357
0.41276393202250017,0.5842581160947073,0.6022470877365768,0.4706584245101081,2.0139147901619188
0.4172360679774998,0.5741596556739308,0.6205525110259813,0.4593844829596801,2.0002471369242625
0.42,0.567980553096415,0.631878960810943,0.45252792697917854,1.9918284372245125
0.42,0.5679805418911117,0.6318789590657693,0.45252792664947145,1.9918284750687212
0.4227639320225002,0.561849815787551,0.6432134869342441,0.4457565871146095,1.9834330037546946
0.4272360679774998,0.5520346469165796,0.6615656454746025,0.4349816629201993,1.9699020041124857
0.43,0.5460347571119613,0.6729122336127242,0.42843519964469673,1.9615747627071325
0.43,0.5460347441227129,0.6729122306537493,0.42843519842785455,1.9615748037984302
0.4327639320225002,0.5400868418268026,0.6842590493022394,0.4219756543326013,1.9532768698145881
0.4372360679774998,0.5305762794777946,0.702611480153325,0.4117098907832647,1.9399184750045702
0.44,0.5247709637384277,0.7139438297402567,0.4054818165621385,1.9317085194344479
0.44,0.5247709467236261,0.713943824392082,0.4054818125279923,1.9317085628481923
0.4427639320225002,0.5190232897332968,0.7252632174164637,0.39934429282500744,1.923537443908408
0.4472360679774998,0.5098509810598024,0.7435375306561026,0.38960940488809437,1.91040823378545
0.45,0.5042653324670818,0.754796167409703,0.3837172310474018,1.9023577784442018
0.45,0.5042653050161161,0.7547961592466498,0.3837172194398702,1.9023578244571417
0.4527639320225002,0.4987472153835311,0.766017874327575,0.3779232809562195,1.8943628620843564
0.4572360679774998,0.4899721654133878,0.7840709063457085,0.368765263278709,1.8815623075628345
0.46,0.48465201676476855,0.7951435422276335,0.36324644260390143,1.873748741564648
0.46,0.4846519558515253,0.7951435361851344,0.36324640599400454,1.8737487882195112
0.4627639320225002,0.4794186728206546,0.8061313999669635,0.3578425761232799,1.8660233550036602
0.4672360679774998,0.47115638923052683,0.8236760984953758,0.3493619343132423,1.853747196784309
0.47,0.4661945748118385,0.8343306896028144,0.34429924423493824,1.84632802930998
0.47,0.4661944256395785,0.8343307087967967,0.3442991455804855,1.8463280910541608
0.47276393202250017,0.4613603224611962,0.8447977224130535,0.33938890058645843,1.8390663656116832
0.4772360679774998,0.45385514252368564,0.8612172478388284,0.331809988874172,1.8277306886351723
0.48,0.4494502495595193,0.8709500793292503,0.3273875901914948,1.821044656846608
0.48,0.4494500097380931,0.8709500767237753,0.32738745592762963,1.8210448817122473
0.4827639320225002,0.44525911092486664,0.8802748297425654,0.32319819573863967,1.814663573460131
0.4872360679774998,0.4390222839268839,0.8942604973065942,0.316999224600897,1.8051431339968789
0.49,0.43557170200497464,0.9020492543457777,0.31358905005313,1.7998704266694339
0.49,0.43557195733159815,0.9020487813535261,0.3135893562400833,1.7998711289932157
0.4927639320225002,0.43248210200305404,0.9090475306916247,0.3105488696628264,1.7951544597135345
0.4972360679774998,0.42835203253777476,0.9184229148775077,0.3065079733720453,1.7888789482107545
0.5,0.42637875408053383,0.9228974133397496,0.30458933702592966,1.7859082688275747
0.5,0.4263791940641707,0.9228981917051142,0.3045895372374141,1.785907599841592
0.5027639320225002,0.4248476899025239,0.9263582186309716,0.30310824856304,1.7836289084717896
0.5072360679774998,0.4232264541980525,0.9299924814640332,0.3015520726263584,1.7812690442386936
0.51,0.4226520481068947,0.9312594643014427,0.30100732740701935,1.780467696508656
0.51,0.42265140593603334,0.9312611279564221,0.30100663323988214,1.7804662957008972
0.5127639320225003,0.42230978370658834,0.9320010956173835,0.30068730538186095,1.7800162166665077
0.5172360679774998,0.42205745062068034,0.9325240064885192,0.30045998166794546,1.7797339036787954
0.52,0.4219936500169619,0.9326452912922369,0.30040759969318986,1.7796926546235659
0.52,0.42199411690511723,0.9326431637101754,0.3004081785246131,1.7796941147414036
0.5227639320225003,0.4219600758462575,0.9326991097236331,0.30038431319541486,1.7796962934999383
0.5272360679774998,0.4219209475296988,0.932755372882386,0.30036114851792367,1.779724082654023
0.53,0.42189649807090013,0.9327911420166702,0.3003467941467014,1.7797421614070135
0.53,0.4218966680120944,0.9327905540386077,0.3003469842695079,1.7797425711175445
0.5327639320225003,0.42187151060677275,0.9328269122879173,0.30033231245257064,1.7797617574401168
0.5372360679774998,0.42183050725016435,0.9328843333560676,0.30030909590595356,1.7797971622750421
0.54,0.4218064722131266,0.932915435792063,0.3002965432279081,1.7798241789197644
0.54,0.42180646347607115,0.932915473972306,0.30029653280479063,1.7798241540093562
0.5427639320225003,0.42178403488551336,0.9329418558074518,0.30028595368966743,1.7798560925330864
0.5472360679774998,0.4217516286354947,0.9329733489685478,0.3002735420933984,1.7799192801275137
0.55,0.4217339238254394,0.9329859839057221,0.30026874729860364,1.7799655798076637
0.55,0.4217339213819189,0.9329859948073567,0.30026874379747875,1.7799655693664125
0.5527639320225003,0.42171777874992866,0.9329938526634075,0.300265970319598,1.7800172618383407
0.5572360679774998,0.4216944779425844,0.932997484386495,0.30026533629542573,1.7801118582367843
0.56,0.4216814744055705,0.9329948659849795,0.3002670216827542,1.7801767442240028
0.56,0.42168147628816405,0.9329948672262566,0.30026702181748544,1.780176737075192
0.5627639320225002,0.42166925483850676,0.9329891418235615,0.3002700481556403,1.7802462754288277
0.5672360679774998,0.42165047865229033,0.9329746392127506,0.30027724362092,1.7803682126763374
0.57,0.42163904691434106,0.9329632576187812,0.3002827737796743,1.7804492727678927
0.57,0.42163904452578604,0.932963258330478,0.3002827726842421,1.7804492763589277
0.5727639320225002,0.42162740631800366,0.932950635818947,0.30028887830454043,1.7805346249127239
0.5772360679774997,0.421607482921147,0.9329286934428385,0.3002994996343209,1.780681746643037
0.58,0.4215941753635133,0.9329147578390038,0.3003062854783318,1.7807781927928517
0.58,0.421594184227163,0.9329147520738077,0.30030628733298514,1.7807781663514035
0.5827639320225002,0.42157991647278953,0.9329008484888072,0.30031311217680146,1.7808789060056243
0.5872360679774997,0.42155442132209864,0.9328790476930139,0.30032399933926096,1.7810511771965936
0.59,0.4215368880751808,0.932866285778575,0.3003305362965607,1.7811640261658255
0.59,0.4215368837746162,0.9328662848750562,0.30033053716290214,1.7811640494754455
0.5927639320225002,0.42151779886576124,0.9328541532477359,0.3003369049856427,1.781282461818947
0.5972360679774997,0.4214830179177517,0.9328362772136767,0.30034670676905667,1.781487592625063
0.6,0.42145880486293463,0.9328264785494002,0.3003523817392859,1.7816236027917696
0.6,0.4214588160675172,0.9328264634895981,0.3003523862699079,1.781623582301526
0.6027639320225002,0.4214324054293787,0.932817513233673,0.30035780585346084,1.781767384187268
0.6072360679774997,0.4213847945781046,0.9328049418229994,0.30036599037423434,1.7820172573797088
0.61,0.4213520600706694,0.9327986410494057,0.3003705871218476,1.7821829746807776
0.61,0.421352000339746,0.9327986529910374,0.30037058361635316,1.7821832065242207
0.6127639320225002,0.42131675840743577,0.932793216899103,0.300374928146712,1.7823580604894518
0.6172360679774997,0.42125406708201585,0.9327859162834968,0.3003816224452291,1.7826630406558572
0.62,0.4212120376403739,0.9327824564619974,0.30038546719918147,1.7828637381895487
0.62,0.4212117952760164,0.9327825684319753,0.30038542843759863,1.7828645339855618
0.6227639320225002,0.42116804530139507,0.9327799799673013,0.30038888775602135,1.783070267955977
0.6272360679774998,0.42109664010279874,0.9327753391649533,0.30039429296755993,1.7834047125989136
0.63,0.42105656375969464,0.9327711440128104,0.300397572051114,1.7835939271959487
0.63,0.42105697067396985,0.9327710912941454,0.30039765277218405,1.7835926827867796
0.6327639320225003,0.421022277281231,0.9327685363313987,0.30039943571856903,1.783750242733063
0.6372360679774998,0.4209934218424787,0.9327602865448028,0.3004016484585198,1.7838856432946824
0.64,0.4209981851044218,0.9327521330911847,0.30040243223201524,1.7838701142945863
0.64,0.4210057675736624,0.9327488001989028,0.30040377211502717,1.7838459425764652
0.6427639320225003,0.4210146219326586,0.9327497889275591,0.30040102502079863,1.7837921141658586
0.6472360679774998,0.4210470510629677,0.9327551653167808,0.3003989646586131,1.7836424925684162
0.65,0.42099633972940653,0.9327866719133044,0.30039670805306096,1.783843941767639
0.65,0.4210093625696984,0.932781093962553,0.3003987819355743,1.7838010780926703
0.6527639320225003,0.42079644382188763,0.9328406812995145,0.30040479092065053,1.7847393634807205
0.6572360679774998,0.41977307996006424,0.9330582922731396,0.30044054648789653,1.789303321430709
0.66,0.4183413983287685,0.9333127837226252,0.30049072349704437,1.795726676211549
0.66,0.4183210445904155,0.9333234317559853,0.3004877812936643,1.795796465295432
0.6627639320225003,0.415987282188932,0.9336463649988277,0.3005880680284809,1.8064739049640028
0.6672360679774998,0.409396329932618,0.934458905343542,0.3008523609070092,1.837170602851558
0.67,0.40325210683264545,0.9350803988579246,0.30110346122051385,1.8667197028773088
0.67,0.40321780145087593,0.9350939806352832,0.30109818030670144,1.86684577927411
0.6727639320225003,0.39536762093176325,0.9357798428730099,0.3014131811322957,1.9059045630871025
0.6772360679774998,0.37905304105565907,0.9369013185192202,0.302022014315579,1.9919508723268036
0.68,0.36719231462956425,0.93748152129699,0.30242782383518196,2.0590560571800176
0.68,0.36720201163057337,0.9374708077926375,0.30242788790592273,2.059002118227656
0.6827639320225002,0.3544320929478398,0.9379445004862498,0.3028044862864989,2.1358427489455747
0.6872360679774998,0.33331375136193864,0.9381679457160659,0.3033206470270779,2.275038501919684
0.69,0.3208205079761703,0.937988529334922,0.3035504065856732,2.365422401614521
0.69,0.3208525243502214,0.9379781455409901,0.3035559531927103,2.3652295848962117
0.6927639320225002,0.3093450139778773,0.9375597219926173,0.30370898376577404,2.4544519067914714
0.6972360679774997,0.2938063788253475,0.9364533342260369,0.3038569770903652,2.585520592721647
0.7,0.2862576917324766,0.9356551376234781,0.3038909388161075,2.653998019903953
0.7,0.2862626003430511,0.9356519013366678,0.3038944316352476,2.653983014818098
0.7027639320225002,0.280267923919053,0.9348232660834453,0.3039115704704126,2.710902180855599
0.7072360679774997,0.2734576954950924,0.9336418160612796,0.303913571414997,2.778433158232799
0.71,0.27069816558424,0.9330510492263483,0.30390737897728853,2.8066996531115582
0.71,0.27069103470393974,0.9330531102027556,0.3039063996401901,2.8067645459017396
0.7127639320225002,0.26877900360709683,0.932580622980373,0.30390215848072444,2.826691765374752
0.7172360679774997,0.26692477773200024,0.9320705437280603,0.3038901071328588,2.8462148560630522
0.72,0.2663039845103491,0.931865899066055,0.3038871028795398,2.852821592571123
0.72,0.2662994976722883,0.931869078640452,0.303885341347527,2.8528531221779887
0.7227639320225002,0.2659310714308115,0.931734370695484,0.30388279125183904,2.8567815488505417
0.7272360679774997,0.26564004045247214,0.9316166799847494,0.3038772203557274,2.859858964015034
0.73,0.2655729864211161,0.9315765359395553,0.3038760179818041,2.860569725830015
0.73,0.26557187464608223,0.9315776670178604,0.3038754272918509,2.8605761406099055
0.7327639320225002,0.2655504643700501,0.931553123435347,0.30387485122936886,2.860801354181714
0.7372360679774997,0.26556097068455453,0.931536863942942,0.3038728872003935,2.8606696836613437
0.74,0.2655804651224919,0.9315361044964715,0.3038709741564134,2.860441693407882
0.74,0.26558037347738195,0.9315357935191813,0.30387103066119847,2.8604432123735
0.7427639320225002,0.26560408760802806,0.9315330438798122,0.3038705764296231,2.8601835458013345
0.7472360679774998,0.2656421887463286,0.9315292716814413,0.3038708694584421,2.8597760665627883
0.75,0.2656617161742492,0.9315343220370564,0.3038690043944867,2.8595483079991206
0.75,0.26566172505967445,0.9315338741852492,0.3038691225225931,2.859549323997806
0.7527639320225002,0.26567799786777124,0.9315393476540429,0.3038669046423468,2.859353306267973
0.7572360679774998,0.26570017494124704,0.9315335766741806,0.30386784808225054,2.85912352287163
0.76,0.2657104414490862,0.9315286863362222,0.30386895789554597,2.859023494131031
0.76,0.26571016287542265,0.9315297211860509,0.30386860806713284,2.859023200117497
0.7627639320225003,0.26571463364773557,0.9315396369463605,0.30386474540789393,2.858938753545796
0.7672360679774998,0.2657185082406659,0.9315420772259725,0.3038616323078878,2.858867776277322
0.77,0.2657231803852311,0.9315216855023168,0.3038668031367262,2.8588661581593735
0.77,0.26572265623098057,0.9315245619571928,0.3038659072260028,2.85886336844633
0.7727639320225003,0.26572258968703827,0.9315237585967671,0.3038653519164963,2.858858859858149
0.7772360679774998,0.26571414451971076,0.9315474292369615,0.30385498151002965,2.858852151616355
0.78,0.2657126440647628,0.9315352020382149,0.3038565438058991,2.8588829944035283
0.78,0.26571276029294,0.9315360251059775,0.3038563636454685,2.8588800488022894
0.7827639320225003,0.26571543345611603,0.9315049129714775,0.3038649311996598,2.8589318961204073
0.7872360679774998,0.2657063038462476,0.931526806490286,0.3038561659111708,2.858947656798904
0.79,0.2656927649209171,0.9315681254025616,0.30384005869622194,2.858941781747984
0.79,0.2656945347605982,0.9315605669151371,0.3038425278590072,2.858945970913384
0.7927639320225003,0.26569732798992096,0.9315162312607571,0.30385305244297656,2.8590149432600156
0.7972360679774998,0.26570312103064664,0.931466167447518,0.3038675527098863,2.8590890420406256
0.8,0.2656825790984416,0.9315523053688775,0.30383815561453,2.859033481283985
0.8,0.2656846651367176,0.9315394232501699,0.3038420242151576,2.859047435601946
0.8027639320225003,0.2656723563014862,0.9315669913268578,0.30382739786658064,2.8590422625848584
0.8072360679774998,0.2656937094831126,0.9314202917974237,0.30386868733570255,2.8592009943221517
0.81,0.2656971690448796,0.9314068375861279,0.30387359657814533,2.8592099576230083
0.81,0.2656941637210072,0.9314137947725439,0.30387116508439593,2.859219420072365
0.8127639320225002,0.26566034205714156,0.9315723251979983,0.30381665602674984,2.859070473919299
0.8172360679774998,0.2656568915565243,0.9315099231089198,0.30382315098580776,2.8591687308172355
0.82,0.265709698210597,0.9312359796320875,0.30390875092046515,2.859405894545034
0.82,0.2656983636138861,0.9312814425611494,0.3038946789486665,2.8593954702548294
0.8227639320225002,0.2656902450144537,0.9313717386733367,0.30386889040257453,2.859240187629432
0.8272360679774997,0.2655945942585841,0.9317386132640886,0.3037327032643871,2.858988001170231
0.83,0.2656848289972226,0.9312009740986483,0.303877401421677,2.8593785592557652
0.83,0.2657172385161493,0.9311328414543095,0.3038744871203074,2.859002381791642
0.8327639320225002,0.2657056698115756,0.9312580006254875,0.30392846893859626,2.8596347713818666
0.8372360679774997,0.2656397898414615,0.9314997671095347,0.30378501786422596,2.858993922235165
0.84,0.26537633367606084,0.9318358459770627,0.3033219075390396,2.8574694598548693
0.84,0.26705999209304043,0.9396475704614411,0.3058241388439715,2.8628786405549116
0.8427639320225002,0.2645286859722388,0.925748687782148,0.3021591845060791,2.8556372194147364
0.8472360679774997,0.2657774618897,0.9337351135262248,0.30412670571499484,2.8607270115440624
0.85,0.2499161040278423,0.8799355127584175,0.28217413954668935,2.822688644298542
0.85,0.2650191520839825,0.9174606763112167,0.2998831600371261,2.828881966444594
0.8527639320225002,0.18566708959967476,0.5731116689661179,0.19162412752778266,2.5802112795131356
0.8572360679774997,0.12249017805959911,-0.052241572707298435,0.09433799487651048,1.9254195799807146
0.86,0.128505127149737,0.08451952449453272,0.10939983339881054,2.1283165081681035
0.86,0.13324054167100077,0.10037680542952436,0.11321188019694768,2.1242010648022562
0.8627639320225002,0.12556657756445755,0.009404787957911203,0.10105961031209813,2.012072246299396
0.8672360679774997,0.12479598270654535,-0.002232383703537112,0.0997776843516476,1.998816031327554
0.87,0.12589422755536098,0.006962454111185141,0.10093230201169731,2.004307583668067
0.87,0.12509722970687334,0.003135473056234596,0.1001668386114207,2.001779712590973
0.8727639320225002,0.12483552727642291,-0.0017561822751618024,0.09979681012270217,1.9985658790410366
0.8772360679774998,0.12508594865648126,0.0009314087041396577,0.10010277311622853,2.0006798163864303
0.88,0.124903502576754,-0.0009862073737214622,0.09989225240087522,1.9993885347508733
0.88,0.12491334422063824,-0.0009418004721639293,0.09989504737262778,1.9992869456000661
0.8827639320225003,0.12500340958921458,1.7714327364962253e-05,0.10000251950467091,1.9999958367795445
0.8872360679774998,0.12499738825597342,-2.177508027364292e-05,0.09999765510140023,1.9999948898256585
0.89,0.12499798052325062,-1.1531543543370472e-05,0.09999697922721518,1.9999718957182466
0.89,0.12500306906302844,1.0402612199810416e-05,0.1000024808655765,2.0000005122904976
0.8927639320225003,0.12500122700333033,1.3561750108427721e-05,0.10000155149296719,2.0000113976941787
0.8972360679774998,0.12499943912761213,-6.53086809266167e-06,0.09999926962103418,1.999994366353612
0.9,0.12500072259258893,7.495508191555094e-06,0.10000087968881163,2.0000060322599396
0.9,0.1250005886247358,7.173336394928504e-06,0.10000077235809383,2.0000060291377135
0.9027639320225003,0.12499993862337845,-5.060620233572407e-07,0.09999993794904319,1.9999997410066817
0.9072360679774998,0.1250000331550069,3.236665263570696e-07,0.10000003613013475,2.000000192122534
0.91,0.12500001013991044,-3.628873962273165e-09,0.10000001397121114,2.000000117185647
0.91,0.12499995999810887,-2.4217599992690763e-07,0.09999996082882774,1.9999998566067674
0.9127639320225003,0.12499999031308187,-1.1182600365770471e-07,0.0999999874558842,1.9999999041083671
0.9172360679774998,0.12500000484035106,5.761812682844217e-08,0.10000000649434274,2.000000052441236
0.92,0.12499999186335559,-7.854705689232975e-08,0.09999999038517017,1.9999999378897104
0.92,0.12499999537167203,-6.54583314169963e-08,0.09999999356651912,1.9999999453836284
0.9227639320225003,0.12500000104100634,9.880150448767343e-09,0.10000000123075614,2.000000007959022
0.9272360679774998,0.12499999949456451,-5.3168263895610235e-09,0.09999999947180713,1.9999999975231106
0.93,0.12500000033362174,3.984352184762258e-09,0.10000000041157586,2.00000000289357
0.93,0.1250000006509951,5.8703135657621355e-09,0.10000000078971524,2.000000005378384
0.9327639320225002,0.12500000007895584,8.754339331250954e-10,0.10000000015222263,2.0000000017811597
0.9372360679774998,0.12500000000475675,-1.0839260044668812e-10,0.10000000004185725,2.0000000007610375
0.94,0.12500000007967055,6.697449118803304e-10,0.10000000013895331,2.000000001504338
0.94,0.12500000003322914,4.219014303463491e-10,0.10000000008953311,2.0000000012589965
0.9427639320225002,0.1250000000091911,-2.9898583606713215e-11,0.10000000004797431,2.0000000008124292
0.9472360679774997,0.12500000002138806,1.0225603695373019e-10,0.1000000000625133,2.0000000009080576
0.95,0.1250000000107252,-2.8300056740052517e-11,0.10000000004819005,2.0000000007921983
0.95,0.12500000001060094,-2.7543245459833478e-11,0.10000000004761748,2.000000000782735
0.9527639320225002,0.12500000001524453,1.3393383622749286e-11,0.10000000005220382,2.0000000008001644
0.9572360679774997,0.12500000001385073,-2.454106362298556e-12,0.10000000005051582,2.000000000788705
0.96,0.12500000001357814,-1.0526565729052164e-11,0.10000000004959256,2.0000000007746013
0.96,0.12500000001395684,-9.759582030331429e-12,0.1000000000498414,2.000000000773519
0.9627639320225002,0.12500000001378453,-1.5469625578816075e-11,0.1000000000492601,2.00000000076465
0.9672360679774997,0.12500000001325678,-2.5274837775574728e-11,0.10000000004854896,2.000000000758871
0.97,0.12500000001340772,-2.826668065977098e-11,0.10000000004847945,2.000000000755066
0.97,0.12500000001344191,-2.832126199920551e-11,0.10000000004846246,2.000000000754179
0.9727639320225002,0.12500000001342076,-3.2818886493786384e-11,0.10000000004823802,2.0000000007500285
0.9772360679774997,0.12500000001342534,-3.800740277651113e-11,0.10000000004819676,2.00000000074913
0.98,0.12500000001356987,-4.059633184730953e-11,0.10000000004825445,2.0000000007479715
0.98,0.12500000001357864,-4.0669634322499596e-11,0.1000000000482385,2.0000000007475123
0.9827639320225002,0.12500000001370037,-4.339471836946718e-11,0.10000000004828909,2.000000000746576
0.9872360679774997,0.12500000001388215,-4.7170753409188573e-11,0.10000000004847476,2.0000000007473813
0.99,0.12500000001405137,-4.9243206728959524e-11,0.100000000048619,2.0000000007475585
0.99,0.12500000001405712,-4.9267548368769436e-11,0.10000000004861345,2.0000000007473555
0.9927639320225002,0.1250000000142139,-5.1327386779423885e-11,0.10000000004875338,2.0000000007476455
0.9972360679774998,0.125000000014442,-5.4253726505086924e-11,0.10000000004900315,2.0000000007489915
1.0,0.1250000000145843,-5.577376060343773e-11,0.10000000004915177,2.000000000749687


==> figs/data/sod_Ne200_Nv16_Kncell0.1.csv <==
x,r,u,p,e
0.0,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0013819660112501053,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0036180339887498946,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.005,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.005,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.006381966011250105,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.008618033988749895,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.01,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.01,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.011381966011250105,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.013618033988749894,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.015,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.015,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.016381966011250106,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.018618033988749894,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.02,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.02,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.021381966011250107,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.023618033988749895,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.025,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.025,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.026381966011250105,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.028618033988749896,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.03,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.03,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0313819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0336180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.035,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.035,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.03638196601125011,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0386180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.04,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.04,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.041381966011250104,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.043618033988749895,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.045,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.045,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0463819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0486180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.05,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.05,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.051381966011250106,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0536180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.055,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.055,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.056381966011250104,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.058618033988749894,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.06,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.06,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0613819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.06361803398874989,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.065,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.065,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.06638196601125011,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0686180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.07,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.07,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0713819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0736180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.075,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.075,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.07638196601125011,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.07861803398874989,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.08,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.08,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.08138196601125011,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0836180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.085,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.085,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0863819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0886180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.09,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.09,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.09138196601125011,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.09361803398874989,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.095,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.095,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.09638196601125011,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.0986180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1013819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1036180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.105,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.105,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1063819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.10861803398874989,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.11,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.11,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.11138196601125011,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1136180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.115,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.115,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1163819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1186180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.12,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.12,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1213819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.12361803398874989,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.125,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.125,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1263819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1286180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.13,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.13,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1313819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1336180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.135,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.135,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1363819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.13861803398874992,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.14,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.14,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1413819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1436180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.145,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.145,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1463819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1486180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.15,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.15,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1513819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1536180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.155,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.155,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1563819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1586180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.16,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.16,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1613819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1636180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.165,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.165,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1663819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.16861803398874992,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.17,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.17,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1713819660112501,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1736180339887499,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.175,0.9999999999999998,4.163336342344338e-17,1.0,2.500000000000001
0.175,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.17638196601125009,1.0,-1.3877787807814457e-17,1.0,2.5000000000000004
0.1786180339887499,0.9999999999999994,6.314393452555582e-16,0.9999999999999991,2.4999999999999996
0.18,0.9999999999999956,5.523359547510178e-15,0.9999999999999936,2.4999999999999956
0.18,0.9999999999999962,5.113964807179646e-15,0.9999999999999944,2.499999999999996
0.1813819660112501,0.9999999999999897,1.2427558981897974e-14,0.9999999999999856,2.4999999999999902
0.1836180339887499,0.9999999999999777,2.5895952049382354e-14,0.9999999999999701,2.499999999999982
0.185,0.9999999999999695,3.546468674287093e-14,0.9999999999999593,2.499999999999975
0.185,0.99999999999997,3.602673714908741e-14,0.9999999999999595,2.4999999999999742
0.1863819660112501,0.9999999999999566,5.220823773300025e-14,0.9999999999999415,2.4999999999999627
0.1886180339887499,0.9999999999999234,9.140604939617692e-14,0.9999999999998956,2.499999999999931
0.19,0.9999999999998967,1.2295719997724878e-13,0.9999999999998588,2.4999999999999054
0.19,0.9999999999998979,1.2306822227971117e-13,0.9999999999998594,2.4999999999999045
0.1913819660112501,0.999999999999866,1.6091294963163018e-13,0.9999999999998147,2.499999999999872
0.1936180339887499,0.9999999999997996,2.406408405875509e-13,0.9999999999997223,2.4999999999998073
0.195,0.9999999999997495,3.01994540485926e-13,0.9999999999996502,2.499999999999752
0.195,0.9999999999997501,3.016475957907304e-13,0.9999999999996502,2.499999999999751
0.1963819660112501,0.9999999999996918,3.7442965394885336e-13,0.9999999999995651,2.499999999999684
0.19861803398874991,0.99999999999956,5.36820587982115e-13,0.9999999999993752,2.4999999999995386
0.2,0.9999999999994064,7.432457427296562e-13,0.9999999999991441,2.499999999999345
0.2,0.9999999999993586,7.161354842471087e-13,0.999999999999096,2.499999999999344
0.2013819660112501,0.9999999999989332,1.4290443828295065e-12,0.9999999999984208,2.4999999999987197
0.2036180339887499,0.9999999999947309,6.998422674745724e-12,0.9999999999921909,2.4999999999936504
0.205,0.9999999999855773,1.9471611823199623e-11,0.9999999999785301,2.499999999982382
0.205,0.999999999983739,1.898664558938955e-11,0.9999999999766137,2.499999999982187
0.20638196601125008,0.9999999999569099,5.893245613984554e-11,0.9999999999357643,2.4999999999471365
0.2086180339887499,0.9999999997633069,3.1212373665272847e-10,0.9999999996512677,2.4999999997199027
0.21,0.9999999994075699,7.862465613789914e-10,0.9999999991261406,2.4999999992964272
0.21,0.999999999367128,7.836774151245593e-10,0.9999999990826036,2.4999999992886894
0.2113819660112501,0.999999998476427,2.029179119494482e-09,0.9999999977538152,2.4999999981934713
0.2136180339887499,0.9999999934294548,8.55991956556445e-09,0.9999999903826788,2.4999999923830605
0.215,0.9999999852603392,1.928225994818032e-08,0.999999978407692,2.499999982868382
0.215,0.9999999846735619,1.9343403786545162e-08,0.9999999777590775,2.4999999827137893
0.2163819660112501,0.9999999664327361,4.392144592796564e-08,0.9999999508779633,2.499999961113067
0.2186180339887499,0.999999880092068,1.5464503081813348e-07,0.99999982539371,2.4999998632540894
0.22,0.9999997545978201,3.1723115189767915e-07,0.999999642502455,2.499999719761519
0.22,0.9999997487990614,3.1872734547137913e-07,0.9999996359440219,2.4999997178623308
0.2213819660112501,0.999999495316882,6.513221632537733e-07,0.9999992657867431,2.4999994261743637
0.2236180339887499,0.9999984685280172,1.956758568462389e-06,0.9999977801587163,2.499998279074113
0.225,0.9999971214848831,3.6806011666313895e-06,0.9999958276778225,2.499996765473038
0.225,0.9999970827039648,3.6962652698902462e-06,0.9999957829298415,2.4999967505552125
0.2263819660112501,0.9999946126602388,6.87031736759041e-06,0.9999922029537531,2.499993975701331
0.2286180339887499,0.9999859570269117,1.7778381614487374e-05,0.999979733913352,2.4999844419976207
0.23,0.9999757160069581,3.072570607718268e-05,0.9999649690199646,2.4999731318800515
0.23,0.9999755466306356,3.08178491495414e-05,0.9999647702838315,2.499973058474179
0.2313819660112501,0.999958506083584,5.23422393452685e-05,0.9999402328296731,2.4999543149695724
0.2336180339887499,0.9999065554603584,0.0001172117516299827,0.9998657225733868,2.4998979082426542
0.235,0.9998513094226098,0.00018621717511584137,0.9997864955071163,2.4998379411146376
0.235,0.9998508631359202,0.00018652052937740804,0.9997859657260019,2.499837732275105
0.23638196601125008,0.9997675420922825,0.0002902581734709414,0.9996666841271133,2.4997477964603707
0.2386180339887499,0.999545494890586,0.000564901886618008,0.9993496454313653,2.499510153714309
0.24,0.9993339226554039,0.0008261213411311589,0.9990478420313698,2.499284321742842
0.24,0.9993333444523466,0.000826598622360187,0.9990471558970924,2.499284051320706
0.2413819660112501,0.999043725820534,0.0011829274777336177,0.9986347403641562,2.4989765576675795
0.2436180339887499,0.9983635220418571,0.0020166511662255545,0.9976680614136144,2.4982584985005762
0.245,0.9977819662512033,0.0027275970845986623,0.9968428027545011,2.4976468719407943
0.245,0.9977819446605838,0.0027276986763120387,0.9968427996544524,2.497646918219064
0.2463819660112501,0.9970537511371285,0.003615676132392919,0.9958110454998605,2.4968840555590646
0.2486180339887499,0.9955232506175404,0.005478125677093474,0.9936463870409061,2.495286740979003
0.25,0.9943366993915234,0.0069190799069917775,0.9919711507373579,2.4940524455759983
0.25,0.9943375356392086,0.006918447607970255,0.99197218481298,2.494052947964225
0.2513819660112501,0.9929574524463358,0.008592612048390744,0.9900264014845046,2.4926204014215063
0.2536180339887499,0.9903028932892078,0.011810665923054827,0.9862904263941382,2.4898706069570737
0.255,0.9884001414925632,0.014115967328727936,0.9836175150118037,2.487903111604332
0.255,0.9884010894156796,0.014115176748967947,0.9836186594600738,2.487903620284269
0.25638196601125013,0.9863055301952008,0.016654624560248105,0.980678891379274,2.4857380937152076
0.2586180339887499,0.9825244860485127,0.02123978531386271,0.975384496788412,2.481832541169493
0.26,0.9799615693043899,0.024350781423236705,0.971802636949953,2.4791855808176533
0.26,0.9799619823015144,0.02435041958579626,0.971803113196066,2.479185750945444
0.26138196601125013,0.9772416229245369,0.027656586108994817,0.9680065976845575,2.4763747648909438
0.2636180339887499,0.9725371125465493,0.03338508334386156,0.9614537016631594,2.4715090284463073
0.265,0.9694622623463657,0.03713747006964542,0.9571791946329135,2.4683250493842754
0.265,0.9694622128391286,0.037137511946519666,0.9571791073428823,2.4683249503343863
0.26638196601125014,0.9662743267414119,0.041035515304462894,0.9527540939983173,2.465019683414624
0.2686180339887499,0.9609060239364702,0.04761821248394355,0.9453174132271324,2.459442936351161
0.27,0.9574754665579248,0.05183768011394472,0.9405747857187968,2.4558717653103823
0.27,0.9574752489152152,0.051837879974679424,0.9405744995453025,2.4558715763434606
0.27138196601125014,0.9539697660612513,0.05616026037857163,0.9357358997874684,2.452215817202817
0.2736180339887499,0.9481615608068807,0.06334680639465685,0.9277354452538852,2.4461428400039416
0.275,0.9445001616857165,0.0678934747355255,0.9227027395301436,2.4423043450922512
0.275,0.9444999481090367,0.06789367776262838,0.9227024643871206,2.442304169085567
0.27638196601125015,0.9407914249276196,0.07251199113875545,0.9176133074279097,2.438407927396094
0.2786180339887499,0.9347067328662985,0.08011885135780612,0.9092811976285539,2.43199595567324
0.28,0.9309025432939853,0.08489364461905803,0.9040832424395026,2.4279750038076413
0.28,0.930902383980424,0.08489380100472933,0.9040830383418906,2.4279748712108327
0.2813819660112501,0.927069874925132,0.08971900510859215,0.8988552109628033,2.4239144083810102
0.2836180339887499,0.9208191613549963,0.09762151333308484,0.8903475343075161,2.4172703275346685
0.285,0.9169308422413431,0.10255810407214104,0.8850670715542032,2.4131238441896774
0.285,0.9169307354101897,0.1025582121541396,0.8850669350746383,2.4131237532317615
0.2863819660112501,0.9130264393543872,0.10753121820685221,0.879773944889695,2.408949804103687
0.28861803398874986,0.906682141140982,0.11564721182077763,0.871192530547308,2.402144287994321
0.29,0.902748032564266,0.12070202610994991,0.865883358386025,2.3979098462460056
0.29,0.9027479640188981,0.12070209742563996,0.8658832710642818,2.397909786496499
0.2913819660112501,0.8988059589683594,0.12578412280047185,0.8605728529013978,2.3936558394905254
0.29361803398874986,0.892415449843509,0.13405957753299214,0.8519839126778895,2.386735664502701
0.295,0.8884607316322684,0.13920383572656203,0.8466811447008895,2.3824382849914434
0.295,0.88846068822265,0.13920388208196358,0.8466810895599759,2.3824382462372835
0.2963819660112501,0.884503450344887,0.14436919050758606,0.8413845223456627,2.3781267388431018
0.29861803398874986,0.8780982227853521,0.15276795748770716,0.8328317478424969,2.371123543561936
0.3,0.8741397960911291,0.1579822019785491,0.8275587584258716,2.366780354030463
0.3,0.8741397684037425,0.15798223231075495,0.8275587233209988,2.3667803285972084
0.3013819660112501,0.8701825069688082,0.16321326696086125,0.8222969847226125,2.3624267844311193
0.30361803398874987,0.8637841292983823,0.17171036226417474,0.8138099945460968,2.3553627779869104
0.305,0.8598337222160728,0.17698095037726097,0.8085828148876738,2.3509859929769084
0.305,0.859833704104954,0.17698097073537936,0.8085827919310729,2.3509859757497216
0.3063819660112501,0.8558870821628508,0.18226527876060594,0.8033704023411239,2.346601611017964
0.3086180339887499,0.8495108845931045,0.19084270632154418,0.7949699458852759,2.339493113928869
0.31,0.8455769502173471,0.19615965579868017,0.7897999417216367,2.335091861002794
0.31,0.8455769378588843,0.1961596700320865,0.7897999260707231,2.33509184885826
0.3113819660112501,0.841648721082524,0.20148803136078539,0.7846472715832038,2.3306851538192648
0.3136180339887499,0.8353060108206212,0.2101322697816272,0.7763483487712672,2.3235447210794264
0.315,0.8313948590104185,0.21548797562663533,0.7712438155699397,2.319126126447082
0.315,0.8313948500875099,0.21548798606551234,0.7712438043492335,2.3191261175963955
0.3163819660112501,0.8274908844898305,0.22085330700049174,0.766158514738788,2.3147037903962673
0.3186180339887499,0.821190254193727,0.2295538342274902,0.757972220893701,2.3075414528570617
0.32,0.817306718911293,0.23494231929150358,0.7529393271346387,2.3031112730163414
0.32,0.8173067120740614,0.23494232731682105,0.7529393186942503,2.3031112664654767
0.32138196601125013,0.8134315001844196,0.24033899616178464,0.7479270837204368,2.2986787564498927
0.3236180339887499,0.807179602159023,0.24908743238222353,0.7398617081346986,2.291502740393018
0.325,0.8033274390010282,0.25450391227984803,0.7349050614123089,2.287065727289842
0.325,0.8033274335152774,0.25450391866605115,0.734905054836988,2.287065722444956
0.32638196601125014,0.7994844796143362,0.2599274307413918,0.7299701183629014,2.282627546175231
0.3286180339887499,0.7932864952450506,0.2687170350256389,0.7220318191666865,2.2754446958776446
0.33,0.7894686271125162,0.27415765874235254,0.7171548209814267,2.271004813720156
0.33,0.7894686225962988,0.2741576639281961,0.7171548157696966,2.2710048102077
0.33138196601125014,0.7856606499296137,0.2796043949235816,0.7123002909890899,2.266564740937783
0.3336180339887499,0.7795205928109222,0.28842975414874056,0.7044935377807698,2.259380779282535
0.335,0.7757392735187614,0.2938914390948276,0.6996986236267196,2.254941342768684
0.335,0.7757392697616294,0.29389144332076317,0.6996986194849025,2.2549413403420564
0.33638196601125014,0.7719683691756124,0.2993585013219634,0.6949267077461326,2.250502531885624
0.3386180339887499,0.7658892996364819,0.30821531881416997,0.6872545987832921,2.24332223700438
0.34,0.7621462335210558,0.3136956338095954,0.6825434155726231,2.2388860088546467
0.34,0.7621462303953617,0.3136956372280056,0.6825434123129535,2.238886007344305
0.3413819660112501,0.7584139716669167,0.31918075423479275,0.6778555684474777,2.2344510840089757
0.3436180339887499,0.7523981629423453,0.3280656884408308,0.6703200774833981,2.227278422843396
0.345,0.748694600567385,0.33356276076633684,0.6656936256824826,2.222847691094602
0.345,0.7486945979854451,0.3335627634792523,0.6656936231660513,2.2228476903575602
0.3463819660112501,0.7450021210692028,0.33906420654147695,0.6610906908177553,2.2184188209725484
0.34861803398874985,0.7390511990705956,0.34797473395795414,0.6536928733699511,2.2112570624065424
0.35,0.7353880192144112,0.3534871679956119,0.6491516273862419,2.2068337069174295
0.35,0.7353880171076876,0.353487170091787,0.6491516254994383,2.206833706825206
0.3513819660112501,0.7317361107280311,0.35900366225020336,0.6446339524079354,2.202412669529749
0.35361803398874986,0.7258511749469323,0.3679379538027239,0.6373741225076982,2.195264485706376
0.355,0.7222289560295976,0.37346475702953397,0.632918134464809,2.190850038553673
0.355,0.7222289543374562,0.3734647585795586,0.6329181331139662,2.1908500390107597
0.3563819660112501,0.7186181253801602,0.3789954064099358,0.6284856711655386,2.1864382798341606
0.35861803398874986,0.7127998567542315,0.3879522129566679,0.6213635558495376,2.17930583866468
0.36,0.7092189407584136,0.3934927266030645,0.6169925466449037,2.17490154022506
0.36,0.7092189394195474,0.3934927276795827,0.6169925457369694,2.174901541130375
0.3613819660112501,0.7056494745975441,0.39903695310769954,0.6126449385319739,2.170500229173225
0.36361803398874987,0.6998982309919272,0.40801549758769884,0.6056598123288806,2.1633852805661204
0.365,0.6963587799753472,0.4135693315941593,0.6013732505069528,2.158992130925107
0.365,0.6963587789330875,0.4135693322647368,0.601373249964276,2.158992132208265
0.3663819660112501,0.6928307995257407,0.41912680870906777,0.5971099087090419,2.1546022099399234
0.36861803398874987,0.6871467001925284,0.4281266856557401,0.5902607101411447,2.147506165625777
0.37,0.6836487459076359,0.43369365835792595,0.5860578799396473,2.143124972611398
0.37,0.6836487451084845,0.43369365867808407,0.5860578796901622,2.143124974204275
0.3713819660112501,0.6801622547694737,0.43926425197642377,0.5818780482451379,2.1387472039386877
0.3736180339887499,0.6745452542693813,0.44828533391477854,0.575163479253781,2.1316712096535193
0.375,0.6710887417166117,0.4538654152972769,0.5710435387830068,2.127302632593366
0.375,0.6710887411139367,0.45386541533935965,0.5710435387552023,2.127302634400222
0.3763819660112501,0.6676436675989814,0.4594491280978313,0.5669463492570217,2.122937641631152
0.3786180339887499,0.6620936200814769,0.46849147800552665,0.5603649600109554,2.1158826448969457
0.38,0.6586784453978187,0.47408473710039867,0.5563269905156603,2.1115272345812772
0.38,0.6586784449469488,0.47408473691581826,0.5563269906552716,2.111527236556524
0.38138196601125013,0.6552746767234605,0.47968165675584806,0.5523115106673395,2.107175548996633
0.3836180339887499,0.6497913917976867,0.4887454461006811,0.545861771211308,2.100142361462918
0.385,0.6464174348509458,0.4943520014272351,0.5419048185199203,2.0958005976620804
0.385,0.6464174345114055,0.49435200106310667,0.5419048187881791,2.095800599800413
0.38638196601125013,0.6430548520158883,0.49996225194312915,0.5379700906313843,2.0914626837233343
0.3886180339887499,0.6376381428443297,0.5090476836687635,0.5316504505262128,2.084452037932774
0.39,0.6343052954763901,0.5146676565471549,0.5277735597042782,2.0801243638833964
0.39,0.6343052952136274,0.5146676560452568,0.5277735600637019,2.080124366161697
0.39138196601125014,0.6309837980085913,0.5202913521616521,0.5239186339128321,2.0758006606759922
0.3936180339887499,0.6256335229705821,0.5293985873078437,0.5177275724115523,2.0688132644863746
0.395,0.6223417133194211,0.5350320572510027,0.5139298166693099,2.0645001197498556
0.395,0.6223417131042553,0.5350320566480871,0.5139298170836525,2.0645001221280768
0.39638196601125014,0.6190612432257143,0.5406692582595589,0.5101537782935847,2.0601910710616838
0.3986180339887499,0.6137773420968611,0.5497983447933856,0.5040898458740086,2.0532276580619424
0.4,0.6105265561541376,0.5554453054315422,0.5003703509358886,2.048929509667233
0.4,0.6105265559638663,0.5554453047635189,0.5003703513814678,2.048929512130354
0.40138196601125015,0.6072871188318082,0.5610959740151508,0.4966723440390815,2.0446355959043405
0.4036180339887499,0.6020696455013604,0.5702467750054295,0.49073419878491764,2.0376969776323364
0.405,0.5988599468081297,0.5759070892911942,0.48709216429245517,2.0334143520893875
0.405,0.598859946619082,0.5759070885809653,0.48709216474888906,2.0334143546367227
0.4063819660112501,0.5956616305406748,0.581571044067195,0.48347141237624597,2.029136121867565
0.4086180339887499,0.5905107840034667,0.5907431622940601,0.47765785231339253,2.0222232398324347
0.41,0.5873423326181446,0.5964165143755994,0.4740925714310631,2.0179567566573233
0.41,0.5873423324159902,0.5964165136424987,0.4740925718844889,2.0179567592818635
0.4113819660112501,0.5841853276127948,0.6020933808047995,0.4705483969942908,2.0136948616851265
0.41361803398874986,0.5791014837374937,0.6112860745971616,0.464858392199499,2.0068088463498874
0.415,0.5759745568144364,0.6169719148062706,0.46136927201965017,2.0025592561386834
0.415,0.5759745565823073,0.6169719140628607,0.4613692724560174,2.002559258839793
0.4163819660112501,0.5728591766279479,0.622661067474949,0.4579011175526112,1.998314490866584
0.41861803398874986,0.5678429245746562,0.63187315070593,0.45233384561082646,1.9914567305282884
0.42,0.564757940165407,0.6375706288822981,0.4489204303269834,1.9872249613502695
0.42,0.5647579399075217,0.6375706281219287,0.4489204307400099,1.98722496408603
0.4213819660112501,0.5616846471099466,0.6432711199632211,0.4455278829852675,1.982998312654868
0.42361803398874986,0.5567368358679369,0.6525008329754156,0.44008277380919925,1.9761705417027187
0.425,0.5536943859499215,0.6582087087813255,0.4367447763320203,1.9719577596165183
0.425,0.5536943856546059,0.65820870800204,0.43674477671786055,1.9719577624103888
0.4263819660112501,0.550663827493035,0.6639191700593279,0.4334276028740552,1.9677504733118567
0.42861803398874987,0.5457856325776248,0.6731640008304429,0.4281044031506913,1.9609548950970412
0.43,0.5427865300357287,0.6788805182786082,0.4248417507203043,1.9567625908676258
0.43,0.5427865297001931,0.6788805174509559,0.4248417510789258,1.9567625937290034
0.4313819660112501,0.5397995915632129,0.6845990214422306,0.42159994874114004,1.952576267797013
0.4336180339887499,0.5349926151571384,0.6938554438893163,0.41639881913265836,1.9458157334113553
0.435,0.5320379666745516,0.6995781434184538,0.4132117240662338,1.94164585024341
0.435,0.5320379662928585,0.6995781424928296,0.4132117243987869,1.9416458531990177
0.4363819660112501,0.5290958543277042,0.7053019884385778,0.41004560248055294,1.9374825900005284
0.4386180339887499,0.5243622840806603,0.714565060588515,0.4049672723232213,1.9307608719095397
0.44,0.5214536063059838,0.7202904871516694,0.40185634547377774,1.9266160048281098
0.44,0.5214536058614836,0.7202904860595689,0.401856345760888,1.926616007846896
0.4413819660112501,0.5185579794392048,0.7260158708146693,0.39876665399171846,1.922478632104771
0.4436180339887499,0.5139008445466504,0.7352785974504739,0.39381267157402516,1.9158008580499428
0.445,0.5110402533280323,0.7410018316741864,0.3907791072738801,1.9116845724432714
0.445,0.511040252773592,0.7410018303222031,0.3907791074812237,1.9116845755316267
0.44638196601125013,0.5081934419730125,0.7467233102058595,0.3877672490174301,1.9075770021350573
0.4486180339887499,0.5036170365628881,0.7559755996567095,0.3829403955278647,1.9009503636998482
0.45,0.5008075616759886,0.7616894842741059,0.3799862790888909,1.896867720094119
0.45,0.5008075608955146,0.7616894825344854,0.37998627914067545,1.8968677233087619
0.45138196601125014,0.4980129299043483,0.7673990813218096,0.377054665399722,1.892795561915138
0.4536180339887499,0.4935235243576714,0.7766259996934317,0.3723596490819356,1.886230497150909
0.455,0.4907696411819015,0.7823198341322309,0.36948847532651663,1.8821889351014662
0.455,0.49076963992002226,0.7823198318467091,0.36948847503755605,1.882188938469021
0.45638196601125014,0.4880322038629089,0.7880055253332751,0.36664112690936895,1.8781605189539945
0.4586180339887499,0.48363926085362646,0.7971843046897847,0.3620857672728933,1.8716727351384255
0.46,0.48094780589014624,0.8028415897053738,0.35930333123043917,1.867683597004017
0.46,0.4809478036104424,0.8028415867108414,0.3593033302003778,1.8676836005025508
0.46138196601125014,0.4782752968511637,0.8084846681049569,0.35654691650889186,1.8637117516642676
0.4636180339887499,0.4739935948877505,0.8175794596051108,0.352144206374542,1.8573257643805063
0.465,0.4713753774762039,0.8231739080852076,0.3494601666556863,1.8534069838709804
0.465,0.47137537305020316,0.8231739042870668,0.34946016405737074,1.8534069874931294
0.4663819660112501,0.46878014028355186,0.8287442962204901,0.3468058345144585,1.849512195123526
0.4686180339887499,0.4646335544498528,0.8376967725972961,0.3425776009315381,1.843267654965027
0.47,0.4621062390539201,0.8431851286473221,0.34000826750752083,1.8394485876431088
0.47,0.46210623029083864,0.8431851241326981,0.340008261779563,1.839448591536896
0.4713819660112501,0.45960861647041085,0.8486329177618704,0.3374749224863638,1.8356646850858713
0.47361803398874985,0.45563690161141507,0.8573452963368163,0.33345837255268285,1.8296277769281142
0.475,0.453230165101326,0.8626543956232755,0.33103167629731495,1.8259578785058812
0.475,0.45323014855316207,0.8626543904462188,0.33103166523857114,1.8259578841749453
0.4763819660112501,0.450864525051213,0.8678946944441697,0.32865177775138504,1.8223421864586378
0.47861803398874986,0.44713518859745327,0.8761997985317334,0.32491090203308476,1.816625655499435
0.48,0.44489952362402946,0.8812043031219009,0.3226748299671833,1.8131893429485084
0.48,0.4448994978222603,0.8812042945176375,0.3226748139263769,1.8131893579664553
0.4813819660112501,0.44272423258299987,0.8860919490780693,0.32050392558764207,1.8098395231141746
0.48361803398874986,0.43935101360005924,0.8937061866671798,0.31714708841917094,1.8046338724728066
0.485,0.43737021421622263,0.8981966623778784,0.31518149963753506,1.801571582797125
0.485,0.43737019516855646,0.8981966365658446,0.31518149407923557,1.8015716294852295
0.4863819660112501,0.4354802514589252,0.9024938181060014,0.3133100753793605,1.798646863604745
0.48861803398874987,0.43264118001478713,0.9089703313872336,0.31050666142504413,1.7942505000011295
0.49,0.4310392886653943,0.9126346062811441,0.3089293110035202,1.7917700261155014
0.49,0.431039324152218,0.9126345626713762,0.3089293506166003,1.7917701083550355
0.4913819660112501,0.42956683165464604,0.9160079530858772,0.30748249066932587,1.7894915762288717
0.49361803398874987,0.4274827445500582,0.9207880735046056,0.3054403548611626,1.786273006075662
0.495,0.42639017650255595,0.9232944155473847,0.3043728717132072,1.7845912528391865
0.495,0.4263902388120983,0.9232945285266542,0.3043729074416214,1.7845912015340044
0.4963819660112501,0.4254501640520847,0.9254496217947259,0.30345647736865017,1.783149373351166
0.4986180339887499,0.42424691016830773,0.9282033308504716,0.30228697172261576,1.7813151049390803
0.5,0.4236868708766548,0.9294807274286949,0.30174451735217817,1.7804688916123101
0.5,0.42368681048897433,0.929481101996108,0.30174442446013944,1.780468597263496
0.5013819660112501,0.42325079935164733,0.9304723842216968,0.3013233158560698,1.7798153973817008
0.5036180339887499,0.42276462169503404,0.9315719053915401,0.3008557574135764,1.779097291817633
0.505,0.422569644728639,0.9320096157822668,0.30066936221103235,1.7788154329217902
0.505,0.422569603767748,0.9320096295212194,0.3006693252039686,1.7788153864068632
0.5063819660112501,0.4224336130948322,0.9323127934579194,0.30054011846899503,1.7786233691678721
0.5086180339887499,0.42229867080618433,0.9326098956638484,0.3004133725677434,1.7784413812755016
0.51,0.4222485498372393,0.9327185244682855,0.3003671431962865,1.7783787730713736
0.51,0.42224861246098183,0.9327182098526899,0.30036722289993056,1.77837898121978
0.5113819660112501,0.4222141162462141,0.932791520133986,0.30033608045306964,1.7783398807415096
0.51361803398875,0.42217730404931686,0.9328671850984618,0.30030405473726773,1.778305298845409
0.515,0.4221613265102274,0.9328987044731502,0.30029081879503994,1.778294220348042
0.515,0.4221613634753072,0.9328985581409541,0.3002908621592486,1.7782943214367195
0.5163819660112501,0.42214876117597977,0.9329222642912323,0.30028093259853406,1.7782886047210087
0.51861803398875,0.42213332974603174,0.9329490155852208,0.300269765103516,1.778287474268897
0.52,0.42212627535294833,0.9329596872618273,0.30026533182340104,1.7782909365944064
0.52,0.4221262805348458,0.9329596693280193,0.3002653376403539,1.7782909492149448
0.5213819660112501,0.42212090344876846,0.9329663362182207,0.3002625818523751,1.7782972804663364
0.52361803398875,0.4221153469000567,0.9329696070756863,0.30026127658206136,1.7783129586920328
0.525,0.42211361978662804,0.9329675368093778,0.3002621885848795,1.778325636215301
0.525,0.42211361935406744,0.9329675384345449,0.30026218806376376,1.778325634951291
0.5263819660112501,0.42211299796227053,0.9329628102037036,0.30026421918225527,1.778340282292691
0.52861803398875,0.4221138962882989,0.9329505565632472,0.3002694485443633,1.7783674689738411
0.53,0.42211535517469,0.9329407757016299,0.30027361570430566,1.7783860029211638
0.53,0.42211535499174746,0.9329407756941119,0.30027361553609283,1.7783860026956577
0.5313819660112501,0.42211730582863893,0.9329297695967179,0.3002783044838941,1.7784055542003407
0.53361803398875,0.4221211176843176,0.9329102599420244,0.3002866218964768,1.7784387544017972
0.535,0.4221236664689248,0.932897641236136,0.30029200877724843,1.7784599196320758
0.535,0.42212366664436957,0.932897639915017,0.30029200902375436,1.7784599203528204
0.5363819660112501,0.42212622701836566,0.9328849028426471,0.300297453546978,1.7784813778812711
0.53861803398875,0.42213015105291146,0.9328645978239312,0.3003061515605634,1.7785163581155916
0.54,0.4221323200014907,0.9328525124015843,0.3003113427539373,1.77853796383606
0.54,0.42213232022983516,0.932852511127461,0.300311343040323,1.7785379645700594
0.5413819660112501,0.42213422355889674,0.9328409355323554,0.30031632736969094,1.778559464083528
0.54361803398875,0.4221366253885752,0.932823541111467,0.30032384608459867,1.7785938723520598
0.545,0.4221376405391174,0.9328137260463323,0.3003281091666487,1.7786148422058259
0.545,0.42213764070968324,0.9328137251630573,0.30032810937199395,1.7786148427032753
0.5463819660112501,0.4221382741777209,0.9328046712990441,0.30033205913112515,1.7786355650653758
0.54861803398875,0.42213846320524456,0.9327916842493853,0.300337764567953,1.7786685575126584
0.55,0.4221380597890926,0.9327846853121926,0.30034086689548795,1.7786886300037923
0.55,0.42213805993019954,0.9327846847074024,0.30034086705171215,1.778688630334431
0.5513819660112501,0.42213726562417164,0.9327784479785439,0.30034365468956664,1.7787084862401272
0.55361803398875,0.422135177971497,0.932769897246677,0.30034752916663215,1.778740228485009
0.555,0.4221334138920848,0.9327655042633016,0.30034955587433815,1.778759664540085
0.555,0.4221334139887324,0.9327655039796527,0.3003495559642705,1.7787596646654433
0.5563819660112501,0.4221313082132061,0.9327617375496997,0.3003513243898431,1.7787790110923527
0.55861803398875,0.42212722275468023,0.9327568497474026,0.30035368932545203,1.7788102326440283
0.56,0.42212430728362066,0.9327544981463926,0.3003548761843493,1.77882954737397
0.56,0.4221243073308726,0.9327544981158153,0.3003548762068708,1.778829547308232
0.5613819660112501,0.4221211148497724,0.9327526005264842,0.30035587723342916,1.7788489290586786
0.5636180339887499,0.4221154055067028,0.9327503756776241,0.3003571522437896,1.7788805402828416
0.565,0.42211156525557836,0.9327494554952033,0.3003577557246631,1.7789002982114683
0.565,0.42211156528296456,0.9327494555576564,0.3003577557187445,1.7789002980610014
0.56638196601125,0.42210750362570804,0.9327488354808867,0.3003582382727281,1.7789202732289167
0.5686180339887499,0.42210049475025657,0.9327483748805865,0.30035880229886885,1.7789531523564173
0.57,0.4220959100014967,0.932748373520676,0.30035903901508804,1.7789738771338903
0.57,0.4220959100352897,0.9327483735991878,0.3003590390067357,1.7789738769419965
0.57138196601125,0.4220911428765466,0.932748553578283,0.3003592052492505,1.7789949535680012
0.5736180339887499,0.4220830628055925,0.9327491617003258,0.3003593537333525,1.7790298889089473
0.575,0.4220778518762297,0.9327496969114248,0.30035938665649775,1.779052047633711
0.575,0.42207785191670977,0.9327496969777667,0.3003593866470309,1.779052047407015
0.57638196601125,0.42207248030996997,0.9327503302190724,0.30035938488237185,1.7790746784876146
0.5786180339887499,0.4220634566804715,0.932751517982763,0.30035932783468566,1.7791123768272397
0.58,0.42205767705581443,0.9327523294989457,0.3003592692906824,1.7791363930750268
0.58,0.42205767711342124,0.932752329538551,0.3003592692877704,1.779136392814943
0.58138196601125,0.4220517430040782,0.9327531854661475,0.30035919951384404,1.779160994431326
0.5836180339887499,0.42204181285541614,0.93275463722469,0.3003590750714742,1.7792021188571892
0.585,0.4220354696993535,0.9327555619102834,0.30035899738278543,1.7792283999064877
0.585,0.4220354697838236,0.9327555619210417,0.3003589973903081,1.7792283995949383
0.58638196601125,0.422028965762288,0.9327564990578668,0.3003589231516559,1.77925538007287
0.5886180339887499,0.42201809220309705,0.9327580262388473,0.30035881785357366,1.7793005999196918
0.59,0.42201114814314067,0.9327589692194649,0.3003587657427297,1.7793295690428774
0.59,0.4220111482505915,0.9327589691958805,0.30035876575646636,1.7793295686712078
0.59138196601125,0.4220040263087044,0.9327599069972744,0.3003587259730317,1.7793593618068546
0.5936180339887499,0.4219921100446064,0.9327614053167835,0.3003586922334245,1.7794094076881872
0.595,0.4219844908603523,0.9327623160450996,0.30035869255730185,1.7794415379160222
0.595,0.4219844910207415,0.9327623159890929,0.3003586925860319,1.779441537409894
0.59638196601125,0.4219766674004021,0.9327632130670135,0.3003587105828636,1.779474635607409
0.5986180339887499,0.42196355318356094,0.9327646323750347,0.3003587800551748,1.7795303515497818
0.6,0.42195515050884913,0.9327654889138317,0.3003588492794203,1.7795661986659488
0.6,0.4219551507149929,0.932765488825995,0.30035884932151524,1.779566198045956
0.60138196601125,0.42194650720804794,0.9327663292438424,0.30035893962366667,1.779603187209046
0.6036180339887499,0.4219319818068635,0.9327676543657978,0.3003591324910233,1.7796655944684394
0.605,0.4219226495018637,0.9327684529360281,0.3003592813783817,1.7797058402351484
0.605,0.42192264980068883,0.9327684527944808,0.3003592814375611,1.7797058393253318
0.60638196601125,0.4219130285503835,0.932769236655873,0.30035945366375727,1.779747444015523
0.6086180339887499,0.4218968108474701,0.9327704743698514,0.30035978385494655,1.7798178140503698
0.61,0.4218863580962483,0.9327712228863652,0.3003600204013048,1.7798633129349806
0.61,0.42188635849328926,0.9327712227272894,0.3003600204761505,1.7798633117034541
0.61138196601125,0.421875554244852,0.9327719610829321,0.30036028224388134,1.7799104452823757
0.6136180339887499,0.421857278318561,0.9327731349878836,0.30036076209348567,1.7799903991858566
0.615,0.4218454559191896,0.9327738504525798,0.30036109450220694,1.7800422541457066
0.615,0.4218454564665056,0.9327738502869297,0.300361094572355,1.780042252251943
0.6163819660112501,0.4218332000060185,0.9327745626166649,0.30036145436768535,1.780096104120065
0.6186180339887499,0.4218123836558844,0.9327757087422414,0.30036209829390437,1.7801877679043001
0.62,0.42179886219345286,0.9327764144836841,0.30036253675975416,1.780247433562283
0.62,0.4217988629806269,0.9327764143493359,0.3003625368058582,1.7802474305131892
0.6213819660112501,0.4217847979796694,0.9327771247560646,0.3003630061238225,1.780309577079047
0.6236180339887499,0.42176079748925854,0.932778289353481,0.3003638339680741,1.780415793479027
0.625,0.4217451315676249,0.9327790168919885,0.30036439271534077,1.7804852399770903
0.625,0.42174513276696635,0.9327790166427771,0.30036439279102556,1.7804852353624603
0.6263819660112501,0.4217287736055856,0.9327797547316335,0.3003649895702948,1.7805578393567587
0.6286180339887499,0.42170070006893645,0.9327809960931789,0.30036603330418865,1.7806825626272802
0.63,0.4216822657934911,0.932781790949995,0.30036673284845444,1.7807645543454749
0.63,0.42168226762200417,0.9327817898967263,0.30036673320995005,1.7807645487668382
0.6313819660112501,0.4216629322577131,0.9327825929085349,0.3003674849802212,1.780850662945171
0.6336180339887499,0.4216295334142176,0.9327839772164855,0.3003687965998005,1.7809995078351877
0.635,0.42160744497741376,0.9327849030525993,0.30036966622301425,1.7810979727783605
0.635,0.4216074452964692,0.9327849005511993,0.3003696671963021,1.7810979772017896
0.6363819660112501,0.42158416919803676,0.9327858205041856,0.3003706117694677,1.7812019147970568
0.63861803398875,0.4215437102494519,0.9327874056806154,0.3003722737112675,1.7813827273897638
0.64,0.42151679335057973,0.9327885216487333,0.3003733586372735,1.7815029162281206
0.64,0.42151678307895746,0.9327885200134532,0.3003733596454696,1.7815029656197845
0.6413819660112501,0.4214883612839939,0.9327896178582907,0.30037453691038074,1.7816300786772614
0.64361803398875,0.42143899312894734,0.9327913697689819,0.300376648541075,1.7818513084832723
0.645,0.42140633583764353,0.9327925921399672,0.3003780090934341,1.781997466271851
0.645,0.42140631858030625,0.9327925936464629,0.3003780114468588,1.7819975532095433
0.6463819660112501,0.4213721270290649,0.9327938671055465,0.30037940878023794,1.7821504408591244
0.64861803398875,0.4213141948541179,0.9327954436599233,0.3003819699081112,1.7824106900321743
0.65,0.4212772329769755,0.9327963011553957,0.30038361546475145,1.7825768398524442
0.65,0.42127745904867653,0.932796211721182,0.3003836626658674,1.7825761633686152
0.6513819660112501,0.4212394830465884,0.9327976492153036,0.3003850585657275,1.782745152432123
0.65361803398875,0.4211784483482994,0.9327988583354254,0.3003877817110495,1.7830196611973823
0.655,0.4211397347873347,0.9327996957391331,0.3003895704947647,1.7831941852177295
0.655,0.42114124613804543,0.932799064122008,0.30038983942966135,1.783189382328969
0.6563819660112501,0.42109672120725383,0.9328028322886055,0.3003910163323347,1.7833849161252995
0.65861803398875,0.4210077567963603,0.9328110527475992,0.30039461726449934,1.7837831513505762
0.66,0.42092121355300594,0.9328221932021935,0.3003978413918085,1.7841690542046056
0.66,0.42092478308383235,0.9328206652346391,0.3003984492592275,1.784157534384234
0.6613819660112501,0.420785828973705,0.9328415713790573,0.3004030095745165,1.7847738023117268
0.66361803398875,0.42038207059227406,0.9328997295594825,0.3004186981497699,1.7865812980945623
0.665,0.4199351838888193,0.9329623393930735,0.30043564120347455,1.7885834095948068
0.665,0.41993671207785593,0.9329618316767024,0.3004359163174048,1.7885785386019326
0.6663819660112501,0.41925842095523785,0.933046909412204,0.30046384856281166,1.7916387217592151
0.66861803398875,0.4174471282227317,0.933259819721239,0.3005373632932507,1.7998528614436715
0.67,0.4157251909963986,0.9334434283493064,0.3006077472132523,1.807731126978161
0.67,0.41571942553121405,0.93344634261185,0.3006068965498184,1.807751082149321
0.6713819660112501,0.4134203878071354,0.9336638321733366,0.30070446499878073,1.818394023779146
0.67361803398875,0.40819012527026577,0.9341164602412264,0.300919752143997,1.8430121989401131
0.675,0.4039166468328861,0.9344403958915477,0.30109431316818847,1.8635918792223078
0.675,0.40390770526893255,0.9344444007967615,0.3010928673734861,1.8636241859573495
0.6763819660112501,0.3987930003076933,0.9347888481083867,0.3012997624282589,1.8888230372385402
0.67861803398875,0.3886859953539933,0.9353744339749392,0.30168891351231164,1.9404411087512328
0.68,0.38139331846355323,0.9357208642141989,0.3019557063575132,1.9792933681556406
0.68,0.38138821527709255,0.9357218831131235,0.30195454531437105,1.9793122415632984
0.6813819660112501,0.37340097219175417,0.936042733226329,0.3022293807018792,2.023490853062604
0.68361803398875,0.35932639942611666,0.9364460262246594,0.3026667301851962,2.105792467994197
0.685,0.3501879169465185,0.9366010039511913,0.30291785261888793,2.1625378686691685
0.685,0.3501926298269985,0.9365978253934836,0.30291818983677676,2.1625111726824744
0.6863819660112501,0.34093666892578683,0.9366776417812929,0.3031401929843375,2.2228482634286792
0.6886180339887499,0.3262610634000566,0.9365845833059966,0.30343625165695454,2.32510315891484
0.69,0.31766381076974437,0.936406420192164,0.3035743641258415,2.3891166843197995
0.69,0.317672764640326,0.9364028768572376,0.3035761336686147,2.389063270912824
0.69138196601125,0.30962498302319247,0.9361408871973887,0.3036799876785224,2.451998420099835
0.6936180339887499,0.29811375116358263,0.9355567428155941,0.30379641182272943,2.5476551369818283
0.695,0.2920209255130123,0.9351399932131439,0.30383852623265795,2.6011708381761083
0.695,0.2920249308341267,0.9351381779064576,0.3038400462107329,2.6011481737437467
0.69638196601125,0.28673926496095503,0.9346950989770239,0.30386774549874557,2.6493384638141815
0.6986180339887499,0.2798510079720442,0.9339851291277136,0.3038923291749865,2.7147689352377102
0.7,0.27653298021991146,0.9335770398249728,0.30389771081771927,2.747391202453015
0.7,0.2765324582039921,0.9335769508492853,0.30389806137050895,2.7473995579420367
0.70138196601125,0.27384938252959834,0.9332022146262304,0.303900925602393,2.774343717659713
0.7036180339887499,0.27064046150647775,0.9326959226618425,0.30389996873046793,2.8072296270747583
0.705,0.2692315277848657,0.9324433687207799,0.30389832903954994,2.821905104687307
0.705,0.2692296247996764,0.9324442336907622,0.3038978828155832,2.8219209071225193
0.70638196601125,0.2681691834548364,0.9322362617980329,0.3038964804120848,2.8330667649519974
0.7086180339887499,0.26700947062207286,0.931989382959078,0.3038927363658119,2.845336680921928
0.71,0.26655095197605727,0.931879628789799,0.3038913949275268,2.85021862306858
0.71,0.2665495008968471,0.9318805317833555,0.30389087423407013,2.8502292558378675
0.71138196601125,0.2662327739528152,0.9317985249833466,0.30388979541507505,2.853609934111023
0.7136180339887499,0.2659233292632557,0.9317119863551988,0.3038876504442676,2.8569104042713427
0.715,0.265818355192191,0.9316774917828058,0.30388709548036646,2.8580334046218443
0.715,0.26581768710733367,0.9316780087427233,0.3038868068083229,2.858037872829899
0.71638196601125,0.26575505399027444,0.9316548301244105,0.30388630897487073,2.858706771631066
0.7186180339887499,0.2657070035036102,0.9316335009426792,0.3038854184867348,2.8592153620313394
0.72,0.26569739318463037,0.9316261684221713,0.30388518916396184,2.859316622583452
0.72,0.26569717995990594,0.931626365095574,0.3038850843559065,2.859317931053721
0.72138196601125,0.26569573933947344,0.9316222674040451,0.30388485130786863,2.859331241661368
0.7236180339887499,0.26570104139747097,0.9316195563323919,0.303884466747806,2.859270565421075
0.725,0.26570611751266143,0.9316190656171405,0.3038843214800664,2.859214574402731
0.725,0.2657060691702605,0.9316191189555877,0.30388429443545384,2.859214840146626
0.72638196601125,0.26571106104294717,0.9316192034754299,0.30388414202998715,2.8591596905789904
0.7286180339887499,0.2657174496475593,0.9316197815543557,0.3038838992168381,2.859088663728162
0.73,0.26572010881427194,0.9316201562267097,0.3038837680780062,2.85905881788579
0.73,0.2657201040321604,0.9316201657632914,0.3038837638352395,2.8590588294220693
0.73138196601125,0.26572174254513325,0.931620503956256,0.3038836283396936,2.859039924895105
0.7336180339887499,0.2657224715067218,0.9316208420613346,0.3038834104993319,2.8590300321254993
0.735,0.2657219488346124,0.9316209056973818,0.3038832766617184,2.859034396617138
0.735,0.26572195215740285,0.9316209050897271,0.30388327737910836,2.8590343676150285
0.73638196601125,0.2657208519993432,0.9316208656708872,0.3038831419152119,2.859044930316224
0.7386180339887499,0.26571820610004016,0.931620609499695,0.30388291939826045,2.859071305823995
0.74,0.2657162103941028,0.9316203562916352,0.3038827769409995,2.8590914390421385
0.74,0.2657162136279264,0.9316203535633663,0.30388277834817234,2.8590914174858124
0.7413819660112501,0.26571405918068514,0.9316200273845556,0.30388263725685716,2.8591132719309513
0.7436180339887499,0.2657104348862722,0.9316194018174676,0.3038824049587038,2.8591500846473132
0.745,0.2657081882272937,0.931618988398383,0.3038822520808938,2.8591728213974448
0.745,0.2657081901294662,0.9316189854587368,0.3038822533048791,2.8591728124452302
0.7463819660112501,0.2657059909858309,0.9316185379129877,0.30388210076411837,2.859195041450188
0.7486180339887499,0.26570260946583646,0.9316177603313179,0.3038818567183439,2.8592291333651403
0.75,0.2657006470336811,0.9316172840307062,0.30388169795851844,2.8592487574935923
0.75,0.2657006474311274,0.9316172836439253,0.30388169815179933,2.8592487550352033
0.7513819660112501,0.2656987912186766,0.931616821117215,0.3038815306026956,2.8592671536901513
0.7536180339887499,0.26569603987569745,0.9316160211713173,0.3038812693675119,2.8592943040257492
0.755,0.2656944951362291,0.9316154966740504,0.30388111553137875,2.859309480382444
0.755,0.265694494034685,0.9316155021069947,0.3038811137932985,2.8593094758827458
0.7563819660112501,0.2656930487358393,0.9316150301683902,0.3038809418191677,2.8593234115930533
0.7586180339887499,0.2656909257414555,0.93161425931132,0.30388065839178097,2.8593435920303887
0.76,0.26568975486713886,0.9316136976655559,0.303880507908785,2.859354776972337
0.76,0.2656897538023172,0.9316137048769341,0.30388050573552505,2.8593547679827283
0.7613819660112501,0.26568866896485527,0.9316131578490918,0.30388035125313906,2.859364989454403
0.76361803398875,0.26568705248446023,0.9316124007873636,0.30388005411733876,2.8593795903463577
0.765,0.2656861469224331,0.9316119011195653,0.30387987506020736,2.859387651371648
0.765,0.26568614916251276,0.9316118940754717,0.30387987755168366,2.859387650707084
0.7663819660112501,0.265685335464951,0.9316112485622458,0.3038797447471853,2.8593951583307557
0.76861803398875,0.2656841079422799,0.9316103800771871,0.303879476490146,2.859405845194212
0.77,0.26568336574154483,0.931610040350701,0.30387924049169235,2.8594116124238687
0.77,0.26568337187145935,0.9316100090909342,0.30387925036735675,2.859411639377803
0.7713819660112501,0.2656827154481678,0.93160941260741,0.30387908795277724,2.859417175861232
0.77361803398875,0.265681776638456,0.9316082680086504,0.3038788917064754,2.859425433231715
0.775,0.26568117025816973,0.9316079018680234,0.3038786599048087,2.8594297782707137
0.775,0.26568117162744787,0.9316078807895125,0.30387866577750944,2.859429818794463
0.7763819660112501,0.26568056341156887,0.9316075882079129,0.30387839361974783,2.8594338038666223
0.77861803398875,0.26567977126589226,0.9316063166503344,0.3038781988819881,2.8594404970511182
0.78,0.2656793543021615,0.9316053906731858,0.30387813445084233,2.859444378440833
0.78,0.26567933757387946,0.9316054560342726,0.3038781127245888,2.859444354042843
0.7813819660112501,0.2656787648661649,0.9316053936610192,0.30387776759848517,2.8594472703865046
0.78361803398875,0.2656779193027161,0.9316047295241543,0.3038773311624362,2.85945226423009
0.785,0.2656776755141659,0.9316030911740029,0.30387746076712957,2.85945610765974
0.785,0.2656776484439642,0.9316032433987107,0.3038774134772585,2.8594559540200777
0.7863819660112501,0.26567726462154484,0.9316025476789489,0.30387727505395135,2.8594587825083773
0.78861803398875,0.26567629499421597,0.9316030250376652,0.30387646181237593,2.8594615659913476
0.79,0.26567591853611494,0.9316020491499762,0.3038763238795338,2.859464319855415
0.79,0.26567593157638203,0.9316020600079944,0.30387632471824566,2.8594641873955475
0.7913819660112501,0.2656758728729085,0.93159975274801,0.3038766576467667,2.859467952064774
0.79361803398875,0.2656751326315393,0.9315998513430818,0.30387601132789127,2.8594698374474157
0.795,0.2656741831216167,0.9316018465515815,0.30387489786244126,2.8594695793544385
0.795,0.2656742824035867,0.9316014040484621,0.3038750411477962,2.8594698590940264
0.7963819660112501,0.26567421781558886,0.9315987358498189,0.30387536546504323,2.8594736060912282
0.79861803398875,0.2656743581486633,0.9315947584901689,0.30387603586786976,2.8594784041769477
0.8,0.2656731544858872,0.9315987116383079,0.30387437572858517,2.8594757373644177
0.8,0.2656732504954251,0.9315980774551366,0.30387456803913415,2.859476513654194
0.8013819660112501,0.2656723307487283,0.9315996628953684,0.3038734408582426,2.859475806173101
0.80361803398875,0.2656731778220491,0.9315911325620976,0.3038753530642351,2.85948468297931
0.805,0.2656734541429023,0.9315887399903932,0.3038758428984905,2.8594863182589534
0.805,0.26567328585543415,0.9315892067386905,0.3038756738312061,2.8594865386330173
0.8063819660112501,0.26567130603092026,0.9315975794891876,0.3038725562561181,2.859478511209184
0.80861803398875,0.2656705607041213,0.9315949632396794,0.30387212407715514,2.8594824664782785
0.81,0.2656736521424744,0.9315779580348568,0.3038771309870931,2.8594963081259106
0.81,0.2656731351576117,0.9315804980685386,0.3038763234239963,2.859494273326888
0.8113819660112501,0.2656723175542377,0.9315852030733389,0.3038748126623729,2.8594888569857875
0.8136180339887499,0.26566736267150837,0.9316040815762525,0.3038673934954364,2.8594723721404347
0.815,0.2656699012205483,0.9315861383192452,0.3038720374649696,2.859488749656171
0.815,0.26566970497488474,0.9315881899948573,0.3038714485631784,2.8594853202391404
0.81638196601125,0.2656737371525232,0.9315673591416626,0.30387806147473406,2.8595041490709887
0.8186180339887499,0.26566799064602675,0.9315974764249866,0.30386810843840806,2.8594723408293365
0.82,0.2656614102313293,0.9316219657760269,0.3038586509666607,2.8594541704614773
0.82,0.2656626942569706,0.9316171015166587,0.3038602766976259,2.8594556487079394
0.82138196601125,0.26566990243471517,0.9315724763628371,0.3038730469940668,2.8594982364321417
0.8236180339887499,0.2656757940831349,0.9315529312422702,0.3038805450313227,2.859505380232654
0.825,0.26565857010997984,0.9316375553973625,0.30385300008215693,2.8594315624408906
0.825,0.26566090319125746,0.9316248679479249,0.3038569512961027,2.859443633274735
0.82638196601125,0.26565776964413207,0.9316246664858463,0.30385351053008613,2.859444981951028
0.8286180339887499,0.26568206159664187,0.9315030634678322,0.3038923771439936,2.8595492608507627
0.83,0.2656773129614062,0.9315441474882761,0.30388174174578886,2.8595002934060516
0.83,0.2656767648174706,0.931541881722439,0.3038823355093928,2.859511780397609
0.83138196601125,0.2656505732507828,0.9316686794452692,0.30383928623268686,2.8593885805946746
0.8336180339887499,0.26566444922317645,0.9315620074152849,0.3038670648387405,2.859500638185421
0.835,0.2657088067444474,0.9313544491856383,0.3039360386613014,2.8596722327839528
0.835,0.265698960560123,0.9313837244945957,0.30392529817293756,2.859677146762536
0.83638196601125,0.2656766197265763,0.931565959706825,0.30387502147670625,2.859444517449844
0.8386180339887499,0.265617001835487,0.931773774097421,0.3037941254404207,2.8593249240553065
0.84,0.2657110125778025,0.931310456756994,0.303937803736362,2.8596650999492015
0.84,0.2657133510677078,0.9314306548583565,0.3039248493265871,2.859518049293865
0.84138196601125,0.2657092518893712,0.9313054988588296,0.3039406784543627,2.859711096745224
0.8436180339887499,0.26564147302630897,0.9318942102284571,0.3038196685150032,2.8593019103319115
0.845,0.26552885666375203,0.9322898347216151,0.3036309840871328,2.8587381038554205
0.845,0.26695420180530116,0.9350604232480781,0.30541487650524735,2.860180458294462
0.84638196601125,0.26490516849706214,0.9289532129218199,0.3029080225869412,2.8586458345215395
0.8486180339887499,0.2661682963044764,0.9315582987777428,0.3043507770736654,2.858630998688807
0.85,0.26386872694729885,0.9376078983369133,0.302017368778776,2.8614358006045224
0.85,0.2618409172144557,0.930371777302793,0.3008489487778178,2.872440182175705
0.85138196601125,0.2491592287489895,0.8705006262980816,0.27948272562361604,2.8042582149864437
0.8536180339887499,0.15317777614828926,0.3055876058311928,0.14232773686344902,2.322917534813659
0.855,0.11402425604465853,-0.08098486430940127,0.08942173008251433,1.960585694316909
0.855,0.1178632849744295,-0.07827197280636758,0.09306623814658568,1.974029447906031
0.85638196601125,0.12868151910847142,0.03887392925728358,0.10503493496743237,2.0405986752241736
0.8586180339887499,0.12397513135681744,-0.01002746426060259,0.09876567769583519,1.99164293304062
0.86,0.12506468833562664,0.002025172600490712,0.10011747725968248,2.001313851896484
0.86,0.12621879169759231,0.008830947066300967,0.10133524310964585,2.007134630008879
0.86138196601125,0.12520877054290394,0.002487402184208953,0.10027244602754434,2.00210507604148
0.8636180339887499,0.12490062789315712,-0.0012292524462009134,0.09986971617900584,1.9989834691711221
0.865,0.1252001787041088,0.001929489751467236,0.10023128713514831,2.001420608432785
0.865,0.12509042151158084,0.0014151196917489815,0.10013076648332353,2.001167740770093
0.8663819660112501,0.1249730604757689,-0.00026385287492155336,0.09996938633071972,1.9998187199333026
0.8686180339887499,0.12501452013444445,0.00015554422483498673,0.10001690671273225,2.000105799813714
0.87,0.12498916994460225,-0.00012483887839123188,0.09998845400736492,1.9999423560393643
0.87,0.12498433506330967,-0.00015111487347236395,0.09998194276222494,1.999889480381282
0.8713819660112501,0.12499930907358212,-1.0874866357727735e-05,0.09999881886112245,1.999987431975667
0.8736180339887499,0.12500017781770223,3.3170562778932264e-06,0.10000039234870244,2.0000050018836983
0.875,0.12499887964988952,-1.0133767881421154e-05,0.09999854290973127,1.9999887836958639
0.875,0.12499992962939765,-5.1147202816151675e-06,0.09999966504658196,1.9999944268581398
0.8763819660112501,0.12500024971300688,2.626026593831794e-06,0.10000030416535474,2.0000020878948144
0.8786180339887499,0.12499987938632794,-1.3601227983057118e-06,0.09999984856685773,1.9999989011548478
0.88,0.12500011935283306,1.34295493722394e-06,0.10000014577603307,2.0000010058743722
0.88,0.12500012589581838,1.3600545354015091e-06,0.10000015590479887,2.000001103761772
0.8813819660112501,0.12499999799189423,5.80905934084071e-09,0.10000000012704328,2.000000034670559
0.8836180339887499,0.12500000198820613,1.4267330353921572e-08,0.10000000164770532,2.000000001142809
0.885,0.12500000632302632,4.3292000556661644e-08,0.10000000774277455,2.0000000536870677
0.885,0.12499999748400964,8.48653248104194e-09,0.09999999890720064,2.0000000183998594
0.8863819660112501,0.12499999798264344,-2.1837736749403968e-08,0.09999999761092596,1.9999999844962242
0.88861803398875,0.12500000108335418,1.1894549395037883e-08,0.10000000145103682,2.00000001168707
0.89,0.12499999884084151,-1.184194153726193e-08,0.09999999874918516,1.9999999935302395
0.89,0.1249999989624542,-1.2236475045983158e-08,0.09999999876754352,1.9999999919516036
0.8913819660112501,0.12500000013200302,8.297220957085108e-10,0.1000000002139126,2.000000002166204
0.89361803398875,0.12499999999147349,-2.8285759847410525e-10,0.10000000007769316,2.000000001690288
0.895,0.12500000000829126,-7.344536089927359e-11,0.10000000007643053,2.000000001395951
0.895,0.1250000001001787,4.048412990484527e-10,0.10000000017576052,2.0000000019123516
0.8963819660112501,0.12500000005396428,2.566764299995921e-10,0.10000000013648727,2.0000000018663173
0.89861803398875,0.1250000000235476,-9.880748994909817e-11,0.10000000009658513,2.0000000015549415
0.9,0.12500000004604264,1.2945866596175606e-10,0.10000000012336134,2.000000001730545
0.9,0.1250000000401753,1.0054898577182193e-10,0.10000000011725982,2.000000001702392
0.9013819660112501,0.12500000002970188,-5.071029706054858e-11,0.10000000010183666,2.0000000015615034
0.90361803398875,0.12500000003082778,-4.9318424332250333e-11,0.10000000010284087,2.0000000015635733
0.905,0.1250000000294778,-7.616127171574959e-11,0.100000000100579,2.0000000015399353
0.905,0.12500000002908146,-7.926102827781116e-11,0.10000000009989615,2.0000000015326203
0.9063819660112501,0.125000000029994,-8.148241801552074e-11,0.10000000010035641,2.0000000015272246
0.90861803398875,0.1250000000299294,-9.371169116233454e-11,0.10000000010018976,2.0000000015249255
0.91,0.12500000003011616,-1.016129818930944e-10,0.10000000010007967,2.0000000015197354
0.91,0.12500000003021322,-1.0151193772001123e-10,0.10000000010009583,2.0000000015185053
0.9113819660112501,0.12500000003051243,-1.0771014633128382e-10,0.1000000001002084,2.0000000015159696
0.91361803398875,0.1250000000308612,-1.1764263171824976e-10,0.10000000010054448,2.000000001517111
0.915,0.12500000003128528,-1.2281954616923082e-10,0.10000000010089491,2.0000000015173343
0.915,0.12500000003130085,-1.22912568980868e-10,0.10000000010087577,2.0000000015167023
0.9163819660112501,0.12500000003169454,-1.2838667625767312e-10,0.10000000010121568,2.0000000015172015
0.91861803398875,0.1250000000323295,-1.3666130723529021e-10,0.10000000010190882,2.0000000015209047
0.92,0.12500000003280898,-1.4153470058901805e-10,0.10000000010239421,2.000000001522941
0.92,0.12500000003281486,-1.4157391921734597e-10,0.10000000010238548,2.000000001522672
0.9213819660112501,0.12500000003329367,-1.465423476619194e-10,0.10000000010288088,2.0000000015249193
0.92361803398875,0.12500000003407466,-1.54454934910926e-10,0.10000000010375334,2.0000000015298727
0.925,0.12500000003460174,-1.5930380621340722e-10,0.10000000010432446,2.000000001532862
0.925,0.1250000000346046,-1.593195436247733e-10,0.10000000010432106,2.000000001532748
0.9263819660112501,0.12500000003513667,-1.6424955835249637e-10,0.10000000010490273,2.0000000015358683
0.92861803398875,0.12500000003601097,-1.7226568777595142e-10,0.1000000001058871,2.000000001541567
0.93,0.12500000003657774,-1.77257208859061e-10,0.10000000010651713,2.000000001545099
0.93,0.12500000003657913,-1.7726357876366095e-10,0.1000000001065158,2.0000000015450503
0.9313819660112501,0.12500000003715295,-1.8233510529340316e-10,0.10000000010715582,2.0000000015486696
0.93361803398875,0.12500000003809775,-1.9064431971711895e-10,0.10000000010822244,2.000000001554885
0.935,0.12500000003869965,-1.9585000282139075e-10,0.10000000010889831,2.0000000015587722
0.935,0.12500000003870027,-1.9585288940125292e-10,0.10000000010889776,2.0000000015587514
0.9363819660112501,0.12500000003931,-2.0113592729467839e-10,0.10000000010958347,2.00000000156271
0.9386180339887499,0.12500000004031414,-2.0981552599669256e-10,0.10000000011071844,2.000000001569343
0.94,0.12500000004094886,-2.1526415365400733e-10,0.10000000011143415,2.0000000015735018
0.94,0.12500000004094913,-2.1526545816606036e-10,0.10000000011143392,2.000000001573493
0.94138196601125,0.12500000004159198,-2.2078812382123546e-10,0.10000000011215941,2.000000001577717
0.9436180339887499,0.12500000004264972,-2.2986604278835891e-10,0.10000000011335561,2.0000000015847172
0.945,0.1250000000433158,-2.3556455389259193e-10,0.10000000011410808,2.0000000015891093
0.945,0.12500000004331602,-2.355649979818012e-10,0.10000000011410806,2.0000000015891053
0.94638196601125,0.12500000004399026,-2.4133645073865e-10,0.10000000011486991,2.0000000015935546
0.9486180339887499,0.1250000000450986,-2.5081761658551017e-10,0.10000000011612345,2.000000001600892
0.95,0.1250000000457948,-2.567654837806975e-10,0.1000000001169106,2.0000000016054953
0.95,0.125000000045795,-2.5676574745866533e-10,0.10000000011691064,2.000000001605493
0.95138196601125,0.12500000004649925,-2.627826982814512e-10,0.1000000001177068,2.0000000016101485
0.9536180339887499,0.12500000004765535,-2.726581598348722e-10,0.10000000011901455,2.000000001617806
0.955,0.12500000004838036,-2.788475838042414e-10,0.10000000011983434,2.0000000016226016
0.955,0.12500000004838047,-2.788477087043314e-10,0.10000000011983445,2.000000001622602
0.95638196601125,0.12500000004911296,-2.8510217786504133e-10,0.10000000012066283,2.0000000016274497
0.9586180339887499,0.125000000050314,-2.9535572586882733e-10,0.10000000012202134,2.0000000016354034
0.96,0.12500000005106604,-3.0177486885935693e-10,0.10000000012287195,2.000000001640383
0.96,0.12500000005106615,-3.0177513253732487e-10,0.100000000122872,2.000000001640382
0.96138196601125,0.12500000005182552,-3.0825611495020517e-10,0.10000000012373081,2.0000000016454083
0.9636180339887499,0.12500000005306933,-3.188709711588602e-10,0.10000000012513774,2.000000001653646
0.965,0.12500000005384737,-3.255102297413641e-10,0.1000000001260178,2.0000000016587984
0.965,0.12500000005384745,-3.255101742302127e-10,0.10000000012601788,2.000000001658799
0.96638196601125,0.1250000000546324,-3.322086354553778e-10,0.10000000012690573,2.0000000016639965
0.9686180339887499,0.12500000005591716,-3.431709775922083e-10,0.10000000012835893,2.0000000016725044
0.97,0.12500000005672013,-3.5002255244991535e-10,0.10000000012926706,2.0000000016778197
0.97,0.12500000005672024,-3.500227189833686e-10,0.10000000012926716,2.0000000016778197
0.97138196601125,0.1250000000575301,-3.5693223360503895e-10,0.10000000013018304,2.00000000168318
0.9736180339887499,0.12500000005885467,-3.6823448439786075e-10,0.10000000013168124,2.0000000016919506
0.975,0.1250000000596822,-3.75295266906275e-10,0.10000000013261727,2.0000000016974306
0.975,0.1250000000596823,-3.752951420061845e-10,0.10000000013261737,2.000000001697431
0.97638196601125,0.1250000000605166,-3.8241422510103694e-10,0.10000000013356106,2.000000001702956
0.9786180339887499,0.12500000006188122,-3.940565094498913e-10,0.1000000001351046,2.0000000017119928
0.98,0.12500000006273376,-4.013288033217561e-10,0.10000000013606883,2.0000000017176367
0.98,0.12500000006273382,-4.013286645438779e-10,0.10000000013606887,2.0000000017176367
0.98138196601125,0.12500000006359316,-4.086599806471379e-10,0.10000000013704087,2.0000000017233273
0.9836180339887499,0.12500000006499834,-4.206472945555813e-10,0.10000000013863024,2.000000001732632
0.985,0.12500000006587578,-4.281340973930305e-10,0.10000000013962282,2.0000000017384445
0.985,0.1250000000658759,-4.2813427780427154e-10,0.10000000013962292,2.0000000017384445
0.98638196601125,0.12500000006676049,-4.3568193474109544e-10,0.10000000014062353,2.0000000017443034
0.9886180339887499,0.12500000006820694,-4.480244783831063e-10,0.10000000014225996,2.0000000017538886
0.99,0.1250000000691105,-4.557347552370217e-10,0.10000000014328214,2.0000000017598754
0.99,0.12500000006911058,-4.557346719702946e-10,0.10000000014328221,2.0000000017598754
0.9913819660112501,0.1250000000700215,-4.635082037808638e-10,0.10000000014431273,2.0000000017659114
0.9936180339887499,0.12500000007151138,-4.762241570583965e-10,0.10000000014599864,2.000000001775791
0.995,0.12500000007244227,-4.84170189770941e-10,0.10000000014705217,2.0000000017819675
0.995,0.12500000007244239,-4.841699816041236e-10,0.10000000014705226,2.0000000017819675
0.9963819660112501,0.1250000000733809,-4.921841958879792e-10,0.10000000014811469,2.0000000017882
0.9986180339887499,0.1250000000749163,-5.052975396182833e-10,0.10000000014985336,2.0000000017984068
1.0,0.12500000007587553,-5.134944411003279e-10,0.10000000015094009,2.0000000018047936


==> figs/data/sod_Ne50_Nv16_Kncell0.01.csv <==
x,r,u,p,e
0.0,1.0000000010257686,-9.763675552475532e-10,1.00000000141191,2.500000000965354
0.005527864045000421,1.0000000001964349,-4.939291891188444e-10,1.0000000002752045,2.5000000001969247
0.014472135954999578,0.9999999988442606,1.7058451337878872e-09,0.9999999983764576,2.499999998830493
0.02,1.0000000048173967,-6.097909044145321e-09,1.0000000069319144,2.5000000052862945
0.02,1.0000000046232627,-5.478771258543508e-09,1.0000000064403172,2.500000004542637
0.02552786404500042,0.9999999989064432,1.2031782874845262e-09,0.999999998409743,2.4999999987582497
0.03447213595499958,0.9999999980775774,2.492644540015492e-09,0.9999999973775414,2.4999999982499106
0.04,1.0000000224643837,-2.6303312839232777e-08,1.0000000316491608,2.500000022961943
0.04,1.0000000165201004,-2.0920919331587422e-08,1.0000000235415465,2.5000000175536155
0.04552786404500042,0.9999999898699659,1.2330542614744489e-08,0.9999999854281428,2.4999999888954427
0.05447213595499958,1.0000000023452942,-3.4417433752758945e-09,1.0000000037960861,2.50000000362698
0.06,1.0000000838468148,-9.307088357896564e-08,1.0000001165312082,2.5000000817109775
0.06,1.000000051031501,-6.823065652197452e-08,1.000000074210454,2.5000000579473802
0.06552786404500043,0.9999999493478847,6.263522115704782e-08,0.999999927377215,2.4999999450733235
0.07447213595499957,1.0000000336179218,-4.5431669772681934e-08,1.0000000494342427,2.5000000395408017
0.08,1.0000002843895452,-3.0379230057329453e-07,1.0000003914920688,2.500000267756233
0.08,1.0000001518479067,-2.1024943767924677e-07,1.0000002245843629,2.5000001818411137
0.08552786404500043,0.9999997935659981,2.564790689019355e-07,0.9999997046123666,2.499999777615876
0.09447213595499958,1.0000001667220593,-2.235509220564865e-07,1.0000002425494754,2.5000001895685093
0.1,1.0000009563214882,-1.0015447185808203e-06,1.0000013100856926,2.500000884409666
0.1,1.0000004914783576,-6.77356530512224e-07,1.0000007312885262,2.5000005995251273
0.10552786404500042,0.9999992429035538,9.38896691880589e-07,0.999998918052117,2.499999187870794
0.11447213595499958,1.000000583213485,-7.866191117486941e-07,1.0000008483685427,2.5000006628872584
0.12,1.000003366723866,-3.542197885408896e-06,1.0000046173260255,2.500003126494873
0.12,1.0000018748067019,-2.4450706689948504e-06,1.0000027608241222,2.5000022150393986
0.1255278640450004,0.9999974787398909,3.097162475275361e-06,0.9999963986728863,2.499997299825681
0.1344721359549996,1.0000012906338056,-1.8105315173021076e-06,1.0000019070091677,2.500001540936417
0.14,1.0000122456205625,-1.3209797495283553e-05,1.00001690144985,2.5000116394306873
0.14,1.0000079571853295,-9.57427077888316e-06,1.0000114943077223,2.5000088427356193
0.14552786404500043,0.9999931030453164,8.266292762200692e-06,0.999990138096674,2.4999925875772715
0.1544721359549996,0.9999986851455194,1.0609271331286484e-06,0.9999984088300514,2.4999993092104225
0.16,1.000041330777648,-4.6222457633217575e-05,1.0000576089939093,2.5000406938587454
0.16,1.000031815638711,-3.539814398803471e-05,1.0000450951628652,2.5000331977541785
0.16552786404500042,0.9999912848761894,9.133674204788718e-06,0.9999873896683384,2.4999902618955043
0.17447213595499958,0.9999665762000306,4.064058192963277e-05,0.999953426235454,2.499967123989718
0.18,1.000098408669191,-0.00011617024600189902,1.0001394564194435,2.500102609277989
0.18,1.000092040704308,-9.475460856327582e-05,1.0001279804813807,2.500089841173638
0.1855278640450004,1.0000519074546539,-7.025339676254955e-05,1.0000729087594558,2.500052500536836
0.1944721359549996,0.9998216763216954,0.0002245028315870891,0.99974831021064,2.4998165520092415
0.2,0.9999811049494153,-6.097581159411142e-06,0.9999850846472259,2.5000099494325223
0.2,1.0000418408335832,-2.4886010570725114e-05,1.0000508497016474,2.500022521227854
0.20552786404500042,1.0003616025205293,-0.0004523649209214209,1.0005112706143469,2.5003740349825523
0.2144721359549996,0.9997861668006436,0.00029483424842630134,0.9996917354392056,2.4997638711042085
0.22,0.9989288046418823,0.0011780084343766789,0.998519135362435,2.4989747285353485
0.22,0.9991403838292368,0.0009173674904525721,0.998782809148677,2.499105294195023
0.22552786404500041,1.0001419180714373,-0.00014380910962709845,1.0002066609386406,2.5001618342008114
0.23447213595499958,1.0013249841122378,-0.0016006701920934804,1.0018585918749217,2.5013322541910736
0.24,0.9984463696290712,0.0019722084316830995,0.9977620354129623,2.4982865023176886
0.24,0.9983027190165981,0.002098608597014854,0.9976207354555766,2.4982921423831916
0.2455278640450004,0.9908075936154848,0.011093893327365295,0.9870374567747797,2.4904872124895925
0.25447213595499957,0.9718009838428368,0.03403696834113997,0.9605557540652606,2.47107116075066
0.26,0.9578226474898608,0.05110276216459858,0.9411823766783527,2.4565674531315462
0.26,0.957877275441438,0.05107018473274084,0.94121525145109,2.456513155657991
0.26552786404500045,0.9433198669289387,0.06904520337966673,0.921221623429443,2.441434914406504
0.2744721359549996,0.9195839139955924,0.09882050929839534,0.8888025035153964,2.4163170157401663
0.28,0.9052245174537188,0.11716936572025682,0.8693522623226301,2.4009299504171833
0.28,0.9051534418150551,0.11722384562603592,0.8692768754669703,2.400910263689261
0.2855278640450004,0.8910087033044938,0.13552728923343266,0.8502346712095107,2.3855958647099524
0.2944721359549996,0.8687744279712298,0.16472070222062604,0.8205549529836755,2.361242822546709
0.3,0.8554175500819907,0.1825365516545379,0.8028684575136467,2.346422683976652
0.3,0.8554129587110348,0.18254054657926544,0.8028621695271833,2.3464169011916867
0.30552786404500043,0.8422617162887618,0.20029218811306246,0.7855691134111841,2.3317250986801916
0.31447213595499957,0.821250103505959,0.22909816354058715,0.7581596194748651,2.307943756226766
0.32,0.8083163199264077,0.24712752907853897,0.7414222089582664,2.293106642414966
0.32,0.8083204863267508,0.2471199432081898,0.7414270769907344,2.2931098788551068
0.32552786404500045,0.7953854183676423,0.26539677219841684,0.7248045328366293,2.278155080854182
0.3344721359549996,0.7743863378464232,0.2955381626849804,0.6980661601714305,2.2536107820314863
0.34,0.7613764169144545,0.31451310462810217,0.6816507190265296,2.2382185207055
0.34,0.7613780845712654,0.3145078924094497,0.6816526415203151,2.238219930851294
0.3455278640450004,0.7483905702772617,0.33371926521365347,0.6653741424746966,2.2226834787221823
0.3544721359549996,0.7274301156065481,0.3652466947770989,0.6393659407208859,2.1973448961065074
0.36,0.7145413833984093,0.38497121419282593,0.6235353227212844,2.1815927572861717
0.36,0.7145378474691282,0.3849742100162511,0.6235316716001005,2.181590778601271
0.36552786404500043,0.701710090340874,0.40489351721700034,0.6078955329866425,2.165764542060887
0.37447213595499956,0.6810908453593625,0.43754361761471655,0.5830108111370346,2.1399891626403447
0.38,0.6684095538921959,0.45799429080335957,0.5678661995832769,2.123945552081625
0.38,0.66840983883078,0.4579956840280882,0.5678663992557933,2.123945393477216
0.38552786404500045,0.6557594389987578,0.47867422065200665,0.5528867986664348,2.1078110576288718
0.3944721359549996,0.6353677050273501,0.5126718321243522,0.5290059734987607,2.081495366041579
0.4,0.6228164175663611,0.5340212908954397,0.5144677631473107,2.065085909093326
0.4,0.6228199935012657,0.5340202174992186,0.5144713973851496,2.0650886401903223
0.4055278640450004,0.6103351227243787,0.5555848297881396,0.5001312429063571,2.0485927496434266
0.4144721359549996,0.5903813843025498,0.5908098265664075,0.4774774028464338,2.021902347964885
0.42,0.5782925949145146,0.6126177263172428,0.46391690080408227,2.005545743122737
0.42,0.5782903728056086,0.6126191898722987,0.46391567210818624,2.0055481377697553
0.4255278640450004,0.5664525128445241,0.6343204113622468,0.45075312105158954,1.9893685297116388
0.43447213595499956,0.5478655748514878,0.6691007082616688,0.43032477008440223,1.9636421315623467
0.44,0.536713298964916,0.6904316217313037,0.4182041065362843,1.9479865104088916
0.44,0.5367093216215868,0.6904401702801085,0.41819938579554117,1.9479789568961392
0.44552786404500044,0.5257295050116827,0.7117913560350988,0.40637069100805795,1.9324133757673907
0.4544721359549996,0.5083230266134801,0.7463842353035259,0.38782692205131486,1.907384191480921
0.46,0.49781836525291173,0.7677169023929296,0.3767703560135355,1.8921075552431712
0.46,0.4978282934127435,0.7676793983000363,0.37677861493665754,1.8921112958131678
0.4655278640450004,0.48775389157683174,0.788527150523279,0.36627340022007815,1.8773474007351014
0.4744721359549996,0.4717654944743877,0.8223310204635694,0.34977432382034024,1.853539141358979
0.48,0.4605208416142952,0.8467456678680769,0.3382969421799639,1.836490944655776
0.48,0.46013187556311613,0.8469156629459116,0.3381091037249732,1.837022828027239
0.4855278640450004,0.4423076791324276,0.8877802741952171,0.31980083094151196,1.8075699678603319
0.49447213595499956,0.42227451474372935,0.9326529653780379,0.30032922990942235,1.7780449649660168
0.5,0.4419222255467228,0.8874789758995434,0.31963933751414136,1.8082329821650212
0.5,0.44324467003805956,0.887604068575315,0.320470488888794,1.8075259024619326
0.5055278640450004,0.34486022444465414,1.1336922542701298,0.22671416707795147,1.6435221504816973
0.5144721359549996,0.35732094419390426,1.0959337385909131,0.2386396319466128,1.6696448656611098
0.52,0.4258243321342566,0.9238906568625156,0.3037232699168483,1.7831488656047991
0.52,0.42569913448846536,0.925775144683547,0.3033534265811382,1.7815013116344371
0.5255278640450004,0.41970635463938355,0.939315381476615,0.2976153849777863,1.7727595835039287
0.5344721359549996,0.42477699283911885,0.9275926199174688,0.30253758095717054,1.7805671332095574
0.54,0.41888206536101596,0.9414459718884097,0.2968059108873038,1.7714169179784525
0.54,0.419245556678319,0.9402887665154911,0.29720072191912317,1.7722353712812335
0.5455278640450004,0.42306127960127843,0.931497935008069,0.3008870659672919,1.7780347698734584
0.5544721359549997,0.4222307825274235,0.9333775528810199,0.3001157322801451,1.7769650194834676
0.56,0.4217830178983853,0.9341522891756295,0.2997847279558522,1.776889509738841
0.56,0.4217595412433023,0.9343129212109657,0.2997322752785203,1.7766775020367143
0.5655278640450004,0.4217794792383095,0.9337002163285627,0.2999620958020682,1.7779557243027153
0.5744721359549996,0.42228356922174753,0.932360656443003,0.3005450407625996,1.7792844824420513
0.58,0.42072942732691854,0.9361232631508989,0.2989888130858492,1.7766098213373045
0.58,0.4208496889384628,0.9358340165374288,0.29909395134258493,1.7767266984146382
0.5855278640450003,0.42206718781328967,0.933009557752573,0.30027886273528837,1.7786200361310907
0.5944721359549996,0.42170392982111726,0.933957243482011,0.2998770445805639,1.7777700382574626
0.6,0.42126117298826743,0.9354696212355857,0.29921951448135103,1.7757363701406483
0.6,0.4211353538928939,0.9354303387487294,0.2992341228341104,1.776353612134721
0.6055278640450004,0.4230760747201706,0.9324829978371537,0.30041419406974923,1.7751783427392351
0.6144721359549996,0.42252658653250397,0.9349198132302248,0.29934187512971927,1.7711422468482447
0.62,0.42275398878486503,0.9349027988074308,0.29927612680642757,1.7698007277627725
0.62,0.4232547223349835,0.934626584164073,0.2993627065235043,1.7682183489412713
0.6255278640450004,0.4250945574747248,0.931580187078071,0.30060349642698064,1.7678625328251465
0.6344721359549996,0.42967819756899267,0.9352301184620085,0.298705931920493,1.737963047755817
0.64,0.43547591259085816,0.9325476809994203,0.29957317942350564,1.7198033849978007
0.64,0.4347762961491478,0.9327370564815674,0.2994975809152777,1.7221360937104573
0.6455278640450004,0.43798553196614665,0.9315852899748933,0.29993215454191613,1.7119980721480712
0.6544721359549996,0.4264444197368954,0.9356148596922644,0.2988836431226764,1.75218404374408
0.66,0.4176615190493991,0.9317234732084857,0.30107666796799853,1.8021570951356225
0.66,0.4179370764554172,0.9322381813883973,0.3009309215817803,1.8000970632590052
0.6655278640450004,0.40863375844849353,0.9327531221445198,0.30098364314116766,1.8414022148093363
0.6744721359549997,0.3996024929920253,0.935916397524806,0.3000542337523604,1.877204465778624
0.68,0.38826588603362105,0.9310175424550108,0.3026551763995673,1.948762351306339
0.68,0.3894113312770039,0.929804706229605,0.3029797800121541,1.9451140457224685
0.6855278640450004,0.35697941138606304,0.9346751140524717,0.30262006600390445,2.1193103604274084
0.6944721359549996,0.2915049412524187,0.9368080153413239,0.3026417288368182,2.5955111389926326
0.7,0.2662570546491596,0.9308149988530995,0.30451004486044214,2.8591734898976444
0.7,0.26430669178046595,0.9327748858253051,0.30372459534530916,2.872842466637053
0.7055278640450003,0.2617437233214621,0.9288963698680577,0.3046381975098744,2.909699167224454
0.7144721359549996,0.26615842251970667,0.9350844607901441,0.30263480038079527,2.8426190454144646
0.72,0.26610137863216843,0.9342687914132133,0.30298905991735253,2.8465566532837654
0.72,0.26642700451628126,0.9342471069846777,0.30304588473125316,2.843610816417206
0.7255278640450004,0.2641966236197746,0.9293491696075971,0.304595783330885,2.882283081040165
0.7344721359549996,0.2633088346940823,0.9319844399100534,0.3036157205982712,2.8826959124920584
0.74,0.26299241138605467,0.9370507476065637,0.30185158313833343,2.869394420427176
0.74,0.263341382431421,0.9362055689853315,0.3021587245927183,2.8685078072699617
0.7455278640450004,0.2637619115463111,0.931870266990404,0.30358048931426834,2.877410232722001
0.7544721359549996,0.26416242390004335,0.9286877154299811,0.3047217377321712,2.883848251705504
0.76,0.2630446122585013,0.9352737247054006,0.3025789111410078,2.875737584425937
0.76,0.26319753223483544,0.9346569748035564,0.30278197865743406,2.875995607619146
0.7655278640450004,0.26319090202113193,0.9353491674723615,0.3026221986190568,2.8745503387001476
0.7744721359549996,0.26474753735976486,0.928758336239986,0.3050103090588315,2.880199680992251
0.78,0.26467593066868095,0.9303125700579514,0.3046691479343692,2.8777564620689997
0.78,0.2646008259991148,0.9304793209534652,0.3045755260192309,2.877688730460066
0.7855278640450004,0.26361693203954517,0.93628209124089,0.30278999104412646,2.87149604448307
0.7944721359549997,0.2644622944968719,0.932441080320374,0.30397686295768167,2.8735368829797134
0.8,0.2658297216294055,0.9258066387175303,0.3060363148011427,2.878123568400202
0.8,0.2655414327210565,0.9267569141001313,0.3057078091824907,2.8781554544034926
0.8055278640450004,0.264415364495493,0.9321316895712203,0.30358062753615417,2.8703005602131793
0.8144721359549996,0.2634351101823781,0.9346013590013544,0.3020566964961915,2.8665189720447235
0.82,0.2651383680043313,0.9259021152728959,0.30448997191801347,2.8710478061877427
0.82,0.26533123540082665,0.9263410526888085,0.3040428464669745,2.864747963123034
0.8255278640450003,0.26477180357297414,0.9261212471407811,0.3043422971476224,2.8736282814168908
0.8344721359549996,0.26279485815305736,0.9311366629482544,0.30033915182752785,2.8571635109067084
0.84,0.26157482666657783,0.9292759529507163,0.299330195465478,2.8608467343746535
0.84,0.25297556843829255,0.8975762367430424,0.2884374779769177,2.850447967737993
0.8455278640450004,0.26736249376237176,0.9242250617702354,0.3064493763980493,2.86548584363536
0.8544721359549996,0.21674641458096625,0.7183974567531141,0.2351057059798598,2.711760035735625
0.86,0.1404810393005968,0.13250885735256168,0.1249401628444851,2.223434626240595
0.86,0.10807444892823954,-0.055490964567460874,0.08892376211527005,2.0570024413058685
0.8655278640450004,0.12865442197396715,0.03807417525786521,0.10474263776331409,2.0353485748144067
0.8744721359549996,0.12671556922673763,0.015813504246104813,0.10217270104650764,2.015788226932194
0.88,0.11791907185504771,-0.05597258509350421,0.09194718988705806,1.9493706242889273
0.88,0.12453691078904591,-0.01919869202298494,0.09877708812735049,1.982887794098848
0.8855278640450004,0.1263136825449193,0.013058430791977821,0.10157947355177659,2.010460614899206
0.8944721359549996,0.12418389458754517,-0.0087484545062851,0.0989956108548542,1.9929237036664582
0.9,0.12628409498231213,0.01310775674162098,0.10150322869311927,2.009422261515519
0.9,0.12608315984840518,0.01186079164590061,0.10135709611533472,2.0097270768990962
0.9055278640450004,0.12481267382988454,-0.0019736174564857676,0.09977930824367086,1.9985812574544055
0.9144721359549997,0.1251371720170484,0.0015014692290026045,0.10016544398757032,2.001112906201924
0.92,0.12492718204822897,-0.0013180102198237912,0.099904302663442,1.9992507039995766
0.92,0.12476720138294799,-0.0021400718403669005,0.09972642279244602,1.9982499744936115
0.9255278640450004,0.12500529466635943,8.374567811539782e-05,0.10000646134679587,2.000044510388826
0.9344721359549996,0.12499378459080562,-8.344674600845159e-05,0.09999227383738728,1.9999449205561257
0.94,0.12497615464864403,-0.00010625986325456175,0.099974964569983,1.9998807942813381
0.94,0.12502105781354678,0.0001394664797158674,0.10002301125460063,2.0001232793073234
0.9455278640450003,0.12500458442539925,4.156633868552337e-05,0.10000532220932654,2.0000330921664746
0.9544721359549996,0.12499724019393121,-2.6379648040927363e-05,0.09999678047456587,1.9999797659416816
0.96,0.1250079697658606,6.634708997640411e-05,0.10000889910719979,2.0000504626728213
0.96,0.125002097674772,3.142601204661704e-05,0.10000279583314267,2.000022353491379
0.9655278640450004,0.1249987646934553,-1.2253804866216065e-05,0.09999856474182306,1.999991059652824
0.9744721359549996,0.12500083752711705,8.709029849704742e-06,0.10000098377883275,2.000006275100738
0.98,0.1249988351296987,-1.2495397280132162e-05,0.09999866140002876,1.9999918658495948
0.98,0.124998886262192,-1.1502557533370927e-05,0.09999867287223492,1.9999912771719073
0.9855278640450004,0.1250001498175633,1.6410791981575631e-06,0.10000017418347737,2.0000010865872326
0.9944721359549996,0.1249998898015959,-1.2789750537806141e-06,0.09999987038125192,1.9999991707987734
1.0,0.1250000467704082,8.586454410236342e-07,0.10000006451954391,2.0000005420641442


==> figs/data/sod_Ne50_Nv16_Kncell0.1.csv <==
x,r,u,p,e
0.0,0.999999999999966,4.2424397328490233e-14,0.9999999999999525,2.4999999999999667
0.005527864045000421,0.9999999999999551,5.6253612878978425e-14,0.9999999999999352,2.4999999999999503
0.014472135954999578,0.9999999999999245,9.282852264647791e-14,0.9999999999998914,2.499999999999918
0.02,0.9999999999999025,1.214861544696196e-13,0.9999999999998562,2.499999999999885
0.02,0.999999999999905,1.2100043189634576e-13,0.999999999999858,2.499999999999883
0.02552786404500042,0.9999999999998849,1.481453848484364e-13,0.9999999999998255,2.499999999999852
0.03447213595499958,0.9999999999998146,2.3692159345505233e-13,0.9999999999997233,2.4999999999997726
0.04,0.99999999999976,3.0422886432298153e-13,0.9999999999996388,2.4999999999996976
0.04,0.9999999999997701,2.9864999362423577e-13,0.9999999999996492,2.499999999999698
0.04552786404500042,0.9999999999997493,3.303191054016825e-13,0.9999999999996079,2.499999999999647
0.05447213595499958,0.9999999999995374,6.085271175851376e-13,0.9999999999992935,2.4999999999993907
0.06,0.9999999999993476,8.085476732594134e-13,0.999999999999023,2.4999999999991886
0.06,0.9999999999994089,7.633546572631894e-13,0.999999999999095,2.4999999999992153
0.06552786404500043,0.9999999999995455,6.032258026425451e-13,0.9999999999992615,2.499999999999291
0.07447213595499957,0.9999999999987093,1.758322654146265e-12,0.9999999999980032,2.499999999998235
0.08,0.9999999999976515,2.8086005743398936e-12,0.9999999999965761,2.499999999997312
0.08,0.9999999999980123,2.440228574767521e-12,0.999999999997041,2.4999999999975726
0.08552786404500043,0.999999999999852,1.6085049958649727e-13,0.9999999999996176,2.4999999999994147
0.09447213595499958,0.9999999999960496,5.794843771523416e-12,0.9999999999937026,2.499999999994133
0.1,0.999999999987335,1.5366333206063057e-11,0.9999999999817861,2.499999999986128
0.1,0.999999999989034,1.247613123936201e-11,0.9999999999843231,2.499999999988223
0.10552786404500042,1.0000000000040101,-5.986676432343936e-12,1.0000000000059042,2.5000000000047358
0.11447213595499958,0.999999999987504,2.110843444506914e-11,0.9999999999784674,2.499999999977409
0.12,0.9999999999093541,1.1812884005384919e-10,0.999999999867197,2.499999999894608
0.12,0.9999999999168356,1.0221669345129228e-10,0.9999999998801075,2.49999999990818
0.1255278640450004,1.000000000010778,-3.225015393591647e-11,1.0000000000254043,2.5000000000365663
0.1344721359549996,1.0000000003643952,-4.746898150600457e-10,1.0000000005295413,2.5000000004128657
0.14,1.0000000006991367,-9.304105743225221e-10,1.000000001038155,2.500000000847546
0.14,1.0000000007431344,-1.0983983228682664e-09,1.0000000011362724,2.5000000009828454
0.14552786404500043,1.0000000036086623,-5.011921214114514e-09,1.0000000054654086,2.500000004641866
0.1544721359549996,1.0000000238480347,-3.114216356992369e-08,1.0000000348164628,2.5000000274210707
0.16,1.0000000477516235,-5.9458647219827417e-08,1.0000000682734145,2.5000000513044753
0.16,1.0000000357713679,-6.995841648587238e-08,1.0000000571435126,2.5000000534303606
0.16552786404500042,1.0000000544564114,-4.952667932236213e-08,1.0000000713534134,2.5000000422425033
0.17447213595499958,0.9999994588064867,7.742241956779125e-07,0.9999991640883596,2.499999263204284
0.18,0.9999975041124447,3.5318381624405363e-06,0.9999962026504047,2.49999674633678
0.18,0.9999969538740422,3.438409991250515e-06,0.9999956211328125,2.499996668136777
0.1855278640450004,0.9999899360996329,1.4109523565503204e-05,0.9999848287190575,2.4999872314200604
0.1944721359549996,0.9999333616787729,8.822967618386923e-05,0.9999016719676961,2.499920770442584
0.2,0.999830177759758,0.0002251068141802058,0.9997497245376685,2.4997988327821092
0.2,0.9998237850154791,0.00022832246249239766,0.999742172737863,2.499795933346358
0.20552786404500042,0.9995776707602891,0.0005538968842234748,0.999380977294502,2.4995080585742846
0.2144721359549996,0.9984993933422188,0.001928607613332411,0.9978213034170738,2.4983022274984186
0.22,0.9971104382799969,0.003692278119400398,0.9958185758892785,2.49676098468855
0.22,0.9970993529671732,0.00370473031642563,0.9958055036422931,2.4967559668927937
0.22552786404500041,0.9948149030732322,0.0065618691551101675,0.9925360534060477,2.494273181724197
0.23447213595499958,0.9887385324433812,0.014105949175096548,0.9839048310933403,2.4877781102095424
0.24,0.9832790744697999,0.020840100440676346,0.9761990715127955,2.481998999213876
0.24,0.9833031619354925,0.020818758610761885,0.9762295902938628,2.482015791478525
0.2455278640450004,0.9765935686528947,0.02908525252334976,0.9668106342579001,2.4749564846907375
0.25447213595499957,0.963303222861396,0.045497535728244526,0.948274762845978,2.460997587107678
0.26,0.9537994208851688,0.05728163922887425,0.9351104613941972,2.4510144400338723
0.26,0.9538055224375153,0.0572759292359749,0.9351164952596684,2.451014575984826
0.26552786404500045,0.9435206696707903,0.07010918183980683,0.9209395186731798,2.4401678423073414
0.2744721359549996,0.9255180408661123,0.09278428639846317,0.8962936011010386,2.4210592379762663
0.28,0.9137204438983677,0.10781163791384407,0.8802573677859294,2.4084427946865548
0.28,0.9137135017504214,0.10781912911245907,0.8802483560927289,2.4084364366029876
0.2855278640450004,0.901472646357093,0.12355844019535302,0.8637021753265302,2.395253418993922
0.2944721359549996,0.8808904130905301,0.15038841124880115,0.836089206050425,2.3728524956841013
0.3,0.867762918172585,0.1677451010543376,0.8186200322880115,2.3584207597045546
0.3,0.867761657092045,0.1677474155700798,0.8186177244456179,2.3584175382583936
0.30552786404500043,0.8543694724556246,0.18565450713400586,0.8009122608757397,2.343577008240246
0.31447213595499957,0.8322639822788622,0.21568655069732864,0.7719348036017397,2.318779918506349
0.32,0.8183958170055601,0.23483325804872363,0.7539220786242031,2.3030484239971414
0.32,0.8183952946734674,0.23483466579274606,0.7539206126106919,2.3030454155760385
0.32552786404500045,0.8044147962383409,0.2543817604827194,0.73589495406175,2.2870506531673467
0.3344721359549996,0.7816630893015806,0.28675236011433847,0.7068386996497944,2.2606884901056223
0.34,0.7675747130140065,0.30715536199974075,0.6890261400528074,2.244166360520251
0.34,0.7675732099080939,0.3071576426784631,0.6890239571759545,2.244163645505735
0.3455278640450004,0.7534927359446397,0.32783026543630805,0.6713632518089862,2.2275040613606936
0.3544721359549996,0.730800777711883,0.3617710650131714,0.6431971382592524,2.2003162759113537
0.36,0.7168675317029466,0.38301075252667005,0.6260868877701633,2.183412067369231
0.36,0.7168661401850832,0.38301265863806633,0.6260852833067609,2.183410710209845
0.36552786404500043,0.7030179405745727,0.4044347515778184,0.6092221534590254,2.1664530814146494
0.37447213595499956,0.6808317739007689,0.4394333824170553,0.5825064589537507,2.1389515049229
0.38,0.6672773724530396,0.46124704432743835,0.566368683346415,2.1219387421468197
0.38,0.6672764953407224,0.46124816499085614,0.5663678204423587,2.121938298430406
0.38552786404500045,0.6538525941851001,0.48318967997614115,0.5505246056405987,2.104926288190079
0.3944721359549996,0.632432541857525,0.5189277938999616,0.5255369963791203,2.077442895472929
0.4,0.6193942889398165,0.5411403396434655,0.510505866543966,2.0605044139887503
0.4,0.6193938670080701,0.5411409353514068,0.5105054707243035,2.0605042199975974
0.4055278640450004,0.6065178619497127,0.5634348761365011,0.4957957583656342,2.0436156520265083
0.4144721359549996,0.5860526520638971,0.5996392168223516,0.4726935990986608,2.0164297415683534
0.42,0.5736487599868858,0.6220672576956778,0.45885890642294286,1.9997380733178651
0.42,0.5736482725936234,0.6220675802348214,0.4588586422346753,1.9997386210196706
0.4255278640450004,0.5614439340524681,0.6445102484034629,0.4453714223433044,1.983151813256939
0.43447213595499956,0.5421501756279393,0.680783655216521,0.4243077320518681,1.9565968578743822
0.44,0.5305319975428934,0.703121500188885,0.411777168584218,1.940397424148418
0.44,0.530531463209753,0.703121853541174,0.411776841490194,1.9403978370995898
0.44552786404500044,0.5191700167775632,0.725345466123527,0.3996354672052359,1.9243959314413688
0.4544721359549996,0.501390258769649,0.7609105685285935,0.38086210852706637,1.8990302557016958
0.46,0.4908266720559544,0.7825183748310587,0.36984104841769,1.883766049573647
0.46,0.49082538069777104,0.7825189099675017,0.3698402613766278,1.8837669969860393
0.4655278640450004,0.4806404023199761,0.8037040194945054,0.3593097365853477,1.8689114296832716
0.4744721359549996,0.4651184793174174,0.8366597017815588,0.3434503283932819,1.8460367823769923
0.48,0.45626840759228504,0.855819366976956,0.3345129288390889,1.8328736072496443
0.48,0.4562668907868962,0.8558186604777306,0.33451246612700425,1.832877165106648
0.4855278640450004,0.44813831600294907,0.8736475784289316,0.32637411007870304,1.8207219647591757
0.49447213595499956,0.4369266186726476,0.8985431007522685,0.3152770570035596,1.8039474109024831
0.5,0.43148547684175514,0.9107095948692713,0.30995455267229505,1.7958573886483853
0.5,0.4314908315634399,0.910707012404151,0.30995856384017106,1.7958583425578505
0.5055278640450004,0.4273179997396027,0.9200171119907928,0.3059175127725191,1.78975325728695
0.5144721359549996,0.4232490720836951,0.9289993212114009,0.3020335899611297,1.7840180279320517
0.52,0.42205594338656666,0.9315379572356492,0.3009264615279329,1.7825033993912414
0.52,0.42205252118060266,0.9315459008454395,0.3009228921308656,1.782496709705095
0.5255278640450004,0.4215210997516976,0.932605356218193,0.30045467063148323,1.7819669692007707
0.5344721359549996,0.42132728951914,0.9328560468998077,0.3003339778477334,1.7820705263982786
0.54,0.4213226447868617,0.9327808653486488,0.3003669924295975,1.7822860706997306
0.54,0.421325509279749,0.9327695098705986,0.30037045619168334,1.782294506124037
0.5455278640450004,0.42132665913391454,0.9326817358173407,0.30040978289067644,1.782522992422337
0.5544721359549997,0.42127574187592853,0.9326481964155027,0.3004286920562185,1.782850649781177
0.56,0.42121600435209383,0.9326790190858519,0.30041871823954935,1.783044299929009
0.56,0.42121601307626544,0.9326786360922029,0.3004188551477577,1.7830450755760077
0.5655278640450004,0.4211437976763122,0.9327269454107266,0.3004012884275105,1.7832465424220532
0.5744721359549996,0.42101743829364774,0.932813151167058,0.30036908600730877,1.7835905278928728
0.58,0.4209433232617098,0.9328600113670167,0.3003515004265349,1.7838001212327093
0.58,0.42094208615420975,0.9328608987066902,0.30035120704189766,1.7838036212175383
0.5855278640450003,0.42087793765567605,0.9329004521521315,0.3003360088010072,1.783985224278463
0.5944721359549996,0.42080252851664457,0.932947541012101,0.3003160839232458,1.7841865457764656
0.6,0.4207913388071807,0.9329582544415637,0.3003079627742118,1.7841857417116542
0.6,0.42079603134530186,0.9329564249387091,0.30030895756028664,1.784171755376274
0.6055278640450004,0.4208159315329,0.9329655876716568,0.30029774664222186,1.7840207804652963
0.6144721359549996,0.4209889953619327,0.9329476155817158,0.3002825757723327,1.7831972989826836
0.62,0.421183219504793,0.9329333828855958,0.30026825690394254,1.7822900046741157
0.62,0.421222311485188,0.932915065027262,0.30027464387690683,1.7821625047481955
0.6255278640450004,0.42140278415949006,0.9329266626904017,0.3002575287821498,1.7812977279031819
0.6344721359549996,0.42155376239582887,0.9330096470597322,0.3002484506158794,1.7806059238415324
0.64,0.4210151554505899,0.9332455543383797,0.3002506458123069,1.7828968976839141
0.64,0.4209830892907148,0.9332663357734478,0.30024517076186996,1.783000186941786
0.6455278640450004,0.41949244378443185,0.9335802890444445,0.30031967246304053,1.789779988369519
0.6544721359549996,0.41310982805692387,0.9347159954166278,0.3005663275392512,1.8189250601527398
0.66,0.40578583838698284,0.9356890585728596,0.3008808655844075,1.853692496887168
0.66,0.4056741458391706,0.935729544228559,0.3008653284449355,1.8541071173180799
0.6655278640450004,0.39531990612945445,0.936940686053682,0.3012849881299499,1.9053239127255643
0.6744721359549997,0.3718588806817314,0.9389436266404996,0.3021569817576403,2.031395493390489
0.68,0.35451887762524753,0.9398262783469032,0.30273290921462714,2.1348151559833024
0.68,0.35462038763941206,0.9397737171335192,0.30274419849873047,2.134283652682776
0.6855278640450004,0.336344081357938,0.9403215294979271,0.30319582007932344,2.253613463742372
0.6944721359549996,0.3092049714055575,0.9395922941678332,0.3036901606478408,2.4554113673152806
0.7,0.29550826525491847,0.9384289339590418,0.3038216829919905,2.5703315161921156
0.7,0.29554221620262006,0.9384260907100502,0.3038318743419448,2.5701224536196343
0.7055278640450003,0.2849256685224877,0.9368453111649194,0.30389302642773774,2.666423737843693
0.7144721359549996,0.2739359837326725,0.93450528078734,0.30388777219706936,2.7733466050742184
0.72,0.27013199918172076,0.933392036709866,0.303857681767802,2.812122246607608
0.72,0.27010589236572435,0.9333905720534592,0.3038566183352112,2.8123842067446305
0.7255278640450004,0.26789403562180414,0.932526088495228,0.303861247685701,2.8356477494955614
0.7344721359549996,0.2661599323416213,0.9318019456965442,0.3038385735642284,2.8539097798372404
0.74,0.2657102871606337,0.9316480954577605,0.3038078632984226,2.858450330855625
0.74,0.26570550056153164,0.9316441240432927,0.3038075772986615,2.858499133971695
0.7455278640450004,0.2654947619928295,0.9315066700675452,0.3038003189666166,2.860699743059542
0.7544721359549996,0.26538441913809047,0.9312754583741741,0.3038241211053427,2.862113402249611
0.76,0.265359166291828,0.9312773373311646,0.3038013150236598,2.862170914133368
0.76,0.26535877148083264,0.9312734365203306,0.30380233273790425,2.862184760678323
0.7655278640450004,0.2653407244021443,0.9313419469976878,0.3037538762787617,2.861922882014894
0.7744721359549996,0.26539340918849413,0.9311505219200791,0.30376888736884344,2.8614961492232593
0.78,0.26546217074920164,0.9309224723683235,0.30381667988075856,2.861205035573532
0.78,0.26545250727384434,0.9309493725793275,0.3038063978818061,2.8612123596217858
0.7855278640450004,0.26545549423385245,0.9310943810131359,0.3037351550988275,2.8605092162007835
0.7944721359549997,0.2654454130629248,0.9311519135285509,0.3036365958365683,2.859689609371685
0.8,0.265548927169244,0.930645691917851,0.3037440161318209,2.8595861727793186
0.8,0.2655474638996105,0.9307633519241993,0.3037310552750863,2.859479910057728
0.8055278640450004,0.2655557686076969,0.9305414080775958,0.30371153736137835,2.85920673982843
0.8144721359549996,0.26546447953122376,0.9309387515807606,0.3035044016754938,2.8582392850772704
0.82,0.2653876120923706,0.9310420761440332,0.30334696447657095,2.857584064351394
0.82,0.2663515290838898,0.9322320532590974,0.30444044640524126,2.85750608840465
0.8255278640450003,0.2650059151611089,0.9288327305119668,0.30296675152759045,2.8581131042245187
0.8344721359549996,0.26552448978414867,0.9287543268752622,0.3032712440494318,2.8553980491212734
0.84,0.2641850512849574,0.9362913438372233,0.3021308289192477,2.859083315366707
0.84,0.25764839531317046,0.9150326391861332,0.29487502293736045,2.8612154034468293
0.8455278640450004,0.2602812775518523,0.9081498894296964,0.2946553570597332,2.830162813007488
0.8544721359549996,0.17338670421545438,0.47548014191972776,0.17272174678323926,2.490412219967732
0.86,0.11869847559917729,-0.05212639582114679,0.09327811556840529,1.9646022220914652
0.86,0.11440545673792436,-0.10322103959004228,0.08855227172440787,1.9350534985245513
0.8655278640450004,0.12755945248122563,0.025737971704889045,0.10357803083626468,2.029995206578467
0.8744721359549996,0.12506656661806298,0.001613334113039996,0.10006079610561687,2.00015077593018
0.88,0.1234727597973505,-0.012598237032805699,0.09836117492567084,1.9915561757732232
0.88,0.12508211034090963,-0.004642734971843645,0.0999146089627239,1.996980397324765
0.8855278640450004,0.1253821798557307,0.00402336060802641,0.10045874049108816,2.003050605091562
0.8944721359549996,0.1248039448107273,-0.0021467653836932162,0.09976642172096065,1.9984629066064867
0.9,0.12522379874789683,0.0022535355646845627,0.10024428023171235,2.0013024926980183
0.9,0.12520540980949293,0.0022588349179262323,0.10024863963210337,2.001683469281346
0.9055278640450004,0.12498805947413374,-7.646117950303864e-05,0.09999020117198605,1.9999950713827792
0.9144721359549997,0.12500795589331698,6.726402232306282e-05,0.10000722405862347,2.000017185785572
0.92,0.12500448343822473,2.661795281844594e-05,0.10000758892482733,2.000080040614094
0.92,0.12498989915501604,-4.706965187665557e-05,0.09999126329820957,1.999986878423623
0.9255278640450004,0.12499703746346318,-3.3772028502394084e-05,0.09999615848999291,1.9999705696869408
0.9344721359549996,0.12500136903155612,1.6611275434124633e-05,0.10000185255210765,2.0000151463713687
0.94,0.12499787819969096,-2.186283859010299e-05,0.09999736288120092,1.9999812061099485
0.94,0.12499867046052027,-1.8177481133284485e-05,0.099998141374733,1.9999840999572183
0.9455278640450003,0.12500021949484388,2.038946459195397e-06,0.10000024254363613,2.00000133895287
0.9544721359549996,0.12499988107585594,-1.2665144750460608e-06,0.09999986059975303,1.9999991147805238
0.96,0.12500004509847776,7.315858268435684e-07,0.10000005282767555,2.0000003349777464
0.96,0.12500013229390783,1.1282083955301589e-06,0.10000014748232688,2.0000008329431314
0.9655278640450004,0.12500001711778294,2.0821828621506394e-07,0.1000000234038684,2.0000001941928147
0.9744721359549996,0.12499999292944246,-8.593090135630239e-08,0.0999999903484468,1.9999999200978527
0.98,0.12500001546909362,1.4464798690948023e-07,0.10000001861422854,2.0000001247790578
0.98,0.12500000670348851,1.084094974772769e-07,0.10000001016904174,2.0000000961250137
0.9855278640450004,0.12499999770297554,-2.1984075603138804e-08,0.09999999742155764,1.9999999851835444
0.9944721359549996,0.12500000111185217,1.4087814595034169e-08,0.1000000013674381,2.0000000095591277
1.0,0.12499999883727592,-4.439098185917856e-09,0.09999999873115065,1.9999999932265986


==> figs/data/sod_Ne50_Nv16_Kncell1.csv <==
x,r,u,p,e
0.0,0.9999988561590789,1.700185096575576e-06,0.9999979734675013,2.4999977932685327
0.005527864045000421,0.9999984986929499,2.430210651134288e-06,0.9999973133624059,2.4999970366691917
0.014472135954999578,0.9999975612821941,4.150375794068195e-06,0.999995634712439,2.499995183563867
0.02,0.9999966803683175,5.699662846150622e-06,0.9999940756525114,2.499993488188869
0.02,0.9999966759485187,5.703885626806086e-06,0.9999940698363321,2.499993484697877
0.02552786404500042,0.9999954595445646,7.807762775241224e-06,0.9999919306844642,2.499991177809693
0.03447213595499958,0.9999924671221228,1.290160823276644e-05,0.9999867118867645,2.49998561180322
0.04,0.9999897356347003,1.7515352417843772e-05,0.9999819733238681,2.49998059402373
0.04,0.9999897233067767,1.7526645074932586e-05,0.9999819572655114,2.499980584697312
0.04552786404500042,0.9999860098717853,2.376297730834366e-05,0.9999755453866962,2.499973838421274
0.05447213595499958,0.9999770275795122,3.8703451547313136e-05,0.999960149177042,2.4999578030244582
0.06,0.9999689371517504,5.20859676542525e-05,0.9999463520775582,2.499943535560574
0.06,0.9999689044611603,5.211599616388208e-05,0.9999463098009785,2.499943511593009
0.06552786404500043,0.9999580262669205,7.001571128997801e-05,0.9999278454058934,2.499924544680291
0.07447213595499957,0.9999321298354851,0.00011223646934147729,0.9998842034585479,2.499880175925178
0.08,0.9999091420219901,0.00014949689019110165,0.999845664541429,2.4998412918786985
0.08,0.9999090607694618,0.0001495713484355013,0.9998455603456218,2.499841234502388
0.08552786404500043,0.9998785321434217,0.00019878856232079153,0.9997946222997377,2.499790199906823
0.09447213595499958,0.9998070338549097,0.00031300253543031136,0.999676183556001,2.4996728111163513
0.1,0.9997444679925536,0.00041232312019714404,0.9995731201740017,2.4995715209635128
0.1,0.999744275659683,0.00041249924911879074,0.9995728764598603,2.4995713923950467
0.10552786404500042,0.9996621678822967,0.0005420809333864082,0.9994383225638083,2.499440197584544
0.11447213595499958,0.9994729951723602,0.0008377573408461794,0.9991307279457144,2.4991438807544104
0.12,0.9993100017493676,0.0010906415282778549,0.9988674179757344,2.4988927765836975
0.12,0.9993096104337056,0.001090999340270928,0.9988669327949328,2.498892541325154
0.1255278640450004,0.9990988921996906,0.0014156060590506793,0.9985285647590446,2.4985728954233197
0.1344721359549996,0.9986249745594096,0.0021377261298839373,0.9977740662326666,2.497869800104093
0.14,0.9982267571768174,0.0027388860593239362,0.9971448182621518,2.4972903478420942
0.14,0.9982261865381862,0.0027393916429912725,0.9971441426542063,2.497290083403511
0.14552786404500043,0.9977240185200451,0.003491031616694507,0.996355849686799,2.4965717753410526
0.1544721359549996,0.9966362432034951,0.005099967246716348,0.994663411589911,2.4950512746575355
0.16,0.995755962205081,0.006388184657779857,0.9933047472505301,2.4938458441435727
0.16,0.9957554862720143,0.006388556224832807,0.9933042564958707,2.4938458039901934
0.16552786404500042,0.9946822603230103,0.007945023996417704,0.9916588268589187,2.4924010068725124
0.17447213595499958,0.9924637688754117,0.011125165900448724,0.9882870702934348,2.4894789645905426
0.18,0.9907475281540559,0.013559317882677249,0.9856997052521694,2.487262590219904
0.18,0.990747561593659,0.013559163067818585,0.985699914287076,2.487263033737718
0.1855278640450004,0.988731168350546,0.016395411637273337,0.9826796865832645,2.4846988697206327
0.1944721359549996,0.9847605024346124,0.02192438233249131,0.9767818527169352,2.4797446950351087
0.2,0.9818259700825374,0.02597349867439712,0.9724576663524889,2.4761457121335346
0.2,0.9818266803456834,0.025972701068617574,0.9724587189257828,2.4761466010054796
0.20552786404500042,0.978498283655099,0.030535343979992472,0.9675845487055055,2.472116111157533
0.2144721359549996,0.9722304388678148,0.0390634107438053,0.9584793338603207,2.464640314534105
0.22,0.96778670093606,0.04507077134479175,0.9520742767947947,2.4594114484987557
0.22,0.9677878123113732,0.04506965051723753,0.9520757385156603,2.4594124001257374
0.22552786404500041,0.9628996948393688,0.051650528959974004,0.9450724385214228,2.453714658926858
0.23447213595499958,0.9540381288331947,0.06353102027041511,0.9324755230198827,2.4434964778617303
0.24,0.9479719165234455,0.07163857471941262,0.9239188671938358,2.4365670836067044
0.24,0.9479729611684464,0.07163761124971126,0.9239201059011583,2.4365676652906822
0.2455278640450004,0.9414652702371109,0.08032269892179653,0.9147951012737888,2.429179095059436
0.25447213595499957,0.9300237274479419,0.09558226472570307,0.8988767721478576,2.4162737616771515
0.26,0.9224079884460776,0.10574312708497163,0.888363741537658,2.4077299651161637
0.26,0.9224086603249089,0.10574261960891654,0.8883643921429939,2.407729974667836
0.26552786404500045,0.9143977705666874,0.11644364530132284,0.8773720868812981,2.39877030304207
0.2744721359549996,0.9006444652106004,0.13486527687414457,0.8586497709954573,2.3834315430858637
0.28,0.8916859029673897,0.1469084724422497,0.8465522595813454,2.373459804523525
0.28,0.8916861618637622,0.14690844860140453,0.8465523248798842,2.3734592984780063
0.2855278640450004,0.882403184384261,0.15943296125394818,0.8340942677319566,2.3631325297006547
0.2944721359549996,0.8667506372110311,0.18067222622488482,0.813260987954183,2.3457178830898724
0.3,0.8567201932280369,0.1943716381200901,0.8000226218356964,2.3345504989829013
0.3,0.8567201545952701,0.19437196665468737,0.8000222980880795,2.3345496595268744
0.30552786404500043,0.8464432852205244,0.20848782970863472,0.7865469287061179,2.323094005350868
0.31447213595499957,0.8293479672696243,0.23216378649567915,0.7643256879575492,2.303995783801879
0.32,0.8185269820654486,0.2472842850712886,0.7503851431983743,2.291876626060857
0.32,0.8185267878627172,0.24728480946269948,0.7503846371088343,2.2918756240959106
0.32552786404500045,0.8075344181724221,0.2627585600895106,0.7363212824815217,2.2795352925883123
0.3344721359549996,0.7894362490195606,0.2884994113248257,0.7133812582480269,2.259147775181372
0.34,0.778088636310761,0.3048149975374262,0.6991343755015652,2.2463198370832456
0.34,0.7780884252454744,0.3048154992621192,0.6991338754884505,2.2463188398795584
0.3455278640450004,0.7666391693390457,0.3214220054184157,0.6848655154999569,2.2333372168109102
0.3544721359549996,0.747946502383549,0.3488621033841459,0.6617996432629697,2.21205541156337
0.36,0.7363194973333897,0.36614408924420133,0.6475969144714709,2.1987632977829903
0.36,0.73631916163005,0.3661446952771738,0.6475963387823933,2.1987623456272565
0.36552786404500043,0.7246561816278498,0.3836530704165418,0.633460780601456,2.1853838988113834
0.37447213595499956,0.7057539031674127,0.4124128140255008,0.6107884673230775,2.163602867025844
0.38,0.6940802078935469,0.43042187563134315,0.5969339641769453,2.1500899946008074
0.38,0.694079792022261,0.4304225122372127,0.5969333905952485,2.150089216889718
0.38552786404500045,0.6824322462215993,0.4485884051716785,0.5832222544395306,2.1365573566776725
0.3944721359549996,0.6636841807127727,0.47825897662626654,0.5613897036660062,2.1146718574152774
0.4,0.6521847902424649,0.4967320494063789,0.5481439777075797,2.1011835368921843
0.4,0.6521843096599661,0.4967326985265327,0.5481434338874683,2.1011830006047596
0.4055278640450004,0.6407706804296771,0.5152832180419692,0.5351063751447038,2.087745239786414
0.4144721359549996,0.6225258703339318,0.5453979402037192,0.5144960542583475,2.0661633466829445
0.42,0.6114143114749546,0.5640280336964332,0.502083313373029,2.0529586237596433
0.42,0.6114137941522173,0.5640286700457218,0.5020828225525055,2.052958353878369
0.4255278640450004,0.6004465090403558,0.5826400132022672,0.4899357806181863,2.0398810436970085
0.43447213595499956,0.5830474134038834,0.6126336569651315,0.4708816947880636,2.0190540424449095
0.44,0.5725351978803812,0.631042101717002,0.45950021341465247,2.006427793067559
0.44,0.5725346787468715,0.6310426919692522,0.45949979448051603,2.0064277830569184
0.44552786404500044,0.5622257638624037,0.64931059685822,0.44843594943553544,1.9940208109410096
0.4544721359549996,0.5460177337530105,0.6784683471183811,0.4312421849234016,1.9744879985824453
0.46,0.5363202632229032,0.6961719322643352,0.4210759610977795,1.9628009138020102
0.46,0.536319798289338,0.6961724272507853,0.4210756412933942,1.9628011246110533
0.4655278640450004,0.5268865662030859,0.7135791674421001,0.4112768999865176,1.9514489757743843
0.4744721359549996,0.5122258517166538,0.74098574362795,0.39623495806052234,1.9338879360178522
0.48,0.5035657864870667,0.7573695552551719,0.3874627960689712,1.9235957171155165
0.48,0.5035654864885292,0.7573698816992255,0.3874626306186461,1.9235960417010842
0.4855278640450004,0.4952316844164719,0.7732634868957731,0.3791065251018547,1.9137836745469619
0.49447213595499956,0.482480088347242,0.7977916383423812,0.3664995121495053,1.8990395717933488
0.5,0.47507724435744036,0.8121228285018535,0.3592912844783415,1.8906992954603437
0.5,0.4750773083548818,0.8121228766079921,0.3592913695714546,1.8906994885507387
0.5055278640450004,0.46805565969224805,0.8257536106053749,0.35254070726897574,1.8830063261107417
0.5144721359549996,0.45753173046325485,0.8461869468664643,0.34260860139501736,1.8720483115352637
0.52,0.4515567755843798,0.8577402766163377,0.337090185698307,1.8662669011115136
0.52,0.4515573991198135,0.8577399517001325,0.33709058847905243,1.8662665540201397
0.5255278640450004,0.4459889382781096,0.8684299265764114,0.332046786353797,1.861294966394096
0.5344721359549996,0.4378355825945453,0.8838380673620322,0.3248848294452109,1.855061822065684
0.54,0.4333073904872823,0.892186925834063,0.32106081277252924,1.8523848186126919
0.54,0.4333084641259962,0.8921863167159039,0.321061404192601,1.8523836410638619
0.5455278640450004,0.4291468166716334,0.8996549120716721,0.3176797200639832,1.850647072998444
0.5544721359549997,0.4231252204816579,0.909953882815697,0.31309630756782253,1.8499033643717477
0.56,0.4197835584001118,0.9152989010528289,0.31077042458814397,1.8507777303889597
0.56,0.419784516161677,0.9152983019859389,0.3107709066143911,1.8507763784139908
0.5655278640450004,0.41667956765570424,0.9199420068063753,0.3087969289442374,1.852724208926123
0.5744721359549996,0.41203021462501344,0.9261668492379121,0.3062665943948049,1.8582775214284748
0.58,0.40929694378222614,0.929351639613818,0.3050582687501863,1.8633065393257502
0.58,0.40929703186684263,0.9293514119183162,0.30505846242182905,1.8633073212773403
0.5855278640450003,0.40660121949069505,0.932127004824361,0.30408311503666496,1.8696643078048116
0.5944721359549996,0.4021650135398917,0.935959620627533,0.3029175596195039,1.8830427151854723
0.6,0.3992876037272398,0.9380324624063846,0.30240796225881805,1.8934219309335119
0.6,0.39928638121769233,0.9380328291654612,0.3024078975766636,1.8934273231059051
0.6055278640450004,0.39624563162738513,0.9399455688297683,0.302031702620612,1.9055838002564507
0.6144721359549996,0.3908590750690285,0.942824695736293,0.3016523130698775,1.9294186339194224
0.62,0.38719186279825235,0.9445147503764919,0.301535205881481,1.946936614978638
0.62,0.387189955331794,0.9445152136977512,0.3015350379361101,1.9469451220507272
0.6255278640450004,0.3832404543937786,0.9461537197135713,0.30149283449984,1.9667341419941602
0.6344721359549996,0.37622134528412887,0.9487068414105121,0.3015560962720169,2.0038476022956417
0.64,0.37150770171850384,0.9502076508672976,0.3016639222867584,2.0299977691669304
0.64,0.37150647603534426,0.9502073194788605,0.30166377610506373,2.0300034828757885
0.6455278640450004,0.3665283824404513,0.9516293777408427,0.3018144818574496,2.0586023914975025
0.6544721359549996,0.3579858380188523,0.9537003661255008,0.302129897947223,2.1099291219120255
0.66,0.3524693950016722,0.954797814263785,0.3023566877670633,2.1445598685641127
0.66,0.3524694545490057,0.9547966066165491,0.3023565886114683,2.144558802963096
0.6655278640450004,0.34682725729177055,0.9557239660406796,0.3025971636984102,2.1811806694582296
0.6744721359549997,0.3375629469840846,0.9567926766541222,0.3029936550174614,2.2439789210021543
0.68,0.33183583412787165,0.9571569691826617,0.30322898065368853,2.284480377553502
0.68,0.33183683613619286,0.9571556650595704,0.30322901407473035,2.284473731167377
0.6855278640450004,0.32616986675263776,0.957274360261992,0.30344635673192943,2.3258307071178543
0.6944721359549996,0.31725824297376565,0.956913313079545,0.3037402429597733,2.393477944912608
0.7,0.3119776412319353,0.9563458146624773,0.30387457528246137,2.4350669336632866
0.7,0.31197919378523964,0.9563452822466776,0.3038749472377294,2.4350577962493154
0.7055278640450003,0.3069171176099241,0.9555168516384673,0.30396535121167245,2.4759563231497315
0.7144721359549996,0.29927487774883776,0.95364487546698,0.30400562543838405,2.539518416356322
0.72,0.29492210048252776,0.9521814742302738,0.3039555278423879,2.576574689935753
0.72,0.29492378450625156,0.952182025395661,0.3039564195329855,2.5765675362692098
0.7255278640450004,0.2908685077729102,0.9505004208085295,0.30384199528533407,2.61150646396681
0.7344721359549996,0.28495241720050035,0.9473620116056551,0.30350664455307474,2.6627835581713915
0.74,0.2816811850431197,0.9451812170044579,0.3031909374782315,2.690905122326676
0.74,0.2816829407641298,0.9451829359054877,0.30319258715541525,2.6909029912579694
0.7455278640450004,0.2786859518027694,0.9428163400915944,0.3027795693322586,2.7161359172720405
0.7544721359549996,0.27436110391725416,0.9385788759762121,0.30187166936378046,2.7506784403267983
0.76,0.27195454632562266,0.9356610981803111,0.3011245889955067,2.76815182044206
0.76,0.27195694331434234,0.9356650430122345,0.30112756629081977,2.7681547915358844
0.7655278640450004,0.26969987892067815,0.9324515147190524,0.3002005676380577,2.782728053488951
0.7744721359549996,0.2662410926736707,0.9264326797728356,0.29823212984981784,2.800395375248838
0.78,0.2641183154140832,0.9220019278374213,0.29663631351845976,2.8077976441485615
0.78,0.2641225434451837,0.9220099606039779,0.2966416215248355,2.807802939267099
0.7855278640450004,0.26191754091041675,0.9168112931308372,0.29466849556219965,2.8126074960266285
0.7944721359549997,0.25796490081853485,0.9061909891421055,0.29046620108552146,2.814977930755875
0.8,0.2551047004259679,0.8977082837764454,0.2870462655397102,2.813024074629036
0.8,0.25510883359891484,0.8977198165046171,0.2870502246024992,2.813017296902026
0.8055278640450004,0.25177511295534144,0.887175762018385,0.28282321051275655,2.808291963341531
0.8144721359549996,0.24500029626062383,0.8641298633968061,0.2738018975335407,2.79389353515596
0.82,0.23966741046429876,0.8447146152961987,0.26651085002385844,2.7800071931719557
0.82,0.23963766861790028,0.8446633624150457,0.26647036258876855,2.7799298428918195
0.8255278640450003,0.2332315579268253,0.8198600074272592,0.2576125681455888,2.761339100457548
0.8344721359549996,0.21992421946671678,0.7635033033431452,0.23906114225675879,2.717539964862058
0.84,0.2097317879892802,0.7151046453589593,0.22477564745032078,2.6793225958409503
0.84,0.2096649928977809,0.7147866754227907,0.22470995216670828,2.6793928383202053
0.8455278640450004,0.19805026133207607,0.6534380757266524,0.20831175514566896,2.629531434906658
0.8544721359549996,0.17690261308058036,0.520596184647571,0.17827555403642387,2.519402496830532
0.86,0.1639335216132931,0.42178354038570903,0.15953748132973955,2.4329600157385225
0.86,0.16405724277286335,0.4227328999042193,0.15969159942418387,2.4334737791076426
0.8655278640450004,0.15241348466235555,0.3199346666901303,0.14263792752149665,2.339653998422206
0.8744721359549996,0.13924802524086694,0.18221819085792204,0.12274818179165575,2.203768807121856
0.88,0.13429366276562726,0.1235563389079293,0.11506561300757201,2.142052175767733
0.88,0.13426454327640486,0.12313682680435445,0.11501607634787729,2.1415943766906964
0.8855278640450004,0.13112888377956514,0.08342569792969737,0.11003735363450166,2.0978855013263233
0.8944721359549996,0.12816025215763738,0.04411937517758237,0.10524096680989252,2.0529174419937535
0.9,0.12712277273938433,0.029889848932436743,0.1035400672748725,2.0362218555274327
0.9,0.12711520038850282,0.029828751303989945,0.10353024061149244,2.036149891890829
0.9055278640450004,0.12643249000833623,0.02032732506562008,0.10240206032954886,2.024836739409251
0.9144721359549997,0.12576325922621773,0.010927631085931772,0.10129034746454899,2.0135122946033097
0.92,0.12552150115875954,0.00748495049160511,0.10088521440066416,2.0093213805869126
0.92,0.12551980131131915,0.007472941034789224,0.10088320865234554,2.009308642907486
0.9255278640450004,0.12535730240804438,0.005151485146966055,0.10060993197458971,2.006463326067342
0.9344721359549996,0.12519511984174683,0.002830255546754407,0.1003362881987532,2.0035982298188526
0.94,0.12513545968836404,0.0019684003385871873,0.10023473678036036,2.0025246446927167
0.94,0.12513505625113155,0.0019656220029685783,0.10023427181637065,2.0025218116179233
0.9455278640450003,0.12509442802344778,0.0013779828835033324,0.10016483663516529,2.001784536246298
0.9544721359549996,0.1250532363824084,0.0007816979782629612,0.10009410406363894,2.001029860545846
0.96,0.12503777368905405,0.0005558943674101512,0.10006726046098155,2.0007406063912825
0.96,0.12503767583922754,0.0005552233181639729,0.10006714815764568,2.0007399267063963
0.9655278640450004,0.12502696534163155,0.00039857067166861694,0.10004844368958384,2.00053731241507
0.9744721359549996,0.12501586286429558,0.00023584570851762775,0.10002891245937715,2.0003244021912305
0.98,0.12501157646314426,0.0001723246879770864,0.10002126652571555,2.000240084869334
0.98,0.12501155223132462,0.0001721562471732771,0.10002123868562222,2.000239915838745
0.9855278640450004,0.12500851954975245,0.0001268987357818642,0.10001577854715049,2.000179245930214
0.9944721359549996,0.12500531383989644,7.804312189293854e-05,0.10000991602115594,2.0001132941685595
1.0,0.12500407475871742,5.7831412774342765e-05,0.10000755942779727,2.0000859896133716


==> figs/data/sod_exact.csv <==
x,r,p,u,e
0.005,1,1,0,2.5
0.015,1,1,0,2.5
0.025,1,1,0,2.5
0.035,1,1,0,2.5
0.045,1,1,0,2.5
0.055,1,1,0,2.5
0.065,1,1,0,2.5
0.075,1,1,0,2.5
0.085,1,1,0,2.5
0.095,1,1,0,2.5
0.105,1,1,0,2.5
0.115,1,1,0,2.5
0.125,1,1,0,2.5
0.135,1,1,0,2.5
0.145,1,1,0,2.5
0.155,1,1,0,2.5
0.165,1,1,0,2.5
0.175,1,1,0,2.5
0.185,1,1,0,2.5
0.195,1,1,0,2.5
0.205,1,1,0,2.5
0.215,1,1,0,2.5
0.225,1,1,0,2.5
0.235,1,1,0,2.5
0.245,1,1,0,2.5
0.255,1,1,0,2.5
0.265,0.994226919,0.991927029,0.006846631,2.494216889
0.275,0.959665729,0.943991275,0.048513297,2.45916689
0.285,0.926072421,0.898054992,0.090179964,2.424364907
0.295,0.893426522,0.854048191,0.131846631,2.38981094
0.305,0.86170785,0.811902856,0.173513297,2.355504989
0.315,0.830896512,0.771552903,0.215179964,2.321447054
0.325,0.8009729,0.732934139,0.256846631,2.287637134
0.335,0.771917692,0.69598422,0.298513297,2.25407523
0.345,0.743711849,0.660642609,0.340179964,2.220761342
0.355,0.71633661,0.626850543,0.381846631,2.187695471
0.365,0.689773495,0.594550985,0.423513297,2.154877614
0.375,0.664004298,0.563688594,0.465179964,2.122307774
0.385,0.639011089,0.534209679,0.506846631,2.08998595
0.395,0.614776208,0.506062169,0.548513297,2.057912141
0.405,0.591282267,0.479195572,0.590179964,2.026086349
0.415,0.568512144,0.453560938,0.631846631,1.994508572
0.425,0.546448985,0.429110827,0.673513297,1.963178811
0.435,0.525076197,0.405799272,0.715179964,1.932097066
0.445,0.504377451,0.383581742,0.756846631,1.901263337
0.455,0.484336676,0.362415113,0.798513297,1.870677624
0.465,0.46493806,0.34225763,0.840179964,1.840339927
0.475,0.446166045,0.323068877,0.881846631,1.810250245
0.485,0.428005327,0.304809743,0.923513297,1.78040858
0.495,0.426319428,0.303130178,0.92745262,1.777600069
0.505,0.426319428,0.303130178,0.92745262,1.777600069
0.515,0.426319428,0.303130178,0.92745262,1.777600069
0.525,0.426319428,0.303130178,0.92745262,1.777600069
0.535,0.426319428,0.303130178,0.92745262,1.777600069
0.545,0.426319428,0.303130178,0.92745262,1.777600069
0.555,0.426319428,0.303130178,0.92745262,1.777600069
0.565,0.426319428,0.303130178,0.92745262,1.777600069
0.575,0.426319428,0.303130178,0.92745262,1.777600069
0.585,0.426319428,0.303130178,0.92745262,1.777600069
0.595,0.426319428,0.303130178,0.92745262,1.777600069
0.605,0.426319428,0.303130178,0.92745262,1.777600069
0.615,0.426319428,0.303130178,0.92745262,1.777600069
0.625,0.426319428,0.303130178,0.92745262,1.777600069
0.635,0.426319428,0.303130178,0.92745262,1.777600069
0.645,0.426319428,0.303130178,0.92745262,1.777600069
0.655,0.426319428,0.303130178,0.92745262,1.777600069
0.665,0.426319428,0.303130178,0.92745262,1.777600069
0.675,0.426319428,0.303130178,0.92745262,1.777600069
0.685,0.426319428,0.303130178,0.92745262,1.777600069
0.695,0.265573712,0.303130178,0.92745262,2.853540888
0.705,0.265573712,0.303130178,0.92745262,2.853540888
0.715,0.265573712,0.303130178,0.92745262,2.853540888
0.725,0.265573712,0.303130178,0.92745262,2.853540888
0.735,0.265573712,0.303130178,0.92745262,2.853540888
0.745,0.265573712,0.303130178,0.92745262,2.853540888
0.755,0.265573712,0.303130178,0.92745262,2.853540888
0.765,0.265573712,0.303130178,0.92745262,2.853540888
0.775,0.265573712,0.303130178,0.92745262,2.853540888
0.785,0.265573712,0.303130178,0.92745262,2.853540888
0.795,0.265573712,0.303130178,0.92745262,2.853540888
0.805,0.265573712,0.303130178,0.92745262,2.853540888
0.815,0.265573712,0.303130178,0.92745262,2.853540888
0.825,0.265573712,0.303130178,0.92745262,2.853540888
0.835,0.265573712,0.303130178,0.92745262,2.853540888
0.845,0.265573712,0.303130178,0.92745262,2.853540888
0.855,0.125,0.1,0,2
0.865,0.125,0.1,0,2
0.875,0.125,0.1,0,2
0.885,0.125,0.1,0,2
0.895,0.125,0.1,0,2
0.905,0.125,0.1,0,2
0.915,0.125,0.1,0,2
0.925,0.125,0.1,0,2
0.935,0.125,0.1,0,2
0.945,0.125,0.1,0,2
0.955,0.125,0.1,0,2
0.965,0.125,0.1,0,2
0.975,0.125,0.1,0,2
0.985,0.125,0.1,0,2
0.995,0.125,0.1,0,2


==> figs/data/tgvBGK_128_post.csv <==
t,masserror,enst
0.0,0.0,0.00046875035964380165
0.0999999999999966,3.752553823233029e-14,0.0004698526458433281
0.20000000000001855,7.482903185973555e-14,0.00046758763531402745
0.3000000000000145,1.1235457009206584e-13,0.00046710704996231773
0.3999999999999757,1.5076828674409626e-13,0.0004712925093072479
0.49999999999993694,1.8895995879120164e-13,0.0004763083379505725
0.600000000000037,2.26929586233382e-13,0.00047868892589362534
0.700000000000137,2.6489921367556235e-13,0.00048379870943164306
0.800000000000237,3.028688411177427e-13,0.0004903446351819409
0.900000000000337,3.4083846855992306e-13,0.0004923725510126363
1.0,3.7903014060702844e-13,0.0005002262444470541
1.1000000000001,4.1722181265413383e-13,0.0005117856619157582
1.2000000000002,4.549693954913892e-13,0.0005226644995833562
1.3000000000003,4.927169783286445e-13,0.00053318403228756
1.4000000000004,5.302425165609748e-13,0.00054681823291801
1.5000000000005,5.677680547933051e-13,0.0005601947947841286
1.6000000000006,6.048495038157853e-13,0.0005770112434191732
1.7000000000007,6.423750420481156e-13,0.0005975335557480976
1.8000000000008,6.796785356755208e-13,0.0006143163797683435
1.9000000000009,7.169820293029261e-13,0.000634190554329052
2.0,7.542855229303314e-13,0.0006601387891959136
2.099999999999545,7.915890165577366e-13,0.0006878880340129989
2.19999999999909,8.288925101851419e-13,0.000712803575646328
2.2999999999986347,8.661960038125471e-13,0.0007407275969379698
2.3999999999981796,9.039435866498025e-13,0.0007683434968108581
2.4999999999977245,9.410250356722827e-13,0.0007975256839517097
2.5999999999972694,9.78994663114463e-13,0.0008337746544159007
2.6999999999968143,1.0160761121369433e-12,0.0008711631450746395
2.799999999996359,1.0531575611594235e-12,0.0009081286860045515
2.899999999995904,1.0900169655769787e-12,0.000946050556058332
2.999999999995449,1.127320459204384e-12,0.0009847594484227232
3.099959999999545,1.1648459974367142e-12,0.0010196588365763463
3.19995999999909,1.2021494910641195e-12,0.0010624278486200752
3.299959999998635,1.2390088954816747e-12,0.0011126614497648573
3.3999599999981798,1.27631238910908e-12,0.0011663512775436104
3.4999599999977247,1.3136158827364852e-12,0.0012197717407469828
3.5999599999972696,1.3506973317589654e-12,0.0012700042264731637
3.6999599999968145,1.3882228699912957e-12,0.0013196465007130416
3.7999599999963594,1.425082274408851e-12,0.0013831249772250913
3.8999599999959043,1.4619416788264061e-12,0.0014763577001721542
3.999959999995449,1.4988010832439613e-12,0.0015879491215707805
4.099920000000655,1.5358825322664416e-12,0.001716364852452132
4.19992000000131,1.5729639812889218e-12,0.0018676546239503333
4.299920000001965,1.609823385706477e-12,0.0020490349878949494
4.39992000000262,1.6462387009141821e-12,0.0022641662414315173
4.499920000003275,1.6828760607268123e-12,0.002514877415265186
4.59992000000393,1.7197354651443675e-12,0.00277222379776102
4.699920000004585,1.7565948695619227e-12,0.002985233265473861
4.79992000000524,1.7932322293745528e-12,0.003143369176834297
4.899920000005896,1.829869589187183e-12,0.0032504464821801415
4.999920000006551,1.8667289936047382e-12,0.003346569289823517
5.099920000000655,1.9035883980222934e-12,0.00349625344841381
5.19992000000131,1.9397816686250735e-12,0.0037022687932660395
5.299920000001965,1.9766410730426287e-12,0.003905051051631569
5.39992000000262,2.013278432855259e-12,0.004042287492217865
5.499920000003275,2.049249658853114e-12,0.004127624044552707
5.59992000000393,2.085664974060819e-12,0.004218408491347743
5.699920000004585,2.1223023338734492e-12,0.004361572541810099
5.79992000000524,2.1589396936860794e-12,0.004552983661246526
5.899920000005896,2.1955770534987096e-12,0.0047260164083745525
5.999920000006551,2.2317703241014897e-12,0.004895413468325606
6.099920000000655,2.26840768391412e-12,0.0050475384433772965
6.19992000000131,2.305267088331675e-12,0.005148161419742497
6.299920000001965,2.3419044481443052e-12,0.005273280530284493
6.39992000000262,2.3785418079569354e-12,0.0054719903131806
6.499920000003275,2.4154012123744906e-12,0.005712917386000103
6.59992000000393,2.452704706001896e-12,0.00595026804881847
6.699920000004585,2.489786155024376e-12,0.006136501573314753
6.79992000000524,2.5270896486517813e-12,0.006252622066199114
6.899920000005896,2.5646151868841116e-12,0.006392807254214694
6.999920000006551,2.602140725116442e-12,0.006537138703548753
7.099920000000655,2.6398883079536972e-12,0.006675013771374556
7.19992000000131,2.6776358907909525e-12,0.0069217021140781715
7.299920000001965,2.715605518233133e-12,0.007188230482049744
7.39992000000262,2.7533531010703882e-12,0.007453926083289994
7.499920000003275,2.7913227285125686e-12,0.007824133814565362
7.59992000000393,2.828626222139974e-12,0.008381994038770834
7.699920000004585,2.8668178941870792e-12,0.009038928423659387
7.79992000000524,2.9043434324194095e-12,0.009559467827102684
7.899920000005896,2.9416469260468148e-12,0.00977847590716171
7.999920000006551,2.97939450888407e-12,0.010037379939733077
8.099920000000655,3.0175861809311755e-12,0.010409597916724665
8.19992000000131,3.0551117191635058e-12,0.010608611751814682
8.299920000001965,3.092193168185986e-12,0.010642498607370689
8.39992000000262,3.1292746172084662e-12,0.01070416128160363
8.499920000003275,3.1663560662309465e-12,0.01115019383270813
8.59992000000393,3.2034375152534267e-12,0.011798404336597327
8.699920000004585,3.240074875066057e-12,0.01219746372125201
8.79992000000524,3.276934279483612e-12,0.012311751638641249
8.899920000005896,3.3135716392962422e-12,0.012336992896702587
8.99992000000655,3.3502089991088724e-12,0.012359539058354407
9.100000000000655,3.3866243143165775e-12,0.012186100060609379
9.20000000000131,3.4228175849193576e-12,0.011896924825809235
9.300000000001965,3.4590108555221377e-12,0.011479651395467435
9.40000000000262,3.4945379923101427e-12,0.011229648295763723
9.500000000003276,3.530731262912923e-12,0.011147121470391869
9.60000000000393,3.566480444305853e-12,0.01105023654497494
9.700000000004586,3.602229625698783e-12,0.01089811628008185
9.800000000005241,3.637756762486788e-12,0.010749489715905811
9.900000000005896,3.673727988484643e-12,0.010751933012121077
10.0,3.709033080667723e-12,0.010783376674218234
10.100000000000655,3.744560217455728e-12,0.010715087110621715
10.20000000000131,3.780087354243733e-12,0.010548828277031274
10.300000000001965,3.815836535636663e-12,0.0106850873114032
10.40000000000262,3.851363672424668e-12,0.010914965543195829
10.500000000003276,3.887334898422523e-12,0.011103047749930749
10.60000000000393,3.922862035210528e-12,0.011399055597171694
10.700000000004586,3.958833261208383e-12,0.011660025862551982
10.800000000005241,3.995026531811163e-12,0.011676951025105709
10.900000000005896,4.031219802413943e-12,0.011497085890959297
11.0,4.0678571622265736e-12,0.011235149026847661
11.100000000000655,4.104272477434279e-12,0.011169290437527783
11.20000000000131,4.140243703432134e-12,0.01118034442444268
11.300000000001965,4.176881063244764e-12,0.011215081928791261
11.40000000000262,4.213740467662319e-12,0.011147275884890543
11.500000000003276,4.250377827474949e-12,0.010986342163335465
11.60000000000393,4.2872372318925045e-12,0.010893652918866644
11.700000000004586,4.32454072551991e-12,0.01079024019546845
11.800000000005241,4.362288308357165e-12,0.010697868913427824
11.900000000005896,4.4002579357993454e-12,0.010640331831970877
12.0,4.438005518636601e-12,0.010400324200980927
12.100000000000655,4.475753101473856e-12,0.010061332683830674
12.20000000000131,4.513278639706186e-12,0.009605362796924859
12.300000000001965,4.551470311753292e-12,0.009128371417140258
12.40000000000262,4.589439939195472e-12,0.008772639278496908
12.500000000003276,4.6276316112425775e-12,0.008483247475820108
12.60000000000393,4.665823283289683e-12,0.008270190203512067
12.700000000004586,4.703570866126938e-12,0.008048203273271003
12.800000000005241,4.7417625381740436e-12,0.00780933577465995
12.900000000005896,4.779510121011299e-12,0.007567584763071131
13.0,4.817257703848554e-12,0.007320784459040686
13.100000000000655,4.8552273312907346e-12,0.0070143349001228405
13.20000000000131,4.893196958732915e-12,0.006733604541829817
13.300000000001965,4.931166586175095e-12,0.006510874802864638
13.40000000000262,4.968914169012351e-12,0.006271120485653869
13.500000000003276,5.006439707244681e-12,0.0060022215134886755
13.60000000000393,5.044187290081936e-12,0.005790652636872849
13.700000000004586,5.0821569175241166e-12,0.005676840809890877
13.800000000005241,5.119904500361372e-12,0.005571731160631088
13.900000000005896,5.157207993988777e-12,0.005436373531146188
14.0,5.1947335322211075e-12,0.005279628183675959
14.100000000000655,5.232481115058363e-12,0.005092796075872769
14.20000000000131,5.270894831710393e-12,0.004908054296746971
14.300000000001965,5.3084203699427235e-12,0.004741325863673559
14.40000000000262,5.346389997384904e-12,0.004562830410412843
14.500000000003276,5.384137580222159e-12,0.004381691079300002
14.60000000000393,5.4214410738495644e-12,0.004228711963490306
14.700000000004586,5.45918865668682e-12,0.004096030573778046
14.800000000005241,5.49671419491915e-12,0.003977389608500871
14.900000000005896,5.5349058669662554e-12,0.0038759105093488563
15.0,5.572875494408436e-12,0.0037755627608018986
15.100000000000655,5.611289211060466e-12,0.0036704038584870306
15.20000000000131,5.6494808831075716e-12,0.0035399376116897014
15.300000000001965,5.688116644364527e-12,0.003388566584025566
15.40000000000262,5.7271964948313325e-12,0.003264459143890109
15.500000000003276,5.766054300693213e-12,0.0031769223542109266
15.60000000000393,5.8046900619501685e-12,0.00308810390942824
15.700000000004586,5.843991957021899e-12,0.0029955297732133256
15.800000000005241,5.88373794130348e-12,0.0029219724907604857
15.900000000005896,5.92348392558506e-12,0.002870627502632675
16.0,5.963229909866641e-12,0.0028220998538614913
16.099999999996214,6.0031979387531464e-12,0.0027705662786848806
16.19999999999243,6.043165967639652e-12,0.0027230762926589596
16.299999999988643,6.083133996526158e-12,0.0026791850951930385
16.399999999984857,6.1237681592274384e-12,0.0026309516130429795
16.49999999998107,6.164846411138569e-12,0.002578886662353997
16.599999999977285,6.2059246630497e-12,0.0025216623442519846
16.6999999999735,6.247002914960831e-12,0.0024676031434136404
16.799999999969714,6.288303211476887e-12,0.002419227972718297
16.899999999965928,6.3293814633880174e-12,0.0023722684784225406
16.999999999962142,6.370903804508998e-12,0.0023318935720281872
17.099959999996216,6.412648190234904e-12,0.002294743044920496
17.19995999999243,6.45394848675096e-12,0.0022574429171815613
17.299959999988644,6.495470827871941e-12,0.0022251887270372333
17.39995999998486,6.537215213597847e-12,0.002192449683322876
17.499959999981073,6.5787375547188276e-12,0.002152940189637565
17.599959999977287,6.619593762025033e-12,0.002120036703372215
17.6999599999735,6.660894058541089e-12,0.002093800788916388
17.799959999969715,6.702194355057145e-12,0.002073898504312708
17.89995999996593,6.743272606968276e-12,0.0020638850376373283
17.999959999962144,6.7839067696695565e-12,0.0020542374682456194
18.099919999996217,6.824985021580687e-12,0.002040625883222562
18.19991999999243,6.865841228886893e-12,0.0020171683403379494
18.299919999988646,6.906253346983249e-12,0.001985637118778481
18.39991999998486,6.9473315988943796e-12,0.0019493962568094482
18.499919999981074,6.98840985080551e-12,0.0019136635385942455
18.59991999997729,7.029044013506791e-12,0.0018793781436845694
18.699919999973503,7.070344310022847e-12,0.0018533348759931598
18.799919999969717,7.111644606538903e-12,0.0018292879004708873
18.89991999996593,7.1531669476598836e-12,0.0018066240793267717
18.999919999962145,7.1946892887808644e-12,0.001786961311279043
19.09987999999622,7.236655719111695e-12,0.001771712180570664
19.199879999992433,7.278400104837601e-12,0.0017555403099227358
19.299879999988647,7.320810624378282e-12,0.00174119653633385
19.39987999998486,7.363443188523888e-12,0.001719217643847764
19.499879999981076,7.406519841879344e-12,0.0016951110673048774
19.59987999997729,7.45004058444465e-12,0.0016705919869557154
19.699879999973504,7.494005416219807e-12,0.0016488206763085856
19.79987999996972,7.537748203390038e-12,0.0016228984972758576
19.899879999965933,7.582379168979969e-12,0.0016010622352977232
19.999879999962147,7.6270101345699e-12,0.0015798478144905708


==> figs/data/tgvBGK_128_spectra.csv <==
k,E
0.5683291712335379,0.0006198239261873909
1.7049875137006136,0.0005902886133852973
2.8416458561676894,0.0005824744890056718
3.978304198634765,0.0013449212278522757
5.114962541101841,0.0009734205465782409
6.251620883568917,0.0012887845977649843
7.388279226035992,0.0015575787397297887
8.524937568503068,0.002063815246513782
9.661595910970144,0.002542482469963327
10.79825425343722,0.001314414517409926
11.934912595904295,0.002292851939326354
13.071570938371371,0.0017960208670943988
14.208229280838447,0.0025308881115511466
15.344887623305523,0.002289300605964526
16.481545965772597,0.0023474535882064616
17.618204308239676,0.0020373195604698434
18.754862650706748,0.0023837077859143775
19.891520993173827,0.0023957182749228365
21.0281793356409,0.0023936603413295997
22.16483767810798,0.0025961231970379715
23.30149602057505,0.002358150558973882
24.43815436304213,0.002622717940715178
25.574812705509203,0.002591405716107585
26.711471047976282,0.0025716404214498833
27.848129390443354,0.002572832682816094
28.984787732910434,0.002540441063733106
30.121446075377506,0.002627323415546708
31.258104417844585,0.0025053558108297713
32.39476276031166,0.0024718887322946258
33.53142110277874,0.00266666208636364
34.66807944524581,0.0025976064218523535
35.80473778771289,0.0026314562099529707
36.94139613017996,0.002551835863268655
38.07805447264704,0.0025570906793411495
39.21471281511411,0.0024599372548341648
40.35137115758119,0.00244901259979332
41.48802950004826,0.00245229032836422
42.62468784251534,0.0023659996218658667
43.761346184982415,0.0023858984093286595
44.898004527449494,0.0022837113739394015
46.034662869916566,0.0022297127850889674
47.171321212383646,0.0022620319278922837
48.30797955485072,0.002168583740043157
49.4446378973178,0.002047540736894201
50.58129623978487,0.0020100504686817256
51.71795458225195,0.001926718135515968
52.85461292471902,0.001875202175428594
53.9912712671861,0.0018334396029474557
55.12792960965317,0.001789869783403521
56.26458795212025,0.0017124304043097268
57.401246294587324,0.0016838005994247915
58.5379046370544,0.001616349206218218
59.674562979521475,0.0015261414082686168
60.811221321988555,0.0014904374152771205
61.94787966445563,0.0014962405352223246
63.084538006922706,0.0014332560096402232
64.22119634938977,0.001435677243067347
65.35785469185686,0.001365014093473606
66.49451303432393,0.0013070899803853616
67.631171376791,0.0012553019135880632
68.76782971925809,0.0011895082666776413
69.90448806172516,0.0011410092247340503
71.04114640419223,0.0010823231667281333
72.17780474665932,0.0010028245872476613
73.31446308912638,0.0009454290508846975
74.45112143159346,0.000910961383611911
75.58777977406054,0.0008514174637349463
76.72443811652761,0.0008142955170714417
77.8610964589947,0.0007454342356699431
78.99775480146177,0.0007006290126575935
80.13441314392884,0.0006751023556055903
81.27107148639593,0.0006536891093274685
82.40772982886298,0.0006371367840115971
83.54438817133007,0.0006024052163191055
84.68104651379714,0.0005888062692150391
85.81770485626421,0.0005483176369877713
86.9543631987313,0.0005204438639819352
88.09102154119837,0.0004954223029979917
89.22767988366545,0.00044972391971837325
90.36433822613253,0.0004146889793399034
91.50099656859959,0.0003879781868554061
92.63765491106668,0.00037548135334286077
93.77431325353375,0.00034004840142877094
94.91097159600082,0.00030214658924942594
96.0476299384679,0.00027459262473235427
97.18428828093498,0.0002603118627584306
98.32094662340205,0.00025341997270002096
99.45760496586914,0.0002359220125244056
100.5942633083362,0.00020664714571007477
101.73092165080328,0.00019280057758095713
102.86757999327035,0.00020092054836078543
104.00423833573743,0.0001974301460772762


==> figs/data/tgvBGK_128highv_post.csv <==
t,masserror,enst
0.0,0.0,0.0004687503596438013
0.0999999999999966,6.661338147750939e-15,0.00046985129456108903
0.20000000000001855,1.3322676295501878e-14,0.00046758351019803046
0.3000000000000145,2.020605904817785e-14,0.0004670976288433077
0.3999999999999757,2.6423307986078726e-14,0.00047127819628227336
0.49999999999993694,3.219646771412954e-14,0.00047628092719512584
0.600000000000037,3.863576125695545e-14,0.0004786472945092298
0.700000000000137,4.5075054799781356e-14,0.00048372835161739633
0.800000000000237,5.10702591327572e-14,0.0004902387933157744
0.900000000000337,5.728750807065808e-14,0.0004922499763459269
1.0,6.394884621840902e-14,0.0005000869456456019
1.1000000000001,7.038813976123492e-14,0.000511583709379347
1.2000000000002,7.66053886991358e-14,0.0005223977909774938
1.3000000000003,8.260059303211165e-14,0.0005328863232738696
1.4000000000004,8.881784197001252e-14,0.0005464482286753005
1.5000000000005,9.525713551283843e-14,0.00055972584173254
1.6000000000006,1.0125233984581428e-13,0.0005764488310839531
1.7000000000007,1.0724754417879012e-13,0.0005968864220852684
1.8000000000008,1.13464793116691e-13,0.000613570347266815
1.9000000000009,1.1968204205459188e-13,0.0006333562888695716
2.0,1.2612133559741778e-13,0.0006591596227509402
2.099999999999545,1.3211653993039363e-13,0.0006867217889183634
2.19999999999909,1.3855583347321954e-13,0.0007115018725211328
2.2999999999986347,1.4455103780619538e-13,0.0007392792847867666
2.3999999999981796,1.5076828674409626e-13,0.0007667089682641322
2.4999999999977245,1.5698553568199713e-13,0.0007957111431878816
2.5999999999972694,1.63202784619898e-13,0.0008317927397185259
2.6999999999968143,1.6964207816272392e-13,0.0008689225945573629
2.799999999996359,1.758593271006248e-13,0.0009056179786904024
2.899999999995904,1.816324868286756e-13,0.0009432534700451672
2.999999999995449,1.8762769116165146e-13,0.000981635368226445
3.099959999999545,1.929567616798522e-13,0.001016278196597447
3.19995999999909,1.9939605522267811e-13,0.0010588001406526956
3.299959999998635,2.05613304160579e-13,0.0011086107740344937
3.3999599999981798,2.1160850849355484e-13,0.001161687609743568
3.4999599999977247,2.1782575743145571e-13,0.0012145467285465143
3.5999599999972696,2.240430063693566e-13,0.001264209711806015
3.6999599999968145,2.3026025530725747e-13,0.0013131990624096325
3.7999599999963594,2.3669954885008337e-13,0.0013758518235756187
3.8999599999959043,2.426947531830592e-13,0.0014678324517518745
3.999959999995449,2.489120021209601e-13,0.0015774933677023277
4.099920000000655,2.544631172440859e-13,0.001703547760154937
4.19992000000131,2.609024107869118e-13,0.0018528567040013467
4.299920000001965,2.6645352591003757e-13,0.002032952679171173
4.39992000000262,2.728928194528635e-13,0.002247244419489424
4.499920000003275,2.786659791809143e-13,0.0024976100448308824
4.59992000000393,2.8466118351389014e-13,0.0027562121301874104
4.699920000004585,2.90656387846866e-13,0.0029710574870739767
4.79992000000524,2.973177259946169e-13,0.0031300093263269325
4.899920000005896,3.0309088572266774e-13,0.0032363092875395084
4.999920000006551,3.093081346605686e-13,0.0033303338118126874
5.099920000000655,3.1530333899354446e-13,0.003477271902399482
5.19992000000131,3.2107649872159527e-13,0.0036812650345090193
5.299920000001965,3.270717030545711e-13,0.003882994081978276
5.39992000000262,3.33288951992472e-13,0.004018819455342491
5.499920000003275,3.390621117205228e-13,0.004102463038371537
5.59992000000393,3.4505731605349865e-13,0.004192822928186613
5.699920000004585,3.5083047578154947e-13,0.004334945219118037
5.79992000000524,3.568256801145253e-13,0.004526238752481946
5.899920000005896,3.6282088444750116e-13,0.00469762742333654
5.999920000006551,3.68816088780477e-13,0.004860409159444371
6.099920000000655,3.7481129311345285e-13,0.005009192317704269
6.19992000000131,3.808064974464287e-13,0.00511323834093747
6.299920000001965,3.865796571744795e-13,0.0052414728569529475
6.39992000000262,3.927969061123804e-13,0.005443183587072409
6.499920000003275,3.9834802123550617e-13,0.005687794874908314
6.59992000000393,4.0456527017340704e-13,0.005930181232565597
6.699920000004585,4.105604745063829e-13,0.006123985575026081
6.79992000000524,4.1677772344428377e-13,0.006242338964103609
6.899920000005896,4.234390615920347e-13,0.006379276134386949
6.999920000006551,4.2943426592501055e-13,0.00653178964993146
7.099920000000655,4.354294702579864e-13,0.006664601806345243
7.19992000000131,4.4209080840573733e-13,0.006885798476912236
7.299920000001965,4.483080573436382e-13,0.007127402185010428
7.39992000000262,4.547473508864641e-13,0.007409850248349046
7.499920000003275,4.60964599824365e-13,0.0078060435970176605
7.59992000000393,4.674038933671909e-13,0.00836359155932517
7.699920000004585,4.740652315149418e-13,0.008988056113351916
7.79992000000524,4.805045250577678e-13,0.009506324916950968
7.899920000005896,4.867217739956686e-13,0.009738146995588637
7.999920000006551,4.929390229335695e-13,0.009982364622493396
8.099920000000655,4.993783164763954e-13,0.010369915146169726
8.19992000000131,5.060396546241464e-13,0.01057880926866474
8.299920000001965,5.120348589571222e-13,0.0105955452885456
8.39992000000262,5.17808018685173e-13,0.010627520628072191
8.499920000003275,5.238032230181489e-13,0.01106642410975351
8.59992000000393,5.300204719560497e-13,0.011707396266078954
8.699920000004585,5.357936316841005e-13,0.012084456773132763
8.79992000000524,5.417888360170764e-13,0.01217598872999215
8.899920000005896,5.480060849549773e-13,0.01222623853097635
8.99992000000655,5.537792446830281e-13,0.01225465173585662
9.099920000000655,5.595524044110789e-13,0.012150531302022993
9.19992000000131,5.657696533489798e-13,0.01193094668379565
9.299920000001965,5.715428130770306e-13,0.01149710468831724
9.39992000000262,5.775380174100064e-13,0.011181560147824014
9.499920000003275,5.835332217429823e-13,0.011046479493109962
9.59992000000393,5.890843368661081e-13,0.010916013706841966
9.699920000004585,5.948574965941589e-13,0.010700238308929796
9.79992000000524,6.006306563222097e-13,0.01054717876482715
9.899920000005896,6.064038160502605e-13,0.010588695992856887
9.99992000000655,6.123990203832363e-13,0.010734972895906124
10.099920000000655,6.183942247162122e-13,0.010641731750779806
10.19992000000131,6.24167384444263e-13,0.010414684095693749
10.299920000001965,6.301625887772389e-13,0.010523758416286432
10.39992000000262,6.361577931102147e-13,0.0107942438085543
10.499920000003275,6.423750420481156e-13,0.011052303228922734
10.59992000000393,6.488143355909415e-13,0.011408598000780855
10.699920000004585,6.548095399239173e-13,0.011818892538981754
10.79992000000524,6.608047442568932e-13,0.011906284283880953
10.899920000005896,6.67021993194794e-13,0.011607022756948726
10.99992000000655,6.730171975277699e-13,0.011195507728801488
11.099920000000655,6.787903572558207e-13,0.011021682848993086
11.19992000000131,6.847855615887966e-13,0.011007482825144075
11.299920000001965,6.905587213168474e-13,0.01109766020155863
11.39992000000262,6.965539256498232e-13,0.011063333969695471
11.499920000003275,7.025491299827991e-13,0.010919708774540411
11.59992000000393,7.087663789206999e-13,0.010770400871077881
11.699920000004585,7.147615832536758e-13,0.010667854100528864
11.79992000000524,7.209788321915767e-13,0.010611805064946977
11.899920000005896,7.274181257344026e-13,0.010620705816734877
11.99992000000655,7.338574192772285e-13,0.010450315467017026
12.099920000000655,7.402967128200544e-13,0.01004739673934209
12.19992000000131,7.465139617579553e-13,0.009610798149927132
12.299920000001965,7.527312106958561e-13,0.009196768141706018
12.39992000000262,7.58948459633757e-13,0.008778301852137401
12.499920000003275,7.649436639667329e-13,0.008495352225638087
12.59992000000393,7.709388682997087e-13,0.008370895653617944
12.699920000004585,7.773781618425346e-13,0.008194001879461711
12.79992000000524,7.833733661755105e-13,0.007948869809285216
12.899920000005896,7.895906151134113e-13,0.007620322633004829
12.99992000000655,7.955858194463872e-13,0.00725131010795474
13.099920000000655,8.018030683842881e-13,0.006928439400677778
13.19992000000131,8.080203173221889e-13,0.0066527200034650616
13.299920000001965,8.137934770502397e-13,0.006384133913747895
13.39992000000262,8.197886813832156e-13,0.006122418222894529
13.499920000003275,8.260059303211165e-13,0.00588052071488634
13.59992000000393,8.324452238639424e-13,0.005658193637434371
13.699920000004585,8.386624728018433e-13,0.005476298614944579
13.79992000000524,8.448797217397441e-13,0.00537847025601799
13.899920000005896,8.506528814677949e-13,0.0052946993135419675
13.99992000000655,8.568701304056958e-13,0.005145091597524435
14.099920000000655,8.630873793435967e-13,0.004949903352961244
14.19992000000131,8.693046282814976e-13,0.004769934793452309
14.299920000001965,8.755218772193984e-13,0.004623375883191239
14.39992000000262,8.817391261572993e-13,0.00449321661926259
14.499920000003275,8.881784197001252e-13,0.004366955579897692
14.59992000000393,8.946177132429511e-13,0.004244058179981465
14.699920000004585,9.00390872971002e-13,0.0041146783635289605
14.79992000000524,9.063860773039778e-13,0.003990616955933649
14.899920000005896,9.126033262418787e-13,0.0038813169167056234
14.99992000000655,9.192646643896296e-13,0.0037622763692748834
15.099920000000655,9.257039579324555e-13,0.0036352301763764197
15.19992000000131,9.316991622654314e-13,0.003533927767656873
15.299920000001965,9.379164112033322e-13,0.0034564938317975386
15.39992000000262,9.441336601412331e-13,0.0033826805362703457
15.499920000003275,9.50794998288984e-13,0.0032968328669987375
15.59992000000393,9.57900425646585e-13,0.0032039621314251623
15.699920000004585,9.64783808399261e-13,0.0031160775005182693
15.79992000000524,9.71445146547012e-13,0.003039185532029291
15.899920000005896,9.78106484694763e-13,0.0029657275718913668
15.99992000000655,9.845457782375888e-13,0.0028886562009687116
16.099919999996217,9.909850717804147e-13,0.0028243683410736032
16.19991999999243,9.974243653232406e-13,0.0027783708547031868
16.299919999988646,1.0038636588660665e-12,0.002734480995725095
16.39991999998486,1.0105249970138175e-12,0.0026851763659123647
16.499919999981074,1.0171863351615684e-12,0.0026387501251788773
16.59991999997729,1.0242917625191694e-12,0.002588248288800345
16.699919999973503,1.0309531006669204e-12,0.0025417534516479568
16.799919999969717,1.0378364834195963e-12,0.0024930130471251437
16.89991999996593,1.0447198661722723e-12,0.0024336173427324183
16.999919999962145,1.0511591597150982e-12,0.002376211990374827
17.09987999999622,1.0584866316776242e-12,0.0023200931938824275
17.199879999992433,1.0653700144303002e-12,0.0022650094479414393
17.299879999988647,1.0718093079731261e-12,0.0022195460979586774
17.39987999998486,1.0789147353307271e-12,0.002179076218421716
17.499879999981076,1.0860201626883281e-12,0.0021327853085222827
17.59987999997729,1.092903545441004e-12,0.0020940406612885644
17.699879999973504,1.09934283898383e-12,0.002056804218818726
17.79987999996972,1.106226221736506e-12,0.002019450243617534
17.899879999965933,1.113109604489182e-12,0.0019888469451401773
17.999879999962147,1.1197709426369329e-12,0.0019597668219201473
18.09983999999622,1.1268763699945339e-12,0.0019322387472852577
18.199839999992435,1.1335377081422848e-12,0.0019056253920727252
18.29983999998865,1.1401990462900358e-12,0.0018826963146968034
18.399839999984863,1.1470824290427117e-12,0.0018633482933822125
18.499839999981077,1.1539658117953877e-12,0.0018448690731315148
18.59983999997729,1.1606271499431386e-12,0.001824901703591519
18.699839999973506,1.1670664434859646e-12,0.0018086741629426925
18.79983999996972,1.1739498262386405e-12,0.0017938571138652664
18.899839999965934,1.1810552535962415e-12,0.0017750835008795195
18.99983999996215,1.1874945471390674e-12,0.0017528602939763853
19.099799999996222,1.1941558852868184e-12,0.0017279535439334438
19.199799999992436,1.2008172234345693e-12,0.0017052077469652228
19.29979999998865,1.2077006061872453e-12,0.0016861719509063929
19.399799999984864,1.2145839889399213e-12,0.0016678133238476195
19.49979999998108,1.2216894162975223e-12,0.0016538329361996792
19.599799999977293,1.2285727990501982e-12,0.0016482292200769978
19.699799999973507,1.2361223156176493e-12,0.0016487409877417396
19.79979999996972,1.2434497875801753e-12,0.0016468317756984279
19.899799999965936,1.2505552149377763e-12,0.0016436033744233738
19.99979999996215,1.2581047315052274e-12,0.0016359673644637735


==> figs/data/tgvBGK_128lowv_post.csv <==
t,masserror,enst
0.0,0.0,0.00046875035964380127
0.0999999999999966,3.743672039036028e-13,0.0004698560169243973
0.20000000000001855,7.485123632022805e-13,0.000467595956811168
0.3000000000000145,1.1224354778960333e-12,0.00046712204216170066
0.3999999999999757,1.496580637194711e-12,0.00047131762631744356
0.49999999999993694,1.870947841098314e-12,0.0004763536031168118
0.600000000000037,2.2450930003969916e-12,0.00047874880647334994
0.700000000000137,2.6194602043005943e-12,0.00048388007478949345
0.800000000000237,2.993605363599272e-12,0.0004904544055298531
0.900000000000337,3.367528478293025e-12,0.0004924358522752657
1.0,3.7412295483818525e-12,0.0005002079106992251
1.1000000000001,4.114708573865755e-12,0.0005117753142941281
1.2000000000002,4.488187599349658e-12,0.0005226455654835047
1.3000000000003,4.8612225356237104e-12,0.0005330152292247392
1.4000000000004,5.234035427292838e-12,0.0005464839708989279
1.5000000000005,5.6061821851471905e-12,0.0005596832075733003
1.6000000000006,5.978106898396618e-12,0.0005762939994791155
1.7000000000007,6.349587522436195e-12,0.0005965853541968433
1.8000000000008,6.7204020126609976e-12,0.0006130859216751112
1.9000000000009,7.0912165028858e-12,0.0006325463841263417
2.0,7.461142814690902e-12,0.000658106874967027
2.099999999999545,7.831069126496004e-12,0.0006854664115920757
2.19999999999909,8.200329304486331e-12,0.0007098083856513063
2.2999999999986347,8.569811527081583e-12,0.0007371465915840333
2.3999999999981796,8.93862761586206e-12,0.0007642223775790988
2.4999999999977245,9.307665749247462e-12,0.0007927092347152759
2.5999999999972694,9.676703882632864e-12,0.0008280042907983582
2.6999999999968143,1.0045519971413341e-11,0.0008643543017436375
2.799999999996359,1.0414558104798743e-11,0.000900253079310033
2.899999999995904,1.0783596238184145e-11,0.0009373268240605163
2.999999999995449,1.1152856416174473e-11,0.0009752704040381939
3.099959999999545,1.1522338638769725e-11,0.0010090458470976712
3.19995999999909,1.1891598816760052e-11,0.0010505049540966709
3.299959999998635,1.2261081039355304e-11,0.0010997339579180824
3.3999599999981798,1.2630563261950556e-11,0.0011526239134486331
3.4999599999977247,1.3000045484545808e-11,0.001205106956667533
3.5999599999972696,1.3369305662536135e-11,0.00125479448254702
3.6999599999968145,1.3738343795921537e-11,0.001304254463289941
3.7999599999963594,1.4107381929306939e-11,0.0013672766186547181
3.8999599999959043,1.4476198018087416e-11,0.0014598902256643003
3.999959999995449,1.4844570017658043e-11,0.0015718431955870284
4.099920000000655,1.521249792801882e-11,0.0017018580753673759
4.19992000000131,1.5580203793774672e-11,0.00185419718573977
4.299920000001965,1.5947465570320674e-11,0.0020353726720952325
4.39992000000262,1.6313839168446975e-11,0.0022509416942370205
4.499920000003275,1.6679990721968352e-11,0.0025043423873102925
4.59992000000393,1.704569818627988e-11,0.0027603632461532424
4.699920000004585,1.741073951677663e-11,0.0029675598343504935
4.79992000000524,1.777533675806353e-11,0.0031217620793120423
4.899920000005896,1.8139711954745508e-11,0.003228234955304865
4.999920000006551,1.8503643062217634e-11,0.00332905253228121
5.099920000000655,1.8867352125084835e-11,0.003484606168661982
5.19992000000131,1.923083914334711e-11,0.003700164750938088
5.299920000001965,1.9594104117004463e-11,0.003924786739226776
5.39992000000262,1.995714704605689e-11,0.004093407963826383
5.499920000003275,2.032041201971424e-11,0.004205967673137722
5.59992000000393,2.0683454948766666e-11,0.004306817474921365
5.699920000004585,2.1046719922424018e-11,0.004444530734825293
5.79992000000524,2.1410206940686294e-11,0.004627963904373499
5.899920000005896,2.177413804815842e-11,0.004803130542890201
5.999920000006551,2.213784711102562e-11,0.004953927779093386
6.099920000000655,2.2502444352312523e-11,0.005065129889182893
6.19992000000131,2.2867485682809274e-11,0.005127243457795561
6.299920000001965,2.3233415191725726e-11,0.005218719776430513
6.39992000000262,2.3599788789852028e-11,0.005398824442083872
6.499920000003275,2.396705056639803e-11,0.005640463335048396
6.59992000000393,2.433520052136373e-11,0.0058717526662664605
6.699920000004585,2.4704238654749133e-11,0.006023729457611783
6.79992000000524,2.507438701115916e-11,0.006134440937681846
6.899920000005896,2.5445201501383963e-11,0.0062890707714802815
6.999920000006551,2.581712621463339e-11,0.006457035430870511
7.099920000000655,2.6189939106302518e-11,0.006641275007805002
7.19992000000131,2.656386222099627e-11,0.0069196969702255366
7.299920000001965,2.6938451469504798e-11,0.007166517357229097
7.39992000000262,2.73137068518281e-11,0.007355251047710146
7.499920000003275,2.7689850412571104e-11,0.007689240492787669
7.59992000000393,2.8066660107128882e-11,0.008228882983102792
7.699920000004585,2.844302571247681e-11,0.008954135066706215
7.79992000000524,2.881983540703459e-11,0.009457320095958028
7.899920000005896,2.9196645101592367e-11,0.009629524240975962
7.999920000006551,2.9573010706940295e-11,0.009802883402239301
8.099920000000655,2.99491542676833e-11,0.010058264464756684
8.19992000000131,3.0324187605401676e-11,0.010300466773137895
8.299920000001965,3.069855480930528e-11,0.0105120931086871
8.39992000000262,3.1071811790184256e-11,0.010730370448175609
8.499920000003275,3.144395854803861e-11,0.011069839270381314
8.59992000000393,3.181521712747326e-11,0.011527688149126665
8.699920000004585,3.218514343927836e-11,0.011842432796978719
8.79992000000524,3.2553293394244065e-11,0.012004153587456925
8.899920000005896,3.292033312618514e-11,0.012036441898966832
8.99992000000655,3.328648467970652e-11,0.012073867775475896
9.099920000000655,3.3650859876388495e-11,0.012112712050918082
9.19992000000131,3.4014124850045846e-11,0.012010426871973347
9.299920000001965,3.43765016452835e-11,0.01160516540741147
9.39992000000262,3.473776821749652e-11,0.011299571113625418
9.499920000003275,3.509814661128985e-11,0.011203627181829628
9.59992000000393,3.54578588712684e-11,0.011125255697703795
9.699920000004585,3.58171270420371e-11,0.010740366204163118
9.79992000000524,3.6175729078991026e-11,0.010562919839223871
9.899920000005896,3.6534109071340026e-11,0.010926990640471132
9.99992000000655,3.689248906368903e-11,0.011200080618608018
10.099920000000655,3.725109110064295e-11,0.011087096438942151
10.19992000000131,3.760947109299195e-11,0.010874544710421076
10.299920000001965,3.796851721915573e-11,0.011010095504546352
10.39992000000262,3.832822947913428e-11,0.011507563738853385
10.499920000003275,3.8688607872927605e-11,0.011967574694189187
10.59992000000393,3.9050096489745556e-11,0.011898266092260952
10.699920000004585,3.941225124037828e-11,0.011668152138319501
10.79992000000524,3.9775960303245483e-11,0.011390827317682074
10.899920000005896,4.014077958913731e-11,0.011054612288580774
10.99992000000655,4.050715318726361e-11,0.010791109149484461
11.099920000000655,4.0875303142229313e-11,0.010484500399672067
11.19992000000131,4.1245229454034416e-11,0.010259996096300673
11.299920000001965,4.161671007807399e-11,0.010130361342290246
11.39992000000262,4.198996705895297e-11,0.010049077251204885
11.499920000003275,4.236500039667135e-11,0.00997351457476093
11.59992000000393,4.2741810091229127e-11,0.009785513793636503
11.699920000004585,4.312017409802138e-11,0.009608679116965052
11.79992000000524,4.3499870372443183e-11,0.009500122475651313
11.899920000005896,4.388156504830931e-11,0.009341039993482316
11.99992000000655,4.4264369947200066e-11,0.00911254490427221
12.099920000000655,4.464850711372037e-11,0.008908994101006144
12.19992000000131,4.503331041405545e-11,0.008835339824888147
12.299920000001965,4.541900189281023e-11,0.008844599900871792
12.39992000000262,4.5805359505379784e-11,0.008830148607932213
12.499920000003275,4.619193916255426e-11,0.00876076214460438
12.59992000000393,4.657874086433367e-11,0.008582144537074283
12.699920000004585,4.6965764610718e-11,0.008360927007231393
12.79992000000524,4.7352788357102327e-11,0.008137586906042563
12.899920000005896,4.7739368014276806e-11,0.007909492352932269
12.99992000000655,4.812572562684636e-11,0.007666848256331802
13.099920000000655,4.851186119481099e-11,0.0074059312944211655
13.19992000000131,4.889755267356577e-11,0.0071703476249965065
13.299920000001965,4.9283022107715624e-11,0.007014163596924529
13.39992000000262,4.966804745265563e-11,0.006882454148204981
13.499920000003275,5.005285075299071e-11,0.006697002581906724
13.59992000000393,5.0437654053325787e-11,0.006472674802063394
13.699920000004585,5.0822013264451016e-11,0.0062250909692850125
13.79992000000524,5.1206372475576245e-11,0.005967145674080942
13.899920000005896,5.1590731686701474e-11,0.00574116994068451
13.99992000000655,5.197531294243163e-11,0.005559833928301993
14.099920000000655,5.236011624276671e-11,0.005391338353723494
14.19992000000131,5.274514158770671e-11,0.005232194874588042
14.299920000001965,5.3130611021856566e-11,0.005099576127067983
14.39992000000262,5.351652454521627e-11,0.00497926684108724
14.499920000003275,5.390310420239075e-11,0.004852588067612413
14.59992000000393,5.429012794877508e-11,0.004708834517684483
14.699920000004585,5.4677817828974185e-11,0.004559150035613378
14.79992000000524,5.506683997680284e-11,0.004419982724201224
14.899920000005896,5.545652825844627e-11,0.004287567971079269
14.99992000000655,5.584754880771925e-11,0.004153728746390107
15.099920000000655,5.6240123669226705e-11,0.004028407549444245
15.19992000000131,5.663403079836371e-11,0.003916522686348763
15.299920000001965,5.702993632894504e-11,0.0038173896603709823
15.39992000000262,5.74278402609707e-11,0.003717170037591898
15.499920000003275,5.7827520549835754e-11,0.0036000877097108488
15.59992000000393,5.822986537395991e-11,0.0034734388887576627
15.699920000004585,5.863443064413332e-11,0.0033647370030979334
15.79992000000524,5.904166044956582e-11,0.003284349506823198
15.899920000005896,5.945155479025743e-11,0.0032131867236949254
15.99992000000655,5.986433571081307e-11,0.0031350861436919026
16.099919999996217,6.028000321123272e-11,0.00305617330980649
16.19991999999243,6.069833524691148e-11,0.0029760595950081136
16.299919999988646,6.111933181784934e-11,0.002892348415109384
16.39991999998486,6.15429929240463e-11,0.002814179117850613
16.499919999981074,6.196887447629251e-11,0.0027474168627386227
16.59991999997729,6.239653238537812e-11,0.0026863460378038404
16.699919999973503,6.282618869590806e-11,0.0026279881825519197
16.799919999969717,6.325717727406754e-11,0.0025734509361964495
16.89991999996593,6.368949811985658e-11,0.0025171073313873327
16.999919999962145,6.412226305485547e-11,0.0024718183239588964
17.09987999999622,6.45554720790642e-11,0.0024270655653790716
17.199879999992433,6.498845905866801e-11,0.002380197036561087
17.299879999988647,6.54212239936669e-11,0.0023380190437461293
17.39987999998486,6.585354483945594e-11,0.0023069501310249573
17.499879999981076,6.62851995514302e-11,0.002274297528122303
17.59987999997729,6.671596608498476e-11,0.002246538308410093
17.699879999973504,6.714562239551469e-11,0.0022175489677773467
17.79987999996972,6.757461257222985e-11,0.0021852693628178575
17.899879999965933,6.800249252592039e-11,0.002150415207550146
17.999879999962147,6.842948430119122e-11,0.002113348973324385
18.09983999999622,6.885603198725221e-11,0.002073107748043756
18.199839999992435,6.928191353949842e-11,0.0020326686060983365
18.29983999998865,6.97075730471397e-11,0.0019958872784570487
18.399839999984863,7.013345459938591e-11,0.0019584807040329555
18.499839999981077,7.055955819623705e-11,0.0019237116254999475
18.59983999997729,7.098632792690296e-11,0.0018963086252133752
18.699839999973506,7.14142078805935e-11,0.0018734960975200392
18.79983999996972,7.184342010191358e-11,0.00184453116715262
18.899839999965934,7.227396459086322e-11,0.001824164161326952
18.99983999996215,7.27067295258621e-11,0.0018065220875345493
19.099799999996222,7.314193695151516e-11,0.001782719861854856
19.199799999992436,7.357980891242732e-11,0.0017578387403340702
19.29979999998865,7.402056745320351e-11,0.0017366519305806389
19.399799999984864,7.446465666305357e-11,0.0017096785017328834
19.49979999998108,7.491274267579229e-11,0.001687162848706611
19.599799999977293,7.536482549141965e-11,0.001668833272921689
19.699799999973507,7.582112715454059e-11,0.0016478626652832206
19.79979999996972,7.628231379896988e-11,0.0016229858647037235
19.899799999965936,7.674838542470752e-11,0.001595981177383031


==> figs/data/tgvBGK_192_post.csv <==
t,masserror,enst
0.0,0.0,0.0004687500744778504
0.0999999999999966,3.002128617479727e-06,0.00046987751735069137
0.20000000000001855,4.257760318537862e-06,0.000467656738676718
0.3000000000000145,4.979295317286692e-06,0.0004669912442650715
0.3999999999999757,5.236971770239407e-06,0.0004712272304031556
0.49999999999993694,5.2564750196992804e-06,0.00047650280279753766
0.600000000000037,5.040341513162794e-06,0.00047900304908361915
0.700000000000137,4.598705448888296e-06,0.0004835612868737645
0.800000000000237,4.032665737785379e-06,0.0004903962459418219
0.900000000000337,3.3219551388574686e-06,0.0004927814131083947
1.0,2.4156994434809675e-06,0.0005003589364647124
1.1000000000001,1.4305670431591366e-06,0.0005115898489350594
1.2000000000002,4.129514999950956e-07,0.0005225523424575442
1.3000000000003,7.436105032843088e-07,0.0005331277983199963
1.4000000000004,1.9689734650496504e-06,0.0005471034651712444
1.5000000000005,3.3260791821865254e-06,0.0005607678175358146
1.6000000000006,4.837242572830469e-06,0.0005766598513686242
1.7000000000007,6.468888342658907e-06,0.0005973460207699677
1.8000000000008,8.242555914361738e-06,0.0006153870632430033
1.9000000000009,1.010637996678998e-05,0.0006350328188847862
2.0,1.2094881594815199e-05,0.0006603104251734811
2.099999999999545,1.4099702129732883e-05,0.0006889431916969392
2.19999999999909,1.6050911499587706e-05,0.0007150756257219418
2.2999999999986347,1.7875989823612493e-05,0.0007438374792124755
2.3999999999981796,1.9348840084698615e-05,0.0007729996586294857
2.4999999999977245,2.0409584707947737e-05,0.0008012263489891458
2.5999999999972694,2.1125862139981244e-05,0.0008368104141405284
2.6999999999968143,2.1431758703838177e-05,0.0008755237255385596
2.799999999996359,2.132215691685868e-05,0.0009133420507659766
2.899999999995904,2.0780060914105114e-05,0.0009506574101996298
2.999999999995449,1.9916003958786455e-05,0.0009895780394582807
3.099959999999545,1.882984713319491e-05,0.001025308196859721
3.19995999999909,1.751770495073135e-05,0.0010648788504244275
3.299959999998635,1.614163481777897e-05,0.0011137307868883874
3.3999599999981798,1.4727104791778522e-05,0.0011666675396568976
3.4999599999977247,1.3213016064494987e-05,0.0012221383229208496
3.5999599999972696,1.1583139205018078e-05,0.001275243805997141
3.6999599999968145,9.823194302316374e-06,0.0013276270743169543
3.7999599999963594,7.976474296733649e-06,0.0013885478725936113
3.8999599999959043,6.004906785039843e-06,0.0014766387670089452
3.999959999995449,3.939068466185525e-06,0.0015913438375469448
4.099920000000655,1.8429823051002714e-06,0.0017237562010721577
4.19992000000131,4.2214617157476653e-07,0.0018736328491899736
4.299920000001965,2.793124682098913e-06,0.00204791488637381
4.39992000000262,5.226238542599404e-06,0.0022525909813217036
4.499920000003275,7.623851502769341e-06,0.002477312022128089
4.59992000000393,9.980568453138439e-06,0.002699639615520679
4.699920000004585,1.2248009571669272e-05,0.0029236910212002247
4.79992000000524,1.4236098750064485e-05,0.0031453692294533026
4.899920000005896,1.6015987359119244e-05,0.0033285159559868042
4.999920000006551,1.7563260030661887e-05,0.0034721078544210993
5.099920000000655,1.891329827830024e-05,0.003628843306878727
5.19992000000131,2.0011267682584766e-05,0.003819333829395781
5.299920000001965,2.0840112837872127e-05,0.003992916049590101
5.39992000000262,2.1369085869471505e-05,0.004123721598786247
5.499920000003275,2.15618013736929e-05,0.004228231118174252
5.59992000000393,2.140619159063384e-05,0.0043209814824940705
5.699920000004585,2.0935533409982554e-05,0.00445350680406301
5.79992000000524,2.0202448111850124e-05,0.004606803725918297
5.899920000005896,1.9294367477606933e-05,0.004778607286217578
5.999920000006551,1.8305257131645547e-05,0.0049570502444816
6.099920000000655,1.7255652622560902e-05,0.005116909971755469
6.19992000000131,1.6251787310128663e-05,0.005257982436555796
6.299920000001965,1.5298448575062906e-05,0.00535947617133854
6.39992000000262,1.4534972033630744e-05,0.005513364739011325
6.499920000003275,1.3946244798002105e-05,0.00576973276823394
6.59992000000393,1.3556283583349149e-05,0.00605106080567688
6.699920000004585,1.3402629347458728e-05,0.0062621860143167295
6.79992000000524,1.3421652826361985e-05,0.006298538946893016
6.899920000005896,1.3615312829173831e-05,0.006352000610328317
6.999920000006551,1.3946526934316417e-05,0.006533757418570462
7.099920000000655,1.4365162082863314e-05,0.006737840718884942
7.19992000000131,1.4839949411649123e-05,0.007009019917024752
7.299920000001965,1.5305927350883763e-05,0.007418882399368963
7.39992000000262,1.571956547319342e-05,0.007799752426884514
7.499920000003275,1.613610724038317e-05,0.008272094324310697
7.59992000000393,1.652024458187462e-05,0.008740974651513434
7.699920000004585,1.6755331036844012e-05,0.008966082645737011
7.79992000000524,1.6862558180674725e-05,0.009250565206424928
7.899920000005896,1.6795940894986927e-05,0.009484615330538956
7.999920000006551,1.6518322113578954e-05,0.00988051685448325
8.099920000000655,1.6068989653561516e-05,0.010222087121558178
8.19992000000131,1.5410605424537316e-05,0.010477275438627255
8.299920000001965,1.4464723284479675e-05,0.010969017654239743
8.39992000000262,1.330118126940949e-05,0.01130334962577962
8.499920000003275,1.2021869320033574e-05,0.01146667027612149
8.59992000000393,1.0578448405351715e-05,0.011816543590586108
8.699920000004585,9.0551177216458e-06,0.012160309335592567
8.79992000000524,7.443651450000921e-06,0.012404233354846179
8.899920000005896,5.766898160119993e-06,0.012580975556001055
8.99992000000655,4.005494938952303e-06,0.012338124739542773
9.099920000000655,2.1844485345035025e-06,0.01203317152523747
9.19992000000131,4.214367330668267e-07,0.012011286414926797
9.299920000001965,1.3074874797291969e-06,0.0117105726447874
9.39992000000262,2.880970453644771e-06,0.011518941362536138
9.499920000003275,4.284961920286712e-06,0.011473706181848928
9.59992000000393,5.518033191154181e-06,0.011273131699211611
9.699920000004585,6.604595481962683e-06,0.01117047981275579
9.79992000000524,7.5335808392695824e-06,0.011085073377564923
9.899920000005896,8.376725152303699e-06,0.011122176241399832
9.99992000000655,9.126648525925596e-06,0.01110923764689744
10.099920000000655,9.758803655057768e-06,0.01100787650537069
10.19992000000131,1.0205195079771023e-05,0.010960347033107764
10.299920000001965,1.0358787161490746e-05,0.010888665109204443
10.39992000000262,1.0154940244366806e-05,0.010877767132988948
10.499920000003275,9.57092242648283e-06,0.010844763588989134
10.59992000000393,8.636184318899787e-06,0.010737529277538524
10.699920000004585,7.462707292460458e-06,0.010636337549789859
10.79992000000524,6.009744673352024e-06,0.010536781467957534
10.899920000005896,4.265382150925312e-06,0.010513417358715152
10.99992000000655,2.402831964176677e-06,0.010488354727273134
11.099920000000655,6.208032022891885e-07,0.010364563036040114
11.19992000000131,9.231745025095606e-07,0.010197762896503013
11.299920000001965,2.2431389252730582e-06,0.010031543156875773
11.39992000000262,3.4246325421039003e-06,0.009814743730973541
11.499920000003275,4.508828936433673e-06,0.009520840437674125
11.59992000000393,5.551429390959761e-06,0.009202967057941625
11.699920000004585,6.648201367087658e-06,0.00891036158336634
11.79992000000524,7.817452948533088e-06,0.008651561901156925
11.899920000005896,9.014713750254977e-06,0.008441241788650185
11.99992000000655,1.0256233383132418e-05,0.008197865411044544
12.099920000000655,1.1577360456982433e-05,0.007953755621625574
12.19992000000131,1.2945052800472645e-05,0.00774014217763888
12.299920000001965,1.4363254901672562e-05,0.007519779898507776
12.39992000000262,1.5860553837732105e-05,0.007267592457587571
12.499920000003275,1.737438058324603e-05,0.007008565591345634
12.59992000000393,1.8845543268808385e-05,0.006786724194409329
12.699920000004585,2.0168087880856334e-05,0.006608124358983731
12.79992000000524,2.135177915896236e-05,0.006440268878982521
12.899920000005896,2.2359316006914653e-05,0.006257889382691842
12.99992000000655,2.311738741023195e-05,0.00608554746554779
13.099920000000655,2.3611524379574256e-05,0.0059234615944685695
13.19992000000131,2.3853169208720715e-05,0.005764482251293488
13.299920000001965,2.383290236929181e-05,0.005630202321902731
13.39992000000262,2.3541175802166414e-05,0.005484474829412138
13.499920000003275,2.2942475339515767e-05,0.005337998897032418
13.59992000000393,2.2158507852143572e-05,0.005205574257402755
13.699920000004585,2.1239837022957175e-05,0.005082489482551547
13.79992000000524,2.0192666244978064e-05,0.004957524374466454
13.899920000005896,1.8953459272497142e-05,0.00483541868114748
13.99992000000655,1.7538126883764882e-05,0.004725601789138465
14.099920000000655,1.5910721083867152e-05,0.00462647689622773
14.19992000000131,1.4145928477815595e-05,0.00453291915454895
14.299920000001965,1.2297865914834283e-05,0.004428227088528321
14.39992000000262,1.0360229228401074e-05,0.004318182259480158
14.499920000003275,8.441144254134336e-06,0.0042127928419985515
14.59992000000393,6.651801276014169e-06,0.0041245952788533
14.699920000004585,5.063805364802221e-06,0.00404940245533282
14.79992000000524,3.650252197839876e-06,0.003986712889882404
14.899920000005896,2.2815584362900765e-06,0.003925742441177061
14.99992000000655,8.821368949751829e-07,0.0038615351632830188
15.099920000000655,5.366070882084628e-07,0.0037889133777258377
15.19992000000131,1.966378930906565e-06,0.0037190055431158306
15.299920000001965,3.411736965719392e-06,0.003661521828724095
15.39992000000262,4.78330253395054e-06,0.0036041314342576325
15.499920000003275,6.005996921465417e-06,0.0035477424774755717
15.59992000000393,6.973265797793893e-06,0.0034878122007715355
15.699920000004585,7.659511771618277e-06,0.003422579894545832
15.79992000000524,7.936915840445202e-06,0.0033554648934832607
15.899920000005896,7.80474886596938e-06,0.003298398106336196
15.99992000000655,7.384482405226045e-06,0.003251298072418813
16.099919999996217,6.554782361445355e-06,0.0032039869828828726
16.19991999999243,5.345604370154966e-06,0.0031589361626783424
16.299919999988646,3.813208320546657e-06,0.0031163770216785236
16.39991999998486,2.077905332131813e-06,0.0030763394897592414
16.499919999981074,3.1931347554969847e-07,0.0030390298222092377
16.59991999997729,1.4190527815038934e-06,0.0030002355849514024
16.699919999973503,3.0257798827593163e-06,0.0029536796808419617
16.799919999969717,4.465640961570649e-06,0.0029016924700774383
16.89991999996593,5.736300037306741e-06,0.002853542896797075
16.999919999962145,6.8779429058807295e-06,0.002806410456047799
17.09987999999622,7.921919325748483e-06,0.0027643999803135307
17.199879999992433,8.907114428247098e-06,0.0027248776596126814
17.299879999988647,9.799182418390728e-06,0.00268525514591731
17.39987999998486,1.05735085120795e-05,0.0026390779383417954
17.499879999981076,1.132302480233438e-05,0.0025988557781699484
17.59987999997729,1.2029853037942573e-05,0.0025593186970214697
17.699879999973504,1.2637728299735862e-05,0.0025185146616625194
17.79987999996972,1.319560086521232e-05,0.0024843079976967575
17.899879999965933,1.3709125129546251e-05,0.0024522330967461817
17.999879999962147,1.4105677319520282e-05,0.0024181382393962335
18.09983999999622,1.436153340050872e-05,0.002379181915989186
18.199839999992435,1.4400861418351063e-05,0.0023439140893902343
18.29983999998865,1.4277856056121863e-05,0.0023076865909363708
18.399839999984863,1.393120482084953e-05,0.0022753256332154873
18.499839999981077,1.338265649164505e-05,0.0022445073324025475
18.59983999997729,1.2625941247734751e-05,0.0022137759015119544
18.699839999973506,1.1741064911752197e-05,0.002183080795141963
18.79983999996972,1.0766328351841103e-05,0.0021584409292976273
18.899839999965934,9.684225615425035e-06,0.002139454394916483
18.99983999996215,8.565865652565563e-06,0.002118587178949673
19.099799999996222,7.407171513373889e-06,0.0020952297800874973
19.199799999992436,6.28601798924322e-06,0.0020677226747477647
19.29979999998865,5.196597840373407e-06,0.0020397153240357953
19.399799999984864,4.215331259049826e-06,0.002014992924295672
19.49979999998108,3.397218642842148e-06,0.0019917251050153317
19.599799999977293,2.855871295115442e-06,0.0019673143030518813
19.699799999973507,2.583035934589084e-06,0.0019440741000600688
19.79979999996972,2.586016390249135e-06,0.0019231243460315962
19.899799999965936,2.814073988277599e-06,0.001899251544112326
19.99979999996215,3.1982446089262595e-06,0.0018730728566610463


==> figs/data/tgvBGK_192_spectra.csv <==
k,E
0.5713362038855672,0.0006242869512797271
1.7140086116567015,0.0006437117177676688
2.856681019427836,0.000520626128543084
3.99935342719897,0.0011228442484544586
5.142025834970104,0.0007025767852370668
6.284698242741239,0.0013058101253723843
7.427370650512373,0.0011872567830389085
8.570043058283508,0.002005746486741263
9.712715466054641,0.0020106768561563523
10.855387873825777,0.0011762706321679457
11.99806028159691,0.002586769937487346
13.140732689368045,0.002100546574111462
14.283405097139179,0.002156885922803624
15.426077504910314,0.001837758691658168
16.568749912681447,0.002448826486353362
17.711422320452584,0.0021212371204854786
18.854094728223714,0.0024093988440418088
19.99676713599485,0.002473423969640543
21.139439543765985,0.002114100700085904
22.282111951537118,0.0024534252785507115
23.424784359308255,0.002340895348833871
24.56745676707939,0.0026551808048080805
25.710129174850522,0.0024422760792810606
26.85280158262166,0.002601586381723063
27.99547399039279,0.0023508592437928868
29.138146398163926,0.0024056309517905654
30.28081880593506,0.0027286312275222636
31.423491213706193,0.0026737274857416174
32.56616362147733,0.0026957978840087818
33.70883602924846,0.0025821765875258373
34.851508437019596,0.0025833921513755058
35.99418084479073,0.0027255680377650774
37.13685325256186,0.002677631342705405
38.279525660333,0.0027045077129445177
39.42219806810414,0.002485033639777153
40.56487047587527,0.0026392071176002973
41.7075428836464,0.002669645672809626
42.85021529141754,0.0026381932855061426
43.99288769918867,0.0025229560941530524
45.1355601069598,0.0024274086857554267
46.278232514730945,0.0024162746680384973
47.420904922502075,0.0023921683356635574
48.563577330273205,0.0023413548229124573
49.70624973804435,0.002346348822750562
50.84892214581548,0.0023708807123213054
51.99159455358661,0.0022872722090352053
53.134266961357746,0.002319324149322924
54.27693936912888,0.0022241662957118167
55.41961177690001,0.0022059563528035535
56.56228418467115,0.0021189234485658004
57.70495659244229,0.0021152031900441475
58.847629000213416,0.0019438571567288454
59.990301407984546,0.0019407000263330064
61.13297381575569,0.001881695035147213
62.27564622352682,0.0018881358431668959
63.41831863129795,0.001836539698818051
64.5609910390691,0.001859801856343535
65.70366344684022,0.0018539100984615107
66.84633585461135,0.0017519057099657034
67.9890082623825,0.001699332277941333
69.13168067015363,0.0016306017107170837
70.27435307792476,0.0016531407789401713
71.41702548569589,0.0016331935118861058
72.55969789346703,0.0015839272946413618
73.70237030123816,0.0015843705715322572
74.8450427090093,0.0015227024493492942
75.98771511678044,0.001484192696851435
77.13038752455157,0.001457893183149652
78.2730599323227,0.0014239487253600081
79.41573234009384,0.0013721614144287313
80.55840474786497,0.0013731210915350958
81.7010771556361,0.001336094161959677
82.84374956340724,0.0012728166651125048
83.98642197117837,0.0012657611814250295
85.1290943789495,0.0012291767934078013
86.27176678672063,0.0012199318981360409
87.41443919449178,0.0011747083752070835
88.5571116022629,0.001137642979837089
89.69978401003405,0.0011505452497891293
90.84245641780518,0.0010985044492856234
91.98512882557631,0.0010785215575037487
93.12780123334744,0.001067165865064146
94.27047364111858,0.0010530707663018984
95.41314604888971,0.001038449208422027
96.55581845666086,0.0009983685286828609
97.69849086443199,0.000963915008870261
98.84116327220312,0.0009117309775855965
99.98383567997425,0.0008556481099348925
101.12650808774539,0.0008356213749647447
102.26918049551652,0.000783328587673274
103.41185290328765,0.0007633341762521186
104.5545253110588,0.0007201404706807762
105.69719771882993,0.000678742568888526
106.83987012660106,0.0006550970619853202
107.98254253437219,0.0006195359596439508
109.12521494214333,0.0005872326508695575
110.26788734991446,0.0005619097837690774
111.4105597576856,0.0005360982076505028
112.55323216545673,0.0005130573302061213
113.69590457322786,0.0004882794136114395
114.838576980999,0.0004755038509934578
115.98124938877014,0.0004516888249731328
117.12392179654127,0.0004334138703520339
118.2665942043124,0.000418978348971928
119.40926661208354,0.00040039323617862416
120.55193901985467,0.0003880701893141324
121.6946114276258,0.00037660229734895256
122.83728383539693,0.0003677819800961229
123.97995624316808,0.0003572969340274028
125.1226286509392,0.00034504186179342826
126.26530105871035,0.0003357158398227636
127.40797346648148,0.00032264815272530834
128.5506458742526,0.0003159305849681145
129.69331828202377,0.0003033741997883146
130.83599068979487,0.0002882964109656577
131.97866309756603,0.00027701726294295106
133.12133550533713,0.0002636258976017792
134.2640079131083,0.00025286942732339674
135.40668032087942,0.0002344820039821628
136.54935272865055,0.00021671670457761618
137.6920251364217,0.0002087997400458558
138.8346975441928,0.00019615196750445075
139.97736995196396,0.0001848816999902997
141.12004235973507,0.0001775418214470498
142.26271476750622,0.0001660489753992571
143.40538717527738,0.00015821626529561458
144.54805958304848,0.00014925540108858944
145.69073199081964,0.00014058427571842153
146.83340439859074,0.00013130364218308098
147.9760768063619,0.00012669363568607161
149.118749214133,0.00012744133929728875
150.26142162190416,0.0001229075682267243
151.40409402967532,0.00011540126458068374
152.54676643744642,0.0001089419367048166
153.68943884521758,0.00010576204716408174
154.83211125298868,0.00010111502725251285
155.97478366075984,9.803213100228744e-05
157.11745606853097,9.367182368036682e-05


==> figs/data/tgvBGK_64_post.csv <==
t,masserror,enst
0.0,0.0,0.0004687557184851501
0.0999999999999966,3.752553823233029e-14,0.00046976589440146546
0.20000000000001855,7.505107646466058e-14,0.00046752363457541567
0.3000000000000145,1.127986593019159e-13,0.00046732777619719925
0.3999999999999757,1.496580637194711e-13,0.00047146918779428145
0.49999999999993694,1.8762769116165146e-13,0.00047599711346548655
0.600000000000037,2.2570834090629432e-13,0.0004783153622527636
0.700000000000137,2.631228568361621e-13,0.0004840977811197255
0.800000000000237,3.0231372960543013e-13,0.0004909521431701036
0.900000000000337,3.4072744625746054e-13,0.0004921532702222198
1.0,3.79363207514416e-13,0.0004993766173670168
1.1000000000001,4.169997680492088e-13,0.0005117521213550615
1.2000000000002,4.533040609544514e-13,0.0005233850270307002
1.3000000000003,4.907185768843192e-13,0.0005330480701212587
1.4000000000004,5.297984273511247e-13,0.0005451367116667598
1.5000000000005,5.669908986760674e-13,0.0005581240040274467
1.6000000000006,6.034062138837726e-13,0.0005753034266205886
1.7000000000007,6.407097075111778e-13,0.0005949154470925565
1.8000000000008,6.783462680459706e-13,0.0006092583675934893
1.9000000000009,7.173150962103136e-13,0.0006273001310443611
2.0,7.536193891155563e-13,0.0006527623231631443
2.099999999999545,7.91033905045424e-13,0.0006798944839054827
2.19999999999909,8.277822871605167e-13,0.0007034021172014417
2.2999999999986347,8.660849815100846e-13,0.0007304550109473374
2.3999999999981796,9.036105197424149e-13,0.000758976163417584
2.4999999999977245,9.408029910673577e-13,0.000790177194158659
2.5999999999972694,9.771072839726003e-13,0.0008282282611659683
2.6999999999968143,1.0144107776000055e-12,0.0008669308924549665
2.799999999996359,1.0522693827397234e-12,0.0009060700788044124
2.899999999995904,1.0896838986695911e-12,0.0009465220533470143
2.999999999995449,1.127320459204384e-12,0.000986075433317254
3.099959999999545,1.163291685202239e-12,0.0010196972956026179
3.19995999999909,1.2004841565271818e-12,0.001061790414156687
3.299959999998635,1.2386758285742872e-12,0.0011145349062651718
3.3999599999981798,1.2749801214795298e-12,0.0011747480850767189
3.4999599999977247,1.3129497489217101e-12,0.0012370183093081033
3.5999599999972696,1.3509193763638905e-12,0.0012964433781113792
3.6999599999968145,1.3883338922937583e-12,0.0013550737284352776
3.7999599999963594,1.4256373859211635e-12,0.0014251871567188567
3.8999599999959043,1.4631629241534938e-12,0.0015228998296067742
3.999959999995449,1.5005774400833616e-12,0.001633722544554392
4.099920000000655,1.5367707106861417e-12,0.0017592291777844718
4.19992000000131,1.5744072712209345e-12,0.001916005137157844
4.299920000001965,1.6119328094532648e-12,0.002112994319834273
4.39992000000262,1.649014258475745e-12,0.00234169093549013
4.499920000003275,1.6858736628933002e-12,0.0025957646297534455
4.59992000000393,1.7224000004034679e-12,0.002872126123716824
4.699920000004585,1.759481449425948e-12,0.0031288049954829593
4.79992000000524,1.7964518761459658e-12,0.003345517167197452
4.899920000005896,1.8329782136561334e-12,0.0035515301856293125
4.999920000006551,1.869282506561376e-12,0.003789387111247687
5.099920000000655,1.905697821769081e-12,0.004021772301173426
5.19992000000131,1.9421131369767863e-12,0.004217334627186843
5.299920000001965,1.9796386752091166e-12,0.004399064349052319
5.39992000000262,2.0163870573242093e-12,0.004589620898900085
5.499920000003275,2.0530244171368395e-12,0.004764242209361955
5.59992000000393,2.0915491560913324e-12,0.004908754512199222
5.699920000004585,2.12851958281135e-12,0.005033364839521087
5.79992000000524,2.1647128534141302e-12,0.0051204454328770245
5.899920000005896,2.2006840794119853e-12,0.005180028783169552
5.999920000006551,2.237876550736928e-12,0.005253150449922013
6.099920000000655,2.2754020889692583e-12,0.005354151109590242
6.19992000000131,2.311928426479426e-12,0.005481721890280354
6.299920000001965,2.3486768085945187e-12,0.005652136305322972
6.39992000000262,2.384092923080061e-12,0.005839453460847692
6.499920000003275,2.4207302828926913e-12,0.0060006892337727226
6.59992000000393,2.456590486588084e-12,0.00611387068945403
6.699920000004585,2.4933388687031766e-12,0.006184209678896699
6.79992000000524,2.5304203177256568e-12,0.006206862321988147
6.899920000005896,2.568389945167837e-12,0.00616909020280451
6.999920000006551,2.6049162826780048e-12,0.0060961483933802815
7.099920000000655,2.64310795472511e-12,0.00605517491267276
7.19992000000131,2.6804114483525154e-12,0.006102765155011457
7.299920000001965,2.7178259642823832e-12,0.006211306422134724
7.39992000000262,2.754796391002401e-12,0.006321979995408266
7.499920000003275,2.792099884629806e-12,0.006416025021795853
7.59992000000393,2.829736445164599e-12,0.0065933343718625565
7.699920000004585,2.8679281172117044e-12,0.00692900304457852
7.79992000000524,2.9052316108391096e-12,0.007259117956837848
7.899920000005896,2.942535104466515e-12,0.0074626419116526855
7.999920000006551,2.9801716650013077e-12,0.007611851580472343
8.099920000000655,3.0171420917213254e-12,0.007852676481406688
8.19992000000131,3.0547786522561182e-12,0.008129102498445145
8.299920000001965,3.093303391210611e-12,0.008364908318418933
8.39992000000262,3.131828130165104e-12,0.008521309007348217
8.499920000003275,3.1693536683974344e-12,0.008547341221783312
8.59992000000393,3.205880005907602e-12,0.008649842168858505
8.699920000004585,3.2430724772325448e-12,0.008837356384792102
8.79992000000524,3.2795988147427124e-12,0.008919065049502009
8.899920000005896,3.3157920853454925e-12,0.008841136318415311
8.99992000000655,3.3528735343679728e-12,0.008685360724447248
9.099920000000655,3.388844760365828e-12,0.00846951657778592
9.19992000000131,3.4239278079439828e-12,0.008142057923360695
9.299920000001965,3.459899033941838e-12,0.007779840040242664
9.39992000000262,3.495426170729843e-12,0.007496899305599644
9.499920000003275,3.5306202406104603e-12,0.007236539417426728
9.59992000000393,3.5672576004230905e-12,0.007020872980138531
9.699920000004585,3.603561893328333e-12,0.00695305547172375
9.79992000000524,3.638644940906488e-12,0.00697731880004579
9.899920000005896,3.674505144601881e-12,0.006960822475773915
9.99992000000655,3.709921259087423e-12,0.006897316297080005
10.099920000000655,3.746558618900053e-12,0.0068060792394682035
10.19992000000131,3.782085755688058e-12,0.006624400639683227
10.299920000001965,3.817168803266213e-12,0.006384231028414497
10.39992000000262,3.853029006961606e-12,0.006193926183353152
10.499920000003275,3.887112853817598e-12,0.006053728722445232
10.59992000000393,3.9223069236982155e-12,0.0058953465588322
10.699920000004585,3.958278149696071e-12,0.005719594891413959
10.79992000000524,3.993916308786538e-12,0.005581393379063931
10.899920000005896,4.030109579389318e-12,0.00551774754848177
10.99992000000655,4.0669689838068734e-12,0.0054894313659037625
11.099920000000655,4.1031622544096535e-12,0.005449552600429106
11.19992000000131,4.140021658827209e-12,0.005389039723049691
11.299920000001965,4.176214929429989e-12,0.005311506951752099
11.39992000000262,4.212408200032769e-12,0.005230650422916498
11.499920000003275,4.249822715962637e-12,0.005167447085355719
11.59992000000393,4.2872372318925045e-12,0.005149400488165736
11.699920000004585,4.323874591705135e-12,0.005189495145911019
11.79992000000524,4.36295444217194e-12,0.005281201573500974
11.899920000005896,4.401257136521508e-12,0.005378232677960425
11.99992000000655,4.438560630148913e-12,0.005412574329323717
12.099920000000655,4.477196391405869e-12,0.0053680359989269726
12.19992000000131,4.5139447735209615e-12,0.005294515316304845
12.299920000001965,4.550804177938517e-12,0.005245419532552994
12.39992000000262,4.588551760775772e-12,0.0052438960049378015
12.499920000003275,4.626521388217952e-12,0.005261912986332125
12.59992000000393,4.66393590414782e-12,0.005286293477608241
12.699920000004585,4.7019055315900005e-12,0.005295504704536694
12.79992000000524,4.7413184489641935e-12,0.005256826254427204
12.899920000005896,4.778732964894061e-12,0.005158970706152826
12.99992000000655,4.815703391614079e-12,0.005036670678224569
13.099920000000655,4.853450974451334e-12,0.0049006414799273425
13.19992000000131,4.89119855728859e-12,0.00476895851557323
13.299920000001965,4.9297232962430826e-12,0.0046581229897443375
13.39992000000262,4.967359856777875e-12,0.004567542056866832
13.499920000003275,5.005329484220056e-12,0.004498501959112416
13.59992000000393,5.042855022452386e-12,0.004454290250736284
13.699920000004585,5.080713627592104e-12,0.00442341178078319
13.79992000000524,5.119238366546597e-12,0.004389751736759843
13.899920000005896,5.1564308378715396e-12,0.004351318344278162
13.99992000000655,5.194178420708795e-12,0.0043154030800742135
14.099920000000655,5.232148048150975e-12,0.004284846946436497
14.19992000000131,5.2696735863833055e-12,0.004253982708220722
14.299920000001965,5.308087303035336e-12,0.004227008344876504
14.39992000000262,5.346612041989829e-12,0.004198770503470225
14.499920000003275,5.383471446407384e-12,0.00417395132023828
14.59992000000393,5.4218851630594145e-12,0.004152252899943748
14.699920000004585,5.459521723594207e-12,0.004121693193012917
14.79992000000524,5.497491351036388e-12,0.004104630895787959
14.899920000005896,5.536238134595806e-12,0.00409693686989282
14.99992000000655,5.5740967397355234e-12,0.004096355746700489
15.099920000000655,5.612399434085091e-12,0.0041005213908017575
15.19992000000131,5.651146217644509e-12,0.004119000282686215
15.299920000001965,5.690670157321165e-12,0.004135089587246188
15.39992000000262,5.729194896275658e-12,0.004143007810479231
15.499920000003275,5.768385769044926e-12,0.004139443371656041
15.59992000000393,5.807132552604344e-12,0.004140438398036645
15.699920000004585,5.845435246953912e-12,0.004144751443912934
15.79992000000524,5.885292253537955e-12,0.004140971914848249
15.899920000005896,5.92481619321461e-12,0.004144055310615247
15.99992000000655,5.964562177496191e-12,0.0041467242502050885
16.099919999996217,6.0038640725679215e-12,0.004119068561107593
16.19991999999243,6.044165168361815e-12,0.0040806723268712155
16.299919999988646,6.084466264155708e-12,0.004055515788189218
16.39991999998486,6.125766560671764e-12,0.0040398790189203814
16.499919999981074,6.1672889017927446e-12,0.004055038743559487
16.59991999997729,6.2085891983088004e-12,0.004095950512516812
16.699919999973503,6.250222561732244e-12,0.004124936256281598
16.799919999969717,6.2915228582483e-12,0.004147699609239791
16.89991999996593,6.3334892885791305e-12,0.004158309297901563
16.999919999962145,6.374123451280411e-12,0.004142898421664536
17.09987999999622,6.414757613981692e-12,0.00410111942248476
17.199879999992433,6.4575012004297605e-12,0.0040543367130335675
17.299879999988647,6.498357407735966e-12,0.00399367180557272
17.39987999998486,6.539768726554485e-12,0.003928200487945083
17.499879999981076,6.5812910676754655e-12,0.003856701617656781
17.59987999997729,6.6237015872161464e-12,0.0037899170737840542
17.699879999973504,6.664668816824815e-12,0.0037219203844627816
17.79987999996972,6.7059691133408705e-12,0.003649769956638348
17.899879999965933,6.746381231437226e-12,0.003554307060637881
17.999879999962147,6.786793349533582e-12,0.0034350253625379883
18.09983999999622,6.8265393338151625e-12,0.0033242148848015712
18.199839999992435,6.867284518818906e-12,0.0032279148225812402
18.29983999998865,6.908251748427574e-12,0.0031444828131121047
18.399839999984863,6.94955204494363e-12,0.0030753824375169807
18.499839999981077,6.990630296854761e-12,0.003010459375150598
18.59983999997729,7.032485704883129e-12,0.0029453936118884597
18.699839999973506,7.073674979096722e-12,0.0028967836193424705
18.79983999996972,7.114531186402928e-12,0.002855136362798847
18.899839999965934,7.155609438314059e-12,0.002809480207667637
18.99983999996215,7.19713177943504e-12,0.0027516750034294584
19.099799999996222,7.238987187463408e-12,0.00269068115564734
19.199799999992436,7.279954417072076e-12,0.0026180214361339158
19.29979999998865,7.322253914310295e-12,0.002551526589742184
19.399799999984864,7.365996701480526e-12,0.00248877587142466
19.49979999998108,7.408851310231057e-12,0.002437068064061223
19.599799999977293,7.452372052796363e-12,0.0023887612540641713
19.699799999973507,7.496225862269057e-12,0.0023448703886792973
19.79979999996972,7.539524560229438e-12,0.002300297517429667
19.899799999965936,7.583378369702132e-12,0.002263618329581984
19.99979999996215,7.627232179174825e-12,0.0022359185034202564


==> figs/data/tgvBGK_64_spectra.csv <==
k,E
0.5593080732774499,0.0006076431804875691
1.6779242198323496,0.0006064139087406435
2.7965403663872497,0.0007098015737290199
3.9151565129421493,0.0013603993856712174
5.03377265949705,0.0009013647865209432
6.152388806051949,0.002217566125815726
7.271004952606848,0.001769808893946872
8.389621099161749,0.0019928222490091315
9.508237245716648,0.0023754780422575146
10.62685339227155,0.0017302798435695729
11.745469538826448,0.0024195750723669416
12.864085685381347,0.0024180720037999424
13.982701831936247,0.002297766039775244
15.101317978491148,0.002430489425463684
16.21993412504605,0.0028695664972132454
17.338550271600948,0.003125811901239707
18.457166418155847,0.0033528352598318194
19.575782564710746,0.0034867671368367117
20.69439871126565,0.0032986741688303717
21.813014857820548,0.003694365020569957
22.931631004375447,0.0032713607545308177
24.050247150930346,0.003226799625256224
25.168863297485245,0.0032743188474861446
26.287479444040144,0.003072498185284436
27.406095590595044,0.0029907536315400764
28.524711737149946,0.003007915345587201
29.643327883704846,0.002672751392011116
30.761944030259745,0.002700744068641042
31.880560176814647,0.0025109839464769433
32.99917632336955,0.0023362325304218225
34.117792469924446,0.002131831352464748
35.236408616479345,0.0020069579574726786
36.355024763034244,0.001864482989803828
37.47364090958914,0.0017361943275475444
38.59225705614404,0.0015892527374767936
39.71087320269894,0.00140663891765255
40.82948934925384,0.0013568449862960265
41.94810549580875,0.0012842149753197981
43.066721642363646,0.0010943471251266769
44.185337788918545,0.0011051663350070602
45.303953935473444,0.0008583053042739306
46.422570082028344,0.0007116996354759998
47.54118622858324,0.0005188363359114778
48.65980237513814,0.00044298551266949265
49.77841852169304,0.00040098079727988496
50.89703466824794,0.000415734154866249


==> figs/data/tgvNS_128_post.csv <==
t,masserror,enst
0.0,0.0,0.0004687500002537357
0.20000000000001855,2.220446049250313e-16,0.0004631461276718756
0.3999999999999757,0.0,0.0004696583251544858
0.600000000000037,0.0,0.0004837593249580865
0.800000000000237,2.220446049250313e-16,0.0004952069363467516
1.000000000000437,0.0,0.0005118729394338409
1.200000000000637,0.0,0.0005406588288077479
1.400000000000837,2.220446049250313e-16,0.000569767665876369
1.600000000001037,0.0,0.0006036392686513826
1.800000000001237,0.0,0.000651160394704345
2.000000000001437,0.0,0.000701869227588238
2.200000000000527,0.0,0.0007635354832650292
2.3999999999996167,2.220446049250313e-16,0.0008333348278327736
2.5999999999987065,2.220446049250313e-16,0.0009160392274707713
2.7999999999977963,0.0,0.0010117206950705777
2.999999999996886,0.0,0.0011167059958124192
3.199999999995976,0.0,0.0012387786704923212
3.3999999999950656,0.0,0.0013846880879745647
3.5999999999941554,0.0,0.0015555977715898859
3.7999999999932452,0.0,0.0017511912014318573
3.999999999992335,2.220446049250313e-16,0.00202523868095826
4.199999999993645,0.0,0.002322130518493879
4.3999999999949555,0.0,0.002660779367298481
4.599999999996266,2.220446049250313e-16,0.0030513237421497153
4.799999999997576,2.220446049250313e-16,0.003463366048140634
4.999999999998886,2.220446049250313e-16,0.003814794674154769
5.2000000000001965,0.0,0.004203687998417146
5.400000000001507,2.220446049250313e-16,0.004520795904186102
5.600000000002817,2.220446049250313e-16,0.0047180824128551955
5.800000000004127,2.220446049250313e-16,0.004992263181467182
6.000000000005437,0.0,0.00528068561406178
6.200000000006748,0.0,0.00554888594887759
6.400000000008058,2.220446049250313e-16,0.005885009527761763
6.600000000009368,0.0,0.0062406549248639346
6.800000000010678,2.220446049250313e-16,0.006505011725781792
7.000000000011989,0.0,0.006780673803892035
7.200000000013299,0.0,0.007104716755186219
7.400000000014609,0.0,0.0074811902116918095
7.600000000015919,0.0,0.008081162447198885
7.80000000001723,0.0,0.008650862783505985
8.00000000001854,0.0,0.009154626128102514
8.20000000001985,2.220446049250313e-16,0.009663186435579115
8.40000000002116,2.220446049250313e-16,0.009782500601848406
8.60000000002247,0.0,0.010044285784073825
8.80000000002378,2.220446049250313e-16,0.010302379079388677
9.000000000025091,2.220446049250313e-16,0.010361886908501972
9.200000000026401,0.0,0.010197877798119391
9.400000000027712,2.220446049250313e-16,0.009889627893709327
9.600000000029022,0.0,0.009684689659722611
9.800000000030332,0.0,0.009660034195024368
10.000000000031642,2.220446049250313e-16,0.009673305471155073
10.200000000032952,0.0,0.009800617693656748
10.400000000034263,0.0,0.01009300925699484
10.600000000035573,0.0,0.010259486170483103
10.800000000036883,0.0,0.010226424073719369
11.000000000038193,0.0,0.010102325120547666
11.200000000039504,0.0,0.009893571696839923
11.400000000040814,0.0,0.009592721845218019
11.600000000042124,2.220446049250313e-16,0.009283924849106681
11.800000000043434,0.0,0.008929975380366599
12.000000000044745,2.220446049250313e-16,0.008533127943637628
12.200000000046055,0.0,0.008159584970339263
12.400000000047365,0.0,0.007763911477012906
12.600000000048675,2.220446049250313e-16,0.007391103709578823
12.800000000049986,0.0,0.006991746615802929
13.000000000051296,0.0,0.006539855111930451
13.200000000052606,2.220446049250313e-16,0.006060609709549651
13.400000000053916,2.220446049250313e-16,0.005601520551594333
13.600000000055227,0.0,0.005203753935075493
13.800000000056537,2.220446049250313e-16,0.0048728216185426575
14.000000000057847,0.0,0.004584854697895243
14.200000000059157,0.0,0.0043314149753273315
14.400000000060468,0.0,0.004118877163677143
14.600000000061778,2.220446049250313e-16,0.003932673617139147
14.800000000063088,2.220446049250313e-16,0.0037721754882175757
15.000000000064398,2.220446049250313e-16,0.0036279212360597517
15.200000000065709,0.0,0.0034935599263126987
15.400000000067019,2.220446049250313e-16,0.003363237366811586
15.600000000068329,0.0,0.00323203607912865
15.80000000006964,0.0,0.003112590988674153
16.000000000070948,0.0,0.00298497824768843
16.200000000063376,0.0,0.002856375080004106
16.400000000055805,0.0,0.002736349806490473
16.600000000048233,0.0,0.002625136713901337
16.80000000004066,2.220446049250313e-16,0.002514989002372989
17.00000000003309,0.0,0.0024184077892505412
17.20000000002552,0.0,0.0023340611277069415
17.400000000017947,2.220446049250313e-16,0.0022536054483064893
17.600000000010375,2.220446049250313e-16,0.0021826945224502473
17.800000000002804,0.0,0.002121016475309576
17.999999999995232,2.220446049250313e-16,0.0020644631730704056
18.19999999998766,0.0,0.002010418764675547
18.39999999998009,0.0,0.0019655370139691273
18.599999999972518,2.220446049250313e-16,0.00191915652977203
18.799999999964946,0.0,0.0018765643158582758
18.999999999957375,2.220446049250313e-16,0.0018415916905059834
19.199999999949803,0.0,0.0018074614035681316
19.39999999994223,2.220446049250313e-16,0.0017732178431175652
19.59999999993466,0.0,0.001742046586077799
19.79999999992709,0.0,0.0017133515855495046
19.999999999919517,0.0,0.0016780774844239524


==> figs/data/tgvNS_128_spectra.csv <==
k,E
0.5683291712335379,0.0006192771077947327
1.7049875137006136,0.0006042588601879406
2.8416458561676894,0.0005533733545277618
3.978304198634765,0.0013090745984364772
5.114962541101841,0.0009473945893023837
6.251620883568917,0.0012834479355818423
7.388279226035992,0.001588503759494302
8.524937568503068,0.0020370539756259594
9.661595910970144,0.0024314645064865766
10.79825425343722,0.0013138819880974008
11.934912595904295,0.0022937918847079192
13.071570938371371,0.0017943198484606073
14.208229280838447,0.002248579970998308
15.344887623305523,0.0020771571733021413
16.481545965772597,0.0022942251287037894
17.618204308239676,0.0020679564107516247
18.754862650706748,0.002260653626145167
19.891520993173827,0.0023300954091432734
21.0281793356409,0.0023520196347798865
22.16483767810798,0.002585113959883619
23.30149602057505,0.0023015143995746613
24.43815436304213,0.0026789042753757805
25.574812705509203,0.002649240256595574
26.711471047976282,0.0025864014239141662
27.848129390443354,0.0025700190818790393
28.984787732910434,0.002598271638314503
30.121446075377506,0.00282712898615347
31.258104417844585,0.002654264355073339
32.39476276031166,0.002678146594864806
33.53142110277874,0.0028453875649327447
34.66807944524581,0.0027988731579350183
35.80473778771289,0.0027107363705527856
36.94139613017996,0.0026058498849411927
38.07805447264704,0.0026319868038714393
39.21471281511411,0.002677763347703088
40.35137115758119,0.0026232319368822148
41.48802950004826,0.00258958277284494
42.62468784251534,0.002537440938313669
43.761346184982415,0.002538311421056751
44.898004527449494,0.0024236443522669218
46.034662869916566,0.0023987751615155164
47.171321212383646,0.0023465597928504166
48.30797955485072,0.00227368696486762
49.4446378973178,0.0021399198064970815
50.58129623978487,0.002102005274301829
51.71795458225195,0.0020111127599427496
52.85461292471902,0.001952487141196023
53.9912712671861,0.0018925559464086192
55.12792960965317,0.001789944099638116
56.26458795212025,0.001726750259434716
57.401246294587324,0.001714851323045745
58.5379046370544,0.0017182995408504718
59.674562979521475,0.0015982142852401353
60.811221321988555,0.0015589911704584083
61.94787966445563,0.001530608225634566
63.084538006922706,0.00150892051691132
64.22119634938977,0.001471766127410108
65.35785469185686,0.001368496674355074
66.49451303432393,0.001357778304710859
67.631171376791,0.0012811195711177647
68.76782971925809,0.0011844368462567518
69.90448806172516,0.0011695617595991036
71.04114640419223,0.0010842494384608458
72.17780474665932,0.0010289544972091314
73.31446308912638,0.000988755341101589
74.45112143159346,0.0009328274284901069
75.58777977406054,0.0008763257066614193
76.72443811652761,0.0008306132753236388
77.8610964589947,0.0007646278461441641
78.99775480146177,0.0007411243805303299
80.13441314392884,0.000716810496106065
81.27107148639593,0.0006950706337535928
82.40772982886298,0.0006753291995734851
83.54438817133007,0.0006417119896786114
84.68104651379714,0.0006157302851347115
85.81770485626421,0.0005844857215177923
86.9543631987313,0.0005489671730039208
88.09102154119837,0.0005160264145308803
89.22767988366545,0.0004734973502289423
90.36433822613253,0.0004553768680983737
91.50099656859959,0.00039835903266856727
92.63765491106668,0.0003700058060807793
93.77431325353375,0.00033810150663128466
94.91097159600082,0.0003076885369439844
96.0476299384679,0.00028766520952753334
97.18428828093498,0.00027842659800172417
98.32094662340205,0.00025665994417379455
99.45760496586914,0.00023324461893875194
100.5942633083362,0.00022371592649081306
101.73092165080328,0.00021781760857454629
102.86757999327035,0.00020446825488661964
104.00423833573743,0.00018812513761500555


==> figs/data/tgvNS_192_post.csv <==
t,masserror,enst
0.0,0.0,0.0004687500000223417
0.0999999999999966,0.0,0.0004664760108756624
0.20000000000001855,2.220446049250313e-16,0.0004631461273248532
0.3000000000000145,0.0,0.00046386885949564516
0.3999999999999757,4.440892098500626e-16,0.00046965832442875526
0.49999999999993694,4.440892098500626e-16,0.00047724039104667223
0.600000000000037,0.0,0.0004837593234753963
0.700000000000137,0.0,0.0004893631125867844
0.800000000000237,4.440892098500626e-16,0.000495206931082792
0.900000000000337,2.220446049250313e-16,0.0005022208505901525
1.000000000000437,0.0,0.0005118729210439259
1.100000000000537,0.0,0.0005251383323748647
1.200000000000637,2.220446049250313e-16,0.0005406587690119176
1.300000000000737,2.220446049250313e-16,0.0005558270567116477
1.400000000000837,2.220446049250313e-16,0.0005697674510545372
1.500000000000937,2.220446049250313e-16,0.0005847805046136932
1.600000000001037,2.220446049250313e-16,0.0006036388310493828
1.700000000001137,0.0,0.0006265037601583064
1.800000000001237,4.440892098500626e-16,0.000651159931048907
1.900000000001337,0.0,0.0006759884891697074
2.000000000001437,0.0,0.0007018649953629525
2.100000000000982,2.220446049250313e-16,0.0007309307559425494
2.200000000000527,4.440892098500626e-16,0.0007634996623739121
2.3000000000000718,2.220446049250313e-16,0.0007976584649731989
2.3999999999996167,2.220446049250313e-16,0.0008331936416635828
2.4999999999991616,4.440892098500626e-16,0.0008721512808134101
2.5999999999987065,0.0,0.0009156576516751257
2.6999999999982514,4.440892098500626e-16,0.0009625535978838043
2.7999999999977963,2.220446049250313e-16,0.0010109085824682592
2.899999999997341,6.661338147750939e-16,0.0010611196213260296
2.999999999996886,2.220446049250313e-16,0.0011154291490884278
3.099999999996431,4.440892098500626e-16,0.0011743545192384403
3.199999999995976,2.220446049250313e-16,0.0012369692465018522
3.2999999999955207,4.440892098500626e-16,0.001305132729818332
3.3999999999950656,0.0,0.0013824689319183775
3.4999999999946105,4.440892098500626e-16,0.0014673026307989972
3.5999999999941554,2.220446049250313e-16,0.0015536593970811373
3.6999999999937003,6.661338147750939e-16,0.001644413214160507
3.7999999999932452,2.220446049250313e-16,0.001752349452639629
3.89999999999279,2.220446049250313e-16,0.001886111733347476
3.999999999992335,6.661338147750939e-16,0.0020384816236201694
4.09999999999299,6.661338147750939e-16,0.0021938674459397152
4.199999999993645,0.0,0.002352064532476757
4.2999999999943,2.220446049250313e-16,0.002525039716357647
4.3999999999949555,0.0,0.0027159440041406584
4.499999999995611,2.220446049250313e-16,0.0029157619354338894
4.599999999996266,4.440892098500626e-16,0.0031271434707987157
4.699999999996921,2.220446049250313e-16,0.003347303101113566
4.799999999997576,2.220446049250313e-16,0.003559572768247094
4.899999999998231,4.440892098500626e-16,0.0037477381148803587
4.999999999998886,4.440892098500626e-16,0.003917300217771009
5.099999999999541,0.0,0.004098953913946465
5.2000000000001965,2.220446049250313e-16,0.004296338374851925
5.300000000000852,2.220446049250313e-16,0.004472453055486687
5.400000000001507,4.440892098500626e-16,0.004599714411120665
5.500000000002162,2.220446049250313e-16,0.004692270846203227
5.600000000002817,2.220446049250313e-16,0.004795144805157279
5.700000000003472,4.440892098500626e-16,0.004928447785042849
5.800000000004127,2.220446049250313e-16,0.005073131843703822
5.900000000004782,4.440892098500626e-16,0.005220193154802961
6.000000000005437,6.661338147750939e-16,0.005373683943191809
6.1000000000060925,2.220446049250313e-16,0.005527300774644861
6.200000000006748,4.440892098500626e-16,0.005690065633920891
6.300000000007403,6.661338147750939e-16,0.005879355082780936
6.400000000008058,0.0,0.006099327385250296
6.500000000008713,2.220446049250313e-16,0.006337262383666707
6.600000000009368,0.0,0.006567437454454418
6.700000000010023,2.220446049250313e-16,0.00673202575532594
6.800000000010678,2.220446049250313e-16,0.00681536151239534
6.9000000000113335,2.220446049250313e-16,0.006897074943771762
7.000000000011989,0.0,0.007026652421859806
7.100000000012644,2.220446049250313e-16,0.00718754139983416
7.200000000013299,2.220446049250313e-16,0.007395817682117475
7.300000000013954,2.220446049250313e-16,0.007637815963221295
7.400000000014609,0.0,0.007934814221011804
7.500000000015264,6.661338147750939e-16,0.008259670056501515
7.600000000015919,0.0,0.008553206405698408
7.7000000000165745,0.0,0.008837413525380117
7.80000000001723,2.220446049250313e-16,0.009125694920525633
7.900000000017885,6.661338147750939e-16,0.00938562852024527
8.00000000001854,2.220446049250313e-16,0.009657448128768495
8.100000000019195,2.220446049250313e-16,0.009938497735676947
8.20000000001985,4.440892098500626e-16,0.010169774901842107
8.300000000020505,2.220446049250313e-16,0.01035630281727074
8.40000000002116,2.220446049250313e-16,0.010563027890778313
8.500000000021815,2.220446049250313e-16,0.010773766591673003
8.60000000002247,2.220446049250313e-16,0.011069997420716791
8.700000000023126,0.0,0.011365412551217851
8.80000000002378,4.440892098500626e-16,0.011497723230563037
8.900000000024436,0.0,0.01152826610926967
9.000000000025091,4.440892098500626e-16,0.011498165277899479
9.100000000025746,2.220446049250313e-16,0.011449325592163762
9.200000000026401,0.0,0.011296144769027312
9.300000000027056,2.220446049250313e-16,0.011063336076346315
9.400000000027712,6.661338147750939e-16,0.010832484947058182
9.500000000028367,4.440892098500626e-16,0.010688065349761872
9.600000000029022,0.0,0.010643738634519019
9.700000000029677,2.220446049250313e-16,0.010654526515147538
9.800000000030332,0.0,0.010688115034908012
9.900000000030987,4.440892098500626e-16,0.01075170644976326
10.000000000031642,6.661338147750939e-16,0.01079072880851723
10.100000000032297,0.0,0.010724015998138547
10.200000000032952,2.220446049250313e-16,0.010617198903638641
10.300000000033608,2.220446049250313e-16,0.010533021675904466
10.400000000034263,2.220446049250313e-16,0.010427842203978986
10.500000000034918,2.220446049250313e-16,0.010317709522830183
10.600000000035573,2.220446049250313e-16,0.0102045688646538
10.700000000036228,2.220446049250313e-16,0.010122182505782704
10.800000000036883,2.220446049250313e-16,0.01004986305816138
10.900000000037538,2.220446049250313e-16,0.009975788979973357
11.000000000038193,2.220446049250313e-16,0.009903212733232868
11.100000000038849,4.440892098500626e-16,0.009805237109540905
11.200000000039504,0.0,0.009687525268132385
11.300000000040159,2.220446049250313e-16,0.009554702346455748
11.400000000040814,2.220446049250313e-16,0.009368166127591069
11.500000000041469,2.220446049250313e-16,0.00915345723783049
11.600000000042124,4.440892098500626e-16,0.008940452963880496
11.70000000004278,0.0,0.008733415456415006
11.800000000043434,2.220446049250313e-16,0.008522367791253269
11.90000000004409,2.220446049250313e-16,0.008310728762416765
12.000000000044745,2.220446049250313e-16,0.00810664563539387
12.1000000000454,4.440892098500626e-16,0.007917755520112096
12.200000000046055,0.0,0.007735047924169123
12.30000000004671,2.220446049250313e-16,0.007554582901776553
12.400000000047365,4.440892098500626e-16,0.007381039070078254
12.50000000004802,2.220446049250313e-16,0.007214097626023695
12.600000000048675,2.220446049250313e-16,0.007056519674200193
12.70000000004933,2.220446049250313e-16,0.006894618230964961
12.800000000049986,0.0,0.006728016456157741
12.90000000005064,6.661338147750939e-16,0.006554810053335761
13.000000000051296,2.220446049250313e-16,0.006376811336613646
13.100000000051951,2.220446049250313e-16,0.006205758719252031
13.200000000052606,4.440892098500626e-16,0.0060502599506768815
13.300000000053261,2.220446049250313e-16,0.005911388955193724
13.400000000053916,4.440892098500626e-16,0.005788012567935033
13.500000000054571,6.661338147750939e-16,0.005659581577014138
13.600000000055227,4.440892098500626e-16,0.005536523086491586
13.700000000055882,2.220446049250313e-16,0.005425322472733427
13.800000000056537,2.220446049250313e-16,0.005321242959583337
13.900000000057192,4.440892098500626e-16,0.005223823669566327
14.000000000057847,2.220446049250313e-16,0.005133825911298984
14.100000000058502,2.220446049250313e-16,0.005039567727302748
14.200000000059157,2.220446049250313e-16,0.004936034435098808
14.300000000059812,2.220446049250313e-16,0.00482913399394571
14.400000000060468,2.220446049250313e-16,0.00473098373730116
14.500000000061123,4.440892098500626e-16,0.004645566559688162
14.600000000061778,4.440892098500626e-16,0.004573309161910669
14.700000000062433,2.220446049250313e-16,0.004503847026069079
14.800000000063088,0.0,0.004431705731189999
14.900000000063743,2.220446049250313e-16,0.004363420134443149
15.000000000064398,2.220446049250313e-16,0.0043030288171315954
15.100000000065053,4.440892098500626e-16,0.004248307944235945
15.200000000065709,0.0,0.004194149490710063
15.300000000066364,0.0,0.004139872040898778
15.400000000067019,2.220446049250313e-16,0.004085124001542353
15.500000000067674,8.881784197001252e-16,0.0040274675274215525
15.600000000068329,0.0,0.003963662942232076
15.700000000068984,2.220446049250313e-16,0.003901463116509324
15.80000000006964,0.0,0.003842468971559846
15.900000000070294,4.440892098500626e-16,0.0037828172762293835
16.000000000070948,6.661338147750939e-16,0.0037182517327943587
16.100000000067162,6.661338147750939e-16,0.0036452211727611233
16.200000000063376,2.220446049250313e-16,0.0035728800823921743
16.30000000005959,0.0,0.003509143333819114
16.400000000055805,2.220446049250313e-16,0.003450432294282911
16.50000000005202,0.0,0.0033903351715191712
16.600000000048233,2.220446049250313e-16,0.0033307666176862504
16.700000000044447,2.220446049250313e-16,0.0032691858882289227
16.80000000004066,6.661338147750939e-16,0.003205225739284195
16.900000000036876,4.440892098500626e-16,0.0031451007063478713
17.00000000003309,4.440892098500626e-16,0.0030924825498714753
17.100000000029304,2.220446049250313e-16,0.0030422771993003682
17.20000000002552,0.0,0.0029943887137724224
17.300000000021733,4.440892098500626e-16,0.002946923451441684
17.400000000017947,2.220446049250313e-16,0.002896512093187021
17.50000000001416,2.220446049250313e-16,0.002847146943845643
17.600000000010375,0.0,0.0028023404671587504
17.70000000000659,0.0,0.002756903779920266
17.800000000002804,2.220446049250313e-16,0.002709689141359311
17.899999999999018,2.220446049250313e-16,0.0026629786545238
17.999999999995232,2.220446049250313e-16,0.002616140040604397
18.099999999991446,2.220446049250313e-16,0.002569388735888486
18.19999999998766,6.661338147750939e-16,0.002525265961825735
18.299999999983875,2.220446049250313e-16,0.002482187576963372
18.39999999998009,0.0,0.00243965723119492
18.499999999976303,2.220446049250313e-16,0.0023985629726632376
18.599999999972518,2.220446049250313e-16,0.0023576240843442265
18.699999999968732,2.220446049250313e-16,0.002317132364716996
18.799999999964946,0.0,0.002278611080748302
18.89999999996116,2.220446049250313e-16,0.0022413180687524824
18.999999999957375,0.0,0.002203199707946653
19.09999999995359,0.0,0.002165174413792899
19.199999999949803,6.661338147750939e-16,0.0021292474483834696
19.299999999946017,6.661338147750939e-16,0.002093628602992698
19.39999999994223,2.220446049250313e-16,0.002058210362752938
19.499999999938446,2.220446049250313e-16,0.0020230196691119404
19.59999999993466,2.220446049250313e-16,0.0019890273107381266
19.699999999930874,4.440892098500626e-16,0.001954664577391435
19.79999999992709,2.220446049250313e-16,0.0019205267555687541
19.899999999923303,4.440892098500626e-16,0.001887083571889696
19.999999999919517,4.440892098500626e-16,0.0018553254642759954


==> figs/data/tgvNS_192_spectra.csv <==
k,E
0.5713362038855672,0.0006261390734416715
1.7140086116567015,0.0006614020220996834
2.856681019427836,0.0005443464066852965
3.99935342719897,0.00113532700297931
5.142025834970104,0.0006594284877793666
6.284698242741239,0.0013009992295533364
7.427370650512373,0.0013298767386310652
8.570043058283508,0.0020233187112944397
9.712715466054641,0.002029777728671301
10.855387873825777,0.0011238134923045719
11.99806028159691,0.0024628837275352962
13.140732689368045,0.0020592494590284185
14.283405097139179,0.0019742171326239725
15.426077504910314,0.0018277546849566658
16.568749912681447,0.002335402112563437
17.711422320452584,0.0020689445060069144
18.854094728223714,0.0023169917939670787
19.99676713599485,0.002428518310376375
21.139439543765985,0.002013034595586607
22.282111951537118,0.0020640458036664555
23.424784359308255,0.002136449885610922
24.56745676707939,0.00238178368544255
25.710129174850522,0.002166184342138243
26.85280158262166,0.0022766241503881096
27.99547399039279,0.002238706780857431
29.138146398163926,0.0022021314164092348
30.28081880593506,0.00259525287490759
31.423491213706193,0.0023155164397561886
32.56616362147733,0.0024097937450000824
33.70883602924846,0.0023928626982312406
34.851508437019596,0.0023633440786891826
35.99418084479073,0.002637949104099829
37.13685325256186,0.002512307463925243
38.279525660333,0.002530851977702245
39.42219806810414,0.0024273660258753585
40.56487047587527,0.0024769296892396615
41.7075428836464,0.0023534292883872544
42.85021529141754,0.0023590606673010326
43.99288769918867,0.002325308596781517
45.1355601069598,0.0022698722432589707
46.278232514730945,0.0021548212030553233
47.420904922502075,0.0021821061414256577
48.563577330273205,0.002216983311482837
49.70624973804435,0.0021694502631148015
50.84892214581548,0.002138705506642087
51.99159455358661,0.0020474019332103986
53.134266961357746,0.002103524490682232
54.27693936912888,0.002066861471129974
55.41961177690001,0.0020903428873920767
56.56228418467115,0.001987699479244765
57.70495659244229,0.0020350133365642426
58.847629000213416,0.0019589968249874913
59.990301407984546,0.0019541629506021688
61.13297381575569,0.001919953908654333
62.27564622352682,0.0018992282412629217
63.41831863129795,0.0018281527187284363
64.5609910390691,0.001821291708939898
65.70366344684022,0.0018418170403719195
66.84633585461135,0.0017767135603674294
67.9890082623825,0.0016742002549653063
69.13168067015363,0.001624944260831794
70.27435307792476,0.0016164359728376735
71.41702548569589,0.0015604503080946617
72.55969789346703,0.0015281906949061875
73.70237030123816,0.0014882834217833068
74.8450427090093,0.00145079443793672
75.98771511678044,0.0014283121380638288
77.13038752455157,0.0013583499021881404
78.2730599323227,0.0013173054563218444
79.41573234009384,0.0012927984428658128
80.55840474786497,0.0012416601033604017
81.7010771556361,0.0011977620589260836
82.84374956340724,0.0011668008630090242
83.98642197117837,0.0011689107511060725
85.1290943789495,0.001127517113258694
86.27176678672063,0.001130366111516158
87.41443919449178,0.0010955241213959704
88.5571116022629,0.001059690391356353
89.69978401003405,0.0010473369591462948
90.84245641780518,0.0010294751208416062
91.98512882557631,0.0010224760102459523
93.12780123334744,0.0009938948784224382
94.27047364111858,0.0009742717685200513
95.41314604888971,0.0009887399690031403
96.55581845666086,0.0009550337694360798
97.69849086443199,0.000924594026124692
98.84116327220312,0.000890449358240626
99.98383567997425,0.0008793935079081632
101.12650808774539,0.0008480089283602954
102.26918049551652,0.0008057591836017087
103.41185290328765,0.0007940714199236713
104.5545253110588,0.0007666237331703055
105.69719771882993,0.0007278279087527483
106.83987012660106,0.0007007065968071997
107.98254253437219,0.0006810070353994098
109.12521494214333,0.0006658301567523707
110.26788734991446,0.000651335204763208
111.4105597576856,0.0006322962411705193
112.55323216545673,0.0006205507118949927
113.69590457322786,0.0006024872307785909
114.838576980999,0.0005910376537424927
115.98124938877014,0.0005684321001809135
117.12392179654127,0.000552512258103638
118.2665942043124,0.0005371133631836703
119.40926661208354,0.0005151129092172188
120.55193901985467,0.0004943412364986295
121.6946114276258,0.0004757370900954239
122.83728383539693,0.00046380859752138834
123.97995624316808,0.00044100583780958523
125.1226286509392,0.00042775734334410707
126.26530105871035,0.00040944767762027094
127.40797346648148,0.0003836956306921228
128.5506458742526,0.00037006547483831877
129.69331828202377,0.0003542353018187338
130.83599068979487,0.0003311985909938916
131.97866309756603,0.0003130615666886497
133.12133550533713,0.0002831471497425753
134.2640079131083,0.0002627509081158287
135.40668032087942,0.00024091595746525733
136.54935272865055,0.0002215942225563333
137.6920251364217,0.00020402535970353002
138.8346975441928,0.00018781949434706538
139.97736995196396,0.00017709064198402765
141.12004235973507,0.00016642920324084283
142.26271476750622,0.00015627859429367705
143.40538717527738,0.00014931818186022776
144.54805958304848,0.00014320618766231472
145.69073199081964,0.00013589390317863474
146.83340439859074,0.0001292926109411206
147.9760768063619,0.00012275547016950522
149.118749214133,0.00012348018001815918
150.26142162190416,0.00011816950130937944
151.40409402967532,0.00011323331915437673
152.54676643744642,0.00011269008443772581
153.68943884521758,0.00011201797142304946
154.83211125298868,0.00011096194232320808
155.97478366075984,0.0001088091982096356
157.11745606853097,0.00011379599789077193


==> figs/data/tgvNS_256_post.csv <==
t,masserror,enst
0.0,0.0,0.0004687500000040236
0.0999999999999966,4.440892098500626e-16,0.00046647542766546586
0.20000000000001855,2.220446049250313e-16,0.00046314725589284935
0.3000000000000145,2.220446049250313e-16,0.00046387121767789896
0.3999999999999757,2.220446049250313e-16,0.00046965846566303387
0.49999999999993694,2.220446049250313e-16,0.00047723741723258804
0.600000000000037,2.220446049250313e-16,0.0004837560633579036
0.700000000000137,4.440892098500626e-16,0.0004893608290840225
0.800000000000237,2.220446049250313e-16,0.0004952053874767835
0.900000000000337,2.220446049250313e-16,0.0005022219262353622
1.000000000000437,0.0,0.0005118767794589019
1.100000000000537,2.220446049250313e-16,0.0005251397109901326
1.200000000000637,2.220446049250313e-16,0.0005406528567097703
1.300000000000737,2.220446049250313e-16,0.0005558164579794059
1.400000000000837,2.220446049250313e-16,0.0005697618914236721
1.500000000000937,2.220446049250313e-16,0.0005847841532864183
1.600000000001037,2.220446049250313e-16,0.0006036442072998596
1.700000000001137,2.220446049250313e-16,0.0006265007185193521
1.800000000001237,2.220446049250313e-16,0.0006511491775427287
1.900000000001337,2.220446049250313e-16,0.0006759791143464378
2.000000000001437,2.220446049250313e-16,0.0007018622178515184
2.100000000000982,2.220446049250313e-16,0.0007309276484807931
2.200000000000527,2.220446049250313e-16,0.0007634869642923199
2.3000000000000718,2.220446049250313e-16,0.0007976429975463105
2.3999999999996167,2.220446049250313e-16,0.0008331822267380978
2.4999999999991616,4.440892098500626e-16,0.0008721302914134433
2.5999999999987065,0.0,0.0009156038315716625
2.6999999999982514,2.220446049250313e-16,0.0009624517652179456
2.7999999999977963,4.440892098500626e-16,0.0010107639570620204
2.899999999997341,0.0,0.0010609390133782598
2.999999999996886,4.440892098500626e-16,0.0011151990199040093
3.099999999996431,4.440892098500626e-16,0.0011740586325365533
3.199999999995976,2.220446049250313e-16,0.001236608593755079
3.2999999999955207,4.440892098500626e-16,0.001304701162817795
3.3999999999950656,2.220446049250313e-16,0.0013819383774582494
3.4999999999946105,4.440892098500626e-16,0.0014666822569783472
3.5999999999941554,2.220446049250313e-16,0.0015530644780851375
3.6999999999937003,4.440892098500626e-16,0.0016439887009447333
3.7999999999932452,4.440892098500626e-16,0.0017522385894721576
3.89999999999279,4.440892098500626e-16,0.0018866856945057616
3.999999999992335,4.440892098500626e-16,0.00204067247506022
4.09999999999299,4.440892098500626e-16,0.0021993676102374108
4.199999999993645,4.440892098500626e-16,0.0023634652192211485
4.2999999999943,4.440892098500626e-16,0.002544220083848737
4.3999999999949555,4.440892098500626e-16,0.002740271816366354
4.499999999995611,4.440892098500626e-16,0.002948259519241181
4.599999999996266,4.440892098500626e-16,0.0031624800042303466
4.699999999996921,4.440892098500626e-16,0.003383696417365384
4.799999999997576,4.440892098500626e-16,0.003597516369503277
4.899999999998231,4.440892098500626e-16,0.003785430604263752
4.999999999998886,4.440892098500626e-16,0.003956704124926179
5.099999999999541,4.440892098500626e-16,0.004136978805807349
5.2000000000001965,4.440892098500626e-16,0.004330407111867127
5.300000000000852,4.440892098500626e-16,0.0045053012078138535
5.400000000001507,4.440892098500626e-16,0.004635308435073721
5.500000000002162,4.440892098500626e-16,0.004731988132363706
5.600000000002817,4.440892098500626e-16,0.004834210332280748
5.700000000003472,4.440892098500626e-16,0.004963770724759049
5.800000000004127,4.440892098500626e-16,0.005105586728748818
5.900000000004782,4.440892098500626e-16,0.005248584590220269
6.000000000005437,4.440892098500626e-16,0.005398044892946859
6.1000000000060925,4.440892098500626e-16,0.005555021342595448
6.200000000006748,4.440892098500626e-16,0.005725465418548839
6.300000000007403,6.661338147750939e-16,0.005923268296495147
6.400000000008058,4.440892098500626e-16,0.006158828245887474
6.500000000008713,4.440892098500626e-16,0.006422182731215047
6.600000000009368,6.661338147750939e-16,0.006684470541732106
6.700000000010023,6.661338147750939e-16,0.006892544264551945
6.800000000010678,6.661338147750939e-16,0.006984168016173584
6.9000000000113335,6.661338147750939e-16,0.007033533245704987
7.000000000011989,6.661338147750939e-16,0.007137008032705647
7.100000000012644,8.881784197001252e-16,0.007298980355920382
7.200000000013299,6.661338147750939e-16,0.007506292528881725
7.300000000013954,4.440892098500626e-16,0.007745867623070336
7.400000000014609,6.661338147750939e-16,0.008040905286330119
7.500000000015264,4.440892098500626e-16,0.008364907952656186
7.600000000015919,4.440892098500626e-16,0.008665114090107546
7.7000000000165745,6.661338147750939e-16,0.008948975476636952
7.80000000001723,4.440892098500626e-16,0.009240779135544625
7.900000000017885,6.661338147750939e-16,0.00953293847385131
8.00000000001854,6.661338147750939e-16,0.009850742397390628
8.100000000019195,6.661338147750939e-16,0.010206597520548982
8.20000000001985,6.661338147750939e-16,0.010532859055227849
8.300000000020505,6.661338147750939e-16,0.010799834200916852
8.40000000002116,8.881784197001252e-16,0.01101103793819506
8.500000000021815,8.881784197001252e-16,0.011287035459505133
8.60000000002247,6.661338147750939e-16,0.011661370330638734
8.700000000023126,8.881784197001252e-16,0.011974241275667827
8.80000000002378,6.661338147750939e-16,0.012107836871524107
8.900000000024436,6.661338147750939e-16,0.012096689112688377
9.000000000025091,6.661338147750939e-16,0.012066852050620839
9.100000000025746,6.661338147750939e-16,0.011955944845144546
9.200000000026401,8.881784197001252e-16,0.011823267228617316
9.300000000027056,8.881784197001252e-16,0.01161993623742651
9.400000000027712,6.661338147750939e-16,0.011405902535165895
9.500000000028367,6.661338147750939e-16,0.01131943865843218
9.600000000029022,8.881784197001252e-16,0.011319652602324464
9.700000000029677,6.661338147750939e-16,0.01130367217443658
9.800000000030332,8.881784197001252e-16,0.011251581431298738
9.900000000030987,6.661338147750939e-16,0.011179570784555929
10.000000000031642,6.661338147750939e-16,0.011082798751203863
10.100000000032297,8.881784197001252e-16,0.010980549982508945
10.200000000032952,6.661338147750939e-16,0.010875043228131445
10.300000000033608,6.661338147750939e-16,0.010784163257652092
10.400000000034263,8.881784197001252e-16,0.010710372449900042
10.500000000034918,6.661338147750939e-16,0.01062339679318355
10.600000000035573,8.881784197001252e-16,0.010526164104904841
10.700000000036228,8.881784197001252e-16,0.010441926895572396
10.800000000036883,8.881784197001252e-16,0.010364582582788938
10.900000000037538,8.881784197001252e-16,0.010280438902158538
11.000000000038193,6.661338147750939e-16,0.010170377842636882
11.100000000038849,8.881784197001252e-16,0.010064439816138127
11.200000000039504,8.881784197001252e-16,0.00996203800593417
11.300000000040159,8.881784197001252e-16,0.009859563440166724
11.400000000040814,1.1102230246251565e-15,0.00972126849432972
11.500000000041469,8.881784197001252e-16,0.009536173067707281
11.600000000042124,8.881784197001252e-16,0.00933192376406248
11.70000000004278,8.881784197001252e-16,0.009124099157753744
11.800000000043434,1.1102230246251565e-15,0.008904854862118127
11.90000000004409,8.881784197001252e-16,0.008677525453321183
12.000000000044745,8.881784197001252e-16,0.008454676234962637
12.1000000000454,8.881784197001252e-16,0.008241301881737842
12.200000000046055,8.881784197001252e-16,0.008018870479916522
12.30000000004671,8.881784197001252e-16,0.007784672813245356
12.400000000047365,1.1102230246251565e-15,0.007554840134952741
12.50000000004802,8.881784197001252e-16,0.007346603377531872
12.600000000048675,8.881784197001252e-16,0.0071615056796665915
12.70000000004933,8.881784197001252e-16,0.006995046218341039
12.800000000049986,8.881784197001252e-16,0.006845808963663872
12.90000000005064,8.881784197001252e-16,0.006702480440584246
13.000000000051296,1.1102230246251565e-15,0.006559778909813352
13.100000000051951,1.1102230246251565e-15,0.0064234487771161995
13.200000000052606,8.881784197001252e-16,0.006295282734359776
13.300000000053261,8.881784197001252e-16,0.006168244046989718
13.400000000053916,1.1102230246251565e-15,0.006039988725809761
13.500000000054571,8.881784197001252e-16,0.005901004489350274
13.600000000055227,8.881784197001252e-16,0.0057584725347581515
13.700000000055882,8.881784197001252e-16,0.005618398900518556
13.800000000056537,8.881784197001252e-16,0.0054894570047215475
13.900000000057192,8.881784197001252e-16,0.00536940084443146
14.000000000057847,1.1102230246251565e-15,0.005256300809057946
14.100000000058502,8.881784197001252e-16,0.005138745051812923
14.200000000059157,8.881784197001252e-16,0.005017966796090372
14.300000000059812,8.881784197001252e-16,0.004896202074831444
14.400000000060468,8.881784197001252e-16,0.004783815471443717
14.500000000061123,1.1102230246251565e-15,0.004687526714903493
14.600000000061778,8.881784197001252e-16,0.004606692947670379
14.700000000062433,1.1102230246251565e-15,0.004528235041822597
14.800000000063088,8.881784197001252e-16,0.004445505409677324
14.900000000063743,8.881784197001252e-16,0.004360463942133926
15.000000000064398,1.1102230246251565e-15,0.004277386416831382
15.100000000065053,1.1102230246251565e-15,0.004201029998905172
15.200000000065709,1.1102230246251565e-15,0.004125386706508928
15.300000000066364,1.1102230246251565e-15,0.004049475019267935
15.400000000067019,8.881784197001252e-16,0.003971318805938154
15.500000000067674,1.1102230246251565e-15,0.00389021674329648
15.600000000068329,8.881784197001252e-16,0.0038103743440015994
15.700000000068984,1.1102230246251565e-15,0.003744385261037002
15.80000000006964,1.1102230246251565e-15,0.003689362536841915
15.900000000070294,1.1102230246251565e-15,0.0036367562440097873
16.000000000070948,1.1102230246251565e-15,0.0035848324647869013
16.100000000067162,1.1102230246251565e-15,0.003530667298010652
16.200000000063376,1.1102230246251565e-15,0.003475441752872765
16.30000000005959,1.1102230246251565e-15,0.0034252585743213748
16.400000000055805,1.1102230246251565e-15,0.0033786607695159322
16.50000000005202,1.1102230246251565e-15,0.0033310873671818088
16.600000000048233,1.1102230246251565e-15,0.003284156991094469
16.700000000044447,1.1102230246251565e-15,0.0032333681683338173
16.80000000004066,1.1102230246251565e-15,0.003176036610272203
16.900000000036876,1.1102230246251565e-15,0.0031214926194444983
17.00000000003309,1.1102230246251565e-15,0.0030728318599067424
17.100000000029304,1.3322676295501878e-15,0.0030227380598936487
17.20000000002552,1.1102230246251565e-15,0.002970916465985885
17.300000000021733,1.1102230246251565e-15,0.002919699445651513
17.400000000017947,1.1102230246251565e-15,0.0028683028240645424
17.50000000001416,1.1102230246251565e-15,0.0028179120036741973
17.600000000010375,1.1102230246251565e-15,0.002769359180484696
17.70000000000659,1.1102230246251565e-15,0.0027194606708980896
17.800000000002804,1.1102230246251565e-15,0.0026705396212840836
17.899999999999018,8.881784197001252e-16,0.0026241816464845596
17.999999999995232,1.1102230246251565e-15,0.0025782231676660943
18.099999999991446,1.1102230246251565e-15,0.0025315321824139047
18.19999999998766,1.1102230246251565e-15,0.00248689343505473
18.299999999983875,1.1102230246251565e-15,0.002443200680901265
18.39999999998009,1.3322676295501878e-15,0.0023997107236505663
18.499999999976303,1.1102230246251565e-15,0.002355223791673173
18.599999999972518,1.1102230246251565e-15,0.002310726040578304
18.699999999968732,1.1102230246251565e-15,0.002268253741614378
18.799999999964946,1.3322676295501878e-15,0.0022276292381254413
18.89999999996116,1.1102230246251565e-15,0.0021860004499585244
18.999999999957375,1.3322676295501878e-15,0.0021426466119571115
19.09999999995359,1.1102230246251565e-15,0.002099989658568745
19.199999999949803,1.3322676295501878e-15,0.002061018231669963
19.299999999946017,1.1102230246251565e-15,0.0020232273314117768
19.39999999994223,1.3322676295501878e-15,0.0019847175701702435
19.499999999938446,1.1102230246251565e-15,0.0019458749708290363
19.59999999993466,1.1102230246251565e-15,0.0019097257540647353
19.699999999930874,1.3322676295501878e-15,0.0018746005802841633
19.79999999992709,1.3322676295501878e-15,0.0018393698694402058
19.899999999923303,1.3322676295501878e-15,0.0018059640323825018
19.999999999919517,1.3322676295501878e-15,0.0017754742153699712


==> figs/data/tgvNS_256_spectra.csv <==
k,E
0.5728397202115818,0.0006257573636718694
1.7185191606347454,0.0006581680159586023
2.8641986010579092,0.0005126378453614252
4.009878041481072,0.0009570621389526886
5.1555574819042365,0.0006794841159383798
6.3012369223274,0.0011810262231687723
7.446916362750564,0.0015694164361317858
8.592595803173726,0.001872163050439161
9.738275243596892,0.0015247449821051125
10.883954684020054,0.001503151827808665
12.029634124443218,0.0019631419986434195
13.175313564866382,0.001997278774916166
14.320993005289544,0.002088616623169237
15.466672445712708,0.002320673624983486
16.612351886135873,0.001981646996566107
17.758031326559035,0.002192862858208163
18.9037107669822,0.0022948240299496708
20.049390207405363,0.0023796565858862154
21.195069647828525,0.0020734503481168345
22.34074908825169,0.0019773651636910607
23.486428528674857,0.0018923395291142375
24.632107969098016,0.002191685656913387
25.77778740952118,0.002058823789789976
26.923466849944347,0.0021379901530000785
28.069146290367506,0.002139558080789285
29.214825730790672,0.0021666674195492245
30.360505171213838,0.0022022723797215905
31.506184611636996,0.0022802129373709432
32.65186405206016,0.002370631200263379
33.79754349248333,0.0023678489492517233
34.943222932906494,0.002422606656739549
36.08890237332965,0.002316938578969126
37.23458181375282,0.002446119796776619
38.38026125417598,0.0023590109122235085
39.52594069459914,0.0021398351550855183
40.67162013502231,0.0023315960353362726
41.817299575445475,0.0020966552337606855
42.96297901586863,0.002066253387284447
44.1086584562918,0.0021065493368135593
45.254337896714965,0.0021205946745026408
46.400017337138124,0.0020772968255489805
47.54569677756129,0.0020329287682124067
48.691376217984455,0.002012115566639134
49.83705565840762,0.002019321835114706
50.98273509883078,0.0019255048744018528
52.128414539253946,0.0020107088900591084
53.274093979677104,0.0018624626104382356
54.41977342010027,0.001926239687209496
55.565452860523436,0.001732105841578594
56.7111323009466,0.001808880498033603
57.85681174136976,0.0017176434852158695
59.00249118179293,0.0017356542801390058
60.148170622216085,0.0017752530766111693
61.29385006263925,0.0017177156374067048
62.43952950306242,0.0016735637482075073
63.58520894348558,0.0016996887211256917
64.73088838390873,0.0016062126558031911
65.87656782433191,0.0015851599527617302
67.02224726475507,0.0015876644115876107
68.16792670517825,0.00158566971352279
69.3136061456014,0.001585035650060998
70.45928558602455,0.0014945261101167182
71.60496502644773,0.0015115171395085527
72.75064446687088,0.0014910742819575595
73.89632390729406,0.0014876998371021503
75.04200334771721,0.001432464988341122
76.18768278814039,0.0014070559086004231
77.33336222856354,0.001388054189243986
78.4790416689867,0.0013448347699731667
79.62472110940988,0.001282127510209226
80.77040054983303,0.0013162521743204205
81.91607999025621,0.0012874254512854305
83.06175943067936,0.0012440371698649744
84.20743887110253,0.001245624411436656
85.35311831152569,0.001197838493489656
86.49879775194884,0.001202627840964269
87.64447719237202,0.0011700251184950732
88.79015663279517,0.0011556390168451583
89.93583607321835,0.0011221437271189847
91.0815155136415,0.0011322944087787438
92.22719495406467,0.0010929960113505968
93.37287439448784,0.001082507249333964
94.51855383491099,0.0010492687308637865
95.66423327533417,0.0010363695721746255
96.80991271575732,0.001009614190000565
97.9555921561805,0.0010048326924109454
99.10127159660365,0.0009774050482353712
100.2469510370268,0.0009713771426390874
101.39263047744998,0.0009370432577517826
102.53830991787314,0.0009280297552310275
103.68398935829632,0.0009103047483806054
104.82966879871947,0.000880393382333993
105.97534823914263,0.0008805368391698032
107.1210276795658,0.0008491781139497924
108.26670711998895,0.0008514095486821285
109.41238656041213,0.0008425085990344492
110.55806600083528,0.0008407847172398318
111.70374544125846,0.0008165884216808384
112.84942488168161,0.0008022605787324081
113.99510432210478,0.0007902404936597065
115.14078376252795,0.0007724463581335021
116.2864632029511,0.000752681867072158
117.43214264337428,0.000745897387137628
118.57782208379743,0.0007361420693010872
119.72350152422061,0.0007251915136538064
120.86918096464376,0.0007213880664191022
122.01486040506691,0.0007051563302836477
123.16053984549009,0.0006997332841561644
124.30621928591324,0.0006755565209553226
125.45189872633642,0.0006724581879247115
126.59757816675958,0.0006707564214522273
127.74325760718274,0.0006577729480586007
128.8889370476059,0.0006334381928471759
130.0346164880291,0.000608844763578827
131.18029592845224,0.0006025627602518239
132.3259753688754,0.0005785575360045332
133.47165480929857,0.0005620600003296572
134.61733424972172,0.0005364819416082375
135.76301369014487,0.0005097911797066855
136.90869313056805,0.0004908376417300443
138.05437257099123,0.00047324314578000063
139.20005201141436,0.0004557997609797608
140.34573145183754,0.0004420200380521442
141.49141089226072,0.00042514780986840456
142.63709033268387,0.000417119462481555
143.78276977310702,0.00040079439261591867
144.9284492135302,0.0003908102944437259
146.07412865395338,0.0003778798754898408
147.2198080943765,0.00036452922008419717
148.36548753479968,0.00035318371410273525
149.51116697522286,0.0003409048565444078
150.65684641564602,0.0003348143158993832
151.80252585606917,0.00032639870311765176
152.94820529649235,0.00031697782034428564
154.09388473691553,0.000309444208054692
155.23956417733865,0.0002978541862811136
156.38524361776183,0.0002896002084199999
157.530923058185,0.00028363562324409367
158.67660249860816,0.00027442032403874337
159.8222819390313,0.00026549909553045636
160.9679613794545,0.0002605418846326068
162.11364081987765,0.0002559086722010729
163.2593202603008,0.00024665785314656073
164.40499970072398,0.00023959978276717528
165.55067914114716,0.00023054980442057698
166.6963585815703,0.00022460179399220358
167.84203802199346,0.00021605724539826353
168.98771746241664,0.0002110998701890529
170.1333969028398,0.00020482686261662927
171.27907634326294,0.000197821359350928
172.42475578368612,0.00018978381289621606
173.5704352241093,0.00018187226232409544
174.71611466453245,0.00017217734339267148
175.8617941049556,0.0001679931132938713
177.0074735453788,0.00016102955942097518
178.15315298580194,0.0001542584739221093
179.2988324262251,0.00014374098665484038
180.44451186664827,0.00013444235474678498
181.59019130707145,0.0001264275468648122
182.7358707474946,0.0001176482310437753
183.88155018791775,0.00011134312552891495
185.02722962834093,0.00010586591115735767
186.17290906876408,0.00010243896213115862
187.31858850918724,9.783156706836905e-05
188.46426794961042,9.255048115990496e-05
189.6099473900336,8.512947410995743e-05
190.75562683045672,8.013654207545234e-05
191.9013062708799,7.735203759887863e-05
193.04698571130308,7.435814985813273e-05
194.19266515172623,7.32789981290866e-05
195.33834459214938,7.137785867808035e-05
196.48402403257256,6.83745297629507e-05
197.62970347299574,6.549183445820677e-05
198.77538291341887,6.331486430902727e-05
199.92106235384205,6.3157966213451e-05
201.06674179426523,6.395939211061203e-05
202.21242123468838,6.364262544018003e-05
203.35810067511153,6.30189599895617e-05
204.5037801155347,6.0857685984202416e-05
205.6494595559579,6.027331401003994e-05
206.795138996381,5.956284280276023e-05
207.9408184368042,6.022771658141223e-05
209.08649787722737,6.303123191369697e-05
210.23217731765052,6.0972692709241745e-05


==> figs/data/tgvNS_64_post.csv <==
t,masserror,enst
0.0,0.0,0.00046875001576608476
0.0999999999999966,0.0,0.0004664760295121619
0.20000000000001855,0.0,0.0004631461513063145
0.3000000000000145,0.0,0.0004638688983119389
0.3999999999999757,0.0,0.0004696583723315765
0.49999999999993694,0.0,0.00047724044520027257
0.600000000000037,0.0,0.00048375941384788494
0.700000000000137,0.0,0.0004893632849339527
0.800000000000237,0.0,0.00049520727239212
0.900000000000337,0.0,0.0005022214777062352
1.000000000000437,0.0,0.0005118739777543907
1.100000000000537,0.0,0.0005251399833509017
1.200000000000637,0.0,0.0005406611415137709
1.300000000000737,0.0,0.0005558304568017992
1.400000000000837,0.0,0.0005697728818293171
1.500000000000937,0.0,0.000584791521382155
1.600000000001037,0.0,0.000603663991659873
1.700000000001137,0.0,0.0006265601752608635
1.800000000001237,0.0,0.0006512800279848617
1.900000000001337,0.0,0.0006762297359321876
2.000000000001437,0.0,0.0007023185326722033
2.100000000000982,0.0,0.0007317264067511382
2.200000000000527,0.0,0.000764779912993105
2.3000000000000718,0.0,0.000799559777895474
2.3999999999996167,0.0,0.000835852302646052
2.4999999999991616,0.0,0.0008757324708457973
2.5999999999987065,0.0,0.0009203823535491451
2.6999999999982514,0.0,0.0009686529126751755
2.7999999999977963,0.0,0.0010184466045303736
2.899999999997341,0.0,0.0010699984684831613
2.999999999996886,0.0,0.001125586462653307
3.099999999996431,0.0,0.001185798618359998
3.199999999995976,0.0,0.0012497188925746005
3.2999999999955207,0.0,0.0013191315241728088
3.3999999999950656,0.0,0.0013972665384732435
3.4999999999946105,0.0,0.0014814533838622016
3.5999999999941554,0.0,0.0015640395535529374
3.6999999999937003,0.0,0.001646282861697707
3.7999999999932452,0.0,0.0017398505343149844
3.89999999999279,0.0,0.001852450560278479
3.999999999992335,0.0,0.0019762422672366343
4.09999999999299,0.0,0.0020978448413989524
4.199999999993645,0.0,0.0022227682838069493
4.2999999999943,0.0,0.002365678126560306
4.3999999999949555,0.0,0.002526684336539095
4.499999999995611,0.0,0.002696503924204155
4.599999999996266,0.0,0.002873398549920642
4.699999999996921,0.0,0.0030575850264185273
4.799999999997576,0.0,0.003240132465828276
4.899999999998231,0.0,0.0034105684831117118
4.999999999998886,0.0,0.003573865140759172
5.099999999999541,0.0,0.0037447048758694
5.2000000000001965,0.0,0.0039185681817934664
5.300000000000852,0.0,0.004070495347059528
5.400000000001507,0.0,0.004184901728794413
5.500000000002162,0.0,0.004275031684447606
5.600000000002817,0.0,0.004373112765833072
5.700000000003472,0.0,0.0044926681072808335
5.800000000004127,0.0,0.004617209201889077
5.900000000004782,0.0,0.004731970690782612
6.000000000005437,2.220446049250313e-16,0.004833189589856767
6.1000000000060925,0.0,0.00491776283387784
6.200000000006748,0.0,0.004994166102552943
6.300000000007403,0.0,0.005080774448653093
6.400000000008058,0.0,0.005184910996088739
6.500000000008713,0.0,0.005297097801228261
6.600000000009368,0.0,0.005402305729891712
6.700000000010023,0.0,0.005494486716166498
6.800000000010678,0.0,0.005596522239445949
6.9000000000113335,0.0,0.005735145788918197
7.000000000011989,0.0,0.00591890513623615
7.100000000012644,2.220446049250313e-16,0.006139080528442006
7.200000000013299,0.0,0.006378748019589187
7.300000000013954,2.220446049250313e-16,0.006616926572364642
7.400000000014609,0.0,0.006860336515139791
7.500000000015264,0.0,0.007119530370677615
7.600000000015919,0.0,0.007388699186800332
7.7000000000165745,0.0,0.007651309667454506
7.80000000001723,0.0,0.007860034454253113
7.900000000017885,0.0,0.007999692734023876
8.00000000001854,2.220446049250313e-16,0.008096041707735683
8.100000000019195,0.0,0.008153203380677838
8.20000000001985,0.0,0.00813500676968435
8.300000000020505,0.0,0.008025934846525447
8.40000000002116,0.0,0.007874048954175986
8.500000000021815,0.0,0.007751117677706218
8.60000000002247,0.0,0.007696341449091654
8.700000000023126,0.0,0.007692514058333535
8.80000000002378,0.0,0.007703692198256608
8.900000000024436,0.0,0.007700955242286951
9.000000000025091,0.0,0.007658524772440313
9.100000000025746,0.0,0.007573258874686746
9.200000000026401,0.0,0.007474247989756277
9.300000000027056,0.0,0.007376725383036337
9.400000000027712,0.0,0.007274838853666851
9.500000000028367,0.0,0.007175627152182836
9.600000000029022,2.220446049250313e-16,0.0070957102363657
9.700000000029677,0.0,0.007031695179766171
9.800000000030332,0.0,0.006966751268621583
9.900000000030987,0.0,0.0068971431372092246
10.000000000031642,0.0,0.00684213057428075
10.100000000032297,0.0,0.006800443987392458
10.200000000032952,0.0,0.00674238256739434
10.300000000033608,0.0,0.006660107756947186
10.400000000034263,0.0,0.006559673094463759
10.500000000034918,0.0,0.006439401509064778
10.600000000035573,0.0,0.006310533092750064
10.700000000036228,0.0,0.006186469650878187
10.800000000036883,0.0,0.006066726505007925
10.900000000037538,0.0,0.00595610999518989
11.000000000038193,0.0,0.005856001061090611
11.100000000038849,0.0,0.00576249104209539
11.200000000039504,0.0,0.005671884871601502
11.300000000040159,2.220446049250313e-16,0.005577617293861339
11.400000000040814,0.0,0.005472937599922619
11.500000000041469,0.0,0.005373464915334077
11.600000000042124,0.0,0.005291844221945389
11.70000000004278,0.0,0.005218844765413769
11.800000000043434,0.0,0.0051445433699927835
11.90000000004409,0.0,0.005065001703741129
12.000000000044745,0.0,0.004987559887600082
12.1000000000454,0.0,0.004918959701886455
12.200000000046055,0.0,0.0048543897490678995
12.30000000004671,0.0,0.004785190648359563
12.400000000047365,0.0,0.004721274191553118
12.50000000004802,0.0,0.004673916989779321
12.600000000048675,0.0,0.004649376611475508
12.70000000004933,0.0,0.0046384218055388225
12.800000000049986,0.0,0.004627408708361772
12.90000000005064,0.0,0.004606410461311588
13.000000000051296,0.0,0.004569333111487513
13.100000000051951,0.0,0.004512779191033328
13.200000000052606,0.0,0.004443140148118687
13.300000000053261,0.0,0.00437664766543203
13.400000000053916,0.0,0.004319321122488357
13.500000000054571,0.0,0.004265789769467363
13.600000000055227,0.0,0.004212301308693422
13.700000000055882,0.0,0.004161011043932367
13.800000000056537,0.0,0.004112704055476754
13.900000000057192,0.0,0.004070322305994813
14.000000000057847,0.0,0.0040303221539630665
14.100000000058502,0.0,0.00398995548540107
14.200000000059157,0.0,0.003946857611468211
14.300000000059812,0.0,0.0039029384183446427
14.400000000060468,0.0,0.0038628328841961808
14.500000000061123,0.0,0.0038315623351498213
14.600000000061778,0.0,0.003803117969684405
14.700000000062433,2.220446049250313e-16,0.003773487028294294
14.800000000063088,0.0,0.0037349974963278116
14.900000000063743,0.0,0.003689132087661983
15.000000000064398,0.0,0.0036436023593246374
15.100000000065053,0.0,0.003601611931182044
15.200000000065709,0.0,0.0035575310033895847
15.300000000066364,0.0,0.0035081782268934773
15.400000000067019,0.0,0.003452990666672196
15.500000000067674,0.0,0.0033917023663443124
15.600000000068329,0.0,0.0033295097256057773
15.700000000068984,0.0,0.0032706900236210783
15.80000000006964,0.0,0.0032158703984260413
15.900000000070294,2.220446049250313e-16,0.00316385867630699
16.000000000070948,0.0,0.003114809041435712
16.100000000067162,0.0,0.003060465413695905
16.200000000063376,0.0,0.0030063601737136043
16.30000000005959,0.0,0.002959227438570429
16.400000000055805,0.0,0.0029198926941290354
16.50000000005202,0.0,0.0028820712037559365
16.600000000048233,0.0,0.0028429428277338196
16.700000000044447,0.0,0.0028009968437486877
16.80000000004066,0.0,0.002760352539315698
16.900000000036876,0.0,0.002720201554403105
17.00000000003309,0.0,0.002682933722463544
17.100000000029304,0.0,0.0026480744441229583
17.20000000002552,0.0,0.00261417239531097
17.300000000021733,0.0,0.00257754565664661
17.400000000017947,0.0,0.002538981871070753
17.50000000001416,0.0,0.0025014599393912698
17.600000000010375,0.0,0.002467125968562735
17.70000000000659,0.0,0.002437567280289722
17.800000000002804,0.0,0.0024100669827696094
17.899999999999018,0.0,0.002379618148851636
17.999999999995232,0.0,0.002346861341157829
18.099999999991446,0.0,0.002316222695480453
18.19999999998766,0.0,0.0022872363080046264
18.299999999983875,0.0,0.0022588521780789943
18.39999999998009,0.0,0.0022298634153883868
18.499999999976303,0.0,0.002198824070405112
18.599999999972518,0.0,0.002166098522017893
18.699999999968732,0.0,0.002133305742342121
18.799999999964946,0.0,0.0020994403440434757
18.89999999996116,0.0,0.0020676811493909927
18.999999999957375,0.0,0.002039124268168121
19.09999999995359,0.0,0.002011280371848509
19.199999999949803,0.0,0.001981055953334709
19.299999999946017,0.0,0.001952597795108179
19.39999999994223,0.0,0.0019252844199586872
19.499999999938446,0.0,0.0018994810436802918
19.59999999993466,0.0,0.0018758519858446308
19.699999999930874,0.0,0.0018529088516439805
19.79999999992709,0.0,0.0018279362853714978
19.899999999923303,0.0,0.0018027526372736825
19.999999999919517,0.0,0.0017782674281174831


==> figs/data/tgvNS_64_spectra.csv <==
k,E
0.5593080732774499,0.0006057498853754652
1.6779242198323496,0.0006134370342630857
2.7965403663872497,0.0007349792724542617
3.9151565129421493,0.001371728628256885
5.03377265949705,0.0008496987275936384
6.152388806051949,0.002209503706205586
7.271004952606848,0.0017684618066111724
8.389621099161749,0.002052970046141881
9.508237245716648,0.00226667895421645
10.62685339227155,0.0018676500473185725
11.745469538826448,0.0024471124469053252
12.864085685381347,0.0026839204150877465
13.982701831936247,0.002563983912933046
15.101317978491148,0.0028296518200390743
16.21993412504605,0.0031448401897992565
17.338550271600948,0.0033505746581984665
18.457166418155847,0.0034971171779488676
19.575782564710746,0.003725582946781757
20.69439871126565,0.0034537493210954656
21.813014857820548,0.0038049085149652515
22.931631004375447,0.003542135993071287
24.050247150930346,0.003532911603107951
25.168863297485245,0.0038109223734178917
26.287479444040144,0.0034037828830724686
27.406095590595044,0.0033331782376445963
28.524711737149946,0.003282249316353963
29.643327883704846,0.0030571263993961705
30.761944030259745,0.00297392017956501
31.880560176814647,0.0027345032532270722
32.99917632336955,0.002776926254026307
34.117792469924446,0.002540383798270961
35.236408616479345,0.002314144490332654
36.355024763034244,0.002093710678371357
37.47364090958914,0.0019882244929347094
38.59225705614404,0.001892858111777214
39.71087320269894,0.0017751187894873984
40.82948934925384,0.0016344122222585568
41.94810549580875,0.0014764399256233683
43.066721642363646,0.0013678710418799178
44.185337788918545,0.0013005862899226224
45.303953935473444,0.000989299062774609
46.422570082028344,0.0009560617844865753
47.54118622858324,0.0007235590343001542
48.65980237513814,0.0006285665558702895
49.77841852169304,0.0005507271030692365
50.89703466824794,0.0005510448067122283


==> figs/data/velocity_convergence_Kn0.001_gamma14.csv <==
N,L1,L2,Linf,MassErr
12,nan,nan,nan,nan
16,nan,nan,nan,nan
20,0.0817967783516307,0.11632430094677733,0.366044008429359,0.0006632488009807869
24,0.010408809863476226,0.019674700567645566,0.07843663235828524,0.0006122315178878068
28,0.00032670664993856934,0.0005931471967847969,0.0024471011575919466,0.0007209971699881912
32,1.4715147543576314e-05,2.791753844400211e-05,8.38669051086427e-05,0.0007952087745937142
36,1.292138341533033e-06,2.5208716557940325e-06,1.0295109480473741e-05,0.000787934970396087
40,2.881035145497709e-08,5.6888655023777465e-08,2.665239411392406e-07,0.0007881469390662588
44,1.0211564200094518e-09,1.8942643448030883e-09,1.2747422450942736e-08,0.0007881487227940909
48,4.593880111664393e-10,1.1155824268278615e-09,1.0390826643558171e-08,0.0007881485066034699
52,3.5058105896971745e-10,7.847274842224623e-10,5.044928697017781e-09,0.0007881485011060896
56,5.150597578395291e-10,1.3196944635775305e-09,1.4804701242709939e-08,0.0007881485114717979
60,4.911225134585087e-10,1.2792923534732308e-09,1.3872562432126756e-08,0.0007881484836631536


==> figs/data/velocity_convergence_Kn0.001_gamma14_DVM.csv <==
N,L1,L2,Linf,MassErr
12,0.010499404160347664,0.015116451005017078,0.04012082282889007,1.163513729807164e-13
16,0.002293123733402926,0.0033676668407416482,0.009480599205706985,1.645350522494482e-13
20,0.0003569380430923511,0.0005762768950781589,0.0015161320722800742,1.907363156306019e-13
24,4.262405985454318e-05,8.219092271451008e-05,0.0002449300782010333,2.0983215165415459e-13
28,3.4058576435040003e-06,7.315590886839521e-06,2.7614330540437493e-05,2.97983859809392e-13
32,1.4987080887454426e-07,3.196601607213624e-07,1.231648387722828e-06,3.814726312612038e-13
36,7.592521373991255e-09,1.552936752757903e-08,5.744618869485407e-08,3.9812597663058114e-13
40,5.802169979005671e-10,1.3469273661570007e-09,1.4648229740288343e-08,4.793943020331426e-13
44,3.9320425236916926e-10,9.825461973579288e-10,1.0484625834195072e-08,6.092903959142859e-13
48,4.688868851284434e-10,1.1566335112962862e-09,1.0705447861525386e-08,5.822009541134321e-13
52,3.4673807400830303e-10,7.839614713211264e-10,5.118963253281095e-09,5.189182417097982e-13
56,5.197269440755341e-10,1.3485730507846509e-09,1.516504477550029e-08,4.911626660941693e-13
60,5.000343992375468e-10,1.3070012770882128e-09,1.4226575473230696e-08,5.617728504603292e-13


==> figs/data/velocity_convergence_Kn0.001_gamma3.csv <==
N,L1,L2,Linf,MassErr
12,inf,inf,inf,inf
16,inf,inf,inf,inf
20,0.13311024679077996,0.17436289165563174,0.5072808379683167,0.012260759648038189
24,0.03226401692959507,0.059146613035957155,0.23845916031668057,0.0025808578109234315
28,0.0007340023086837185,0.0013933340080379303,0.005958448300061425,6.888046932407299e-05
32,3.8628392539718216e-05,6.250826551140943e-05,0.0001845212013171782,7.010793002359961e-06
36,3.3957122194922387e-06,6.135084230563469e-06,2.480005389693396e-05,2.0909928721835058e-07
40,7.097745213110997e-08,1.3867169170560404e-07,6.595868937697702e-07,1.9648647153758247e-09
44,3.0122669266648096e-09,5.233627174746313e-09,2.0447466830830763e-08,1.1632628194035988e-10
48,6.868838557337936e-10,1.3329153331530525e-09,8.75880323825129e-09,3.2350255807500616e-10
52,6.215736695456267e-10,1.0971086870143237e-09,6.317484757545344e-09,2.941109578102896e-10
56,8.40609530713548e-10,1.6649573188137265e-09,1.1311386494128328e-08,2.860374159752155e-10
60,5.86151384553166e-10,1.237737841414425e-09,9.84407555471023e-09,3.1860403204575505e-10


==> figs/data/velocity_convergence_Kn0.001_gamma3_DVM.csv <==
N,L1,L2,Linf,MassErr
12,0.011571347937302459,0.020858441771979666,0.05915075726060848,3.4577674057345575e-11
16,0.002459937053427,0.004660641541431653,0.01593330250080216,2.560796019679401e-10
20,0.0003587109754454221,0.0006701181957441443,0.0020538132057354996,3.238986856501924e-10
24,4.1776447725037655e-05,7.922580488731447e-05,0.00021877268712588993,3.717788299439917e-10
28,5.054274911311125e-06,1.1270811509309253e-05,4.135693184648126e-05,3.46620065982961e-10
32,2.8674578464080854e-07,7.158471653229667e-07,3.1228470105393313e-06,2.460922576830171e-10
36,1.0146805109971755e-08,2.1547229763124578e-08,7.489547604322411e-08,2.730728976274577e-10
40,1.1198912936790685e-09,2.64836435558237e-09,2.0807301215342022e-08,3.1308844405941727e-10
44,1.0285218827813884e-09,2.055300257263817e-09,1.4967062700321776e-08,3.289271077733247e-10
48,7.683092904538486e-10,1.4597930156512567e-09,8.709958976282905e-09,3.218767474777451e-10
52,6.226094774609705e-10,1.0955994610932642e-09,6.307370625791009e-09,2.89590129654016e-10
56,8.405471418141278e-10,1.6649164104276724e-09,1.1312228043180994e-08,2.8588553746544676e-10
60,5.867685353623496e-10,1.2373546736565056e-09,9.828716285298356e-09,3.063445053186342e-10

==> figs/data/velocity_convergence_Kn0.01_gamma14.csv <==
N,L1,L2,Linf,MassErr
12,0.19399687216044,0.20936435896615355,0.2638726462145278,0.13181142157406156
16,0.14924785302358032,0.22165040972326921,0.4985424473351958,0.09714754987642138
20,0.007318481336738652,0.009362595745052313,0.02467532064368516,0.00019113041303753242
24,0.0002492685033753638,0.00031453755716216193,0.0008495768547061022,0.00014106656754431235
28,1.3942530716421395e-05,1.93750519375174e-05,3.9953597144259945e-05,6.012239751695958e-05
32,9.804248288116272e-07,1.4524554003572023e-06,4.080625763958068e-06,6.77389243917137e-05
36,1.9518105512663975e-08,2.9714525001219416e-08,9.64307935724662e-08,6.746156226289379e-05
40,5.85274264519526e-10,8.747335941305765e-10,6.898062343552169e-09,6.74628295087576e-05
44,1.1472278925826817e-10,2.704689102798206e-10,2.901072715388864e-09,6.746303712401591e-05
48,9.713650082551755e-11,3.0810313662152816e-10,4.8886488190902355e-09,6.746303353200034e-05
52,7.758766555842456e-11,2.2328074647783498e-10,3.474891263621771e-09,6.74630326611414e-05
56,8.700140245048518e-11,2.542263421298973e-10,3.4829963357907445e-09,6.746303372806572e-05
60,9.029273795405857e-11,2.727315479316889e-10,3.9327296974533965e-09,6.746303094007366e-05


==> figs/data/velocity_convergence_Kn0.01_gamma14_DVM.csv <==
N,L1,L2,Linf,MassErr
12,0.011958890842402255,0.014484291634148489,0.03140269632844328,8.348877145181177e-14
16,0.0024873769687911423,0.0028643675737190194,0.0055135867261115745,8.815170815523743e-14
20,0.00039748109422383716,0.0005458089695634449,0.0012453214132788215,8.881784197001252e-14
24,4.4085110151121564e-05,6.514318724656455e-05,0.0001808896468002974,9.547918011776346e-14
28,2.194015737182455e-06,3.347957674843227e-06,9.818315906517938e-06,1.0058620603103918e-13
32,6.44997510074789e-08,8.92470134189941e-08,1.9347343660491845e-07,1.0902390101819037e-13
36,5.6213900378240004e-09,8.70899596051645e-09,2.6985280010549673e-08,1.127986593019159e-13
40,2.1143654401807415e-10,4.782500325933029e-10,5.100136535318711e-09,1.212363542890671e-13
44,1.1337722920322199e-10,2.697107176351843e-10,2.840938151393857e-09,1.3078427230084344e-13
48,9.715231774230918e-11,3.0844987275245284e-10,4.8972617072706726e-09,1.3167245072054357e-13
52,7.787582530432872e-11,2.2353898019704977e-10,3.476472665298047e-09,1.2967404927621828e-13
56,8.67286151940778e-11,2.5451430552766175e-10,3.4904956702774825e-09,1.254552017826427e-13
60,9.031237523791156e-11,2.7303104965528965e-10,3.9376522042999795e-09,1.2434497875801753e-13


==> figs/data/velocity_convergence_Kn0.01_gamma3.csv <==
N,L1,L2,Linf,MassErr
12,0.28671454534084745,0.32191783038993893,0.4299133513489142,0.25646783877844626
16,0.22944377980278677,0.30196141195097626,0.541740586497675,0.2291808641051718
20,0.017198129404156347,0.02141444690355759,0.054552560981885545,0.00020212162819421842
24,0.0007024048279574174,0.0009175296438264463,0.002641651744799356,7.38644202125105e-05
28,2.3629862050624752e-05,2.991425798699316e-05,5.977052048478093e-05,7.4041067232855085e-06
32,2.5667920270275414e-06,3.4618833857566994e-06,9.37874444173481e-06,2.758948984826759e-07
36,7.532452815403177e-08,1.0259213938215655e-07,3.047631416119856e-07,1.2277514560565805e-09
40,6.571382349830427e-10,9.5065451001648e-10,5.855664841902808e-09,2.0202217676512646e-10
44,1.4355862260938025e-10,2.7024083264509133e-10,2.313778946216871e-09,1.4443113371953586e-11
48,9.869889460813851e-11,2.588931017420093e-10,3.949618854193204e-09,8.40327807338781e-12
52,8.00192957363212e-11,1.9262261155866646e-10,2.7178224115687044e-09,9.866329975238841e-12
56,8.626215755405892e-11,2.2184736897596442e-10,2.895744088959873e-09,9.555467528343797e-12
60,8.829056233166767e-11,2.361286489469293e-10,3.2334526167687727e-09,8.945066909404886e-12


==> figs/data/velocity_convergence_Kn0.01_gamma3_DVM.csv <==
N,L1,L2,Linf,MassErr
12,0.04027571757035182,0.06840648748983368,0.2294240342419287,1.6925572055015436e-11
16,0.0031495729877323584,0.003990196648275074,0.008609753634969852,7.316369732279782e-13
20,0.0008012620444188694,0.0010669426408323496,0.00222091396250379,1.6200374375330284e-11
24,9.7432099211027e-05,0.00015391739796441047,0.000438227043877637,9.529710354172494e-12
28,4.984378396269441e-06,8.685317290155743e-06,2.763347240497538e-05,8.283596031333218e-12
32,1.2328296856983853e-07,1.8263483184365505e-07,4.31784877852337e-07,1.0688117058066382e-11
36,1.2923854789625799e-08,2.1475757569025198e-08,6.543853880991435e-08,1.0257128479906896e-11
40,3.947650600650151e-10,7.189486891606574e-10,5.096130628601259e-09,1.0413669926379043e-11
44,1.2606508875284116e-10,2.538827395693055e-10,2.2672621557973116e-09,1.0725420551693787e-11
48,9.885484396680421e-11,2.589667530714338e-10,3.948362969907748e-09,8.271383578062341e-12
52,8.005175031540706e-11,1.9261042439843458e-10,2.7186162210313114e-09,1.0314415987977554e-11
56,8.62609943242895e-11,2.2184753484675067e-10,2.895690132120876e-09,9.572564962923025e-12
60,8.844998587922382e-11,2.361002869848816e-10,3.2354048329352736e-09,1.0166978370307334e-11

==> figs/data/velocity_convergence_Kn0.1_gamma14.csv <==
N,L1,L2,Linf,MassErr
12,0.03242207041311379,0.03299240857936084,0.0401386124136589,0.032425695638407026
16,0.0011599072614837949,0.0012635003020200668,0.001804340574798502,0.00018064196105505026
20,0.00017652742246231865,0.00021118864001609363,0.00042802700968302965,0.00017290219716858957
24,4.193077356523802e-05,4.777340411710268e-05,8.200179115536166e-05,1.2058906986744944e-05
28,1.9095210879751374e-05,2.1338721219246466e-05,3.1443552926724294e-05,3.437047464638354e-06
32,6.081374278647496e-06,7.055647134998902e-06,1.2147544197205207e-05,3.6316154863325067e-06
36,1.483762381917873e-06,1.7984833952893763e-06,3.3540737842674417e-06,3.6250211019606127e-06
40,2.362669170368895e-06,2.756953741575513e-06,5.158801670956947e-06,3.6252210127152296e-06
44,2.332037212460836e-06,2.637938599345591e-06,4.911520729677932e-06,3.625226083769917e-06
48,1.3149029565860062e-06,1.540122940348765e-06,3.005254720189754e-06,3.6252255037894088e-06
52,1.0356090074550346e-06,1.168293407609629e-06,1.89885780832455e-06,3.6252254420610086e-06
56,6.647621574135634e-07,7.455394844062211e-07,1.2588953928194258e-06,3.62522555641398e-06
60,3.374855029019956e-07,3.9397568322738816e-07,7.13080108294406e-07,3.625225255765585e-06


==> figs/data/velocity_convergence_Kn0.1_gamma14_DVM.csv <==
N,L1,L2,Linf,MassErr
12,0.01079883858167815,0.012091708426711619,0.021984056321597834,8.060219158778636e-14
16,0.0008775291723502736,0.0009845203249106654,0.0017662790189834077,8.038014698286133e-14
20,4.449583922028892e-05,5.8657314110872076e-05,0.0001581697728394449,8.038014698286133e-14
24,4.2499659704227445e-05,4.734005498099347e-05,7.858337314581298e-05,8.08242361927114e-14
28,1.907508141890531e-05,2.130224461937135e-05,3.079845004760884e-05,8.149037000748649e-14
32,6.0805089657653145e-06,7.05527809152731e-06,1.215388740183343e-05,8.260059303211165e-14
36,1.4837727522465428e-06,1.7985035476874446e-06,3.3542812711839787e-06,8.304468224196171e-14
40,2.3626305297124845e-06,2.756914957275954e-06,5.158743611177741e-06,8.393286066166183e-14
44,2.3320170104913735e-06,2.6379137667660434e-06,4.911455476541704e-06,8.504308368628699e-14
48,1.3148928699693758e-06,1.5401095922845291e-06,3.0052214727849247e-06,8.504308368628699e-14
52,1.0355865279981898e-06,1.168269222613521e-06,1.8988279888443316e-06,8.43769498715119e-14
56,6.647415453336462e-07,7.455159464377314e-07,1.2588535194257844e-06,8.415490526658687e-14
60,3.374729973056097e-07,3.9396143561199473e-07,7.130566945789951e-07,8.393286066166183e-14


==> figs/data/velocity_convergence_Kn0.1_gamma3.csv <==
N,L1,L2,Linf,MassErr
12,0.02051802775043504,0.02273097525002799,0.03327988852693009,0.0019398032553488154
16,0.00400936148577861,0.004490272284258785,0.007147184614919588,0.0010172853297729656
20,0.0004300116529699515,0.00046410474623079657,0.0006727767472605173,0.00017405796612113278
24,9.009638696678572e-05,0.00010230956995159971,0.00016522097550897286,9.428951067924629e-06
28,1.6926243655295942e-05,1.9557381205797193e-05,3.315082600519048e-05,2.3961243034165136e-07
32,5.063091907064048e-06,5.72846794578903e-06,1.125949123781389e-05,5.641361378039278e-09
36,4.611105185190818e-06,5.384853522084459e-06,1.0198735554967087e-05,1.2599299381577111e-10
40,1.855100747274428e-06,2.4736050417432882e-06,6.46906669499181e-06,1.9255708139098715e-12
44,2.8436027240102338e-06,3.21375049222706e-06,5.848175219869134e-06,6.59250432022418e-13
48,2.4325470249248574e-06,2.7354562500553377e-06,4.7762140140683584e-06,1.5143442055887135e-13
52,1.4672248939131448e-06,1.6966163689749214e-06,2.913478061028485e-06,1.6076029396572267e-13
56,6.17352489666157e-07,7.030495687989009e-07,1.1882104220539702e-06,9.015010959956271e-14
60,1.5229944588078282e-07,1.8481690248168966e-07,3.4017084615811655e-07,2.8421709430404007e-13


==> figs/data/velocity_convergence_Kn0.1_gamma3_DVM.csv <==
N,L1,L2,Linf,MassErr
12,0.06120407335338548,0.06999290797669161,0.1396275168177601,1.8964829706646924e-12
16,0.0034830461129868187,0.0038790829724176866,0.006143869785485201,6.636913241209186e-13
20,0.00022362836289310754,0.0002498299960666758,0.0003847695703107501,1.84297022087776e-14
24,9.139885651084532e-05,0.0001036341488077553,0.0001620814036260576,4.787281682183675e-13
28,1.6923440659679577e-05,1.969832203348205e-05,3.47619994529591e-05,2.673417043297377e-13
32,5.06072336865155e-06,5.7240351258607185e-06,1.1227657994883344e-05,7.893685705084863e-13
36,4.611176413332971e-06,5.384852487406513e-06,1.0197536380651684e-05,2.7133850721838826e-13
40,1.8550993760120246e-06,2.473605536992434e-06,6.469086162308457e-06,8.046896482483135e-13
44,2.843602732534144e-06,3.213750485292942e-06,5.848174228439973e-06,5.453415496958769e-13
48,2.4325470260004884e-06,2.7354562499077317e-06,4.776213975876686e-06,1.4477308241112041e-13
52,1.4672248927683307e-06,1.6966163690261049e-06,2.913478011512538e-06,1.127986593019159e-13
56,6.173524896297706e-07,7.030495687788181e-07,1.1882104233862378e-06,9.237055564881302e-14
60,1.5229943996116644e-07,1.848169024177759e-07,3.401707264760745e-07,4.1389114358025836e-13


==> figs/tgvBGK_192_post.csv <==
t,masserror,enst
0.0,0.0,0.0004687500744778504
0.0999999999999966,3.002128617479727e-06,0.00046987751735069137
0.20000000000001855,4.257760318537862e-06,0.000467656738676718
0.3000000000000145,4.979295317286692e-06,0.0004669912442650715
0.3999999999999757,5.236971770239407e-06,0.0004712272304031556
0.49999999999993694,5.2564750196992804e-06,0.00047650280279753766
0.600000000000037,5.040341513162794e-06,0.00047900304908361915
0.700000000000137,4.598705448888296e-06,0.0004835612868737645
0.800000000000237,4.032665737785379e-06,0.0004903962459418219
0.900000000000337,3.3219551388574686e-06,0.0004927814131083947
1.0,2.4156994434809675e-06,0.0005003589364647124
1.1000000000001,1.4305670431591366e-06,0.0005115898489350594
1.2000000000002,4.129514999950956e-07,0.0005225523424575442
1.3000000000003,7.436105032843088e-07,0.0005331277983199963
1.4000000000004,1.9689734650496504e-06,0.0005471034651712444
1.5000000000005,3.3260791821865254e-06,0.0005607678175358146
1.6000000000006,4.837242572830469e-06,0.0005766598513686242
1.7000000000007,6.468888342658907e-06,0.0005973460207699677
1.8000000000008,8.242555914361738e-06,0.0006153870632430033
1.9000000000009,1.010637996678998e-05,0.0006350328188847862
2.0,1.2094881594815199e-05,0.0006603104251734811
2.099999999999545,1.4099702129732883e-05,0.0006889431916969392
2.19999999999909,1.6050911499587706e-05,0.0007150756257219418
2.2999999999986347,1.7875989823612493e-05,0.0007438374792124755
2.3999999999981796,1.9348840084698615e-05,0.0007729996586294857
2.4999999999977245,2.0409584707947737e-05,0.0008012263489891458
2.5999999999972694,2.1125862139981244e-05,0.0008368104141405284
2.6999999999968143,2.1431758703838177e-05,0.0008755237255385596
2.799999999996359,2.132215691685868e-05,0.0009133420507659766
2.899999999995904,2.0780060914105114e-05,0.0009506574101996298
2.999999999995449,1.9916003958786455e-05,0.0009895780394582807
3.099959999999545,1.882984713319491e-05,0.001025308196859721
3.19995999999909,1.751770495073135e-05,0.0010648788504244275
3.299959999998635,1.614163481777897e-05,0.0011137307868883874
3.3999599999981798,1.4727104791778522e-05,0.0011666675396568976
3.4999599999977247,1.3213016064494987e-05,0.0012221383229208496
3.5999599999972696,1.1583139205018078e-05,0.001275243805997141
3.6999599999968145,9.823194302316374e-06,0.0013276270743169543
3.7999599999963594,7.976474296733649e-06,0.0013885478725936113
3.8999599999959043,6.004906785039843e-06,0.0014766387670089452
3.999959999995449,3.939068466185525e-06,0.0015913438375469448
4.099920000000655,1.8429823051002714e-06,0.0017237562010721577
4.19992000000131,4.2214617157476653e-07,0.0018736328491899736
4.299920000001965,2.793124682098913e-06,0.00204791488637381
4.39992000000262,5.226238542599404e-06,0.0022525909813217036
4.499920000003275,7.623851502769341e-06,0.002477312022128089
4.59992000000393,9.980568453138439e-06,0.002699639615520679
4.699920000004585,1.2248009571669272e-05,0.0029236910212002247
4.79992000000524,1.4236098750064485e-05,0.0031453692294533026
4.899920000005896,1.6015987359119244e-05,0.0033285159559868042
4.999920000006551,1.7563260030661887e-05,0.0034721078544210993
5.099920000000655,1.891329827830024e-05,0.003628843306878727
5.19992000000131,2.0011267682584766e-05,0.003819333829395781
5.299920000001965,2.0840112837872127e-05,0.003992916049590101
5.39992000000262,2.1369085869471505e-05,0.004123721598786247
5.499920000003275,2.15618013736929e-05,0.004228231118174252
5.59992000000393,2.140619159063384e-05,0.0043209814824940705
5.699920000004585,2.0935533409982554e-05,0.00445350680406301
5.79992000000524,2.0202448111850124e-05,0.004606803725918297
5.899920000005896,1.9294367477606933e-05,0.004778607286217578
5.999920000006551,1.8305257131645547e-05,0.0049570502444816
6.099920000000655,1.7255652622560902e-05,0.005116909971755469
6.19992000000131,1.6251787310128663e-05,0.005257982436555796
6.299920000001965,1.5298448575062906e-05,0.00535947617133854
6.39992000000262,1.4534972033630744e-05,0.005513364739011325
6.499920000003275,1.3946244798002105e-05,0.00576973276823394
6.59992000000393,1.3556283583349149e-05,0.00605106080567688
6.699920000004585,1.3402629347458728e-05,0.0062621860143167295
6.79992000000524,1.3421652826361985e-05,0.006298538946893016
6.899920000005896,1.3615312829173831e-05,0.006352000610328317
6.999920000006551,1.3946526934316417e-05,0.006533757418570462
7.099920000000655,1.4365162082863314e-05,0.006737840718884942
7.19992000000131,1.4839949411649123e-05,0.007009019917024752
7.299920000001965,1.5305927350883763e-05,0.007418882399368963
7.39992000000262,1.571956547319342e-05,0.007799752426884514
7.499920000003275,1.613610724038317e-05,0.008272094324310697
7.59992000000393,1.652024458187462e-05,0.008740974651513434
7.699920000004585,1.6755331036844012e-05,0.008966082645737011
7.79992000000524,1.6862558180674725e-05,0.009250565206424928
7.899920000005896,1.6795940894986927e-05,0.009484615330538956
7.999920000006551,1.6518322113578954e-05,0.00988051685448325
8.099920000000655,1.6068989653561516e-05,0.010222087121558178
8.19992000000131,1.5410605424537316e-05,0.010477275438627255
8.299920000001965,1.4464723284479675e-05,0.010969017654239743
8.39992000000262,1.330118126940949e-05,0.01130334962577962
8.499920000003275,1.2021869320033574e-05,0.01146667027612149
8.59992000000393,1.0578448405351715e-05,0.011816543590586108
8.699920000004585,9.0551177216458e-06,0.012160309335592567
8.79992000000524,7.443651450000921e-06,0.012404233354846179
8.899920000005896,5.766898160119993e-06,0.012580975556001055
8.99992000000655,4.005494938952303e-06,0.012338124739542773
9.099920000000655,2.1844485345035025e-06,0.01203317152523747
9.19992000000131,4.214367330668267e-07,0.012011286414926797
9.299920000001965,1.3074874797291969e-06,0.0117105726447874
9.39992000000262,2.880970453644771e-06,0.011518941362536138
9.499920000003275,4.284961920286712e-06,0.011473706181848928
9.59992000000393,5.518033191154181e-06,0.011273131699211611
9.699920000004585,6.604595481962683e-06,0.01117047981275579
9.79992000000524,7.5335808392695824e-06,0.011085073377564923
9.899920000005896,8.376725152303699e-06,0.011122176241399832
9.99992000000655,9.126648525925596e-06,0.01110923764689744
10.099920000000655,9.758803655057768e-06,0.01100787650537069
10.19992000000131,1.0205195079771023e-05,0.010960347033107764
10.299920000001965,1.0358787161490746e-05,0.010888665109204443
10.39992000000262,1.0154940244366806e-05,0.010877767132988948
10.499920000003275,9.57092242648283e-06,0.010844763588989134
10.59992000000393,8.636184318899787e-06,0.010737529277538524
10.699920000004585,7.462707292460458e-06,0.010636337549789859
10.79992000000524,6.009744673352024e-06,0.010536781467957534
10.899920000005896,4.265382150925312e-06,0.010513417358715152
10.99992000000655,2.402831964176677e-06,0.010488354727273134
11.099920000000655,6.208032022891885e-07,0.010364563036040114
11.19992000000131,9.231745025095606e-07,0.010197762896503013
11.299920000001965,2.2431389252730582e-06,0.010031543156875773
11.39992000000262,3.4246325421039003e-06,0.009814743730973541
11.499920000003275,4.508828936433673e-06,0.009520840437674125
11.59992000000393,5.551429390959761e-06,0.009202967057941625
11.699920000004585,6.648201367087658e-06,0.00891036158336634
11.79992000000524,7.817452948533088e-06,0.008651561901156925
11.899920000005896,9.014713750254977e-06,0.008441241788650185
11.99992000000655,1.0256233383132418e-05,0.008197865411044544
12.099920000000655,1.1577360456982433e-05,0.007953755621625574
12.19992000000131,1.2945052800472645e-05,0.00774014217763888
12.299920000001965,1.4363254901672562e-05,0.007519779898507776
12.39992000000262,1.5860553837732105e-05,0.007267592457587571
12.499920000003275,1.737438058324603e-05,0.007008565591345634
12.59992000000393,1.8845543268808385e-05,0.006786724194409329
12.699920000004585,2.0168087880856334e-05,0.006608124358983731
12.79992000000524,2.135177915896236e-05,0.006440268878982521
12.899920000005896,2.2359316006914653e-05,0.006257889382691842
12.99992000000655,2.311738741023195e-05,0.00608554746554779
13.099920000000655,2.3611524379574256e-05,0.0059234615944685695
13.19992000000131,2.3853169208720715e-05,0.005764482251293488
13.299920000001965,2.383290236929181e-05,0.005630202321902731
13.39992000000262,2.3541175802166414e-05,0.005484474829412138
13.499920000003275,2.2942475339515767e-05,0.005337998897032418
13.59992000000393,2.2158507852143572e-05,0.005205574257402755
13.699920000004585,2.1239837022957175e-05,0.005082489482551547
13.79992000000524,2.0192666244978064e-05,0.004957524374466454
13.899920000005896,1.8953459272497142e-05,0.00483541868114748
13.99992000000655,1.7538126883764882e-05,0.004725601789138465
14.099920000000655,1.5910721083867152e-05,0.00462647689622773
14.19992000000131,1.4145928477815595e-05,0.00453291915454895
14.299920000001965,1.2297865914834283e-05,0.004428227088528321
14.39992000000262,1.0360229228401074e-05,0.004318182259480158
14.499920000003275,8.441144254134336e-06,0.0042127928419985515
14.59992000000393,6.651801276014169e-06,0.0041245952788533
14.699920000004585,5.063805364802221e-06,0.00404940245533282
14.79992000000524,3.650252197839876e-06,0.003986712889882404
14.899920000005896,2.2815584362900765e-06,0.003925742441177061
14.99992000000655,8.821368949751829e-07,0.0038615351632830188
15.099920000000655,5.366070882084628e-07,0.0037889133777258377
15.19992000000131,1.966378930906565e-06,0.0037190055431158306
15.299920000001965,3.411736965719392e-06,0.003661521828724095
15.39992000000262,4.78330253395054e-06,0.0036041314342576325
15.499920000003275,6.005996921465417e-06,0.0035477424774755717
15.59992000000393,6.973265797793893e-06,0.0034878122007715355
15.699920000004585,7.659511771618277e-06,0.003422579894545832
15.79992000000524,7.936915840445202e-06,0.0033554648934832607
15.899920000005896,7.80474886596938e-06,0.003298398106336196
15.99992000000655,7.384482405226045e-06,0.003251298072418813
16.099919999996217,6.554782361445355e-06,0.0032039869828828726
16.19991999999243,5.345604370154966e-06,0.0031589361626783424
16.299919999988646,3.813208320546657e-06,0.0031163770216785236
16.39991999998486,2.077905332131813e-06,0.0030763394897592414
16.499919999981074,3.1931347554969847e-07,0.0030390298222092377
16.59991999997729,1.4190527815038934e-06,0.0030002355849514024
16.699919999973503,3.0257798827593163e-06,0.0029536796808419617
16.799919999969717,4.465640961570649e-06,0.0029016924700774383
16.89991999996593,5.736300037306741e-06,0.002853542896797075
16.999919999962145,6.8779429058807295e-06,0.002806410456047799
17.09987999999622,7.921919325748483e-06,0.0027643999803135307
17.199879999992433,8.907114428247098e-06,0.0027248776596126814
17.299879999988647,9.799182418390728e-06,0.00268525514591731
17.39987999998486,1.05735085120795e-05,0.0026390779383417954
17.499879999981076,1.132302480233438e-05,0.0025988557781699484
17.59987999997729,1.2029853037942573e-05,0.0025593186970214697
17.699879999973504,1.2637728299735862e-05,0.0025185146616625194
17.79987999996972,1.319560086521232e-05,0.0024843079976967575


==> normalshock_itr_bgk.csv <==
M,y
1.2,0.07211156441818078
1.4,0.13087438888000846
1.6,0.18090251910027225
1.8,0.2201281419817702
2.0,0.2502589964289364
2.2,0.27239660644341646
2.4,0.2888747728130296
2.6,0.2999549548524935
2.8,0.3063927158923928
3.0,0.31074814092991004
3.2,0.31298145533253824
3.4,0.3132116705306122
3.6,0.3119674182579331
3.8,0.3096503871534594
4.0,0.3065598675332474
4.2,0.3042844885439491
4.4,0.30154832799498965

